Structured Deep Kernel Networks for Data-Driven Closure Terms of Turbulent Flows

Standard kernel methods for machine learning usually struggle when dealing with large datasets. We review a recently introduced Structured Deep Kernel Network (SDKN) approach that is capable of dealing with high-dimensional and huge datasets - and enjoys typical standard machine learning approximation properties. We extend the SDKN to combine it with standard machine learning modules and compare it with Neural Networks on the scientific challenge of data-driven prediction of closure terms of turbulent flows. We show experimentally that the SDKNs are capable of dealing with large datasets and achieve near-perfect accuracy on the given application.

==> Figures/dataset_data/run100_FV_N0_t1p40_sorted.csv <==
Points:0,Points:1,Points:2,VelocityX,VelocityY,VelocityZ,FieldData:dudt2,FieldData:dudt3
0.065451,0.065451,3.17,0.5424,0.31779,0.11305,1.4358,-4.9898
0.065451,0.19635,3.17,-0.4223,0.09551,0.12393,-2.8964,-4.062
0.065451,0.32725,3.17,-0.094361,0.33294,-0.084962,-0.40375,-4.8898
0.065451,0.45815,3.17,-0.15697,0.53251,-0.6073,1.7039,-4.7046
0.065451,0.58905,3.17,-0.33807,0.23211,-0.62016,4.5652,-0.77569
0.065451,0.71995,3.17,-0.35711,-0.019407,-0.051985,2.6895,1.693
0.065451,0.85085,3.17,0.32536,-0.038113,0.075984,1.0656,3.2618
0.065451,0.98173,3.17,0.4122,0.17888,-0.12553,-6.1191,4.8911
0.065451,1.11265,3.17,-0.96966,-0.03342,-0.1786,-0.18521,1.0066
0.065451,1.24355,3.17,-0.97477,0.039874,0.31048,5.217,-6.5732
0.065451,1.37445,3.17,-0.32323,0.060183,0.55241,2.9334,-1.4016
0.065451,1.50535,3.17,0.21514,0.084539,0.91607,3.1451,-0.84798
0.065451,1.63625,3.17,-0.2653,0.44966,0.36211,4.7627,-1.1591
0.065451,1.76715,3.17,1.3263,0.46301,0.40873,-0.45894,0.18454
0.065451,1.89805,3.17,1.2754,0.52908,-0.022503,-0.52811,-4.188
0.065451,2.02895,3.17,0.89089,1.0141,-0.40947,3.4772,-2.3548
0.065451,2.15985,3.17,-0.84951,0.55135,0.55017,8.864,1.466
0.065451,2.29075,3.17,-0.89028,-0.53226,1.4528,-7.383,-1.1647
0.065451,2.42165,3.17,0.5425,0.57006,0.85241,-4.8302,-3.6724
0.065451,2.55255,3.17,0.40689,0.18652,0.53417,2.7289,-0.82412
0.065451,2.68345,3.17,-0.27844,0.29944,0.38042,2.3556,-0.6713
0.065451,2.81435,3.17,-0.23179,0.50446,-0.24612,5.173,-2.7004
0.065451,2.94525,3.17,-0.41742,0.80074,-0.47267,1.6485,-2.9733
0.065451,3.07615,3.17,-0.42884,0.82693,-0.43913,4.0324,0.54484
0.065451,3.2070499999999997,3.17,-0.22756,0.95432,-0.053664,5.3247,1.5896
0.065451,3.33795,3.17,-0.57163,1.3373,0.47398,2.0862,0.51537
0.065451,3.46885,3.17,-0.49142,0.81512,-0.61949,-1.1658,0.64857
0.065451,3.5997500000000002,3.17,-0.30289,-0.17477,-0.13932,-0.15634,-3.143
0.065451,3.73065,3.17,-0.41073,-1.0351,-0.66823,0.61944,0.62261
0.065451,3.8615500000000003,3.17,-0.39579,-1.4929,-0.89986,-1.1551,1.8594
0.065451,3.99245,3.17,-0.57447,-1.2933,-0.92486,1.0417,-0.83981
0.065451,4.12335,3.17,-0.733,-0.91123,-1.2181,-0.77028,4.4627
0.065451,4.25425,3.17,-1.1708,-0.5198,-1.0425,5.5493,3.0676
0.065451,4.38515,3.17,-0.76541,0.16568,-1.0194,-5.5038,7.8947
0.065451,4.51605,3.17,-0.22318,0.50403,-1.204,-4.745,1.9078
0.065451,4.64695,3.17,0.56554,0.53174,-1.0602,5.323,-4.6881
0.065451,4.77785,3.17,0.60404,0.6567,-1.3064,8.2177,0.1031
0.065451,4.90875,3.17,0.49016,-0.15929,-0.039987,2.1742,1.6363
0.065451,5.03965,3.17,0.0035683,-0.054556,0.45882,-2.6179,1.1129
0.065451,5.17055,3.17,0.28116,0.3527,0.068314,5.1806,-8.5872
0.065451,5.30145,3.17,-0.2182,0.80844,0.16585,1.7933,-9.4695
0.065451,5.4323,3.17,0.50883,1.0851,-0.84388,-6.7606,2.7452
0.065451,5.5632,3.17,0.83383,0.36121,-0.41752,0.6555,2.7237
0.065451,5.6941,3.17,0.4218,-0.35655,0.70301,0.96018,8.0167
0.065451,5.825,3.17,0.47577,-0.51756,0.79133,0.90859,6.297
0.065451,5.9559,3.17,0.36507,-0.62843,0.8226,-0.88449,1.7607
0.065451,6.0868,3.17,0.48536,-0.17531,0.93077,3.0816,2.107
0.065451,6.217699999999999,3.17,0.15632,0.09209,0.748,-0.25419,-0.93521

0.19635,0.065451,3.17,0.28803,-0.45783,0.52574,-1.4181,-6.2394
0.19635,0.19635,3.17,-0.62959,-0.18248,0.12192,-0.63016,-4.0948
0.19635,0.32725,3.17,-0.28803,-0.15458,0.47293,1.5502,-4.1038
0.19635,0.45815,3.17,0.18737,-0.0067182,-0.83993,3.1257,6.8747
0.19635,0.58905,3.17,-0.30337,0.20106,-0.7699,4.5522,-3.5498
0.19635,0.71995,3.17,-0.27122,-0.32297,-0.3038,2.3391,-1.1637
0.19635,0.85085,3.17,0.79458,-0.45681,-0.076881,0.7227,3.8641
0.19635,0.98173,3.17,0.73635,-0.71671,-0.24456,-2.5883,2.8319
0.19635,1.11265,3.17,-0.34056,-0.66035,0.47827,2.2228,1.7748
0.19635,1.24355,3.17,-0.60075,-0.32128,0.89691,0.0086547,0.3439
0.19635,1.37445,3.17,-0.28012,0.028088,0.40996,-2.6138,-0.47702
0.19635,1.50535,3.17,-0.29842,0.36185,0.6786,0.022311,-6.0586
0.19635,1.63625,3.17,-0.69414,0.56012,-0.076431,4.9788,-0.25444
0.19635,1.76715,3.17,1.4499,0.27206,-0.39064,4.371,-3.8846
0.19635,1.89805,3.17,0.73256,0.6401,-0.19474,6.691,-5.0143
0.19635,2.02895,3.17,0.45621,1.0507,-0.10179,4.3226,-1.5884
0.19635,2.15985,3.17,0.060735,0.77566,0.55392,1.4162,11.114
0.19635,2.29075,3.17,-0.44782,-0.31812,1.1813,2.1238,9.0729
0.19635,2.42165,3.17,0.15278,-0.61524,0.63781,1.2062,-2.9118
0.19635,2.55255,3.17,0.14416,-0.39884,0.9231,0.94988,-3.5522
0.19635,2.68345,3.17,-0.12993,0.21707,0.51031,-2.7813,-5.3932
0.19635,2.81435,3.17,0.18604,0.89645,0.14278,-1.089,0.52913
0.19635,2.94525,3.17,-0.095719,0.69518,-0.077835,4.2408,-0.36444
0.19635,3.07615,3.17,0.10302,0.7235,-0.19549,3.7623,-1.0729
0.19635,3.2070499999999997,3.17,0.21558,0.82051,0.38172,4.4456,0.48127
0.19635,3.33795,3.17,-0.41165,0.78772,0.90796,3.7516,-1.6296
0.19635,3.46885,3.17,-0.84804,0.72633,-0.087802,-2.3842,-4.512
0.19635,3.5997500000000002,3.17,0.035265,0.054229,-0.35244,-2.2053,-4.1322
0.19635,3.73065,3.17,-0.15933,-0.50762,-0.049254,-1.1133,3.8517
0.19635,3.8615500000000003,3.17,-0.27981,-1.0812,-0.75748,-2.8389,-1.3989
0.19635,3.99245,3.17,-0.66797,-1.3308,-0.84731,0.36591,0.46425
0.19635,4.12335,3.17,-1.1087,-0.73631,-0.40326,0.61573,2.5258
0.19635,4.25425,3.17,-1.2773,0.22734,-0.194,1.4049,8.2615
0.19635,4.38515,3.17,-1.3049,0.242,-0.40554,9.4221,15.559
0.19635,4.51605,3.17,-0.87675,-0.1916,-1.2903,5.0826,-4.1621
0.19635,4.64695,3.17,0.40717,0.21366,-1.447,7.6862,0.19881
0.19635,4.77785,3.17,0.52178,0.35646,-1.204,6.407,-8.073
0.19635,4.90875,3.17,0.53252,0.50848,-0.74991,-1.5737,-8.07
0.19635,5.03965,3.17,0.1108,0.22458,0.45278,7.0331,-5.0217
0.19635,5.17055,3.17,-0.25054,-0.022231,-0.0090151,6.5098,-4.438
0.19635,5.30145,3.17,-0.24987,0.27091,0.77104,4.3118,0.84537
0.19635,5.4323,3.17,1.0742,0.46549,-0.99145,-0.65791,0.11473
0.19635,5.5632,3.17,1.0778,0.3609,-0.5421,-1.8068,-0.27
0.19635,5.6941,3.17,0.78556,-0.60492,0.41048,-3.0192,-1.588
0.19635,5.825,3.17,0.57513,-0.82151,0.62286,-0.21595,-0.31608
0.19635,5.9559,3.17,0.50357,-0.53137,0.91677,-0.29451,3.0582
0.19635,6.0868,3.17,0.36374,-0.26704,1.2502,-2.0059,-0.49436
0.19635,6.217699999999999,3.17,0.3665,-0.23591,1.3052,-1.7365,-3.7581

0.32725,0.065451,3.17,0.014586,-0.41166,0.1267,-2.2796,-6.0906
0.32725,0.19635,3.17,-0.71902,-0.037695,-0.14749,2.2189,-3.6915
0.32725,0.32725,3.17,0.14427,-0.28585,0.70393,1.1097,-2.2676
0.32725,0.45815,3.17,0.71497,-0.3299,-0.35238,3.0929,-2.8755
0.32725,0.58905,3.17,0.21597,-0.37912,-0.77056,-0.12738,-10.659
0.32725,0.71995,3.17,0.1927,-0.54914,-0.2132,4.0608,-3.3304
0.32725,0.85085,3.17,0.81197,-0.51339,-0.68062,3.354,0.088727
0.32725,0.98173,3.17,0.38758,-0.087016,-0.56511,0.45594,-0.32578
0.32725,1.11265,3.17,-0.1908,0.28442,-0.016304,-1.9212,5.154
0.32725,1.24355,3.17,-0.79383,-0.058978,0.35916,1.2994,6.8756
0.32725,1.37445,3.17,-0.4634,0.135,0.46336,-6.322,6.3661
0.32725,1.50535,3.17,-0.097904,-0.20173,1.2828,0.75057,-1.4707
0.32725,1.63625,3.17,-0.89548,-0.97444,0.67474,-1.7393,1.304
0.32725,1.76715,3.17,0.0050762,-0.80693,0.052982,8.6693,0.73145
0.32725,1.89805,3.17,-0.10348,-0.22494,0.55036,1.5386,1.5475
0.32725,2.02895,3.17,0.2918,-0.25891,0.85184,0.15306,0.38073
0.32725,2.15985,3.17,-0.043813,-0.76023,0.58714,4.4028,0.87816
0.32725,2.29075,3.17,0.24542,-0.91958,0.83389,1.6937,1.5211
0.32725,2.42165,3.17,0.087695,-0.6352,0.68866,-3.4305,-0.19574
0.32725,2.55255,3.17,-0.17392,-0.21704,0.48629,-3.8302,-2.7086
0.32725,2.68345,3.17,0.044044,0.13756,0.079689,-0.78302,-1.2272
0.32725,2.81435,3.17,-0.15323,0.50169,0.22198,-1.0419,-0.68599
0.32725,2.94525,3.17,0.17906,0.64799,0.53546,8.0814,-0.88345
0.32725,3.07615,3.17,0.10894,0.35423,0.34526,3.0135,-1.0332
0.32725,3.2070499999999997,3.17,0.45655,0.81007,0.42557,1.7114,-2.2385
0.32725,3.33795,3.17,-0.24587,0.36389,0.7343,4.3684,-1.6117
0.32725,3.46885,3.17,-0.99248,0.21811,0.197,-0.19761,-4.2727
0.32725,3.5997500000000002,3.17,0.023851,0.20925,-0.5916,-4.1898,-4.833
0.32725,3.73065,3.17,0.20541,-0.36168,0.090412,-0.87291,3.1244
0.32725,3.8615500000000003,3.17,0.04956,-0.58561,0.2939,-2.2233,5.5396
0.32725,3.99245,3.17,-0.34898,-0.49253,0.57654,-3.3017,5.5096
0.32725,4.12335,3.17,-0.99421,0.29273,0.52309,4.6106,8.6394
0.32725,4.25425,3.17,-1.1033,0.99219,-0.38513,10.477,0.8595
0.32725,4.38515,3.17,-0.78708,1.0887,-0.10231,1.2761,8.2178
0.32725,4.51605,3.17,-0.91134,0.52146,-0.85339,10.088,20.153
0.32725,4.64695,3.17,-0.14003,-0.50008,-1.6487,12.522,7.5271
0.32725,4.77785,3.17,-0.13689,-0.38627,-1.3446,7.069,-4.7135
0.32725,4.90875,3.17,0.28194,0.15707,-1.0923,-5.4076,-8.0739
0.32725,5.03965,3.17,0.43427,0.32794,-0.26697,-1.0835,-4.8377
0.32725,5.17055,3.17,-0.1522,-0.17445,-0.45945,0.13891,0.3968
0.32725,5.30145,3.17,0.41047,-0.64478,-0.62031,-0.14083,0.679
0.32725,5.4323,3.17,1.225,-0.07981,-0.87691,7.3017,-3.0131
0.32725,5.5632,3.17,1.0579,0.16884,-0.73591,5.2292,-3.9242
0.32725,5.6941,3.17,1.4204,0.1693,-0.48616,-5.8633,-2.8283
0.32725,5.825,3.17,0.84027,-0.31009,-0.70194,-3.5261,3.1204
0.32725,5.9559,3.17,0.45847,-0.69565,0.26256,0.96646,5.8876
0.32725,6.0868,3.17,0.45,-0.54776,1.0819,-1.6708,0.98193
0.32725,6.217699999999999,3.17,0.47542,-0.45504,1.217,-4.1663,-8.2489

0.45815,0.065451,3.17,-0.079286,-0.23733,0.42819,-1.6869,-5.7488
0.45815,0.19635,3.17,-0.74542,-0.62385,-0.50851,1.3106,-1.5973
0.45815,0.32725,3.17,0.20741,-0.68913,0.43677,3.6788,-5.8771
0.45815,0.45815,3.17,0.38886,-0.62071,0.70771,5.5703,-0.068005
0.45815,0.58905,3.17,0.60052,-0.8759,-0.26746,-2.9616,-3.3398
0.45815,0.71995,3.17,0.52603,-0.81577,-0.32038,6.6292,-3.0438
0.45815,0.85085,3.17,0.42583,-0.28662,-0.51262,1.8103,-0.53026
0.45815,0.98173,3.17,-0.063719,0.38182,-0.85354,0.2628,-1.8406
0.45815,1.11265,3.17,-0.34185,0.83823,-0.60172,1.7112,-3.5244
0.45815,1.24355,3.17,-0.80189,1.2187,-0.13223,1.7227,1.4704
0.45815,1.37445,3.17,-0.52421,0.63214,0.032682,-6.945,4.7288
0.45815,1.50535,3.17,-0.067804,-0.26411,0.92859,3.146,3.7759
0.45815,1.63625,3.17,-0.41061,-0.10986,0.905,3.7074,-1.1898
0.45815,1.76715,3.17,-0.80046,0.11078,0.74396,4.3867,-2.3033
0.45815,1.89805,3.17,-0.23657,-0.044385,0.7074,2.8031,3.0894
0.45815,2.02895,3.17,0.093499,-0.42261,0.57517,3.2497,0.11488
0.45815,2.15985,3.17,0.12079,-0.77192,0.5369,4.4499,-1.5355
0.45815,2.29075,3.17,0.25672,-0.71616,0.58912,1.683,3.1154
0.45815,2.42165,3.17,0.3123,-0.31392,0.67372,1.7704,1.6642
0.45815,2.55255,3.17,-0.026108,-0.088445,0.51567,0.16143,-1.1981
0.45815,2.68345,3.17,-0.10592,0.17347,0.73292,4.1262,-1.3909
0.45815,2.81435,3.17,0.033069,0.22932,0.70547,3.1986,-0.99627
0.45815,2.94525,3.17,0.3324,0.28112,1.2655,2.6858,-3.9274
0.45815,3.07615,3.17,0.54026,0.24602,0.83979,1.0522,-1.247
0.45815,3.2070499999999997,3.17,0.28141,0.63461,0.72473,-4.9827,-2.8666
0.45815,3.33795,3.17,0.2363,0.63867,0.19816,0.75448,-0.6544
0.45815,3.46885,3.17,-0.65515,0.22707,0.0080995,-0.090969,-3.687
0.45815,3.5997500000000002,3.17,-0.40366,0.41216,-0.32604,-0.93019,-2.4687
0.45815,3.73065,3.17,0.058664,0.544,0.21516,-7.1667,3.7162
0.45815,3.8615500000000003,3.17,-0.096122,-0.025455,0.63181,1.999,4.0741
0.45815,3.99245,3.17,-1.0676,0.016606,0.14534,0.49082,5.0007
0.45815,4.12335,3.17,-0.86624,0.79356,0.35617,-0.29115,0.83985
0.45815,4.25425,3.17,-0.036381,0.74033,-0.19728,7.4736,0.5165
0.45815,4.38515,3.17,-0.26184,0.83447,-0.8073,6.0745,-4.0737
0.45815,4.51605,3.17,-0.37021,0.86525,-1.2619,-12.133,-17.539
0.45815,4.64695,3.17,-0.0067325,0.92752,-1.0825,3.3318,3.9437
0.45815,4.77785,3.17,-0.29775,0.012802,-1.502,2.159,5.2524
0.45815,4.90875,3.17,0.21795,-0.38163,-1.1809,-4.9935,-2.4908
0.45815,5.03965,3.17,-0.1252,-0.047804,-0.89378,-0.47316,4.9271
0.45815,5.17055,3.17,-0.46664,0.22374,-0.36052,1.7531,-1.3009
0.45815,5.30145,3.17,-0.049297,0.3487,-0.3605,5.1296,-9.7052
0.45815,5.4323,3.17,1.0834,0.73294,-0.65819,1.0654,-9.4439
0.45815,5.5632,3.17,1.3651,0.34623,-0.9511,-1.2736,-8.0702
0.45815,5.6941,3.17,1.7292,0.45534,-0.70069,-7.2036,2.3035
0.45815,5.825,3.17,1.0246,0.51629,-1.3729,7.9067,1.6667
0.45815,5.9559,3.17,0.47465,-0.10546,-0.58234,-1.8342,-5.7257
0.45815,6.0868,3.17,0.28242,-0.67604,0.23092,-0.2755,-3.4285
0.45815,6.217699999999999,3.17,0.53251,-0.10137,0.76512,-3.1774,-0.49187

0.58905,0.065451,3.17,-0.091383,-0.037141,0.57981,1.0947,-4.5823
0.58905,0.19635,3.17,-0.47413,-0.80712,-0.57877,1.6552,-6.4598
0.58905,0.32725,3.17,-0.079979,-1.2193,0.28743,-0.53704,-0.079668
0.58905,0.45815,3.17,0.267,-0.68139,0.53131,0.10583,0.032029
0.58905,0.58905,3.17,0.58746,-0.46719,0.39595,1.3031,-2.3273
0.58905,0.71995,3.17,0.62293,-0.024373,0.48552,4.9512,-3.7806
0.58905,0.85085,3.17,0.37784,0.44784,0.23648,3.4301,-0.7353
0.58905,0.98173,3.17,-0.1551,0.31355,-0.95661,5.7694,1.6865
0.58905,1.11265,3.17,-1.4009,0.67111,-0.67243,9.7897,3.5157
0.58905,1.24355,3.17,-1.288,0.91296,-0.36497,-3.9291,-3.2937
0.58905,1.37445,3.17,-1.0661,0.83624,-0.15389,-5.1141,-3.0004
0.58905,1.50535,3.17,-0.53729,0.89388,0.48398,-4.6021,-3.971
0.58905,1.63625,3.17,-0.61,0.72399,0.66852,-2.9281,0.26069
0.58905,1.76715,3.17,-0.60782,0.3916,0.91252,3.5552,2.3969
0.58905,1.89805,3.17,0.0080753,-0.32052,0.78443,3.0928,-0.71103
0.58905,2.02895,3.17,-0.094077,-0.2621,-0.19293,3.6877,-0.30378
0.58905,2.15985,3.17,-0.038596,-0.23063,-0.81949,3.7785,0.80786
0.58905,2.29075,3.17,0.26131,-0.057743,-0.61959,-1.186,2.1502
0.58905,2.42165,3.17,0.13664,0.045627,-1.1057,4.3371,0.70325
0.58905,2.55255,3.17,-0.019526,0.7933,-1.1669,8.0275,-5.3302
0.58905,2.68345,3.17,0.063445,0.76475,-0.065218,0.4921,-5.4079
0.58905,2.81435,3.17,0.44251,0.4105,0.67307,-1.8319,-4.5587
0.58905,2.94525,3.17,0.75933,0.21945,1.0738,-3.1882,-3.3003
0.58905,3.07615,3.17,0.21416,0.43917,0.87532,2.5197,-2.4966
0.58905,3.2070499999999997,3.17,0.02203,0.68523,0.021736,-4.6184,-1.9749
0.58905,3.33795,3.17,0.21052,0.89352,-0.033091,-4.7829,-1.1485
0.58905,3.46885,3.17,-0.15904,0.54563,0.15983,-1.7595,1.1442
0.58905,3.5997500000000002,3.17,-1.0648,0.39486,0.016382,-2.2928,-0.77559
0.58905,3.73065,3.17,0.25295,0.64534,0.30553,-7.9713,-7.7562
0.58905,3.8615500000000003,3.17,-0.75094,0.90805,-0.13981,5.4687,-4.3106
0.58905,3.99245,3.17,-1.23,0.83158,-0.81854,3.3797,4.0504
0.58905,4.12335,3.17,-0.49266,0.72716,-0.22949,3.3298,2.3739
0.58905,4.25425,3.17,0.53593,0.97648,-0.27322,7.2425,-2.4867
0.58905,4.38515,3.17,0.6961,0.94616,-0.92969,-1.6254,-1.2295
0.58905,4.51605,3.17,-1.3554,0.66523,-1.2668,-2.9712,6.9639
0.58905,4.64695,3.17,-0.72495,0.94191,-0.92959,-17.09,3.7819
0.58905,4.77785,3.17,-0.28077,0.92067,-1.3135,-6.6138,-0.78161
0.58905,4.90875,3.17,-0.13418,0.95911,-1.3837,-5.2599,10.447
0.58905,5.03965,3.17,-0.19446,1.0626,-1.4436,1.8309,9.6734
0.58905,5.17055,3.17,-0.31372,0.83315,-1.0394,-1.8035,5.6707
0.58905,5.30145,3.17,-0.49579,0.79697,-0.58029,2.5468,-0.58587
0.58905,5.4323,3.17,1.1204,0.81146,-0.89501,-7.1289,2.5618
0.58905,5.5632,3.17,1.6199,0.7762,-0.53809,-1.6473,1.5168
0.58905,5.6941,3.17,1.3903,0.91993,-0.26195,1.6914,-3.7876
0.58905,5.825,3.17,1.003,0.95624,-0.40783,1.0933,-6.3879
0.58905,5.9559,3.17,0.68854,0.81316,-0.49195,-6.5138,0.16367
0.58905,6.0868,3.17,0.42001,-0.064839,0.031902,-0.89216,-2.346
0.58905,6.217699999999999,3.17,0.3713,0.12583,-0.18383,-1.9116,-3.9507

0.71995,0.065451,3.17,-0.031188,-0.12911,-0.0042684,0.31771,-4.8126
0.71995,0.19635,3.17,-0.42028,-1.1417,-0.24213,-0.37597,-3.3461
0.71995,0.32725,3.17,-0.32482,-0.42888,0.065855,0.80732,1.9191
0.71995,0.45815,3.17,-0.069172,0.15015,0.59843,-2.8062,-1.8123
0.71995,0.58905,3.17,-0.13597,0.63862,1.0408,-0.50843,0.064792
0.71995,0.71995,3.17,-0.26925,0.58707,0.9503,1.5915,-0.11516
0.71995,0.85085,3.17,-0.097806,1.0144,0.93468,0.20288,-1.2508
0.71995,0.98173,3.17,0.16601,1.6661,0.80039,-2.6931,-2.7783
0.71995,1.11265,3.17,-0.65332,1.1727,0.35037,11.201,5.1866
0.71995,1.24355,3.17,-1.0934,1.0607,-0.40006,7.9588,1.963
0.71995,1.37445,3.17,-1.1348,0.66437,-0.43132,6.6359,-3.3906
0.71995,1.50535,3.17,-1.1436,0.34011,-0.74515,1.2182,-0.44817
0.71995,1.63625,3.17,-1.4859,0.43655,-0.81334,-1.5098,0.13675
0.71995,1.76715,3.17,-0.88316,0.72484,-0.72387,-0.81671,-2.6323
0.71995,1.89805,3.17,-0.40335,0.10438,0.21487,2.0348,-3.9648
0.71995,2.02895,3.17,-0.54731,0.5132,0.35373,-0.76096,-4.8129
0.71995,2.15985,3.17,-0.74974,1.3338,-0.21089,-2.7071,-2.7787
0.71995,2.29075,3.17,-0.065677,0.94382,-0.85681,0.73765,-4.4027
0.71995,2.42165,3.17,-0.40411,0.80974,-1.3642,4.6445,-7.7372
0.71995,2.55255,3.17,0.27557,0.036504,0.081011,1.2396,-11.246
0.71995,2.68345,3.17,0.31497,0.48531,0.38354,0.81728,-3.2309
0.71995,2.81435,3.17,-0.11965,0.83691,0.13775,-5.9481,-1.0307
0.71995,2.94525,3.17,0.1775,1.6144,-0.25107,-1.64,1.9561
0.71995,3.07615,3.17,0.3327,1.3853,-0.28866,-3.1919,0.73027
0.71995,3.2070499999999997,3.17,0.058214,1.1954,-0.43027,2.8975,-0.51972
0.71995,3.33795,3.17,0.25792,0.75525,-0.16676,-9.8588,-1.8012
0.71995,3.46885,3.17,-0.02263,0.45687,0.41783,-3.5827,-1.3459
0.71995,3.5997500000000002,3.17,-1.0998,0.10166,0.21261,-0.80025,2.0767
0.71995,3.73065,3.17,-0.92583,-0.92792,-0.90836,6.2073,6.1871
0.71995,3.8615500000000003,3.17,-1.285,-0.9689,-0.94371,-3.0372,-4.9914
0.71995,3.99245,3.17,-0.99556,-0.45467,-0.58739,-0.87453,-8.0844
0.71995,4.12335,3.17,-0.34931,-0.32905,-1.2091,-13.085,-7.2177
0.71995,4.25425,3.17,-0.24262,0.14412,-1.8313,-6.1557,-11.833
0.71995,4.38515,3.17,-0.22432,0.49073,-1.5929,-22.504,-6.2991
0.71995,4.51605,3.17,-0.37488,0.91471,-1.2756,-3.5638,4.0974
0.71995,4.64695,3.17,-0.19636,1.5155,-1.8104,6.7632,10.278
0.71995,4.77785,3.17,-0.82918,1.027,-1.6227,-4.5707,12.154
0.71995,4.90875,3.17,-0.19491,1.2501,-1.2536,-14.659,3.1122
0.71995,5.03965,3.17,0.39277,1.4385,-0.922,1.4555,4.045
0.71995,5.17055,3.17,0.55991,0.68648,-0.60339,1.2461,7.8812
0.71995,5.30145,3.17,0.15134,-0.065299,-0.013014,-1.9357,6.0659
0.71995,5.4323,3.17,1.0166,-0.15096,-0.08162,-0.036303,5.7041
0.71995,5.5632,3.17,1.0695,0.38194,0.25459,14.142,3.8042
0.71995,5.6941,3.17,0.83416,0.66965,0.49209,7.7733,2.8363
0.71995,5.825,3.17,1.0333,0.86332,0.1785,0.1579,1.9501
0.71995,5.9559,3.17,0.98028,0.59378,-0.3247,-0.095473,1.571
0.71995,6.0868,3.17,0.57125,0.63513,0.10583,-2.3308,1.6047
0.71995,6.217699999999999,3.17,0.18819,0.32298,-0.32662,-1.0296,-0.50911

0.85085,0.065451,3.17,0.3753,0.080615,-0.057336,1.0086,-0.42982
0.85085,0.19635,3.17,-0.092451,-0.57303,0.70877,-3.7356,4.5854
0.85085,0.32725,3.17,-0.28806,-0.48224,0.23836,-4.3866,-5.8389
0.85085,0.45815,3.17,-0.57764,-0.015,0.38557,-2.631,-5.8601
0.85085,0.58905,3.17,-0.75847,0.33359,0.67091,-6.4351,-6.8968
0.85085,0.71995,3.17,-0.53845,0.41862,0.8314,1.2979,-2.433
0.85085,0.85085,3.17,-0.4894,0.41968,0.78662,-1.2357,0.85543
0.85085,0.98173,3.17,-0.016384,0.64306,0.39495,-5.5689,-1.9348
0.85085,1.11265,3.17,0.37011,0.85607,0.30988,5.7279,-1.6745
0.85085,1.24355,3.17,-0.041026,1.0908,-0.45694,2.397,0.34091
0.85085,1.37445,3.17,-0.19349,0.84864,-0.81432,4.0127,-2.3251
0.85085,1.50535,3.17,-0.89155,0.94584,-0.432,-1.5874,-3.8182
0.85085,1.63625,3.17,-1.4344,1.263,-0.58596,-0.17397,1.9082
0.85085,1.76715,3.17,-0.97207,1.1906,-0.76708,-0.41587,0.54227
0.85085,1.89805,3.17,-0.34553,0.86801,-1.0596,-0.78809,3.2322
0.85085,2.02895,3.17,-1.0079,-0.16607,-0.63494,0.63761,-0.19044
0.85085,2.15985,3.17,-0.81839,-0.23304,-0.3941,1.9367,-9.6675
0.85085,2.29075,3.17,0.19283,-0.19406,-0.30133,-2.5931,-8.4403
0.85085,2.42165,3.17,-0.5046,-0.80505,-0.42621,5.2934,-5.2114
0.85085,2.55255,3.17,-0.018113,-0.92021,0.49146,-2.7275,-1.7453
0.85085,2.68345,3.17,-0.87722,-0.23713,-0.17592,-4.057,-1.7609
0.85085,2.81435,3.17,-1.5463,0.1962,-0.08873,3.2449,-3.7157
0.85085,2.94525,3.17,-0.48022,0.53067,0.22015,-1.9027,-6.4465
0.85085,3.07615,3.17,0.84037,0.79449,-0.15231,-1.9621,-3.0267
0.85085,3.2070499999999997,3.17,0.47444,0.78864,-0.58736,0.97079,1.3504
0.85085,3.33795,3.17,0.55084,0.23556,-0.1003,-4.8832,-3.2617
0.85085,3.46885,3.17,-0.22039,0.1936,0.17006,-4.9261,-3.3053
0.85085,3.5997500000000002,3.17,-1.0021,-0.75093,0.1297,1.0574,-6.5536
0.85085,3.73065,3.17,-1.149,-1.6351,-1.0032,7.006,2.3509
0.85085,3.8615500000000003,3.17,-1.2195,-2.1453,0.0075428,2.5424,5.229
0.85085,3.99245,3.17,-1.1852,-1.6209,0.33527,-4.8163,16.611
0.85085,4.12335,3.17,-1.2483,-1.0653,0.3959,5.6877,5.4069
0.85085,4.25425,3.17,-0.65276,-0.71822,0.35955,-12.793,-6.8876
0.85085,4.38515,3.17,-0.9934,-0.70273,0.27643,-10.831,0.11967
0.85085,4.51605,3.17,-0.47571,0.17362,0.12386,-10.04,4.4598
0.85085,4.64695,3.17,0.15587,0.56256,-1.1843,6.3093,23.509
0.85085,4.77785,3.17,-0.28693,0.47307,-2.0308,7.1534,14.651
0.85085,4.90875,3.17,0.49708,-0.56201,0.034637,-10.295,0.056543
0.85085,5.03965,3.17,0.68953,0.12068,-0.25098,-4.4094,0.86259
0.85085,5.17055,3.17,0.88461,0.82656,-0.36579,6.0898,-1.6454
0.85085,5.30145,3.17,0.29463,0.81128,0.37476,-0.067131,-2.7357
0.85085,5.4323,3.17,0.34986,0.4089,0.39596,1.103,-8.1752
0.85085,5.5632,3.17,0.11506,0.3148,0.81602,-0.61228,-5.4313
0.85085,5.6941,3.17,0.18117,-0.45252,1.6386,3.4965,3.1007
0.85085,5.825,3.17,1.3528,-0.33198,0.12482,-5.0172,-1.1081
0.85085,5.9559,3.17,0.63621,0.46126,0.68488,2.0884,4.7647
0.85085,6.0868,3.17,0.74337,0.34955,0.039738,-2.9476,2.8114
0.85085,6.217699999999999,3.17,0.54083,0.30504,0.26491,-2.4883,-1.0472

0.98173,0.065451,3.17,0.9439,0.4422,0.10335,0.44813,7.9093
0.98173,0.19635,3.17,0.26837,0.16738,1.495,4.4383,4.1051
0.98173,0.32725,3.17,-0.43542,-0.41236,0.57336,-1.2303,0.68
0.98173,0.45815,3.17,-0.59949,-0.81899,1.1453,2.4492,-1.6997
0.98173,0.58905,3.17,-1.0093,-0.44478,0.76785,-7.0912,4.5434
0.98173,0.71995,3.17,-0.98148,-0.23812,0.71718,-5.3073,-2.0366
0.98173,0.85085,3.17,-0.72098,-0.19924,0.83874,-1.5222,0.94354
0.98173,0.98173,3.17,-0.31684,-0.1396,0.84589,-6.8193,-4.5161
0.98173,1.11265,3.17,-0.11913,0.87439,1.1166,-3.7465,1.388
0.98173,1.24355,3.17,0.59704,0.95378,-0.29897,-0.0037436,-2.0201
0.98173,1.37445,3.17,-0.12415,0.75556,-0.97058,2.1403,-6.1661
0.98173,1.50535,3.17,-1.274,0.88754,-0.57689,1.5222,-7.3069
0.98173,1.63625,3.17,-1.208,0.67952,-0.32695,-3.6142,-9.3653
0.98173,1.76715,3.17,-0.39039,0.57185,-0.021157,-2.9445,-5.3763
0.98173,1.89805,3.17,-0.17804,0.88311,-0.86628,-10.27,-3.8704
0.98173,2.02895,3.17,-0.17739,0.13135,-0.94735,8.2802,11.414
0.98173,2.15985,3.17,-0.41187,-0.34482,-0.79049,1.8726,3.0952
0.98173,2.29075,3.17,-0.34016,-0.36335,0.21131,-1.7426,-1.26
0.98173,2.42165,3.17,0.029821,-1.0054,0.52672,1.1452,0.13808
0.98173,2.55255,3.17,-0.0627,-0.63007,0.62523,1.02,-1.4038
0.98173,2.68345,3.17,-1.3398,-0.37977,-0.44444,6.8139,-4.2568
0.98173,2.81435,3.17,-1.758,-0.68063,-0.0035765,-1.9491,-2.3541
0.98173,2.94525,3.17,-0.45869,-0.8738,0.45933,7.879,-5.2157
0.98173,3.07615,3.17,0.84286,-0.17513,0.13814,-0.62637,-6.2704
0.98173,3.2070499999999997,3.17,0.42084,0.072693,-0.43025,0.66793,-2.3441
0.98173,3.33795,3.17,0.17556,-0.50505,0.061824,-8.8435,-1.8067
0.98173,3.46885,3.17,-0.87603,-0.44551,-0.25603,-1.1002,-1.5713
0.98173,3.5997500000000002,3.17,-1.0543,-1.5937,-0.16943,0.050415,2.2427
0.98173,3.73065,3.17,-1.0412,-1.5199,-0.64235,3.2887,11.364
0.98173,3.8615500000000003,3.17,-0.67773,-1.5478,-0.13276,-3.0472,11.241
0.98173,3.99245,3.17,-0.60256,-0.99428,-0.35255,4.0476,8.3495
0.98173,4.12335,3.17,-0.71144,-1.314,0.5852,4.1129,8.1299
0.98173,4.25425,3.17,-1.0009,-1.3228,0.45208,-2.1905,6.0155
0.98173,4.38515,3.17,-1.0928,-0.99071,0.60144,1.6723,2.888
0.98173,4.51605,3.17,-0.67318,-1.0971,0.025127,-0.54262,2.9781
0.98173,4.64695,3.17,0.11406,-1.3611,-0.67019,-3.7094,11.782
0.98173,4.77785,3.17,0.84058,-1.1367,-0.98299,6.7862,11.721
0.98173,4.90875,3.17,0.82678,-1.229,-0.52357,-1.7475,6.7235
0.98173,5.03965,3.17,0.35907,-0.53429,-0.57605,-4.6947,3.912
0.98173,5.17055,3.17,0.35512,0.54354,0.41875,1.4856,-1.5713
0.98173,5.30145,3.17,0.15399,0.92624,0.76158,-0.75581,-5.5778
0.98173,5.4323,3.17,0.16039,0.59414,0.1492,2.2014,-0.6894
0.98173,5.5632,3.17,0.16156,0.31615,0.71542,-5.8243,-0.73789
0.98173,5.6941,3.17,0.71633,-0.40778,1.3098,4.4571,-2.1057
0.98173,5.825,3.17,0.58599,-0.7803,1.6004,3.0528,6.0786
0.98173,5.9559,3.17,0.53635,-0.23024,1.4041,-0.50846,3.9983
0.98173,6.0868,3.17,0.89473,0.24127,0.60695,-4.6017,0.15306
0.98173,6.217699999999999,3.17,0.82913,0.85162,0.83829,-1.6863,2.5241

1.1126500000000001,0.065451,3.17,1.007,0.5369,0.62724,1.4342,-0.63399
1.1126500000000001,0.19635,3.17,0.84503,0.53063,1.6016,-1.5258,-2.9911
1.1126500000000001,0.32725,3.17,0.14363,-0.058275,0.72806,1.629,-9.9531
1.1126500000000001,0.45815,3.17,-0.77384,-0.39417,0.61165,-8.695,-1.6258
1.1126500000000001,0.58905,3.17,-1.4036,-0.61515,0.43867,2.9888,-3.2434
1.1126500000000001,0.71995,3.17,-1.2453,-0.52783,0.47257,0.22871,0.85854
1.1126500000000001,0.85085,3.17,-0.47246,-0.41243,0.92235,1.099,-4.5309
1.1126500000000001,0.98173,3.17,-0.90721,-0.14052,0.7721,-1.3783,0.8671
1.1126500000000001,1.11265,3.17,-0.24556,0.11281,0.40436,-6.1219,-5.7756
1.1126500000000001,1.24355,3.17,0.88513,0.14042,-0.93756,0.50035,-7.9769
1.1126500000000001,1.37445,3.17,-0.47179,0.11487,-0.56838,-0.06605,-5.3623
1.1126500000000001,1.50535,3.17,-0.75291,-0.20192,-0.35831,3.143,0.24631
1.1126500000000001,1.63625,3.17,-0.93851,-0.4086,-0.12859,-1.6541,2.2374
1.1126500000000001,1.76715,3.17,-0.24411,-0.45017,-0.48801,-4.6159,-0.026756
1.1126500000000001,1.89805,3.17,0.016445,-0.6299,-0.64626,-7.227,0.56763
1.1126500000000001,2.02895,3.17,-0.04057,-0.68586,-0.85711,2.0307,1.4008
1.1126500000000001,2.15985,3.17,-0.39112,-0.53694,-0.33201,1.5508,0.55352
1.1126500000000001,2.29075,3.17,-0.3309,-0.49974,0.43342,-2.9517,0.093407
1.1126500000000001,2.42165,3.17,-0.01727,-0.20397,0.98319,-2.1824,-3.1572
1.1126500000000001,2.55255,3.17,0.21621,0.1681,1.1193,3.4543,2.205
1.1126500000000001,2.68345,3.17,-0.76942,0.46395,0.19361,6.1381,6.5401
1.1126500000000001,2.81435,3.17,-1.5361,0.013083,0.072542,6.3101,5.7388
1.1126500000000001,2.94525,3.17,-0.78162,-1.1036,0.44852,5.1567,0.83202
1.1126500000000001,3.07615,3.17,-0.177,-0.95248,0.21616,0.24503,2.2845
1.1126500000000001,3.2070499999999997,3.17,0.18984,-0.7357,0.248,1.7549,-1.4169
1.1126500000000001,3.33795,3.17,-0.78956,-0.63819,-0.16659,-5.3074,-4.4463
1.1126500000000001,3.46885,3.17,-1.1794,-1.2255,0.19434,4.7536,-7.3734
1.1126500000000001,3.5997500000000002,3.17,-1.0715,-1.3665,-0.38964,3.2249,0.94902
1.1126500000000001,3.73065,3.17,-0.80206,-1.0682,-0.53307,5.2985,7.0286
1.1126500000000001,3.8615500000000003,3.17,-0.36167,-0.45058,-0.5169,0.5395,8.8428
1.1126500000000001,3.99245,3.17,-0.58159,-0.033919,0.34817,-0.45439,4.5766
1.1126500000000001,4.12335,3.17,-0.22416,0.38881,1.5413,2.1784,4.2352
1.1126500000000001,4.25425,3.17,-0.90741,0.055725,1.286,8.2054,7.5635
1.1126500000000001,4.38515,3.17,-0.63576,-0.6348,0.79936,5.2392,3.2597
1.1126500000000001,4.51605,3.17,-0.29678,-0.88553,0.34567,4.8624,4.243
1.1126500000000001,4.64695,3.17,0.19716,-1.1685,-0.49254,3.2496,0.075127
1.1126500000000001,4.77785,3.17,0.8474,-1.0378,-0.79291,-0.40571,2.9094
1.1126500000000001,4.90875,3.17,0.23155,-0.91496,-0.58558,-0.37082,7.3646
1.1126500000000001,5.03965,3.17,0.21172,-0.23132,-0.88975,-4.9124,7.2653
1.1126500000000001,5.17055,3.17,0.10075,0.34521,0.80366,-7.03,-0.51889
1.1126500000000001,5.30145,3.17,0.36858,0.49066,0.95164,-2.9936,-11.896
1.1126500000000001,5.4323,3.17,0.23006,0.4295,0.22,-1.2082,-2.9299
1.1126500000000001,5.5632,3.17,0.67288,-0.025201,0.98594,-3.1605,2.2652
1.1126500000000001,5.6941,3.17,0.74815,0.2171,1.277,3.5704,4.0745
1.1126500000000001,5.825,3.17,0.48358,0.091726,1.7637,0.52013,0.25608
1.1126500000000001,5.9559,3.17,0.59892,0.022505,1.613,0.66891,-4.2033
1.1126500000000001,6.0868,3.17,1.0786,0.31268,0.67438,-8.9984,-0.98233
1.1126500000000001,6.217699999999999,3.17,0.92834,0.41659,0.36796,-7.6356,5.2741

1.24355,0.065451,3.17,1.2216,0.26376,0.6193,1.4836,4.9863
1.24355,0.19635,3.17,1.1523,0.45676,0.96247,-0.84815,6.6172
1.24355,0.32725,3.17,0.18378,0.11609,0.14456,-4.0279,-0.46975
1.24355,0.45815,3.17,0.18449,-0.69158,0.0044362,-0.82942,-6.0763
1.24355,0.58905,3.17,-0.54827,-1.0535,0.18915,2.7761,5.6971
1.24355,0.71995,3.17,-0.66553,-0.80967,0.63724,4.8765,3.108
1.24355,0.85085,3.17,-0.54093,-1.1228,0.97249,3.2735,5.5555
1.24355,0.98173,3.17,-0.77579,-0.96894,0.72916,-4.0773,3.9949
1.24355,1.11265,3.17,-0.30378,-1.3327,-0.090577,-3.1211,-6.2817
1.24355,1.24355,3.17,0.037435,-0.13715,0.071659,-0.82716,-1.3186
1.24355,1.37445,3.17,-0.34805,-0.13477,0.13345,-5.1403,0.9526
1.24355,1.50535,3.17,-0.53498,-0.40234,-0.077588,-1.6568,2.1409
1.24355,1.63625,3.17,-0.54611,-0.82069,-0.40935,-1.052,-1.0047
1.24355,1.76715,3.17,-0.45917,-0.84695,-0.42454,-4.4412,1.8684
1.24355,1.89805,3.17,-0.32877,-0.50734,-0.59279,-6.4107,0.13813
1.24355,2.02895,3.17,-0.22109,-0.55019,-0.83173,-2.3145,-1.1137
1.24355,2.15985,3.17,-0.23795,-0.54077,0.21311,-4.3582,1.4354
1.24355,2.29075,3.17,0.01472,-0.14775,0.26885,0.60776,2.8987
1.24355,2.42165,3.17,-0.77963,0.018224,0.57351,2.0005,2.371
1.24355,2.55255,3.17,0.043322,0.45341,0.92163,-0.7851,2.5128
1.24355,2.68345,3.17,-0.40019,0.54724,0.80927,-0.026031,-1.8752
1.24355,2.81435,3.17,-0.46119,0.03815,0.12628,5.516,-6.2682
1.24355,2.94525,3.17,-0.63118,-1.0257,-0.13239,-0.6332,-2.6204
1.24355,3.07615,3.17,-0.89611,-0.9277,-0.26353,-0.39521,1.4167
1.24355,3.2070499999999997,3.17,-0.86262,-0.5077,0.84909,6.8363,-4.6325
1.24355,3.33795,3.17,-0.52558,-0.94268,-0.15523,0.73621,-4.7499
1.24355,3.46885,3.17,-0.47829,-0.9377,-0.24934,0.36823,7.3997
1.24355,3.5997500000000002,3.17,-0.53613,-0.91391,0.60469,-0.52646,8.0191
1.24355,3.73065,3.17,-0.41885,-0.80991,1.1653,5.561,4.5516
1.24355,3.8615500000000003,3.17,0.0089664,-0.19247,0.78481,1.7424,2.8151
1.24355,3.99245,3.17,-0.44647,0.0044322,1.0806,-7.6998,4.3286
1.24355,4.12335,3.17,-0.65426,0.49481,1.4499,-7.1069,-3.6043
1.24355,4.25425,3.17,-0.51442,0.58579,1.6904,4.4806,-1.8578
1.24355,4.38515,3.17,0.038852,0.11488,0.82348,10.995,-8.9707
1.24355,4.51605,3.17,-0.066329,-0.50311,0.76395,3.9269,1.7819
1.24355,4.64695,3.17,0.087388,-0.66928,-0.2292,1.9099,1.4025
1.24355,4.77785,3.17,0.55205,-0.42908,-0.78972,1.4811,2.6306
1.24355,4.90875,3.17,0.15444,0.15381,-1.2455,0.99812,-2.3683
1.24355,5.03965,3.17,0.92886,-0.19057,-0.76549,-4.4796,0.23951
1.24355,5.17055,3.17,0.49994,0.10602,0.64457,-6.2985,3.4754
1.24355,5.30145,3.17,0.096123,0.88889,0.87478,-5.0488,-5.3109
1.24355,5.4323,3.17,0.33922,0.80941,0.63384,-10.404,-0.092579
1.24355,5.5632,3.17,0.60362,0.15903,0.57484,-3.0857,3.3897
1.24355,5.6941,3.17,0.75688,0.46773,1.2033,2.4499,5.249
1.24355,5.825,3.17,0.74138,0.60406,1.8042,-3.8612,-0.16223
1.24355,5.9559,3.17,0.64582,0.22088,1.7582,-0.3811,-2.4256
1.24355,6.0868,3.17,1.4283,-0.010415,1.2676,-11.275,1.9992
1.24355,6.217699999999999,3.17,1.4292,0.25462,0.58669,-7.703,-4.2888

1.37445,0.065451,3.17,1.0354,0.33005,0.72204,2.989,0.074034
1.37445,0.19635,3.17,1.1161,0.40392,0.95017,8.9497,-2.5277
1.37445,0.32725,3.17,0.95614,-0.15664,0.40923,-7.8097,-3.8397
1.37445,0.45815,3.17,0.59776,-0.96006,0.049848,3.3477,2.6218
1.37445,0.58905,3.17,0.16879,-0.82133,0.32408,-0.85467,-0.95964
1.37445,0.71995,3.17,0.5802,-0.20731,0.39041,3.3106,-2.6958
1.37445,0.85085,3.17,-0.30434,-0.55061,0.71382,3.0571,3.6599
1.37445,0.98173,3.17,-0.75005,-1.195,1.131,4.9198,-1.7536
1.37445,1.11265,3.17,-0.96773,-0.83129,0.89204,-12.379,2.8889
1.37445,1.24355,3.17,-0.59318,-0.40807,1.2305,7.3024,-2.7791
1.37445,1.37445,3.17,-0.69223,-0.033653,0.89112,-0.04083,-1.4412
1.37445,1.50535,3.17,-0.13355,0.014918,0.453,-2.9068,0.8786
1.37445,1.63625,3.17,-0.30827,-0.43532,0.058852,-2.8029,3.4494
1.37445,1.76715,3.17,-0.60682,-0.53283,0.023333,-2.2357,2.1765
1.37445,1.89805,3.17,-0.47106,-0.42731,-0.62822,-1.8392,5.2855
1.37445,2.02895,3.17,-0.43871,-0.26533,-0.65949,-2.7017,3.1829
1.37445,2.15985,3.17,0.21415,0.40544,0.042486,-4.7251,0.34858
1.37445,2.29075,3.17,0.60679,0.92845,0.40664,6.2695,2.7052
1.37445,2.42165,3.17,-0.72466,0.19405,0.12739,6.7115,2.8152
1.37445,2.55255,3.17,-0.63737,-0.2526,-0.17485,-2.8543,-0.54675
1.37445,2.68345,3.17,-0.56921,-0.26878,-0.38673,-1.6645,-6.8638
1.37445,2.81435,3.17,-0.4913,-0.63627,-0.11502,2.5998,-5.0006
1.37445,2.94525,3.17,-0.51603,-0.67833,-0.21104,-0.86168,-3.5975
1.37445,3.07615,3.17,-0.78904,-1.0503,-0.41611,1.3185,1.0684
1.37445,3.2070499999999997,3.17,-0.7742,-0.60465,0.15823,7.5917,0.63033
1.37445,3.33795,3.17,-0.63122,-0.87165,0.21993,2.468,0.058889
1.37445,3.46885,3.17,-0.4256,-0.6191,0.30165,0.066599,1.8531
1.37445,3.5997500000000002,3.17,-0.48101,-0.17217,0.35595,-1.081,1.6646
1.37445,3.73065,3.17,-0.1014,-0.33066,1.1218,1.9133,0.67811
1.37445,3.8615500000000003,3.17,-0.12464,-0.26687,1.4282,-8.4672,-0.57589
1.37445,3.99245,3.17,-0.43323,-0.1414,1.3998,-5.5674,-6.3367
1.37445,4.12335,3.17,-0.71627,-0.10233,1.506,-1.6753,-8.3977
1.37445,4.25425,3.17,-0.7972,-0.079987,0.59487,-4.7469,-12.991
1.37445,4.38515,3.17,-0.085922,0.26638,1.1668,3.774,-0.92598
1.37445,4.51605,3.17,-0.11569,0.39037,0.90316,0.86856,-1.3984
1.37445,4.64695,3.17,0.22105,-0.044133,0.48415,-1.2596,1.5283
1.37445,4.77785,3.17,0.23663,-0.20402,-0.67234,-2.5441,-0.052253
1.37445,4.90875,3.17,0.38444,-0.57966,-1.2459,-4.2505,-3.1838
1.37445,5.03965,3.17,1.2737,-0.38663,-0.91177,-0.9103,-2.0402
1.37445,5.17055,3.17,0.85557,-0.12419,-0.47461,-4.2461,-5.6092
1.37445,5.30145,3.17,0.30281,0.54365,0.18822,-6.4262,2.5116
1.37445,5.4323,3.17,0.50108,0.83388,0.88019,-7.4607,4.6124
1.37445,5.5632,3.17,0.64929,0.79635,0.89227,-6.3199,-1.9673
1.37445,5.6941,3.17,0.60291,0.045743,0.83576,-6.0979,10.381
1.37445,5.825,3.17,0.85921,0.017882,1.7384,-4.0834,12.892
1.37445,5.9559,3.17,0.77726,0.15441,1.1949,-6.079,-2.9654
1.37445,6.0868,3.17,1.6618,-0.23259,0.67903,-9.7305,-2.1039
1.37445,6.217699999999999,3.17,1.7969,0.28465,0.089029,-0.57958,-5.1134

1.50535,0.065451,3.17,1.4816,0.19255,0.71798,0.19878,-1.4592
1.50535,0.19635,3.17,0.33173,0.32306,0.33612,8.6185,-2.773
1.50535,0.32725,3.17,1.4864,-0.06537,0.90762,-1.6508,-2.2165
1.50535,0.45815,3.17,1.0145,-0.98609,-0.13261,0.88171,0.2923
1.50535,0.58905,3.17,0.73753,-0.18045,-0.71234,-8.0231,0.086764
1.50535,0.71995,3.17,0.92938,0.82726,0.37184,1.8419,-0.24896
1.50535,0.85085,3.17,0.88202,0.80801,-0.15072,8.3233,4.0422
1.50535,0.98173,3.17,-0.23087,-0.166,0.50157,1.7112,0.16909
1.50535,1.11265,3.17,-1.7654,-0.41238,0.89574,3.0707,-7.1274
1.50535,1.24355,3.17,-1.3519,-0.16996,1.6589,2.3641,-3.7364
1.50535,1.37445,3.17,-1.1629,0.57759,1.441,2.164,-0.85206
1.50535,1.50535,3.17,0.25723,0.38837,0.83839,-9.127,5.5115
1.50535,1.63625,3.17,0.16813,0.18345,0.91095,-2.9796,6.095
1.50535,1.76715,3.17,0.005129,-0.24889,0.44003,-5.5763,5.8166
1.50535,1.89805,3.17,0.031035,-0.29693,-0.071881,-3.862,3.3906
1.50535,2.02895,3.17,0.07071,-0.016403,0.30772,-3.3427,0.8543
1.50535,2.15985,3.17,0.29627,0.55295,0.51245,-2.1553,1.7563
1.50535,2.29075,3.17,0.38298,0.542,0.69972,7.7466,2.7007
1.50535,2.42165,3.17,-0.60423,0.96173,0.28372,0.94814,1.9685
1.50535,2.55255,3.17,-0.36037,0.48591,0.47955,0.489,6.3615
1.50535,2.68345,3.17,-0.55965,-0.77216,-0.21552,1.1338,-4.3953
1.50535,2.81435,3.17,-0.70925,-1.0156,-0.056566,1.6963,1.5502
1.50535,2.94525,3.17,-0.6589,-0.62101,-0.24472,-2.7907,0.97496
1.50535,3.07615,3.17,-0.56136,-0.96631,-0.4942,-3.105,0.34536
1.50535,3.2070499999999997,3.17,-0.46052,-0.95547,-0.39998,1.4948,0.87811
1.50535,3.33795,3.17,-0.81678,-0.65619,0.16241,-0.019477,-0.19579
1.50535,3.46885,3.17,-0.52103,-0.39634,0.53665,1.6399,5.2918
1.50535,3.5997500000000002,3.17,-0.54389,-0.92662,0.76803,-2.4338,4.8311
1.50535,3.73065,3.17,-0.30157,-0.72185,0.71499,-0.036842,4.8294
1.50535,3.8615500000000003,3.17,-0.036629,-0.35042,0.84054,-9.7151,3.4662
1.50535,3.99245,3.17,0.16484,-0.1269,0.88157,-6.5815,-4.8095
1.50535,4.12335,3.17,-0.48592,0.1023,1.1912,-5.6924,-5.5717
1.50535,4.25425,3.17,-0.94972,0.18164,0.30826,-5.0408,-6.3113
1.50535,4.38515,3.17,-0.85027,0.1645,0.7348,3.7491,-6.0578
1.50535,4.51605,3.17,0.0096562,0.1288,1.3354,1.6983,-2.4903
1.50535,4.64695,3.17,0.40713,-0.08119,1.1239,-10.943,4.9943
1.50535,4.77785,3.17,0.65305,-0.21575,-0.14208,-8.0126,-2.2435
1.50535,4.90875,3.17,0.76753,-1.1299,-1.0403,-9.1862,1.7454
1.50535,5.03965,3.17,0.97753,-0.77903,-0.87002,-1.6294,-1.0412
1.50535,5.17055,3.17,0.66691,-0.36587,-0.79693,-4.6576,-3.7128
1.50535,5.30145,3.17,0.35736,0.47664,-0.73441,-7.678,3.2014
1.50535,5.4323,3.17,1.0462,0.65306,0.37669,-1.1376,2.8351
1.50535,5.5632,3.17,0.23572,-0.14598,0.91557,-6.2153,1.2596
1.50535,5.6941,3.17,0.88528,-0.097088,1.2218,-5.6562,11.666
1.50535,5.825,3.17,0.94211,-0.10088,1.7525,-9.3965,12.605
1.50535,5.9559,3.17,1.3379,-0.14694,0.32964,-7.6982,1.4489
1.50535,6.0868,3.17,1.605,-0.22813,0.20537,3.3359,-2.5819
1.50535,6.217699999999999,3.17,1.4491,0.25278,0.19031,4.2861,-2.3394

1.63625,0.065451,3.17,1.2176,0.71905,0.23557,7.2296,-4.8314
1.63625,0.19635,3.17,0.40186,0.039394,0.20624,-3.9255,1.2315
1.63625,0.32725,3.17,1.3325,-0.3828,1.0272,6.5267,0.75792
1.63625,0.45815,3.17,0.94025,0.020275,0.2986,-0.59156,-4.3483
1.63625,0.58905,3.17,0.14833,0.50221,-1.2961,-5.5472,-4.9881
1.63625,0.71995,3.17,1.0731,1.5344,-1.2253,-1.3689,-12.143
1.63625,0.85085,3.17,1.1449,2.0313,-0.72016,0.35666,-1.3664
1.63625,0.98173,3.17,0.4999,1.7006,-1.0952,-0.11702,5.4466
1.63625,1.11265,3.17,-0.9902,0.9235,-0.1746,3.6177,-2.5744
1.63625,1.24355,3.17,-1.3598,0.31796,0.82905,3.1299,-0.13995
1.63625,1.37445,3.17,-1.2691,0.58277,0.67017,-9.7593,-5.8432
1.63625,1.50535,3.17,0.10301,0.35167,0.16609,-8.529,3.7628
1.63625,1.63625,3.17,0.75047,-0.57759,0.1079,1.0238,6.9376
1.63625,1.76715,3.17,0.58382,-0.66803,0.78629,-2.0335,3.4546
1.63625,1.89805,3.17,0.032297,-0.46624,0.18068,-3.6726,4.0611
1.63625,2.02895,3.17,0.22963,0.058039,0.038305,-4.847,3.5902
1.63625,2.15985,3.17,0.43476,0.58583,-0.070438,-3.4269,2.1259
1.63625,2.29075,3.17,0.17317,0.9297,-0.19881,7.4023,-1.3885
1.63625,2.42165,3.17,-0.7429,1.0475,-0.40788,-1.8613,-1.1226
1.63625,2.55255,3.17,0.024918,0.69116,0.62757,-0.2733,1.9064
1.63625,2.68345,3.17,-0.30737,-0.423,-0.047805,-1.0579,-1.6952
1.63625,2.81435,3.17,-0.43979,-0.62256,-0.31184,-1.6217,-0.1607
1.63625,2.94525,3.17,-0.82054,-0.47389,-0.41955,0.74827,-3.5893
1.63625,3.07615,3.17,-0.46704,-0.86437,-0.54603,-2.4905,-5.5489
1.63625,3.2070499999999997,3.17,-0.58321,-1.3435,-0.30772,0.98379,-2.2928
1.63625,3.33795,3.17,-0.80036,-0.81293,0.4216,-1.6717,0.21785
1.63625,3.46885,3.17,-0.37163,-0.36747,-0.19883,1.4427,0.91274
1.63625,3.5997500000000002,3.17,-0.24792,-0.68368,0.65911,-2.7485,2.3185
1.63625,3.73065,3.17,-0.41939,-0.97933,1.4891,6.3597,0.4862
1.63625,3.8615500000000003,3.17,-0.09857,-0.72671,1.4214,-2.066,2.9483
1.63625,3.99245,3.17,-0.1905,-0.32538,0.98542,0.45135,2.107
1.63625,4.12335,3.17,-0.38074,0.035561,0.57351,-1.6156,-0.62516
1.63625,4.25425,3.17,-0.62249,0.20875,0.048451,1.9014,-3.2281
1.63625,4.38515,3.17,-0.35339,0.055605,0.35051,4.5658,-5.9852
1.63625,4.51605,3.17,-0.04594,-0.090918,1.1245,-5.3639,-2.1341
1.63625,4.64695,3.17,0.3011,-0.041012,1.5458,-8.0824,2.6295
1.63625,4.77785,3.17,0.83893,-0.17502,0.84648,-7.7139,0.35504
1.63625,4.90875,3.17,1.0288,-0.76688,-0.48462,-8.4528,-7.2408
1.63625,5.03965,3.17,0.36048,-0.90157,-0.91771,-2.9571,-3.8448
1.63625,5.17055,3.17,0.34852,-0.060902,-1.4315,-3.7709,-0.15457
1.63625,5.30145,3.17,0.3131,0.40801,-1.6291,-6.0729,0.25489
1.63625,5.4323,3.17,0.60161,0.77341,-0.81794,0.31926,0.22726
1.63625,5.5632,3.17,0.012998,0.5692,0.2479,-4.1652,-1.08
1.63625,5.6941,3.17,0.67776,0.29006,1.1583,-3.6032,1.2477
1.63625,5.825,3.17,1.1382,-0.27655,1.5365,-6.516,2.2346
1.63625,5.9559,3.17,1.4999,-0.448,0.42703,-1.6978,1.5138
1.63625,6.0868,3.17,1.2486,-0.023568,0.043925,3.458,-1.937
1.63625,6.217699999999999,3.17,1.1513,0.35526,-0.01207,1.4688,-2.0503

1.76715,0.065451,3.17,0.99505,0.085292,0.10631,1.2977,6.3164
1.76715,0.19635,3.17,0.61109,-0.36247,0.16001,2.7328,1.4797
1.76715,0.32725,3.17,0.66854,0.066182,0.51916,4.591,-1.4791
1.76715,0.45815,3.17,0.65177,0.57002,0.28979,4.2209,0.68993
1.76715,0.58905,3.17,0.14537,1.124,-0.38976,1.1626,-0.54365
1.76715,0.71995,3.17,0.51866,1.5305,-1.0981,1.2743,3.705
1.76715,0.85085,3.17,0.98825,1.5628,-1.395,1.5275,1.3435
1.76715,0.98173,3.17,0.19489,1.1715,-0.44058,-5.9222,-9.9716
1.76715,1.11265,3.17,-0.33583,0.42334,0.15454,7.4857,-2.3175
1.76715,1.24355,3.17,-0.98898,-0.64446,0.2377,-5.7131,-7.7595
1.76715,1.37445,3.17,-0.77368,0.1084,0.041665,-2.9017,2.3842
1.76715,1.50535,3.17,0.34353,-0.47918,-0.34886,-2.4697,-0.72562
1.76715,1.63625,3.17,0.1741,-1.1456,-0.34369,0.91037,-1.5582
1.76715,1.76715,3.17,0.2628,-1.1728,0.25093,1.1233,1.3685
1.76715,1.89805,3.17,-1.0719,-0.61241,0.24066,-2.3637,2.4228
1.76715,2.02895,3.17,-0.56441,0.24673,-0.024545,5.0571,1.0076
1.76715,2.15985,3.17,0.2629,0.80003,-0.37755,1.732,0.71708
1.76715,2.29075,3.17,0.23801,0.92827,-0.89941,3.5276,1.4306
1.76715,2.42165,3.17,-0.33047,0.33168,-0.62067,-3.4406,1.5746
1.76715,2.55255,3.17,-0.057881,0.27623,0.45367,-0.68758,-2.3697
1.76715,2.68345,3.17,0.076983,-0.19298,-0.14817,-2.0428,-1.792
1.76715,2.81435,3.17,-0.10895,-0.56815,-0.32937,-3.6525,-3.6621
1.76715,2.94525,3.17,-0.51471,-0.58677,-0.42211,1.7863,-4.4442
1.76715,3.07615,3.17,-0.19047,-0.98806,-0.46055,-4.9335,-4.9433
1.76715,3.2070499999999997,3.17,-0.39425,-1.1341,0.42711,1.7502,4.2468
1.76715,3.33795,3.17,-0.78275,-0.47017,0.47977,-7.4593,-0.87189
1.76715,3.46885,3.17,-0.021311,-0.10666,-0.32229,4.7199,-0.76417
1.76715,3.5997500000000002,3.17,-0.1015,-0.58908,-0.12072,-1.9258,0.49535
1.76715,3.73065,3.17,-0.44338,-0.71247,1.1237,-3.5567,4.9452
1.76715,3.8615500000000003,3.17,-0.38092,-0.48927,1.1819,-2.7046,-2.446
1.76715,3.99245,3.17,-0.15912,-0.1684,0.82937,0.70292,-0.44338
1.76715,4.12335,3.17,-0.2525,0.10476,0.4861,4.8661,3.0182
1.76715,4.25425,3.17,-0.65255,0.24692,0.49478,2.6614,-2.6457
1.76715,4.38515,3.17,0.057457,0.44832,0.41815,-0.86542,-5.4567
1.76715,4.51605,3.17,0.39308,0.59818,1.0093,-5.6653,-4.1488
1.76715,4.64695,3.17,0.32636,0.19664,1.4105,-3.3632,-3.1948
1.76715,4.77785,3.17,0.49035,-0.16703,1.6357,-9.9463,-5.841
1.76715,4.90875,3.17,0.78285,-0.33865,1.051,3.3803,-2.4681
1.76715,5.03965,3.17,-0.2563,-0.14927,0.52356,-4.3107,-4.7125
1.76715,5.17055,3.17,0.079464,-0.27284,-1.2058,-4.8022,-3.6276
1.76715,5.30145,3.17,0.053992,0.28713,-1.3071,-5.2418,-5.9229
1.76715,5.4323,3.17,0.0058131,1.1896,-1.1118,-1.4731,-8.0934
1.76715,5.5632,3.17,0.12775,1.4326,-0.45311,-8.659,-0.45558
1.76715,5.6941,3.17,0.7346,0.77442,0.57308,-5.6497,1.8193
1.76715,5.825,3.17,1.5973,-0.48513,1.3631,-6.7804,5.2833
1.76715,5.9559,3.17,1.4098,-0.42105,1.0581,-0.17453,-0.045231
1.76715,6.0868,3.17,1.0941,-0.26378,0.062769,1.1597,2.5933
1.76715,6.217699999999999,3.17,0.96497,0.035486,0.021839,4.2643,2.0062

1.89805,0.065451,3.17,1.0866,-0.56404,0.10902,-1.1601,-0.8318
1.89805,0.19635,3.17,0.017146,-0.11447,-0.74724,-0.26759,-0.93192
1.89805,0.32725,3.17,0.60372,0.12431,-0.30704,-1.925,3.5574
1.89805,0.45815,3.17,0.61361,0.83689,-0.45402,-5.082,0.094113
1.89805,0.58905,3.17,0.52686,0.97022,-0.38966,-6.9072,-1.8102
1.89805,0.71995,3.17,0.36747,0.96894,-0.23552,2.0576,-10.746
1.89805,0.85085,3.17,0.46897,1.2068,-0.18592,-6.5379,-1.7274
1.89805,0.98173,3.17,0.023826,0.36831,0.43171,-1.9918,0.53764
1.89805,1.11265,3.17,-0.077773,-0.46023,0.52353,1.2436,3.6199
1.89805,1.24355,3.17,-0.92389,-0.5512,-0.29015,-0.01979,-0.73586
1.89805,1.37445,3.17,-0.6312,0.049406,-0.1334,-0.042741,0.36015
1.89805,1.50535,3.17,0.50326,0.25076,-0.34717,1.0817,0.035454
1.89805,1.63625,3.17,0.34635,-0.65163,0.38399,1.4493,-8.6713
1.89805,1.76715,3.17,-0.0013061,-1.244,0.30028,-4.0815,0.59838
1.89805,1.89805,3.17,-1.4835,-0.59211,0.17531,4.8322,4.0021
1.89805,2.02895,3.17,-1.2175,-0.21785,0.38771,-0.61088,3.0782
1.89805,2.15985,3.17,-0.12098,-0.24495,0.076208,-0.35381,1.7203
1.89805,2.29075,3.17,0.42204,-0.10834,-0.16647,0.17341,4.1796
1.89805,2.42165,3.17,0.14818,-0.16061,0.01132,-2.7332,-0.027701
1.89805,2.55255,3.17,-0.22493,0.12277,0.011809,-1.6375,-2.1504
1.89805,2.68345,3.17,-0.10064,0.12428,-0.46869,-1.4513,-2.5257
1.89805,2.81435,3.17,0.13066,-0.37702,-0.37236,-2.8793,-4.4147
1.89805,2.94525,3.17,-0.11882,-0.77269,-0.32535,3.233,-2.8781
1.89805,3.07615,3.17,-0.11092,-0.84107,-0.69702,-2.1966,1.1302
1.89805,3.2070499999999997,3.17,-0.20852,-0.49178,-0.34103,-5.1499,3.1396
1.89805,3.33795,3.17,-1.1354,-0.34089,0.54725,-2.3261,3.3274
1.89805,3.46885,3.17,0.030361,-0.39192,0.20391,5.0135,-3.8776
1.89805,3.5997500000000002,3.17,0.30986,-0.32333,-0.25145,0.70335,-0.86788
1.89805,3.73065,3.17,0.19638,-0.56735,0.2998,-5.7783,1.0239
1.89805,3.8615500000000003,3.17,-0.24245,-0.34617,1.3405,-4.5106,-1.2442
1.89805,3.99245,3.17,-0.12283,-0.16991,1.3051,-1.1943,-3.2597
1.89805,4.12335,3.17,-0.12662,-0.17582,0.33918,-0.54479,-3.879
1.89805,4.25425,3.17,-0.59617,-0.86722,0.34682,0.1139,-3.4123
1.89805,4.38515,3.17,-0.18723,-0.47559,0.99251,4.4985,-0.53131
1.89805,4.51605,3.17,0.45596,0.36622,1.3316,-4.9166,-6.0077
1.89805,4.64695,3.17,0.37325,0.42383,1.4504,3.4608,-13.147
1.89805,4.77785,3.17,0.79099,0.27458,1.5386,-2.4125,-8.115
1.89805,4.90875,3.17,0.063508,-0.061866,1.3864,-0.97895,-7.4551
1.89805,5.03965,3.17,-0.27275,-0.55105,0.2051,1.9074,-2.0308
1.89805,5.17055,3.17,0.13458,0.094012,0.29079,-4.1101,0.43171
1.89805,5.30145,3.17,-0.24663,0.71424,-0.36041,0.4118,-3.2486
1.89805,5.4323,3.17,-0.0067195,1.3084,-0.90125,6.7307,4.9767
1.89805,5.5632,3.17,-0.70627,0.79941,0.8462,-6.5696,6.5897
1.89805,5.6941,3.17,1.2795,0.65113,0.81375,-0.48636,3.8841
1.89805,5.825,3.17,1.6977,0.53293,0.90069,2.6344,-7.9893
1.89805,5.9559,3.17,0.74568,0.72193,1.4649,-3.3194,-1.0204
1.89805,6.0868,3.17,1.4833,-0.22408,0.91656,-2.423,-0.70406
1.89805,6.217699999999999,3.17,0.77574,-0.41845,0.12706,1.8628,0.92972

2.02895,0.065451,3.17,0.69586,0.050882,-0.40316,0.43135,0.82612
2.02895,0.19635,3.17,0.25797,-0.16274,-1.4188,-2.6317,1.3747
2.02895,0.32725,3.17,0.6991,-0.15624,-0.94632,-0.12737,1.7662
2.02895,0.45815,3.17,0.49131,0.63956,-1.0416,-1.1033,-2.3697
2.02895,0.58905,3.17,0.81462,1.203,-0.64768,-9.2954,4.355
2.02895,0.71995,3.17,0.93737,1.0591,0.047673,-1.5978,5.4045
2.02895,0.85085,3.17,0.47534,0.32624,0.35977,-2.6686,-0.31035
2.02895,0.98173,3.17,-0.33683,-0.2094,0.46157,-2.5588,-5.2904
2.02895,1.11265,3.17,-0.52712,-0.62294,0.5751,4.1836,-1.8011
2.02895,1.24355,3.17,-0.42206,-0.91304,0.60351,5.5931,-5.961
2.02895,1.37445,3.17,-0.27764,-0.36476,-0.091344,2.8418,-0.10835
2.02895,1.50535,3.17,0.15893,-0.63314,-0.0034943,2.1196,3.1055
2.02895,1.63625,3.17,0.7802,-0.42526,0.27033,4.108,6.3184
2.02895,1.76715,3.17,-0.052421,0.18539,-0.35587,-3.429,2.4502
2.02895,1.89805,3.17,-1.3881,-0.24661,-0.49441,6.7658,-1.7335
2.02895,2.02895,3.17,-1.2702,-0.36357,0.47389,9.5305,-4.6013
2.02895,2.15985,3.17,-0.11837,-0.55022,0.54586,3.1025,-1.0969
2.02895,2.29075,3.17,0.20704,-0.65341,0.51584,-1.3793,-1.9372
2.02895,2.42165,3.17,-0.11347,-0.4475,-0.0012387,-4.1785,-0.30558
2.02895,2.55255,3.17,-0.064859,0.032666,-0.30233,-2.696,-3.3121
2.02895,2.68345,3.17,-0.17078,0.23126,-0.53923,1.6772,-4.5394
2.02895,2.81435,3.17,0.43234,0.27345,-0.29824,1.0035,-4.2048
2.02895,2.94525,3.17,0.27956,-0.24931,-0.53994,4.9196,-4.1348
2.02895,3.07615,3.17,-0.10697,-0.36889,-0.92638,5.2184,2.0756
2.02895,3.2070499999999997,3.17,0.24111,-0.373,-0.44346,-0.36669,-1.4889
2.02895,3.33795,3.17,-0.16598,-0.46074,0.58483,1.6373,-5.512
2.02895,3.46885,3.17,-0.11118,-0.52207,0.67915,4.3407,0.038135
2.02895,3.5997500000000002,3.17,0.2179,-0.37525,0.081345,1.1161,2.3172
2.02895,3.73065,3.17,0.48046,-0.293,-0.070274,0.54905,1.6301
2.02895,3.8615500000000003,3.17,0.35808,-0.1375,0.69404,-5.689,-1.1001
2.02895,3.99245,3.17,0.027088,3.0234e-05,0.8365,-3.4747,-5.7304
2.02895,4.12335,3.17,-0.029621,-0.70855,0.037655,-7.1997,-5.5341
2.02895,4.25425,3.17,-0.46822,-1.0958,0.71177,-2.7067,-0.43227
2.02895,4.38515,3.17,0.26152,-0.90559,0.43729,-0.29545,2.3782
2.02895,4.51605,3.17,0.2283,-0.77102,0.96059,1.8562,6.8167
2.02895,4.64695,3.17,0.20807,-0.19659,1.4757,2.6111,4.3745
2.02895,4.77785,3.17,0.49315,-0.037199,1.3782,1.136,1.8411
2.02895,4.90875,3.17,-0.12595,0.12762,1.1752,1.6477,-1.3966
2.02895,5.03965,3.17,-0.45704,0.46528,-0.30014,0.84259,-1.5983
2.02895,5.17055,3.17,-0.42499,0.75006,-0.58199,2.7229,-4.6503
2.02895,5.30145,3.17,-0.30823,1.0024,-1.0212,-1.3489,-8.8635
2.02895,5.4323,3.17,-0.23554,1.2931,-0.99213,3.9613,-8.8649
2.02895,5.5632,3.17,0.13461,0.78832,0.94862,-3.8658,4.1826
2.02895,5.6941,3.17,0.43411,-0.3972,1.5924,3.5834,7.9011
2.02895,5.825,3.17,1.3624,0.34996,1.1948,5.2981,8.3851
2.02895,5.9559,3.17,1.3496,0.1476,1.1209,-3.4369,5.0552
2.02895,6.0868,3.17,1.8134,0.051201,1.1831,5.7064,-9.9276
2.02895,6.217699999999999,3.17,1.1346,-0.3826,0.24068,-2.7819,-9.5599

2.15985,0.065451,3.17,0.6764,0.069699,-0.71713,-0.84347,5.407
2.15985,0.19635,3.17,0.62654,0.054386,-1.2233,-3.4763,1.8155
2.15985,0.32725,3.17,0.78633,0.47216,-0.93102,-3.4909,-4.7579
2.15985,0.45815,3.17,0.2648,0.98801,-1.5227,-8.7457,1.1574
2.15985,0.58905,3.17,0.78972,1.3844,-1.0391,-5.9818,-1.1649
2.15985,0.71995,3.17,0.73454,1.3575,-0.54658,0.62945,2.1511
2.15985,0.85085,3.17,0.7633,0.70598,-0.026572,0.5701,5.7085
2.15985,0.98173,3.17,-0.49406,0.21459,0.61661,1.2163,-0.90379
2.15985,1.11265,3.17,-0.63207,-0.2238,0.59845,-1.0773,-0.076755
2.15985,1.24355,3.17,-0.70607,-0.15285,-0.078987,0.71661,-1.5579
2.15985,1.37445,3.17,-0.11938,0.0011822,0.60312,3.3572,0.70713
2.15985,1.50535,3.17,0.27636,-0.39028,-0.0092974,4.3294,-0.32814
2.15985,1.63625,3.17,0.30556,-0.11021,-0.024052,0.2631,-2.2672
2.15985,1.76715,3.17,0.028141,0.56845,0.077497,-1.7879,-0.72298
2.15985,1.89805,3.17,-0.7389,-0.29333,-0.74925,3.4413,-3.613
2.15985,2.02895,3.17,-0.84409,-0.45906,0.33958,10.109,-4.055
2.15985,2.15985,3.17,-0.12623,-0.88597,0.35339,2.916,-0.59759
2.15985,2.29075,3.17,-0.11673,-0.80395,0.45903,2.031,0.40262
2.15985,2.42165,3.17,-0.071762,-0.58684,0.28946,-2.0592,0.90977
2.15985,2.55255,3.17,0.19424,0.06788,-0.25591,1.7023,-2.0934
2.15985,2.68345,3.17,-0.26699,0.049175,-0.67541,2.6245,0.82571
2.15985,2.81435,3.17,0.55807,0.054652,-0.82212,2.1454,-0.01842
2.15985,2.94525,3.17,0.49996,0.23534,-0.58695,2.2695,-0.24756
2.15985,3.07615,3.17,0.48636,-0.12647,-0.94815,5.9362,3.6983
2.15985,3.2070499999999997,3.17,0.24356,-0.29113,-0.62737,4.6814,0.44526
2.15985,3.33795,3.17,0.35198,-0.035315,-0.37927,0.88095,-2.0656
2.15985,3.46885,3.17,0.14186,-0.13719,0.98307,-1.1797,-1.3723
2.15985,3.5997500000000002,3.17,0.10445,-0.19874,0.99865,1.2611,-1.1246
2.15985,3.73065,3.17,-0.039035,-0.20582,0.50943,-3.568,-1.7924
2.15985,3.8615500000000003,3.17,0.69341,0.48257,0.42564,-3.2256,-0.19011
2.15985,3.99245,3.17,0.40467,0.20387,0.36551,-5.7912,-2.1989
2.15985,4.12335,3.17,0.12901,-1.0926,0.27052,-10.524,-0.84972
2.15985,4.25425,3.17,-0.07788,-1.4596,0.90047,4.607,-6.0815
2.15985,4.38515,3.17,0.57572,-1.8284,0.61996,-11.297,0.099986
2.15985,4.51605,3.17,-0.69239,-1.168,0.13484,-1.6164,6.9283
2.15985,4.64695,3.17,-0.88995,-0.3194,0.22979,-1.8429,2.3284
2.15985,4.77785,3.17,-0.46459,0.28786,0.56078,-0.68183,2.0169
2.15985,4.90875,3.17,-0.46889,0.65097,0.80743,1.3355,-1.9504
2.15985,5.03965,3.17,-0.28193,0.95306,0.43129,3.9306,-5.1361
2.15985,5.17055,3.17,-0.76173,1.2168,-0.31698,4.2718,-4.3726
2.15985,5.30145,3.17,0.28697,1.3969,-0.37359,-6.2115,-3.1489
2.15985,5.4323,3.17,0.3253,1.3597,-1.3863,-3.1928,-2.4639
2.15985,5.5632,3.17,-0.018618,1.2154,0.32166,-4.9362,-1.1865
2.15985,5.6941,3.17,0.87796,0.60714,1.3934,3.6806,-11.701
2.15985,5.825,3.17,1.3084,-0.57714,1.0153,-1.4891,-7.3809
2.15985,5.9559,3.17,1.3982,-0.70731,0.58665,3.6563,-1.8992
2.15985,6.0868,3.17,1.473,-0.48575,0.38197,7.157,6.6402
2.15985,6.217699999999999,3.17,1.0288,-0.0072295,-0.1379,-0.45787,-0.30667

2.29075,0.065451,3.17,0.49169,0.042296,-0.35127,-2.1351,-3.3583
2.29075,0.19635,3.17,0.822,0.35031,-0.47657,-5.0022,1.8103
2.29075,0.32725,3.17,0.70049,1.3884,-0.57746,-8.4905,-5.5661
2.29075,0.45815,3.17,0.63432,1.753,-0.95032,-11.912,5.2293
2.29075,0.58905,3.17,1.1598,1.4972,-0.9901,-1.0325,3.1016
2.29075,0.71995,3.17,1.0376,0.90943,-0.31615,-2.4759,3.6749
2.29075,0.85085,3.17,1.0437,0.81998,0.22004,3.8418,0.63424
2.29075,0.98173,3.17,0.24224,0.3874,0.75234,5.5367,3.4088
2.29075,1.11265,3.17,-0.55676,0.01085,0.20748,1.7996,1.1568
2.29075,1.24355,3.17,-0.29689,-0.38458,0.33774,-1.621,1.1529
2.29075,1.37445,3.17,-0.084022,-0.092959,1.1052,1.6779,-1.85
2.29075,1.50535,3.17,0.26159,0.25743,1.0477,-0.02532,-1.5874
2.29075,1.63625,3.17,-0.78514,0.24776,0.28694,0.80012,-2.013
2.29075,1.76715,3.17,-0.024735,0.14155,-0.52001,-2.3629,-3.5853
2.29075,1.89805,3.17,-0.35645,-0.33508,-0.73847,1.903,-5.8869
2.29075,2.02895,3.17,-0.58212,-0.8497,0.18936,4.535,-3.038
2.29075,2.15985,3.17,-0.2408,-1.3111,0.34944,-1.9272,1.3309
2.29075,2.29075,3.17,-0.46391,-0.98089,0.92718,3.2251,1.5404
2.29075,2.42165,3.17,-0.21045,-0.69353,0.29608,-0.77725,1.4751
2.29075,2.55255,3.17,0.14561,-0.19021,-0.92401,3.9487,-3.7481
2.29075,2.68345,3.17,0.078093,-0.79991,-0.39696,1.7962,-1.8686
2.29075,2.81435,3.17,0.21748,-0.45302,-0.60508,5.8547,3.7163
2.29075,2.94525,3.17,0.47883,-0.35477,-0.69105,1.1426,-2.0494
2.29075,3.07615,3.17,0.56633,0.12232,-0.58381,3.5505,-2.2834
2.29075,3.2070499999999997,3.17,-0.22475,0.41695,-0.35423,5.0501,-4.303
2.29075,3.33795,3.17,0.16128,0.27411,-0.54313,4.6202,-5.9974
2.29075,3.46885,3.17,-0.16399,0.44419,-0.32163,2.6067,-4.1281
2.29075,3.5997500000000002,3.17,0.33889,0.24198,1.0401,-2.1052,-3.3419
2.29075,3.73065,3.17,-0.71269,-0.26105,0.60879,-5.6073,2.0226
2.29075,3.8615500000000003,3.17,0.24944,-0.37548,0.40158,-0.29683,1.7385
2.29075,3.99245,3.17,0.80661,-0.55962,0.11613,-2.2628,-0.19969
2.29075,4.12335,3.17,0.57339,-1.2551,0.3303,-12.487,3.8558
2.29075,4.25425,3.17,0.45262,-1.117,1.2742,-1.554,-1.1508
2.29075,4.38515,3.17,0.5162,-0.53989,0.95692,-7.3529,6.2371
2.29075,4.51605,3.17,-0.53927,-0.15467,0.012078,0.70455,6.798
2.29075,4.64695,3.17,-1.5782,-0.08562,-0.086957,3.1931,4.8218
2.29075,4.77785,3.17,-1.0662,0.38507,-0.010875,-0.56329,0.15184
2.29075,4.90875,3.17,-0.57066,0.43262,0.19647,2.3679,-2.3568
2.29075,5.03965,3.17,-0.59564,1.0876,0.017322,3.8909,-3.3431
2.29075,5.17055,3.17,-0.76148,0.45859,0.040497,2.5797,6.1157
2.29075,5.30145,3.17,0.93514,0.25948,0.11608,3.9065,4.2965
2.29075,5.4323,3.17,0.80877,1.1586,-1.7211,4.7058,2.1167
2.29075,5.5632,3.17,-0.54061,1.0115,0.18102,-9.0345,0.6992
2.29075,5.6941,3.17,1.5468,0.51312,0.82639,3.4921,14.41
2.29075,5.825,3.17,1.6456,-0.28996,0.48006,1.3028,3.3422
2.29075,5.9559,3.17,1.1766,-0.16071,-0.20556,3.7284,-8.6916
2.29075,6.0868,3.17,0.39744,0.13254,-0.71403,7.3556,-4.479
2.29075,6.217699999999999,3.17,0.94817,0.1868,-0.5924,-0.70632,-0.027926

2.42165,0.065451,3.17,0.66846,-0.16442,-0.2675,0.56704,1.2307
2.42165,0.19635,3.17,0.37338,-0.60095,-0.25529,-1.384,1.4975
2.42165,0.32725,3.17,-0.87896,0.048269,0.042642,-0.80906,3.7089
2.42165,0.45815,3.17,-0.51161,0.93673,0.43645,-6.7655,5.9001
2.42165,0.58905,3.17,1.7302,1.0258,-0.18546,-1.0111,-0.74227
2.42165,0.71995,3.17,1.5184,0.76891,-0.060376,-0.061277,3.4417
2.42165,0.85085,3.17,1.255,0.69742,0.076091,2.6858,-2.4539
2.42165,0.98173,3.17,0.039444,1.0137,-0.20298,5.4384,-0.43114
2.42165,1.11265,3.17,0.29839,0.24923,0.073186,-4.8443,4.4467
2.42165,1.24355,3.17,0.019323,0.006769,-0.12987,-1.7808,0.94231
2.42165,1.37445,3.17,0.00092654,0.36489,0.23545,-5.6239,-0.85709
2.42165,1.50535,3.17,-0.38119,0.36327,0.046278,-5.1363,-6.0002
2.42165,1.63625,3.17,-0.84268,-0.089258,-0.01654,-2.6854,-4.3213
2.42165,1.76715,3.17,-0.55415,-0.11088,-0.28169,0.92341,-2.4566
2.42165,1.89805,3.17,0.078469,0.24476,-0.40161,-0.6607,-0.63449
2.42165,2.02895,3.17,-0.57994,-0.56536,0.00091562,-3.1151,-2.8843
2.42165,2.15985,3.17,-0.69047,-0.91306,0.3344,6.1086,3.0335
2.42165,2.29075,3.17,-0.5975,-1.0451,0.55858,6.1585,-0.053128
2.42165,2.42165,3.17,-0.22512,-1.1747,0.46673,-0.9995,-1.8877
2.42165,2.55255,3.17,-0.11054,-0.67189,0.12931,-1.2309,3.1221
2.42165,2.68345,3.17,-0.10429,-0.20532,0.42216,-1.8569,2.0383
2.42165,2.81435,3.17,0.10659,-0.48196,0.33825,3.7342,-2.1398
2.42165,2.94525,3.17,0.098734,0.12655,0.57777,2.6919,1.3783
2.42165,3.07615,3.17,0.091315,0.79159,0.89106,-3.9255,-1.3434
2.42165,3.2070499999999997,3.17,0.45477,0.6862,0.59074,5.4176,2.7935
2.42165,3.33795,3.17,-0.034003,0.41849,-0.23986,6.3218,-2.9698
2.42165,3.46885,3.17,-0.22048,0.60433,0.16319,0.65168,0.70507
2.42165,3.5997500000000002,3.17,0.089007,-0.24136,0.21228,-1.89,3.7759
2.42165,3.73065,3.17,-0.23614,-0.84012,0.64344,-9.0243,-0.55437
2.42165,3.8615500000000003,3.17,0.0037798,-1.3158,0.34255,6.9556,-2.4624
2.42165,3.99245,3.17,0.54797,-1.1078,-0.084796,-2.1851,-0.50598
2.42165,4.12335,3.17,0.61226,-0.89615,-0.23209,-4.8183,-1.5446
2.42165,4.25425,3.17,0.69944,-0.9688,0.15798,-11.109,-2.2531
2.42165,4.38515,3.17,0.59786,0.105,0.39123,-2.0271,-0.47724
2.42165,4.51605,3.17,-0.098176,0.94435,-0.69331,-4.3647,1.6028
2.42165,4.64695,3.17,-1.033,0.57166,-0.40621,7.7066,4.8597
2.42165,4.77785,3.17,-1.0988,0.22501,-0.082086,1.6702,0.51394
2.42165,4.90875,3.17,-0.017777,0.30022,0.089864,-0.023729,-0.90022
2.42165,5.03965,3.17,2.0761e-05,0.45299,-0.29695,-0.1066,-3.4593
2.42165,5.17055,3.17,-0.5911,-0.76049,-0.65379,-4.9032,0.099937
2.42165,5.30145,3.17,0.32818,-0.67568,-1.3356,10.166,-0.75821
2.42165,5.4323,3.17,-0.033556,0.37637,-1.017,3.7182,1.0529
2.42165,5.5632,3.17,-0.31871,0.20647,0.48116,-5.1554,-1.3373
2.42165,5.6941,3.17,1.3668,-0.14881,0.54049,2.5828,-8.289
2.42165,5.825,3.17,1.4889,-0.21604,0.36652,1.6182,-2.7519
2.42165,5.9559,3.17,0.74019,0.20138,-0.24636,2.5925,0.26753
2.42165,6.0868,3.17,0.44394,-0.41777,0.15469,-0.17246,0.35256
2.42165,6.217699999999999,3.17,0.73411,-0.68128,0.097263,6.9175,2.7331

2.55255,0.065451,3.17,0.67262,-0.20838,-0.81714,2.3502,0.71558
2.55255,0.19635,3.17,0.45674,0.038864,-0.43717,-5.1195,-4.033
2.55255,0.32725,3.17,-0.89355,-0.29002,-0.075055,0.99311,7.5311
2.55255,0.45815,3.17,-1.2854,-0.94885,0.5109,-1.3159,8.1816
2.55255,0.58905,3.17,1.0058,-0.25457,0.91419,4.4123,2.9362
2.55255,0.71995,3.17,1.3794,0.53236,0.24735,-1.9347,-3.0958
2.55255,0.85085,3.17,0.8402,0.63741,-0.16495,0.16375,-1.5305
2.55255,0.98173,3.17,0.12116,0.42988,-0.019061,-1.4023,6.6997
2.55255,1.11265,3.17,0.49438,0.19808,0.33512,-1.2602,4.3403
2.55255,1.24355,3.17,-0.35194,0.5875,-0.48858,-6.7336,0.83819
2.55255,1.37445,3.17,0.028156,0.17681,-0.39681,-3.232,-0.22116
2.55255,1.50535,3.17,-0.33358,-0.30324,-0.55052,0.19702,1.9903
2.55255,1.63625,3.17,-0.93964,-0.58252,0.14809,-2.8803,-0.56472
2.55255,1.76715,3.17,-0.84665,-0.34365,-0.41003,0.78138,3.5366
2.55255,1.89805,3.17,0.15235,-0.11985,-0.51493,3.9266,-2.4433
2.55255,2.02895,3.17,-0.50092,-0.89541,0.12487,-4.5286,-2.7352
2.55255,2.15985,3.17,-0.38706,-1.291,0.24333,1.9003,3.8036
2.55255,2.29075,3.17,-0.58358,-1.2699,0.42308,-1.845,-1.8768
2.55255,2.42165,3.17,-1.0158,-1.1156,0.68554,-2.0393,0.98437
2.55255,2.55255,3.17,-1.128,-0.74424,0.88982,-0.15077,-3.9726
2.55255,2.68345,3.17,-0.65449,-0.67584,1.2705,-0.43616,-4.4964
2.55255,2.81435,3.17,-0.44029,-0.06809,0.68821,-0.9411,0.54164
2.55255,2.94525,3.17,-0.1095,0.76909,0.17269,-1.2923,-1.1242
2.55255,3.07615,3.17,0.44766,0.49593,0.54879,-2.9632,-3.5627
2.55255,3.2070499999999997,3.17,0.82737,0.56796,0.44017,1.2356,-4.3037
2.55255,3.33795,3.17,0.29052,0.83647,-0.074411,1.0094,-7.9648
2.55255,3.46885,3.17,0.18935,1.2161,-0.031199,-3.1994,-7.39
2.55255,3.5997500000000002,3.17,0.64138,-0.15932,-0.34369,1.0413,-2.848
2.55255,3.73065,3.17,0.97738,-1.2889,0.92445,-6.6189,-2.7803
2.55255,3.8615500000000003,3.17,-0.32605,-1.6112,0.33783,1.3849,-1.5472
2.55255,3.99245,3.17,-0.29963,-0.82814,0.25977,5.0178,0.64778
2.55255,4.12335,3.17,0.38081,-0.014512,0.47494,3.6603,-1.9862
2.55255,4.25425,3.17,0.63496,1.0337,-0.044486,4.2573,-0.73228
2.55255,4.38515,3.17,0.39187,1.082,-0.73059,2.8924,7.7854
2.55255,4.51605,3.17,-0.31028,0.77773,-0.67399,-0.70848,6.8917
2.55255,4.64695,3.17,-0.6456,0.59311,-0.15999,1.7003,0.20804
2.55255,4.77785,3.17,-0.72771,0.35138,-0.060412,1.798,1.3805
2.55255,4.90875,3.17,-0.094397,-0.3072,0.087747,-0.63061,-0.79092
2.55255,5.03965,3.17,0.55822,0.2853,0.063532,-5.8495,-0.26947
2.55255,5.17055,3.17,0.1724,-0.15521,-0.42305,-3.6502,-4.7354
2.55255,5.30145,3.17,0.34033,-0.37284,-0.93076,5.5948,0.80961
2.55255,5.4323,3.17,0.014755,0.32731,-0.8291,-0.3104,1.2169
2.55255,5.5632,3.17,-0.15159,0.32037,0.34683,-2.3535,0.41202
2.55255,5.6941,3.17,1.2089,0.33108,0.59798,-1.3075,4.3483
2.55255,5.825,3.17,1.1923,0.40772,0.31073,7.6566,-1.312
2.55255,5.9559,3.17,0.89226,-0.31964,-0.029625,0.26493,-2.0961
2.55255,6.0868,3.17,0.472,-0.20077,0.038098,0.78962,-6.7827
2.55255,6.217699999999999,3.17,0.07238,-0.30954,0.3044,-4.8519,-4.6748

2.68345,0.065451,3.17,1.1209,0.48817,-0.57158,-7.4337,8.0154
2.68345,0.19635,3.17,1.2264,0.15718,-0.46276,2.4113,5.0075
2.68345,0.32725,3.17,-0.15292,-0.42371,-0.30616,-0.16038,0.51287
2.68345,0.45815,3.17,-0.4448,-1.0379,-0.15381,0.024261,-1.7315
2.68345,0.58905,3.17,0.051047,-0.99419,-0.30769,-2.1014,0.68783
2.68345,0.71995,3.17,0.69229,-0.16421,-0.4053,4.2362,4.6805
2.68345,0.85085,3.17,0.59683,0.08128,-0.2096,2.5985,4.4867
2.68345,0.98173,3.17,0.258,-0.25046,-0.25128,0.72229,4.2754
2.68345,1.11265,3.17,0.33808,-0.38407,-0.74892,-2.7377,2.0335
2.68345,1.24355,3.17,-0.17884,0.087102,-0.71723,-10.09,3.1768
2.68345,1.37445,3.17,-0.23605,0.45328,-0.092957,-4.9217,1.1063
2.68345,1.50535,3.17,-0.4688,0.32972,-0.66661,1.1837,0.91685
2.68345,1.63625,3.17,-0.53327,0.016848,-0.43209,1.1288,5.2696
2.68345,1.76715,3.17,-1.3704,-0.76037,-0.37081,3.8532,-7.2815
2.68345,1.89805,3.17,0.36881,-1.0996,-0.56301,3.0844,1.5543
2.68345,2.02895,3.17,-0.60683,-0.88675,0.69721,-8.4427,3.994
2.68345,2.15985,3.17,-0.36935,-1.1024,0.56911,3.3974,1.4545
2.68345,2.29075,3.17,-0.5735,-1.2517,0.66695,-0.82154,1.839
2.68345,2.42165,3.17,-0.99305,-1.4804,0.42685,1.8687,1.428
2.68345,2.55255,3.17,-0.92016,-1.2662,-0.095767,7.0979,3.3755
2.68345,2.68345,3.17,-0.31896,-0.9222,0.11967,2.4017,2.9789
2.68345,2.81435,3.17,-0.30765,-0.13801,-0.52553,-9.3936,2.6893
2.68345,2.94525,3.17,-0.42957,0.29473,-1.3733,1.3251,-6.4992
2.68345,3.07615,3.17,-0.096496,0.7202,-0.84397,-5.8968,-4.0889
2.68345,3.2070499999999997,3.17,0.92603,0.97192,-0.44959,-2.693,-5.1141
2.68345,3.33795,3.17,1.0441,1.0828,-0.69114,1.5797,-6.2882
2.68345,3.46885,3.17,0.85392,1.396,0.027165,-1.7083,0.28284
2.68345,3.5997500000000002,3.17,1.1658,0.54729,-0.34155,1.2319,4.0471
2.68345,3.73065,3.17,1.8498,-0.254,1.2453,2.8835,-6.1987
2.68345,3.8615500000000003,3.17,0.2061,-0.35855,0.81502,7.5745,-12.947
2.68345,3.99245,3.17,-0.99583,-0.4469,0.1776,7.1721,-4.8035
2.68345,4.12335,3.17,-0.30035,-0.18389,0.46723,4.1932,2.5745
2.68345,4.25425,3.17,0.27331,0.58117,0.9971,2.9141,3.7685
2.68345,4.38515,3.17,0.28762,0.62909,0.15215,2.2638,3.6702
2.68345,4.51605,3.17,-0.11605,0.39784,0.0097864,3.6079,0.93243
2.68345,4.64695,3.17,-0.53391,0.50639,0.043932,1.4251,-0.99127
2.68345,4.77785,3.17,-0.44446,0.095407,-0.55858,0.17825,3.085
2.68345,4.90875,3.17,-0.25555,-0.035275,0.46219,-3.2766,2.0583
2.68345,5.03965,3.17,0.64128,0.25822,0.2249,-7.3369,4.3203
2.68345,5.17055,3.17,0.67913,-0.2238,-0.46807,-3.8303,-0.98247
2.68345,5.30145,3.17,0.35175,-0.25251,-0.69184,2.4922,1.9007
2.68345,5.4323,3.17,0.021492,0.16734,-1.1966,2.6041,0.41485
2.68345,5.5632,3.17,-0.098928,0.18987,-0.085568,-0.45342,1.5231
2.68345,5.6941,3.17,0.73976,0.24345,-0.1816,6.5026,-0.3459
2.68345,5.825,3.17,1.0242,0.57094,-0.34471,4.9283,0.49425
2.68345,5.9559,3.17,0.87598,0.14847,-0.13863,5.2241,1.9489
2.68345,6.0868,3.17,0.24641,0.42033,-1.0447,-4.3314,-1.5835
2.68345,6.217699999999999,3.17,0.67975,0.63738,-0.87723,-7.3119,-0.099975

2.81435,0.065451,3.17,0.9811,-0.55105,-0.4799,3.393,4.6237
2.81435,0.19635,3.17,0.78397,0.22183,-0.019645,10.216,1.3065
2.81435,0.32725,3.17,0.085297,0.3194,-0.022087,0.72851,3.5642
2.81435,0.45815,3.17,-0.715,-0.20134,0.017768,7.4605,-1.5223
2.81435,0.58905,3.17,-0.13212,-0.1461,-0.74992,-0.69495,-0.34193
2.81435,0.71995,3.17,-0.0092518,-0.4893,-0.84123,-0.40006,-1.1726
2.81435,0.85085,3.17,0.40043,-0.68624,-0.68389,5.14,-0.13318
2.81435,0.98173,3.17,0.14534,-0.95892,-0.51343,-3.1809,2.8527
2.81435,1.11265,3.17,-0.40499,-0.57357,-0.48951,-5.5873,3.0295
2.81435,1.24355,3.17,-0.62845,0.075393,-0.55143,6.5637,-1.6859
2.81435,1.37445,3.17,-0.7441,0.38153,-0.12665,-1.0736,0.34819
2.81435,1.50535,3.17,-0.4651,0.083544,-0.58112,-0.42882,-4.4951
2.81435,1.63625,3.17,-0.054121,-0.07645,-0.72936,3.7809,-1.2705
2.81435,1.76715,3.17,-1.0756,-0.43538,-0.045935,5.7086,-0.083095
2.81435,1.89805,3.17,-0.26496,-0.92255,0.19677,0.38126,1.162
2.81435,2.02895,3.17,-0.69979,-1.1194,0.53735,1.8315,-0.86135
2.81435,2.15985,3.17,-0.52058,-1.3161,-0.3723,-0.50302,1.7121
2.81435,2.29075,3.17,-0.11364,-1.2639,-0.19435,4.8101,1.2242
2.81435,2.42165,3.17,0.17641,-1.4603,0.35428,5.5084,1.2062
2.81435,2.55255,3.17,0.20347,-1.4682,0.16959,2.7823,5.2293
2.81435,2.68345,3.17,-0.3271,-1.1064,0.48169,-1.3876,4.5764
2.81435,2.81435,3.17,-0.47449,-0.50037,0.60113,-5.2541,-2.6938
2.81435,2.94525,3.17,-0.63179,0.36492,0.59336,-4.6332,-2.9059
2.81435,3.07615,3.17,-0.80345,0.93129,0.25087,-5.5563,-4.2773
2.81435,3.2070499999999997,3.17,0.17462,1.1187,-0.37024,-14.974,5.3473
2.81435,3.33795,3.17,1.2172,0.97618,-0.65141,-2.6458,-1.4802
2.81435,3.46885,3.17,1.0364,0.93045,-0.024814,2.7851,6.3007
2.81435,3.5997500000000002,3.17,0.66583,0.81358,-0.32928,8.413,1.838
2.81435,3.73065,3.17,1.4599,0.98213,0.63988,-1.9376,4.635
2.81435,3.8615500000000003,3.17,0.59342,1.1887,1.0459,11.871,1.3369
2.81435,3.99245,3.17,-0.61481,0.75082,0.36779,2.8569,2.2732
2.81435,4.12335,3.17,-0.5477,0.019434,-0.42748,2.9946,0.85966
2.81435,4.25425,3.17,0.14398,-0.054857,0.084033,2.4027,4.1128
2.81435,4.38515,3.17,0.60309,0.55848,0.82342,3.2718,1.1001
2.81435,4.51605,3.17,0.57023,0.77436,0.80041,2.6434,-0.21082
2.81435,4.64695,3.17,-0.12649,0.6068,0.32246,0.071529,0.65422
2.81435,4.77785,3.17,-0.23742,-0.29877,-0.42927,-2.2068,3.4444
2.81435,4.90875,3.17,0.031072,-0.072246,-0.070107,-3.0665,-2.8089
2.81435,5.03965,3.17,1.1019,-0.46987,-0.41307,-4.132,-4.1767
2.81435,5.17055,3.17,0.85408,-0.52274,-0.91662,-4.8642,-0.62072
2.81435,5.30145,3.17,0.55778,-0.47002,-1.4869,-4.06,-4.2373
2.81435,5.4323,3.17,0.55982,-0.15751,-1.1542,0.37915,-5.5083
2.81435,5.5632,3.17,0.54455,0.19912,-1.057,6.3929,-0.64444
2.81435,5.6941,3.17,0.7887,0.52462,-1.1191,7.0338,-2.6541
2.81435,5.825,3.17,1.2628,0.48841,-1.3029,16.229,0.73067
2.81435,5.9559,3.17,1.0129,0.64544,-0.95501,-0.17606,3.182
2.81435,6.0868,3.17,0.91807,0.35478,-1.3284,-7.6948,5.5727
2.81435,6.217699999999999,3.17,1.1446,-0.5294,-0.76521,-0.4764,4.7883

2.94525,0.065451,3.17,0.61534,-0.59818,-0.21374,7.4612,-6.9404
2.94525,0.19635,3.17,0.21525,-0.26576,-0.0059628,4.9511,-2.1122
2.94525,0.32725,3.17,-0.19941,0.10476,0.06336,7.4074,-1.0433
2.94525,0.45815,3.17,-0.58222,-0.35515,-0.90802,8.0098,1.5595
2.94525,0.58905,3.17,-0.43702,-0.18435,-0.93214,1.103,3.3744
2.94525,0.71995,3.17,-0.097702,-0.0038799,-0.97419,8.1289,1.9829
2.94525,0.85085,3.17,0.55106,-0.6672,-0.72023,5.3641,-0.40202
2.94525,0.98173,3.17,-0.25658,-0.35242,-1.0688,-2.0354,6.324
2.94525,1.11265,3.17,-0.44903,-0.057471,-1.323,4.1113,1.7466
2.94525,1.24355,3.17,-0.34177,-0.17341,-0.43738,6.7403,0.81838
2.94525,1.37445,3.17,-0.517,-0.2796,-0.61008,2.6222,-1.2571
2.94525,1.50535,3.17,-0.47109,-0.7074,-0.91308,4.6583,1.0944
2.94525,1.63625,3.17,-0.32827,-0.64184,-0.012878,4.3138,-5.9948
2.94525,1.76715,3.17,-0.66739,-0.59515,0.21906,6.381,-3.6434
2.94525,1.89805,3.17,-0.42379,-0.63066,0.1938,1.3672,-0.5103
2.94525,2.02895,3.17,-0.36523,-1.2084,0.40646,6.3817,-0.67836
2.94525,2.15985,3.17,-0.37793,-1.2583,-0.44798,5.9901,2.7506
2.94525,2.29075,3.17,-0.27423,-1.3139,-0.48743,-3.2595,2.3133
2.94525,2.42165,3.17,-0.49687,-1.2076,-0.49217,1.7196,3.7969
2.94525,2.55255,3.17,-0.47458,-0.68167,-0.73887,-3.147,5.9951
2.94525,2.68345,3.17,-0.82462,-0.59647,-0.37248,-2.2154,4.0417
2.94525,2.81435,3.17,-0.80877,-0.39942,0.89417,-0.99584,6.5007
2.94525,2.94525,3.17,-1.0828,-0.22616,0.89723,-3.212,-9.018
2.94525,3.07615,3.17,-0.77103,-0.20705,0.12237,-3.4467,-5.4919
2.94525,3.2070499999999997,3.17,-0.18087,0.23696,0.27491,-7.3412,-2.7342
2.94525,3.33795,3.17,1.0276,0.35279,0.33412,-1.6597,-1.6275
2.94525,3.46885,3.17,0.32663,0.42575,0.40447,4.2403,-0.80183
2.94525,3.5997500000000002,3.17,0.36855,0.53331,0.39323,2.4415,3.7569
2.94525,3.73065,3.17,0.95899,0.54443,0.60085,7.0029,-5.8448
2.94525,3.8615500000000003,3.17,0.16741,0.9285,0.62149,8.7605,-1.7866
2.94525,3.99245,3.17,-0.27917,0.83727,-0.011272,1.3243,0.098304
2.94525,4.12335,3.17,-0.27647,0.27138,-0.73435,3.9397,0.44618
2.94525,4.25425,3.17,-0.0093247,-0.19848,-0.60076,1.4987,2.2611
2.94525,4.38515,3.17,0.66643,-0.14133,0.31917,0.72039,4.743
2.94525,4.51605,3.17,0.2479,0.34442,0.46764,1.2125,3.8863
2.94525,4.64695,3.17,0.041633,0.27102,0.15787,-0.49843,1.1673
2.94525,4.77785,3.17,-0.3443,-0.70854,0.52804,-2.4224,-2.0862
2.94525,4.90875,3.17,0.34767,-0.8383,-0.0054181,1.1458,2.3346
2.94525,5.03965,3.17,1.0155,-0.41622,-0.46076,0.058112,-0.90447
2.94525,5.17055,3.17,1.2038,-0.43152,-0.98997,-1.0504,0.90221
2.94525,5.30145,3.17,1.0124,-0.31299,-0.71966,-2.2888,-4.2962
2.94525,5.4323,3.17,0.692,-0.013627,-0.04546,0.59324,2.6942
2.94525,5.5632,3.17,0.4252,-0.1216,0.17045,-1.3551,-0.64117
2.94525,5.6941,3.17,-0.086532,-0.077181,-0.13446,-1.3747,1.9322
2.94525,5.825,3.17,-0.017274,0.34103,-0.35519,3.3372,0.58586
2.94525,5.9559,3.17,0.9463,0.57812,-0.52616,0.99354,1.4308
2.94525,6.0868,3.17,1.366,0.5246,-0.93448,2.2799,-0.51976
2.94525,6.217699999999999,3.17,1.7099,-0.51871,-0.70543,1.3658,-0.64226

3.07615,0.065451,3.17,0.78223,-0.19438,-0.61155,3.6422,-5.8034
3.07615,0.19635,3.17,0.20745,-0.074913,0.41984,3.5673,-4.5424
3.07615,0.32725,3.17,-0.38981,-0.18476,0.10423,5.1571,-1.7555
3.07615,0.45815,3.17,-0.63149,-0.45128,-1.3884,2.41,-1.3192
3.07615,0.58905,3.17,-0.60744,-0.44722,-1.3827,1.3217,2.0089
3.07615,0.71995,3.17,-0.020484,-0.3444,-1.4578,14.748,-1.4694
3.07615,0.85085,3.17,-0.013668,-0.22033,-1.1083,9.4093,-1.5718
3.07615,0.98173,3.17,-0.44145,0.22459,-1.1479,3.6635,1.0073
3.07615,1.11265,3.17,-0.50998,0.058907,-0.44025,3.3599,-3.7481
3.07615,1.24355,3.17,0.10715,-1.1784,-0.33334,1.639,-3.8046
3.07615,1.37445,3.17,-0.33451,-1.3743,-0.51365,6.0183,9.7079
3.07615,1.50535,3.17,-0.33319,-0.86606,-0.15756,7.1078,6.4002
3.07615,1.63625,3.17,-0.16258,-0.61674,0.055829,5.5389,-2.6983
3.07615,1.76715,3.17,-0.44137,-0.66134,0.24041,-0.30454,-4.1778
3.07615,1.89805,3.17,-0.36572,-0.65382,0.4074,3.6964,-4.4511
3.07615,2.02895,3.17,-0.030844,-1.1919,0.19434,3.9625,0.30043
3.07615,2.15985,3.17,-0.21779,-1.0467,-0.7741,2.4575,4.8842
3.07615,2.29075,3.17,-0.17826,-0.97172,-0.70293,0.38704,3.2269
3.07615,2.42165,3.17,-0.45408,-0.80866,-0.40252,0.57958,3.3739
3.07615,2.55255,3.17,-0.45192,-0.33658,-0.6637,0.79425,0.36797
3.07615,2.68345,3.17,-0.3112,-0.23083,-0.17883,-0.36953,-2.1197
3.07615,2.81435,3.17,-0.30241,0.019294,0.28399,-1.2943,-2.382
3.07615,2.94525,3.17,-0.74737,-0.34694,1.0022,0.65701,-8.058
3.07615,3.07615,3.17,-0.67163,-0.68946,0.38778,-0.73961,-0.55944
3.07615,3.2070499999999997,3.17,-0.4822,-0.79687,0.48051,-0.18039,0.78912
3.07615,3.33795,3.17,-0.06718,-0.71663,0.53439,8.551,0.97933
3.07615,3.46885,3.17,-0.44517,-0.74224,0.21413,-3.7484,2.6641
3.07615,3.5997500000000002,3.17,-0.081891,-0.78216,-0.21972,10.674,2.917
3.07615,3.73065,3.17,0.36583,-0.29774,0.021149,8.1834,1.0524
3.07615,3.8615500000000003,3.17,-0.26616,0.14078,-0.087661,4.3454,-2.3765
3.07615,3.99245,3.17,-0.51675,0.18813,-0.30402,0.70173,-6.2482
3.07615,4.12335,3.17,0.17966,-0.2273,-0.51101,0.75869,-3.8524
3.07615,4.25425,3.17,0.34557,-0.65534,-0.29265,1.3228,-1.3954
3.07615,4.38515,3.17,0.49405,-0.84784,0.62025,-1.3911,0.81946
3.07615,4.51605,3.17,-0.22172,-0.62561,0.061201,-0.77215,2.538
3.07615,4.64695,3.17,-0.49053,-0.3797,-0.45987,-1.5023,3.1916
3.07615,4.77785,3.17,-0.16202,-0.13711,0.3345,0.33466,-2.2869
3.07615,4.90875,3.17,0.27043,-0.13166,0.58664,0.088476,0.57261
3.07615,5.03965,3.17,0.9261,-0.17394,-0.035889,2.1787,1.1953
3.07615,5.17055,3.17,1.2446,-0.2532,-0.38889,-0.78261,1.2398
3.07615,5.30145,3.17,1.0945,-0.3993,-0.0039883,-4.2626,1.0684
3.07615,5.4323,3.17,0.031507,-0.506,0.31849,0.5102,-1.304
3.07615,5.5632,3.17,-0.071322,-0.35111,0.29791,-0.4787,0.48532
3.07615,5.6941,3.17,-0.61674,0.14084,0.015487,1.6455,0.31969
3.07615,5.825,3.17,-0.45629,0.88812,-0.083209,1.5596,-1.1147
3.07615,5.9559,3.17,0.31074,1.0052,0.007463,2.5506,2.0594
3.07615,6.0868,3.17,0.98719,0.89294,-0.30227,0.47933,0.99858
3.07615,6.217699999999999,3.17,1.4449,0.12727,-0.86222,6.5178,-13.351

3.2070499999999997,0.065451,3.17,0.76414,0.39799,-0.040328,0.34736,-7.6666
3.2070499999999997,0.19635,3.17,0.029848,-0.32182,0.2912,-1.0116,-5.1865
3.2070499999999997,0.32725,3.17,-0.30537,-0.50158,-0.54527,3.0684,-6.3101
3.2070499999999997,0.45815,3.17,-0.29323,-0.18295,-1.063,2.3893,-5.2474
3.2070499999999997,0.58905,3.17,-0.18356,-0.58498,-1.4741,3.4904,-7.3573
3.2070499999999997,0.71995,3.17,-0.52855,-0.55908,-1.6232,10.833,-2.9739
3.2070499999999997,0.85085,3.17,-0.56391,0.15003,-1.8401,6.2022,1.7128
3.2070499999999997,0.98173,3.17,-0.51469,0.33644,-1.3746,2.5613,2.0535
3.2070499999999997,1.11265,3.17,-0.42131,-0.073592,-0.73164,-0.12712,-2.6252
3.2070499999999997,1.24355,3.17,-0.15956,-1.5989,-0.32613,-4.6582,3.6662
3.2070499999999997,1.37445,3.17,-0.13986,-1.7633,-0.32829,10.764,7.1249
3.2070499999999997,1.50535,3.17,0.2045,-1.2204,0.090905,5.7279,5.5273
3.2070499999999997,1.63625,3.17,0.27345,-0.92175,0.11965,1.228,-1.77
3.2070499999999997,1.76715,3.17,-0.072814,-1.0413,0.30187,-0.9051,-6.6535
3.2070499999999997,1.89805,3.17,-0.18237,-1.1769,0.38209,4.2412,-1.0588
3.2070499999999997,2.02895,3.17,0.04016,-1.2121,-0.10958,1.7535,3.0891
3.2070499999999997,2.15985,3.17,0.029893,-0.89804,-0.9066,0.093718,1.3436
3.2070499999999997,2.29075,3.17,-0.02409,-0.60413,-0.64816,-1.8718,3.6157
3.2070499999999997,2.42165,3.17,-0.076562,-0.45642,-0.76972,-2.4481,1.8011
3.2070499999999997,2.55255,3.17,0.093336,-0.29123,-0.42415,0.032358,-1.7265
3.2070499999999997,2.68345,3.17,0.21485,-0.33051,0.40588,-1.1215,-1.5957
3.2070499999999997,2.81435,3.17,0.065418,-0.38043,0.84364,-6.2852,-0.94222
3.2070499999999997,2.94525,3.17,-0.079705,-0.3839,1.3035,-1.7926,-2.8856
3.2070499999999997,3.07615,3.17,-0.52554,-0.75919,0.24306,-1.5182,-2.2646
3.2070499999999997,3.2070499999999997,3.17,-0.18296,-0.82361,0.47455,3.9817,1.9671
3.2070499999999997,3.33795,3.17,-0.51509,-1.0143,0.61856,1.8851,3.2934
3.2070499999999997,3.46885,3.17,-0.6538,-1.17,0.066882,7.6621,0.7563
3.2070499999999997,3.5997500000000002,3.17,-0.40064,-1.278,-0.77683,4.5274,2.1395
3.2070499999999997,3.73065,3.17,-0.70889,-0.63417,-0.86552,4.7306,3.9811
3.2070499999999997,3.8615500000000003,3.17,-0.87534,-0.032536,-0.20078,3.3766,-2.7565
3.2070499999999997,3.99245,3.17,-0.28042,-0.089467,-0.17555,2.6646,-5.1726
3.2070499999999997,4.12335,3.17,0.051393,-0.65708,-0.59776,-0.42084,-7.5636
3.2070499999999997,4.25425,3.17,0.41247,-1.0224,-0.060027,0.26191,-3.0098
3.2070499999999997,4.38515,3.17,0.49222,-0.55048,-0.23848,-1.4886,1.5744
3.2070499999999997,4.51605,3.17,-0.18445,-0.293,0.037382,-0.77339,1.1509
3.2070499999999997,4.64695,3.17,-0.42225,-0.62195,0.10506,-0.23545,2.1645
3.2070499999999997,4.77785,3.17,-0.19897,-0.35194,-0.19422,3.1121,6.3167
3.2070499999999997,4.90875,3.17,0.63584,-0.25783,0.42952,-0.40359,6.4053
3.2070499999999997,5.03965,3.17,1.3546,-0.27892,0.54929,-3.7819,5.1125
3.2070499999999997,5.17055,3.17,1.7346,-0.047077,0.10574,-2.0966,2.5884
3.2070499999999997,5.30145,3.17,1.2541,-0.17104,0.20293,-2.1777,1.2855
3.2070499999999997,5.4323,3.17,0.32498,-0.59929,0.81362,1.8263,-1.4816
3.2070499999999997,5.5632,3.17,-0.43688,-0.78084,0.57189,-6.4184,4.7342
3.2070499999999997,5.6941,3.17,-1.0741,-0.57751,0.039974,1.687,5.1159
3.2070499999999997,5.825,3.17,-1.1571,-0.61236,-0.9019,8.0591,-3.4494
3.2070499999999997,5.9559,3.17,0.59599,0.35871,-0.21614,1.766,0.51629
3.2070499999999997,6.0868,3.17,0.71192,0.39599,0.070535,0.53509,0.26469
3.2070499999999997,6.217699999999999,3.17,0.87318,0.4947,-0.30041,5.9921,-0.46146

3.3379499999999998,0.065451,3.17,0.55341,-0.12355,0.22794,-0.50211,1.7286
3.3379499999999998,0.19635,3.17,0.23942,-0.64154,-0.14043,2.0633,-2.379
3.3379499999999998,0.32725,3.17,0.34335,-0.42081,-0.62174,4.1488,-3.4258
3.3379499999999998,0.45815,3.17,0.2825,0.26177,-0.46463,1.4746,-2.2809
3.3379499999999998,0.58905,3.17,-0.0355,0.6261,-0.25891,-1.7993,-3.4675
3.3379499999999998,0.71995,3.17,-0.24363,0.27885,-0.3544,1.0769,-0.31601
3.3379499999999998,0.85085,3.17,-0.68087,-0.029336,-0.8645,7.8556,2.5135
3.3379499999999998,0.98173,3.17,-0.7623,0.20771,-0.88355,0.59243,2.1263
3.3379499999999998,1.11265,3.17,-0.61292,0.13744,-0.74691,-4.0706,4.8969
3.3379499999999998,1.24355,3.17,0.052251,-1.0631,-0.40727,3.9396,-3.372
3.3379499999999998,1.37445,3.17,0.25959,-1.5755,0.34429,3.6203,1.5631
3.3379499999999998,1.50535,3.17,0.50339,-1.2457,0.41027,1.5726,4.0787
3.3379499999999998,1.63625,3.17,0.38978,-0.93973,0.31799,1.2977,1.3518
3.3379499999999998,1.76715,3.17,0.23083,-1.0281,0.045004,4.1093,-5.1874
3.3379499999999998,1.89805,3.17,0.038018,-1.2756,-0.031029,1.5701,-0.075083
3.3379499999999998,2.02895,3.17,-0.012601,-0.98369,-0.54269,3.2617,2.7273
3.3379499999999998,2.15985,3.17,0.20437,-0.65149,-0.86815,-1.4223,0.41135
3.3379499999999998,2.29075,3.17,0.019566,-0.37119,-0.80997,0.30698,5.1931
3.3379499999999998,2.42165,3.17,0.22907,-0.033679,-0.8174,-2.1758,1.3326
3.3379499999999998,2.55255,3.17,0.5547,0.023742,-0.31461,-1.4002,-3.3497
3.3379499999999998,2.68345,3.17,0.41762,-0.41002,0.5208,-4.1929,-6.9752
3.3379499999999998,2.81435,3.17,0.29781,-0.54092,0.35836,-2.914,0.65902
3.3379499999999998,2.94525,3.17,-0.10282,-0.58658,1.2782,-3.4374,1.7115
3.3379499999999998,3.07615,3.17,-0.34,-0.46182,1.0787,8.8885,4.0066
3.3379499999999998,3.2070499999999997,3.17,-0.39253,-0.95567,0.97589,3.5865,6.8743
3.3379499999999998,3.33795,3.17,-0.65959,-0.94274,0.72136,0.87575,7.0502
3.3379499999999998,3.46885,3.17,-0.66355,-1.0075,-0.0064208,6.0287,1.8033
3.3379499999999998,3.5997500000000002,3.17,-0.96582,-1.1027,-0.3819,-1.0983,5.2884
3.3379499999999998,3.73065,3.17,-0.92156,-0.29434,-0.63067,0.8656,9.8007
3.3379499999999998,3.8615500000000003,3.17,-0.97373,0.38247,-0.60538,2.4138,0.57821
3.3379499999999998,3.99245,3.17,-0.19585,0.037267,-0.44098,4.6533,-2.2972
3.3379499999999998,4.12335,3.17,0.53949,-0.31561,-0.37604,0.56745,-7.925
3.3379499999999998,4.25425,3.17,0.82107,-0.64662,-0.5788,2.4487,-2.2442
3.3379499999999998,4.38515,3.17,0.39034,-0.17159,0.0083982,-1.8796,-0.2258
3.3379499999999998,4.51605,3.17,-0.33131,-0.10493,-0.014219,1.068,-0.3577
3.3379499999999998,4.64695,3.17,-0.31163,-0.33339,-0.074669,-0.96513,2.5309
3.3379499999999998,4.77785,3.17,-0.28786,-0.48879,0.11129,1.1308,0.062782
3.3379499999999998,4.90875,3.17,0.5718,-0.66879,-0.58603,7.3999,-0.28142
3.3379499999999998,5.03965,3.17,1.1815,-0.54921,-0.35355,6.1823,-2.2071
3.3379499999999998,5.17055,3.17,1.5849,-0.1191,0.10161,3.4175,0.5902
3.3379499999999998,5.30145,3.17,1.0897,-0.082656,0.4695,0.9926,2.6444
3.3379499999999998,5.4323,3.17,0.0059703,-0.1606,0.78806,-1.9276,4.0866
3.3379499999999998,5.5632,3.17,-0.12413,-0.074308,0.47165,-3.2918,4.2347
3.3379499999999998,5.6941,3.17,-0.71839,-0.47838,-0.17735,2.8431,0.37332
3.3379499999999998,5.825,3.17,-0.74036,-0.80732,-0.06524,-0.4543,5.4819
3.3379499999999998,5.9559,3.17,0.00895,-0.31045,0.087281,-1.6665,3.0334
3.3379499999999998,6.0868,3.17,0.2293,0.073424,0.50257,0.50245,1.6836
3.3379499999999998,6.217699999999999,3.17,0.49251,0.21034,0.29011,-1.8105,-1.1815

3.46885,0.065451,3.17,0.39735,-0.61236,-0.090946,-6.8195,-4.0453
3.46885,0.19635,3.17,0.032447,-0.76161,-0.69188,-0.48966,-0.59205
3.46885,0.32725,3.17,0.099199,-0.067599,-1.0627,-0.030362,0.2166
3.46885,0.45815,3.17,0.39883,0.28556,0.041884,-3.0461,2.7709
3.46885,0.58905,3.17,-0.16606,0.28518,0.75227,-4.3269,2.2571
3.46885,0.71995,3.17,-0.09061,0.20259,0.24447,-4.4018,-3.1626
3.46885,0.85085,3.17,-0.61477,0.68518,-0.20886,0.80425,-1.3788
3.46885,0.98173,3.17,-0.82518,0.80455,-0.56872,3.5635,6.3509
3.46885,1.11265,3.17,-0.26606,-0.44043,-0.44187,-1.249,-3.2171
3.46885,1.24355,3.17,0.059174,-1.6241,0.097114,11.219,2.6095
3.46885,1.37445,3.17,0.58794,-1.308,0.16641,-2.9838,3.4371
3.46885,1.50535,3.17,0.2888,-0.96202,0.45116,-3.8669,-0.79853
3.46885,1.63625,3.17,-0.15641,-0.92206,0.29435,-0.55957,-1.2245
3.46885,1.76715,3.17,-0.13289,-1.1045,-0.40691,3.3636,-1.4305
3.46885,1.89805,3.17,-0.10316,-1.4056,-0.59611,0.3227,-0.44998
3.46885,2.02895,3.17,0.082484,-1.0473,-0.37042,1.326,3.3671
3.46885,2.15985,3.17,0.19295,-0.44154,-0.52484,-1.0277,-0.55426
3.46885,2.29075,3.17,0.17373,0.02548,-1.1593,0.21626,4.055
3.46885,2.42165,3.17,0.54153,0.36586,-0.70102,-0.52619,-2.3393
3.46885,2.55255,3.17,0.69415,0.37518,-0.12319,-2.1784,-1.9928
3.46885,2.68345,3.17,0.80016,-0.10468,0.38587,-4.5442,-5.5569
3.46885,2.81435,3.17,0.26376,-0.61691,0.50007,-2.5659,-1.4027
3.46885,2.94525,3.17,-0.0097918,-1.0028,0.75196,1.1692,9.0795
3.46885,3.07615,3.17,0.022356,-0.92143,1.1429,12.786,20.003
3.46885,3.2070499999999997,3.17,-0.67042,-0.75359,1.3016,2.3415,13.624
3.46885,3.33795,3.17,-0.9797,-0.74006,0.019272,5.273,4.8188
3.46885,3.46885,3.17,-0.71781,-0.73058,-1.3133,2.9538,5.4371
3.46885,3.5997500000000002,3.17,-0.68989,-0.44575,-1.4847,-1.4,3.1748
3.46885,3.73065,3.17,-0.39252,-0.10709,-0.62132,-1.1647,1.3801
3.46885,3.8615500000000003,3.17,-0.27999,0.35288,-0.67092,2.365,3.1683
3.46885,3.99245,3.17,0.17546,-0.57807,-0.78141,7.8975,-2.1245
3.46885,4.12335,3.17,1.1641,-0.54832,-0.62055,-0.80003,-3.4418
3.46885,4.25425,3.17,0.75661,-0.68685,0.20415,-0.97768,-6.2815
3.46885,4.38515,3.17,-0.43803,-0.28718,0.33184,2.8992,-2.5278
3.46885,4.51605,3.17,-0.18704,-0.25852,-0.84733,-0.9268,4.2633
3.46885,4.64695,3.17,-0.48507,-0.13819,-0.77263,0.58744,3.9395
3.46885,4.77785,3.17,-0.47113,-0.056029,-0.10021,2.2429,1.0603
3.46885,4.90875,3.17,-0.095725,0.078622,0.16986,4.3077,-2.1455
3.46885,5.03965,3.17,0.3124,0.2769,-0.06909,4.8836,-2.9602
3.46885,5.17055,3.17,0.97299,0.35756,-0.1904,2.6794,-4.8585
3.46885,5.30145,3.17,1.0379,0.35605,0.16537,-3.0161,-9.6008
3.46885,5.4323,3.17,0.30637,-0.06918,0.56867,-8.3427,-4.0626
3.46885,5.5632,3.17,-0.25163,-0.26732,0.86471,-4.4036,-3.7955
3.46885,5.6941,3.17,-0.40092,-0.021349,-0.19433,-2.7605,0.16102
3.46885,5.825,3.17,-0.40424,-0.49351,0.26723,1.5355,0.90448
3.46885,5.9559,3.17,0.013304,-0.4165,0.018242,-2.477,2.6684
3.46885,6.0868,3.17,0.32915,0.16228,0.30491,-1.703,-1.3803
3.46885,6.217699999999999,3.17,0.67851,0.16132,0.52227,-5.9622,-2.0087

3.5997500000000002,0.065451,3.17,0.3856,-1.1578,0.11739,-2.7826,0.062024
3.5997500000000002,0.19635,3.17,0.39232,-0.28374,-0.14183,-3.7835,0.024618
3.5997500000000002,0.32725,3.17,0.47321,0.097433,-0.027226,-6.15,2.3397
3.5997500000000002,0.45815,3.17,0.049083,-0.08982,0.48192,-5.978,-0.88371
3.5997500000000002,0.58905,3.17,-0.16194,0.15646,0.3559,-4.5907,-1.2129
3.5997500000000002,0.71995,3.17,-0.025238,0.027838,0.42712,-4.1731,-2.9526
3.5997500000000002,0.85085,3.17,-0.33248,0.64981,-0.73254,0.43565,-5.9628
3.5997500000000002,0.98173,3.17,-0.65862,0.93384,-1.2166,0.25464,-5.8385
3.5997500000000002,1.11265,3.17,0.033988,0.48009,-0.74993,4.3956,1.1419
3.5997500000000002,1.24355,3.17,0.2672,-0.17286,-0.32328,-0.18557,-3.0915
3.5997500000000002,1.37445,3.17,0.086739,-0.5904,0.064597,-2.2483,5.0025
3.5997500000000002,1.50535,3.17,0.1777,-0.68545,0.36401,-4.1495,3.616
3.5997500000000002,1.63625,3.17,-0.33577,-1.0038,-0.3791,-3.307,-1.8517
3.5997500000000002,1.76715,3.17,0.0052684,-1.5547,-0.6466,3.731,-1.1045
3.5997500000000002,1.89805,3.17,0.41707,-1.701,-0.056649,-2.8278,-0.62315
3.5997500000000002,2.02895,3.17,0.34599,-1.599,0.59687,2.023,-3.9441
3.5997500000000002,2.15985,3.17,0.13654,-1.1714,0.26733,2.6102,2.5508
3.5997500000000002,2.29075,3.17,0.20758,-0.37597,0.42218,-0.37732,3.9559
3.5997500000000002,2.42165,3.17,0.79026,-0.16739,0.49368,0.32834,5.1902
3.5997500000000002,2.55255,3.17,1.1489,-0.33267,0.8258,-5.0764,6.2245
3.5997500000000002,2.68345,3.17,0.84032,-0.19163,1.0104,1.5347,-3.0998
3.5997500000000002,2.81435,3.17,0.41843,-0.64874,0.95457,-1.5665,-1.1943
3.5997500000000002,2.94525,3.17,0.051958,-1.2334,0.96015,1.1128,12.545
3.5997500000000002,3.07615,3.17,0.043311,-1.4192,1.5319,12.305,22.98
3.5997500000000002,3.2070499999999997,3.17,-0.36004,-0.97877,0.29021,0.56175,10.317
3.5997500000000002,3.33795,3.17,-0.36215,-0.75506,-1.641,-2.2789,3.4975
3.5997500000000002,3.46885,3.17,-0.39762,-0.59057,-1.7106,-5.922,2.3571
3.5997500000000002,3.5997500000000002,3.17,-0.3078,-0.38527,-1.3517,-4.5739,2.4396
3.5997500000000002,3.73065,3.17,-0.038159,-0.22505,-0.69893,-2.2398,1.7258
3.5997500000000002,3.8615500000000003,3.17,0.051486,0.048611,-0.016574,0.62663,1.293
3.5997500000000002,3.99245,3.17,0.27394,-0.17703,-0.39839,4.3904,-2.9947
3.5997500000000002,4.12335,3.17,0.4398,0.047884,-0.30594,1.9398,-2.8771
3.5997500000000002,4.25425,3.17,0.098467,0.24647,0.34961,3.5554,-1.4128
3.5997500000000002,4.38515,3.17,-0.41153,0.048543,0.11801,4.1176,-1.0195
3.5997500000000002,4.51605,3.17,-0.37063,0.36809,-0.44637,1.8431,0.027664
3.5997500000000002,4.64695,3.17,-0.27112,0.63966,-0.56969,0.74076,3.3402
3.5997500000000002,4.77785,3.17,-0.38257,0.37562,-0.66155,1.8507,2.8086
3.5997500000000002,4.90875,3.17,-0.36653,0.50297,-0.21328,1.5758,-0.96467
3.5997500000000002,5.03965,3.17,-0.12067,0.90189,0.069572,2.1248,-2.5546
3.5997500000000002,5.17055,3.17,0.2054,1.0087,0.19175,2.7818,-3.0892
3.5997500000000002,5.30145,3.17,0.89913,1.0795,-0.25095,-1.9451,-1.9934
3.5997500000000002,5.4323,3.17,1.0391,0.9983,-0.27585,-5.7662,-2.9668
3.5997500000000002,5.5632,3.17,0.39812,0.61599,0.49182,-5.7889,-1.7957
3.5997500000000002,5.6941,3.17,-0.02486,0.25967,-0.20704,-7.1435,-1.5544
3.5997500000000002,5.825,3.17,-0.34847,-0.81236,0.73844,3.6949,3.1254
3.5997500000000002,5.9559,3.17,-0.061857,-0.96114,-0.5421,-0.48578,-1.8693
3.5997500000000002,6.0868,3.17,0.7269,-0.9645,0.076639,6.7022,15.013
3.5997500000000002,6.217699999999999,3.17,0.70663,-1.012,0.26343,-4.0982,2.6333

3.73065,0.065451,3.17,0.67865,-0.92496,-0.021455,-8.8494,-5.7788
3.73065,0.19635,3.17,0.43007,-0.41011,0.43272,-4.8224,-1.9178
3.73065,0.32725,3.17,0.46826,-0.35418,0.39988,-2.2317,0.891
3.73065,0.45815,3.17,-0.085105,-0.37465,0.029654,-3.0033,2.7371
3.73065,0.58905,3.17,0.22383,-0.10537,-0.24794,-1.8412,3.9817
3.73065,0.71995,3.17,0.50793,-0.22921,0.253,-2.1675,1.5689
3.73065,0.85085,3.17,0.22817,0.58364,-0.95587,-4.8982,-0.13098
3.73065,0.98173,3.17,-0.40918,0.56281,-1.7661,1.1895,0.090979
3.73065,1.11265,3.17,-0.32383,0.086242,-1.0358,-0.22966,-1.8124
3.73065,1.24355,3.17,0.3549,0.27494,-0.49848,-1.7559,3.742
3.73065,1.37445,3.17,0.24513,0.07456,-0.67619,-5.2875,2.4442
3.73065,1.50535,3.17,0.27667,-0.45207,-0.3601,-5.5048,4.1291
3.73065,1.63625,3.17,0.079122,-0.8578,-0.81092,-4.6796,3.9464
3.73065,1.76715,3.17,0.30695,-1.2859,-0.85502,1.8035,-2.5995
3.73065,1.89805,3.17,0.74888,-1.5095,-0.6524,-3.2884,-2.7727
3.73065,2.02895,3.17,0.3561,-1.4739,0.017589,-6.5097,2.0604
3.73065,2.15985,3.17,0.27913,-1.194,0.15934,1.6451,-0.078605
3.73065,2.29075,3.17,0.18041,-0.66621,-0.040197,-2.1154,3.3119
3.73065,2.42165,3.17,0.88388,-0.50131,0.36205,4.2228,-0.028452
3.73065,2.55255,3.17,1.1297,-0.41172,0.69897,-1.0498,-0.43548
3.73065,2.68345,3.17,0.84578,-0.53445,1.2691,-2.5723,-1.6549
3.73065,2.81435,3.17,0.41052,-1.382,1.1645,-2.0383,-0.50193
3.73065,2.94525,3.17,0.27034,-2.2259,0.50896,0.8633,1.2739
3.73065,3.07615,3.17,0.39847,-2.231,-0.5878,11.245,5.9123
3.73065,3.2070499999999997,3.17,0.4806,-1.388,-1.3884,-0.99357,4.8325
3.73065,3.33795,3.17,-0.077836,-0.76431,-1.5702,-4.5497,2.1224
3.73065,3.46885,3.17,-0.30883,-0.21277,-1.5682,-3.4859,1.3461
3.73065,3.5997500000000002,3.17,0.0064712,-0.019964,-1.5835,-4.3912,0.69033
3.73065,3.73065,3.17,0.4117,-0.28832,-0.86195,-5.3585,2.3299
3.73065,3.8615500000000003,3.17,0.25236,-0.21159,0.52809,-2.5418,2.2586
3.73065,3.99245,3.17,0.3487,-0.35184,0.49447,-0.068889,-0.52959
3.73065,4.12335,3.17,0.27377,-0.26613,0.4217,1.2937,-1.9928
3.73065,4.25425,3.17,-0.026101,0.21931,0.15119,1.9232,-1.1463
3.73065,4.38515,3.17,-0.017494,0.24296,-0.76402,3.7146,-2.8295
3.73065,4.51605,3.17,0.082625,0.14928,-0.35752,2.8463,-1.1851
3.73065,4.64695,3.17,0.15367,0.54406,-0.53096,-0.2552,1.2202
3.73065,4.77785,3.17,-0.049833,0.6226,-0.64976,1.0733,3.1286
3.73065,4.90875,3.17,-0.15582,0.70072,-0.18396,0.04994,-1.4938
3.73065,5.03965,3.17,-0.063557,1.0611,0.3622,-0.60688,-3.6466
3.73065,5.17055,3.17,-0.026752,1.137,0.19115,3.1417,-1.739
3.73065,5.30145,3.17,0.17698,1.1131,-0.45414,-2.873,1.5198
3.73065,5.4323,3.17,1.5577,0.77627,-0.39235,-0.78848,3.1623
3.73065,5.5632,3.17,1.0988,0.8742,-0.39735,-4.1019,8.7128
3.73065,5.6941,3.17,0.64409,0.31923,0.098686,-8.1501,6.9589
3.73065,5.825,3.17,0.13683,-0.75146,0.99693,-3.3423,4.1727
3.73065,5.9559,3.17,0.56476,-1.191,-0.0020949,4.5782,-2.0726
3.73065,6.0868,3.17,0.43282,-1.2272,-0.34433,-5.8789,-5.1032
3.73065,6.217699999999999,3.17,0.65019,-1.1629,0.1604,-0.90978,-6.4923

3.8615500000000003,0.065451,3.17,0.37501,-0.203,0.5066,-1.957,-5.9151
3.8615500000000003,0.19635,3.17,0.25479,0.43629,0.22245,-3.3702,-1.8668
3.8615500000000003,0.32725,3.17,0.63573,0.06348,-0.009536,-0.91333,2.5142
3.8615500000000003,0.45815,3.17,0.33145,-0.15009,0.51821,1.1078,2.1033
3.8615500000000003,0.58905,3.17,0.7892,-0.28339,0.0086145,-2.2913,5.5312
3.8615500000000003,0.71995,3.17,0.75471,-0.11193,1.0164,0.45313,5.6486
3.8615500000000003,0.85085,3.17,0.72237,0.39881,-1.0366,-1.1326,0.7155
3.8615500000000003,0.98173,3.17,-0.041673,0.33623,-0.78839,-3.9568,0.52644
3.8615500000000003,1.11265,3.17,-0.3987,-0.33329,-1.019,0.89016,3.6674
3.8615500000000003,1.24355,3.17,-0.011177,-0.18499,-0.76069,-5.7048,3.1632
3.8615500000000003,1.37445,3.17,0.13023,-0.038361,-0.85651,-4.5739,0.58308
3.8615500000000003,1.50535,3.17,0.37649,0.023703,-0.84341,-7.726,-0.27534
3.8615500000000003,1.63625,3.17,0.12011,-0.25056,-1.138,-5.4368,2.109
3.8615500000000003,1.76715,3.17,0.48797,-0.56296,-1.2246,-3.5381,-1.5647
3.8615500000000003,1.89805,3.17,0.83102,-0.94662,-0.87793,-3.2587,1.4655
3.8615500000000003,2.02895,3.17,0.71725,-1.3025,-0.99084,-5.4109,-0.536
3.8615500000000003,2.15985,3.17,0.58042,-1.0383,-0.14147,1.404,-1.9775
3.8615500000000003,2.29075,3.17,0.41987,-0.8769,0.16691,-2.8917,-0.68357
3.8615500000000003,2.42165,3.17,0.38037,-0.64373,0.25502,0.42227,-0.7828
3.8615500000000003,2.55255,3.17,0.56806,-0.63406,0.19454,2.3918,-0.022388
3.8615500000000003,2.68345,3.17,0.54594,-0.64582,0.67203,2.4344,-2.5157
3.8615500000000003,2.81435,3.17,0.68544,-1.622,0.72468,-4.096,2.5062
3.8615500000000003,2.94525,3.17,0.66892,-1.8649,-0.79526,-0.18414,1.0752
3.8615500000000003,3.07615,3.17,0.6903,-1.9101,-1.4237,-0.8811,0.13398
3.8615500000000003,3.2070499999999997,3.17,0.46042,-1.3205,-1.21,-4.6568,2.8043
3.8615500000000003,3.33795,3.17,-0.22594,-0.79384,-1.2223,-3.1836,2.4413
3.8615500000000003,3.46885,3.17,-0.58246,-0.31545,-1.1232,-1.0228,2.0933
3.8615500000000003,3.5997500000000002,3.17,-0.039498,-0.29643,-1.4492,-4.5601,4.9536
3.8615500000000003,3.73065,3.17,0.78032,-0.20677,-1.5017,-1.5108,0.52608
3.8615500000000003,3.8615500000000003,3.17,0.74203,-0.17418,-0.36356,-3.1132,-1.571
3.8615500000000003,3.99245,3.17,0.65279,-0.37888,0.44975,-3.4079,-2.8717
3.8615500000000003,4.12335,3.17,0.61692,-0.41286,0.60734,-4.3355,-4.3754
3.8615500000000003,4.25425,3.17,0.38506,0.20968,-0.10526,-4.9701,-3.2512
3.8615500000000003,4.38515,3.17,0.39931,0.5765,-0.11705,-2.4034,-2.4309
3.8615500000000003,4.51605,3.17,0.458,0.46757,-0.027129,-1.9764,-1.5473
3.8615500000000003,4.64695,3.17,0.38585,0.76694,-0.20088,-0.94305,1.1529
3.8615500000000003,4.77785,3.17,0.27011,0.75505,-0.38104,0.44673,2.8578
3.8615500000000003,4.90875,3.17,0.053675,0.76527,0.28589,-0.15782,-4.2019
3.8615500000000003,5.03965,3.17,-0.076059,0.8386,0.61126,-1.7299,-4.0276
3.8615500000000003,5.17055,3.17,-0.080155,0.63339,-0.15992,-2.5019,-1.5568
3.8615500000000003,5.30145,3.17,0.23486,-0.67518,-0.72765,-7.9671,0.57904
3.8615500000000003,5.4323,3.17,1.2759,-0.056943,-0.67746,2.246,0.94352
3.8615500000000003,5.5632,3.17,1.2053,0.10626,-0.88488,-1.5056,-0.38252
3.8615500000000003,5.6941,3.17,1.1746,0.050466,0.33624,-2.2875,-1.6525
3.8615500000000003,5.825,3.17,0.043285,-0.74449,1.3227,-0.33494,1.3846
3.8615500000000003,5.9559,3.17,0.19624,-0.92157,1.1003,4.1538,-1.1331
3.8615500000000003,6.0868,3.17,1.1321,-0.67862,0.048738,-3.5004,3.3471
3.8615500000000003,6.217699999999999,3.17,1.3078,-0.63507,0.55858,-1.9791,-1.8341

3.99245,0.065451,3.17,0.24404,0.48214,1.0678,-3.4703,0.42269
3.99245,0.19635,3.17,0.7674,0.26435,0.0050891,-3.9254,-3.7021
3.99245,0.32725,3.17,0.66706,-0.10393,-0.23496,-0.90657,-0.9122
3.99245,0.45815,3.17,0.51227,-0.47808,0.23066,0.40372,5.1003
3.99245,0.58905,3.17,0.81528,-0.50101,0.64812,-0.43009,7.4216
3.99245,0.71995,3.17,0.63073,-0.20164,0.72412,-3.5178,5.0709
3.99245,0.85085,3.17,0.17334,0.10685,-0.28494,0.2313,3.1705
3.99245,0.98173,3.17,-0.020371,0.041332,0.35256,-2.0156,2.3755
3.99245,1.11265,3.17,-0.43119,-0.26445,-0.77139,-1.449,5.9401
3.99245,1.24355,3.17,-0.26431,-0.35236,-1.1202,-0.081709,0.37265
3.99245,1.37445,3.17,0.30284,-0.79681,-1.3108,-2.2524,-2.219
3.99245,1.50535,3.17,0.16286,-0.86483,-1.1511,-6.8693,-3.2477
3.99245,1.63625,3.17,-0.13279,-0.56733,-0.93742,-4.1114,0.44658
3.99245,1.76715,3.17,0.84145,-0.15933,-1.4941,3.3994,-2.1203
3.99245,1.89805,3.17,1.2071,-0.49474,-0.98534,-1.5066,-2.8691
3.99245,2.02895,3.17,1.054,-0.88931,-1.0814,-2.0987,4.319
3.99245,2.15985,3.17,0.72339,-0.81531,-0.45981,-0.22349,-3.1909
3.99245,2.29075,3.17,0.34806,-0.58786,0.078552,-4.3323,-0.84347
3.99245,2.42165,3.17,-0.037909,-0.23808,0.4382,-2.9183,-1.9378
3.99245,2.55255,3.17,0.15177,0.49642,0.42871,1.5062,-0.13502
3.99245,2.68345,3.17,0.71891,0.00078462,0.72857,4.7459,-3.6444
3.99245,2.81435,3.17,0.91722,-1.0885,0.23818,-6.6902,-4.2909
3.99245,2.94525,3.17,0.83326,-1.3926,-0.83002,0.20622,-0.23744
3.99245,3.07615,3.17,0.58449,-1.2247,-1.1946,0.96526,2.8822
3.99245,3.2070499999999997,3.17,0.046752,-0.9137,-1.3057,-1.6683,2.2028
3.99245,3.33795,3.17,-0.61455,-0.47956,-1.2475,-3.9587,1.2101
3.99245,3.46885,3.17,-0.79306,-0.113,-0.85343,1.2329,5.6136
3.99245,3.5997500000000002,3.17,-0.45681,-0.2858,-0.61526,-1.214,3.7535
3.99245,3.73065,3.17,0.25845,-0.25566,-1.2734,1.4345,3.8278
3.99245,3.8615500000000003,3.17,0.41577,-0.052955,-1.1891,-6.568,2.7236
3.99245,3.99245,3.17,0.74204,0.065855,-0.55059,-2.3018,-0.32527
3.99245,4.12335,3.17,0.33375,0.36468,-0.27289,-0.80898,-2.1213
3.99245,4.25425,3.17,0.84933,0.48262,0.019898,-0.10396,-0.89602
3.99245,4.38515,3.17,0.78289,0.55588,0.20246,-0.40446,1.1364
3.99245,4.51605,3.17,0.53892,0.59803,0.61416,0.9629,2.3055
3.99245,4.64695,3.17,0.77183,0.87445,0.34754,-0.45841,0.69872
3.99245,4.77785,3.17,0.56778,0.8253,0.30614,1.9089,2.0621
3.99245,4.90875,3.17,0.27789,0.7679,0.76256,-1.8375,-4.6379
3.99245,5.03965,3.17,-0.052905,0.34797,0.4242,-2.781,-3.1276
3.99245,5.17055,3.17,0.35445,-0.12402,-0.31418,-3.2752,0.51016
3.99245,5.30145,3.17,0.51344,-0.35608,-0.78078,-0.32192,-4.3405
3.99245,5.4323,3.17,0.47379,-0.44904,-0.74042,1.419,0.19363
3.99245,5.5632,3.17,0.82144,-0.19451,-0.42765,3.0874,11.658
3.99245,5.6941,3.17,0.30825,0.27592,0.12765,-0.43785,13.676
3.99245,5.825,3.17,0.26144,0.43215,0.68991,-4.8795,6.7727
3.99245,5.9559,3.17,0.0078679,0.066014,1.0956,4.5206,3.4384
3.99245,6.0868,3.17,0.91825,-0.22868,0.91715,1.1089,-4.4197
3.99245,6.217699999999999,3.17,1.209,0.1136,0.84839,0.16787,-3.6278

4.12335,0.065451,3.17,1.0113,-0.51628,-0.042386,-3.4329,5.7723
4.12335,0.19635,3.17,1.3074,0.097795,-0.22478,-0.93878,-0.72989
4.12335,0.32725,3.17,1.0365,-0.24778,-0.44535,-5.2008,-2.5217
4.12335,0.45815,3.17,0.95557,-1.035,0.014289,-0.98085,3.9232
4.12335,0.58905,3.17,0.83031,-0.84185,0.44723,-4.8461,6.3281
4.12335,0.71995,3.17,0.63842,-0.53793,0.38711,-0.82908,1.0096
4.12335,0.85085,3.17,0.41938,0.1336,0.2911,-4.23,1.3487
4.12335,0.98173,3.17,0.18508,-0.013282,0.7908,-2.4611,3.6351
4.12335,1.11265,3.17,-0.25057,-0.15494,-0.45219,-2.5656,0.64161
4.12335,1.24355,3.17,0.13417,-0.8906,-1.5494,2.7683,-4.5344
4.12335,1.37445,3.17,0.51528,-1.3027,-1.4659,-1.6273,-2.9205
4.12335,1.50535,3.17,-0.67808,-0.83973,-2.0298,-19.841,9.2193
4.12335,1.63625,3.17,-1.5183,-0.47733,-0.42917,4.0079,8.0493
4.12335,1.76715,3.17,0.61211,0.027558,-0.92735,14.021,4.401
4.12335,1.89805,3.17,1.3881,-0.27734,-0.97132,1.7446,-1.7456
4.12335,2.02895,3.17,0.73374,-0.54381,-0.65308,2.0738,-2.4251
4.12335,2.15985,3.17,0.80939,-0.35555,-0.63392,-1.1795,-1.4921
4.12335,2.29075,3.17,0.20145,-0.40604,0.069832,-4.2653,-3.1608
4.12335,2.42165,3.17,-0.5675,-0.4737,0.45906,-3.628,-5.3423
4.12335,2.55255,3.17,-0.2022,-0.25152,0.21802,-2.5283,-3.0248
4.12335,2.68345,3.17,0.92391,-0.53055,0.37105,5.1553,5.7151
4.12335,2.81435,3.17,0.92228,-0.8799,0.067785,-2.7927,5.6645
4.12335,2.94525,3.17,0.71795,-1.2033,-0.53844,1.2282,1.6245
4.12335,3.07615,3.17,0.3487,-1.3145,-0.99991,1.6701,2.0399
4.12335,3.2070499999999997,3.17,-0.47331,-0.9311,-1.4248,7.0673,7.9066
4.12335,3.33795,3.17,-1.3372,-0.51926,-1.3344,-1.974,0.012652
4.12335,3.46885,3.17,-0.98501,0.14941,-0.99296,-0.93589,-3.0647
4.12335,3.5997500000000002,3.17,-0.44215,0.48398,-0.56841,2.5458,-0.17388
4.12335,3.73065,3.17,0.18501,-0.042491,-0.16341,-1.9005,0.63657
4.12335,3.8615500000000003,3.17,0.63826,-0.32029,-0.085596,-2.5354,-1.3874
4.12335,3.99245,3.17,-0.04239,-0.012765,0.46814,1.1171,-2.3491
4.12335,4.12335,3.17,-0.36728,-0.19371,0.60311,-1.0749,-2.2805
4.12335,4.25425,3.17,0.16597,-0.24181,0.72841,1.8094,-0.39696
4.12335,4.38515,3.17,-0.28885,-0.2996,1.1188,-0.66519,1.442
4.12335,4.51605,3.17,-0.47877,0.15147,1.1963,-0.84072,4.0781
4.12335,4.64695,3.17,0.60203,0.56655,0.91627,-5.6465,6.983
4.12335,4.77785,3.17,1.0012,0.70608,0.65372,0.59855,1.9867
4.12335,4.90875,3.17,0.32034,0.56671,0.59593,-1.8242,-0.86847
4.12335,5.03965,3.17,0.62689,-0.30998,0.21092,-3.6405,-0.11706
4.12335,5.17055,3.17,0.21122,-0.63883,0.079228,-1.0879,-1.4058
4.12335,5.30145,3.17,0.29975,-0.62529,-0.4482,0.67753,-2.2271
4.12335,5.4323,3.17,0.27295,-0.49847,-0.70744,4.0889,-2.3755
4.12335,5.5632,3.17,0.43116,-0.67956,-0.087886,-1.9513,-2.3687
4.12335,5.6941,3.17,-0.16711,-0.67895,-0.089394,3.3261,3.9381
4.12335,5.825,3.17,0.44918,0.021099,-0.18117,-2.3393,5.7997
4.12335,5.9559,3.17,-0.079025,0.12053,-0.09168,-0.47558,5.9222
4.12335,6.0868,3.17,0.66904,0.13813,0.75197,-6.7267,6.0733
4.12335,6.217699999999999,3.17,1.0484,-0.56753,0.54129,-1.6586,10.741

4.25425,0.065451,3.17,1.1692,-0.7589,-0.92367,-2.5377,-0.28273
4.25425,0.19635,3.17,1.387,-0.37461,-0.4652,-0.023951,-0.43377
4.25425,0.32725,3.17,1.4572,-0.70586,-0.4438,1.8149,-2.1804
4.25425,0.45815,3.17,1.0956,-0.72316,-0.42123,-3.3598,-2.8169
4.25425,0.58905,3.17,0.90283,-0.82249,-0.20823,-1.1585,0.65887
4.25425,0.71995,3.17,0.98182,-0.54587,-0.60926,0.84191,2.2993
4.25425,0.85085,3.17,0.92077,-0.0070879,-0.26476,-0.8187,1.4184
4.25425,0.98173,3.17,0.48269,0.078442,0.55045,0.098068,-0.19577
4.25425,1.11265,3.17,0.33318,0.088941,0.3011,-1.2059,-5.0236
4.25425,1.24355,3.17,0.40152,0.16512,-1.2631,-0.42421,-2.2404
4.25425,1.37445,3.17,0.060607,0.58243,-0.85168,4.5358,-2.2921
4.25425,1.50535,3.17,-0.8017,1.5559,-0.73819,-6.5562,-18.2
4.25425,1.63625,3.17,-0.60003,0.03467,-0.44846,5.4935,-9.7159
4.25425,1.76715,3.17,0.69718,-0.93756,-1.0252,7.495,6.8314
4.25425,1.89805,3.17,1.0809,-0.5363,-0.88257,2.3465,2.5766
4.25425,2.02895,3.17,0.3702,-0.4426,-0.4417,-3.4015,0.12963
4.25425,2.15985,3.17,0.48784,-0.15487,-0.30115,0.36155,-0.32753
4.25425,2.29075,3.17,0.11194,-0.26231,0.18139,-4.3719,-0.95506
4.25425,2.42165,3.17,-0.50511,-0.40438,0.54056,-3.1824,-0.14111
4.25425,2.55255,3.17,0.25435,-0.78564,0.79173,-2.8758,-1.1722
4.25425,2.68345,3.17,0.6342,-0.84274,0.57128,1.2687,2.9904
4.25425,2.81435,3.17,0.65488,-0.80632,-0.021784,-4.4944,-0.77365
4.25425,2.94525,3.17,0.36445,-1.0667,-0.10669,4.4862,9.3817
4.25425,3.07615,3.17,0.23346,-1.0086,-1.075,1.8429,5.6164
4.25425,3.2070499999999997,3.17,-0.37116,-0.35427,-0.86722,5.6444,12.268
4.25425,3.33795,3.17,-1.8631,-0.44432,-1.157,4.1681,9.7854
4.25425,3.46885,3.17,-1.4474,-0.14886,-0.62887,6.8064,-3.8862
4.25425,3.5997500000000002,3.17,-0.86099,0.28109,-0.85359,2.3716,-4.8151
4.25425,3.73065,3.17,-0.069837,0.78189,-0.82643,3.755,-2.1801
4.25425,3.8615500000000003,3.17,0.28295,0.79245,-0.073888,2.5023,-3.4263
4.25425,3.99245,3.17,-0.11797,0.78647,0.16436,0.60436,-2.692
4.25425,4.12335,3.17,-0.37276,0.85404,0.25858,2.59,-2.9518
4.25425,4.25425,3.17,0.22528,0.57348,0.60041,-3.6122,1.8197
4.25425,4.38515,3.17,-0.69503,-0.033829,1.0657,1.7407,4.6359
4.25425,4.51605,3.17,-0.28123,-0.5245,0.69356,-3.0389,1.7912
4.25425,4.64695,3.17,0.58952,-0.50516,0.40912,-4.4708,-1.1979
4.25425,4.77785,3.17,0.99078,0.16652,0.48341,3.7827,0.81491
4.25425,4.90875,3.17,0.7028,-0.26166,0.43474,-1.6925,3.828
4.25425,5.03965,3.17,0.43654,-0.66848,0.39972,1.6217,0.33209
4.25425,5.17055,3.17,0.23811,-0.7606,-0.084526,1.5385,-3.7693
4.25425,5.30145,3.17,-0.15888,-1.0604,-0.31184,-1.9345,0.77456
4.25425,5.4323,3.17,0.081141,-0.91915,-0.29338,9.586,1.2989
4.25425,5.5632,3.17,0.28136,-0.63245,-0.096092,3.3958,2.8692
4.25425,5.6941,3.17,-0.087321,-0.68519,0.2116,-2.3415,1.651
4.25425,5.825,3.17,0.56127,-0.28885,-0.32705,2.9207,3.5406
4.25425,5.9559,3.17,0.42113,-0.59542,-0.37952,-9.9202,-3.1971
4.25425,6.0868,3.17,1.0452,-1.1258,-0.3212,-3.5457,6.1854
4.25425,6.217699999999999,3.17,1.3736,-0.91897,-0.61638,-2.1345,-5.1575

4.38515,0.065451,3.17,0.81652,-0.71941,0.08558,-1.7597,-0.41243
4.38515,0.19635,3.17,1.3513,-0.54748,-0.088948,0.65745,1.1766
4.38515,0.32725,3.17,0.90758,-0.70197,-0.026991,5.3436,1.7369
4.38515,0.45815,3.17,0.99625,-0.35752,-0.46791,4.104,0.98382
4.38515,0.58905,3.17,0.75272,-0.056052,-0.58332,-0.44943,-2.2879
4.38515,0.71995,3.17,0.91527,0.019934,-0.89064,-1.8794,0.6642
4.38515,0.85085,3.17,0.9458,-0.0088952,-0.70149,0.77135,0.68791
4.38515,0.98173,3.17,0.67742,-0.056861,0.024751,-0.55661,-0.47168
4.38515,1.11265,3.17,0.75556,0.073687,-0.28285,-1.1911,-2.8392
4.38515,1.24355,3.17,0.62547,0.71887,-0.85716,2.3957,-8.9349
4.38515,1.37445,3.17,-0.60062,0.65976,-0.53272,2.2857,2.7205
4.38515,1.50535,3.17,0.01363,-0.39995,-0.82702,-4.0783,1.1251
4.38515,1.63625,3.17,0.50255,-0.836,-0.63685,0.47851,-2.454
4.38515,1.76715,3.17,0.86678,-0.91084,-0.61944,2.3851,2.7518
4.38515,1.89805,3.17,0.79681,-0.41827,-0.76041,-2.2732,1.6651
4.38515,2.02895,3.17,-0.012886,-0.35747,-0.1234,-2.1704,0.53712
4.38515,2.15985,3.17,-0.16485,-0.20896,-0.18086,-0.51802,-1.2669
4.38515,2.29075,3.17,0.074842,-0.21439,-0.2499,-3.9112,-3.0104
4.38515,2.42165,3.17,-0.3833,-0.19394,0.46135,-3.8068,-5.4552
4.38515,2.55255,3.17,0.50196,-0.39627,0.67869,-2.4084,-0.57258
4.38515,2.68345,3.17,0.49829,-0.46233,0.84354,-5.0456,2.7677
4.38515,2.81435,3.17,0.567,-0.38072,0.49754,-1.3501,8.1231
4.38515,2.94525,3.17,0.10997,-1.2404,0.1601,-4.6138,0.30348
4.38515,3.07615,3.17,0.094307,-1.2804,-0.36313,1.8733,10.017
4.38515,3.2070499999999997,3.17,-0.47317,-0.29143,-0.83668,-3.2214,2.1333
4.38515,3.33795,3.17,-1.6028,-0.21519,-1.0886,1.3366,-2.7378
4.38515,3.46885,3.17,-0.69407,-0.38942,-1.0728,10.067,-6.329
4.38515,3.5997500000000002,3.17,-0.3571,-0.01652,0.12623,2.5529,-2.9732
4.38515,3.73065,3.17,-0.085044,0.12339,-0.077982,-0.70764,-1.0486
4.38515,3.8615500000000003,3.17,-0.0080442,0.58684,-0.36092,-0.4626,-4.4963
4.38515,3.99245,3.17,-0.075048,1.0371,-0.18032,1.8589,-5.1034
4.38515,4.12335,3.17,-0.25771,1.1556,-0.20526,3.1921,0.69223
4.38515,4.25425,3.17,0.079891,0.33857,0.48641,-0.28431,0.27846
4.38515,4.38515,3.17,-0.063083,-0.4479,0.78822,2.981,1.8194
4.38515,4.51605,3.17,-0.093412,-0.75036,0.39134,0.71015,3.2292
4.38515,4.64695,3.17,0.50458,-0.28865,0.048452,-0.40769,2.3004
4.38515,4.77785,3.17,0.66634,-0.24521,0.42773,3.532,4.0553
4.38515,4.90875,3.17,0.81546,-0.50754,0.25843,-1.4114,0.24626
4.38515,5.03965,3.17,0.38084,-0.49147,0.24251,0.33994,-0.22731
4.38515,5.17055,3.17,0.50421,-0.36401,-0.20576,2.3262,0.23366
4.38515,5.30145,3.17,-0.0076462,-0.91593,0.029203,-7.5371,-3.2073
4.38515,5.4323,3.17,-0.41236,-1.1673,-0.21929,12.835,-0.17216
4.38515,5.5632,3.17,0.13083,-1.5688,0.02022,-1.0989,-3.9386
4.38515,5.6941,3.17,0.18611,-1.4938,0.43396,-0.48758,6.8339
4.38515,5.825,3.17,0.39793,-0.97395,-0.23766,-3.065,0.85174
4.38515,5.9559,3.17,0.3489,-0.19751,0.16595,0.3554,1.7756
4.38515,6.0868,3.17,0.97793,-0.12509,0.024184,-1.3285,-10.237
4.38515,6.217699999999999,3.17,0.66976,-0.42686,-0.053168,0.89102,-5.7749

4.51605,0.065451,3.17,0.16608,-0.54699,0.30648,-0.44375,-1.3743
4.51605,0.19635,3.17,1.1472,-0.24208,0.14121,0.20548,-7.1004
4.51605,0.32725,3.17,0.25047,0.016723,0.5342,1.0257,-4.931
4.51605,0.45815,3.17,0.064564,0.023917,0.46962,-0.75014,-1.8155
4.51605,0.58905,3.17,0.23937,0.17444,-0.078598,4.6539,3.9201
4.51605,0.71995,3.17,0.61353,0.27726,-0.72081,-1.1946,3.5727
4.51605,0.85085,3.17,0.77744,0.61739,-0.68294,3.5066,-2.6601
4.51605,0.98173,3.17,0.5677,0.24211,-0.36664,-2.5487,-3.3392
4.51605,1.11265,3.17,0.81935,0.25271,-0.68112,3.797,-4.3487
4.51605,1.24355,3.17,0.30772,0.28576,-0.90094,4.5632,-2.3486
4.51605,1.37445,3.17,-0.029771,-0.15012,-0.78105,-0.67021,-5.4022
4.51605,1.50535,3.17,0.46023,-0.76187,-0.80969,-2.9025,1.9425
4.51605,1.63625,3.17,0.61748,-0.90705,-0.92598,0.61497,-3.9592
4.51605,1.76715,3.17,0.54415,-0.94653,-1.1398,-1.4965,-0.46448
4.51605,1.89805,3.17,0.35857,-0.25401,-1.1848,-2.0984,2.9199
4.51605,2.02895,3.17,0.15766,0.27657,-1.0529,-0.64402,-0.89928
4.51605,2.15985,3.17,-0.08541,-0.097736,-0.45174,-2.0514,-2.5292
4.51605,2.29075,3.17,-4.7635e-05,-0.55334,0.12281,-6.1334,-3.1893
4.51605,2.42165,3.17,-0.29323,-0.19178,0.31921,-4.711,-2.76
4.51605,2.55255,3.17,0.42103,-0.20162,0.2691,-3.1558,-1.0751
4.51605,2.68345,3.17,0.41758,0.069708,0.41366,-4.1022,0.78206
4.51605,2.81435,3.17,0.46364,-0.44477,0.73836,-3.2451,2.8494
4.51605,2.94525,3.17,0.56271,-1.0195,0.79436,-2.5967,2.6958
4.51605,3.07615,3.17,0.24397,-0.77201,0.086096,-2.0523,5.4496
4.51605,3.2070499999999997,3.17,-0.83357,0.16565,-0.44385,-6.5278,5.5849
4.51605,3.33795,3.17,-1.2804,-0.042596,-1.1378,-2.9157,1.4364
4.51605,3.46885,3.17,-0.57086,-0.60045,-1.3241,3.6615,-0.68617
4.51605,3.5997500000000002,3.17,0.25808,-0.25532,0.0013019,-1.8041,-1.5909
4.51605,3.73065,3.17,0.45351,-0.2135,0.68969,0.1094,-3.8152
4.51605,3.8615500000000003,3.17,-0.25269,0.081244,-0.42194,0.60662,-3.8379
4.51605,3.99245,3.17,-0.18828,0.4227,-0.51389,3.1856,-7.6623
4.51605,4.12335,3.17,-0.26143,0.64814,-0.5939,-0.5732,-7.2392
4.51605,4.25425,3.17,-0.0061819,0.51786,0.29071,3.7824,-0.022712
4.51605,4.38515,3.17,0.55835,-0.2456,0.66559,4.4991,0.3344
4.51605,4.51605,3.17,-0.25554,-0.53142,0.45264,2.7924,1.744
4.51605,4.64695,3.17,0.12655,-0.42,0.70852,-0.38496,3.4941
4.51605,4.77785,3.17,0.64857,-0.41211,0.72763,3.5409,-0.33889
4.51605,4.90875,3.17,0.64093,-0.28838,0.60855,-3.6206,0.57804
4.51605,5.03965,3.17,0.50748,-0.31484,0.06115,-0.99427,1.3277
4.51605,5.17055,3.17,0.66045,-0.37279,-0.19414,-0.037537,2.4946
4.51605,5.30145,3.17,0.53998,-0.28012,0.0266,-5.2047,-0.96009
4.51605,5.4323,3.17,-0.43672,-1.181,-0.17582,9.6567,-6.322
4.51605,5.5632,3.17,-0.02184,-1.5517,-0.32037,-9.1943,-11.015
4.51605,5.6941,3.17,0.25327,-2.0888,0.14832,4.1058,3.5185
4.51605,5.825,3.17,0.061944,-1.3075,0.43248,-7.7113,4.5763
4.51605,5.9559,3.17,-0.48654,-0.88934,0.40635,6.3517,0.94479
4.51605,6.0868,3.17,0.71817,-0.31786,-0.24405,1.2633,1.4551
4.51605,6.217699999999999,3.17,0.11945,-0.35091,0.38349,0.908,-2.4623

4.64695,0.065451,3.17,-0.41224,-0.19464,1.0532,1.3951,1.9742
4.64695,0.19635,3.17,-0.34794,-0.4425,0.55615,7.2078,2.6601
4.64695,0.32725,3.17,0.050952,-0.39284,0.92287,7.1384,0.089411
4.64695,0.45815,3.17,-0.33811,0.066414,0.72462,1.1393,-3.6537
4.64695,0.58905,3.17,-0.09905,-0.0009873,0.18205,-1.6577,1.4271
4.64695,0.71995,3.17,-0.23447,-0.060354,-0.59202,-0.97216,1.6177
4.64695,0.85085,3.17,0.4122,0.30069,-0.80402,4.4367,9.8909
4.64695,0.98173,3.17,0.74714,0.53171,-1.232,3.5274,4.1387
4.64695,1.11265,3.17,0.6095,0.47555,-1.4855,5.4592,1.1037
4.64695,1.24355,3.17,0.48738,0.62332,-1.5558,7.254,1.0305
4.64695,1.37445,3.17,0.55618,-0.32754,-1.1728,-6.8599,4.4827
4.64695,1.50535,3.17,0.48796,-0.90113,-0.93056,-0.48297,6.5733
4.64695,1.63625,3.17,0.3864,-0.52457,-0.84002,-1.0434,3.0322
4.64695,1.76715,3.17,0.14778,-0.24816,-0.92797,-6.129,3.0093
4.64695,1.89805,3.17,-0.2374,0.075669,-1.3107,-0.69654,-2.1285
4.64695,2.02895,3.17,0.053533,0.43944,-1.5156,-0.20474,-3.2152
4.64695,2.15985,3.17,0.14234,0.45536,-1.0728,2.4927,-4.0835
4.64695,2.29075,3.17,-0.10561,-0.25064,0.0047745,-4.1507,-3.2591
4.64695,2.42165,3.17,0.093911,-0.15384,0.052878,-1.8406,-1.0561
4.64695,2.55255,3.17,-0.11436,-0.37744,-0.05947,-0.38483,1.0518
4.64695,2.68345,3.17,-0.3471,0.3295,0.023621,-4.2053,2.3564
4.64695,2.81435,3.17,0.58904,0.54452,0.28289,-2.3424,4.4719
4.64695,2.94525,3.17,0.63893,0.47334,0.47934,-2.7136,3.8637
4.64695,3.07615,3.17,0.039558,0.41489,0.49358,-0.33276,-2.2129
4.64695,3.2070499999999997,3.17,-1.0107,0.80886,-0.11527,-7.3319,-11.892
4.64695,3.33795,3.17,-0.65164,0.44747,-0.92915,-4.5645,-4.5627
4.64695,3.46885,3.17,-0.65164,-0.47056,-1.1343,0.97677,-1.9657
4.64695,3.5997500000000002,3.17,-0.15082,-0.43694,-0.86794,-3.2297,2.3727
4.64695,3.73065,3.17,0.47885,0.25668,0.0498,-2.7207,2.7988
4.64695,3.8615500000000003,3.17,-0.051169,0.36294,-0.48539,-1.0246,-0.53174
4.64695,3.99245,3.17,-0.083745,-0.084905,-0.47051,0.59893,0.20114
4.64695,4.12335,3.17,-0.5409,0.18415,-0.59891,4.4486,4.3323
4.64695,4.25425,3.17,-0.1139,0.39328,0.19951,4.0102,-1.3035
4.64695,4.38515,3.17,0.3369,0.78466,0.56752,7.0515,-1.3846
4.64695,4.51605,3.17,-0.33197,0.33003,0.51109,10.426,0.0058103
4.64695,4.64695,3.17,0.11997,0.26923,0.69304,-5.0729,2.0489
4.64695,4.77785,3.17,0.66792,-0.26658,0.96727,2.9069,1.872
4.64695,4.90875,3.17,0.55618,0.15826,1.1755,4.6791,0.92904
4.64695,5.03965,3.17,0.84427,0.18454,0.64765,-2.1851,-0.42271
4.64695,5.17055,3.17,0.82349,-0.096349,-0.36495,-3.05,-0.19573
4.64695,5.30145,3.17,0.74044,0.21299,-0.35104,-2.8578,-0.23217
4.64695,5.4323,3.17,0.097903,-0.11275,0.099265,-1.5375,-3.8434
4.64695,5.5632,3.17,-0.16077,-0.95513,-0.39528,2.7,-7.9427
4.64695,5.6941,3.17,0.22392,-1.4818,-0.029568,-0.79773,1.8215
4.64695,5.825,3.17,-0.19888,-1.2554,0.78046,-6.3241,5.6912
4.64695,5.9559,3.17,-0.78982,-0.88516,0.8976,8.36,16.292
4.64695,6.0868,3.17,-0.55551,-0.59602,1.1901,5.4513,13.836
4.64695,6.217699999999999,3.17,-0.51724,-0.26659,1.127,1.3659,9.622

4.77785,0.065451,3.17,-0.81485,-0.20557,1.6654,2.5428,-0.37747
4.77785,0.19635,3.17,-0.41888,-0.48879,1.3139,7.0952,-0.3448
4.77785,0.32725,3.17,-0.4052,-0.3323,1.3863,7.3539,-2.5178
4.77785,0.45815,3.17,-0.7241,0.31759,1.1616,1.1916,0.55178
4.77785,0.58905,3.17,-0.65508,0.089178,0.635,-4.4879,-1.3545
4.77785,0.71995,3.17,-0.091494,-0.28949,-0.53472,-3.3114,1.8429
4.77785,0.85085,3.17,0.48179,-0.85756,-0.86157,0.1286,2.0586
4.77785,0.98173,3.17,0.11121,-0.48707,-0.81988,-3.677,7.2361
4.77785,1.11265,3.17,0.23493,0.2763,-1.2595,2.8653,0.76109
4.77785,1.24355,3.17,0.17146,0.24329,-0.62857,-3.5004,0.82259
4.77785,1.37445,3.17,0.99748,0.18822,-1.0975,-1.5448,0.99086
4.77785,1.50535,3.17,0.36115,0.59153,-1.189,5.9154,-4.6176
4.77785,1.63625,3.17,-0.46898,0.97763,-0.48024,-2.7071,2.9389
4.77785,1.76715,3.17,0.20803,0.63242,-0.58278,-2.3449,12.16
4.77785,1.89805,3.17,-0.3463,0.34465,-1.3497,-1.0411,1.4992
4.77785,2.02895,3.17,0.094593,0.84189,-1.207,1.9691,-2.6082
4.77785,2.15985,3.17,0.50766,1.1089,-1.0466,0.81091,-3.9201
4.77785,2.29075,3.17,0.51477,0.79094,-0.56982,-2.3573,1.5532
4.77785,2.42165,3.17,0.4481,0.64816,-0.10401,-0.11325,-1.223
4.77785,2.55255,3.17,-0.19899,0.57558,-0.2505,2.7054,4.8085
4.77785,2.68345,3.17,-0.71825,0.20399,-0.15095,1.7714,8.553
4.77785,2.81435,3.17,-0.18409,0.53576,-0.15083,-2.7689,4.7473
4.77785,2.94525,3.17,0.40852,1.0653,-0.11965,-1.5338,2.086
4.77785,3.07615,3.17,0.14746,1.1066,-0.18628,3.8048,0.88672
4.77785,3.2070499999999997,3.17,-0.34381,0.7965,-0.33435,-3.6621,-1.8468
4.77785,3.33795,3.17,-0.047907,0.7997,-0.59374,-3.4055,-4.3341
4.77785,3.46885,3.17,-0.42633,0.27467,-1.0733,-6.2444,-7.6606
4.77785,3.5997500000000002,3.17,-0.66428,0.024918,-0.81618,-3.8711,2.6577
4.77785,3.73065,3.17,-0.1808,0.1253,-0.71824,-2.547,2.5154
4.77785,3.8615500000000003,3.17,0.21066,0.29676,-0.83767,2.2709,0.0447
4.77785,3.99245,3.17,0.15213,0.34822,-0.54685,0.45402,1.984
4.77785,4.12335,3.17,-0.25011,0.072089,-0.57267,6.3891,0.85976
4.77785,4.25425,3.17,0.23185,-0.16062,-0.49304,5.2925,3.1169
4.77785,4.38515,3.17,0.32502,0.4518,1.0864,5.6945,-2.2399
4.77785,4.51605,3.17,-0.23611,0.61021,0.61962,7.0256,2.2282
4.77785,4.64695,3.17,0.61912,-0.17238,0.50244,-2.9399,-1.5394
4.77785,4.77785,3.17,0.36523,0.051945,1.2851,5.2882,-0.70479
4.77785,4.90875,3.17,0.2708,0.26763,1.1782,5.4477,-1.175
4.77785,5.03965,3.17,1.0327,-0.30831,-0.030235,-0.65768,4.3631
4.77785,5.17055,3.17,0.48628,-0.0091148,-0.32481,-2.7562,3.5149
4.77785,5.30145,3.17,0.81552,0.22366,0.10262,-1.331,1.6826
4.77785,5.4323,3.17,0.45185,0.15117,0.078467,-0.90776,-1.3845
4.77785,5.5632,3.17,-0.31275,-0.33722,0.037378,1.3272,-0.43757
4.77785,5.6941,3.17,0.39336,-0.66313,-0.33399,2.1331,2.1695
4.77785,5.825,3.17,0.12003,-0.42542,0.42844,-8.2418,-1.2093
4.77785,5.9559,3.17,-0.99132,-0.15886,1.0711,13.54,10.645
4.77785,6.0868,3.17,-0.80767,-0.29092,1.633,9.1165,13.134
4.77785,6.217699999999999,3.17,-0.92191,-0.20946,1.7382,4.0463,9.265

4.90875,0.065451,3.17,-1.1024,-0.43013,1.1485,3.0877,-2.8169
4.90875,0.19635,3.17,-0.91291,-0.67081,1.3139,-0.36422,-0.78333
4.90875,0.32725,3.17,-1.0481,0.072211,0.77295,3.2093,-3.2884
4.90875,0.45815,3.17,-0.93624,0.97047,1.0633,3.936,0.48089
4.90875,0.58905,3.17,-0.23278,0.67598,0.69755,-2.8396,5.795
4.90875,0.71995,3.17,0.75305,0.014963,0.13927,-2.6501,5.0199
4.90875,0.85085,3.17,0.66677,-0.82726,-0.1992,-8.2793,4.0831
4.90875,0.98173,3.17,-1.2742,-0.41035,-0.23718,-1.2599,-2.4775
4.90875,1.11265,3.17,-0.2196,-0.33983,-0.040337,1.9662,-2.3208
4.90875,1.24355,3.17,-0.20337,-0.043895,-0.074538,1.493,-4.8611
4.90875,1.37445,3.17,-0.24858,0.9374,-0.20872,2.8878,-2.9973
4.90875,1.50535,3.17,-0.54998,1.5706,-0.45335,1.0433,3.157
4.90875,1.63625,3.17,-0.29248,1.7444,-0.80221,-3.1666,2.1712
4.90875,1.76715,3.17,0.62497,1.6732,-0.39803,-6.2259,12.46
4.90875,1.89805,3.17,-0.15306,1.0521,-1.1354,4.2082,3.277
4.90875,2.02895,3.17,-0.14652,1.45,-1.0689,-1.3922,0.040275
4.90875,2.15985,3.17,0.65999,1.6243,-0.34586,5.7823,-2.8897
4.90875,2.29075,3.17,0.9126,0.38814,0.069616,4.1658,-0.90162
4.90875,2.42165,3.17,0.51227,0.52988,-0.022856,3.2959,-2.1982
4.90875,2.55255,3.17,-0.64192,0.63791,-0.053127,2.9776,2.4578
4.90875,2.68345,3.17,-0.89699,0.7068,-0.43433,3.4383,6.6493
4.90875,2.81435,3.17,-0.38995,0.72656,-0.37077,3.0512,3.7292
4.90875,2.94525,3.17,0.075157,0.84355,-0.16169,-0.015092,0.80211
4.90875,3.07615,3.17,0.34038,1.0555,0.027849,-2.1255,-3.6621
4.90875,3.2070499999999997,3.17,0.38525,0.75689,-0.11216,-4.5318,-4.2149
4.90875,3.33795,3.17,0.29911,1.0683,-0.4222,-3.2483,-4.9112
4.90875,3.46885,3.17,0.13008,1.0051,-0.88614,-6.3302,-2.5639
4.90875,3.5997500000000002,3.17,-0.43557,0.46132,-0.97255,-0.1822,-2.5483
4.90875,3.73065,3.17,-0.54153,0.33095,-0.41153,-2.3157,2.7695
4.90875,3.8615500000000003,3.17,-0.069138,0.28986,-0.1827,-0.047534,2.3454
4.90875,3.99245,3.17,0.23637,-0.14354,-0.72108,2.6324,4.937
4.90875,4.12335,3.17,0.075511,-0.51857,-0.73929,3.3294,5.9566
4.90875,4.25425,3.17,0.17245,-0.43033,0.37076,5.7325,7.5787
4.90875,4.38515,3.17,-0.027353,-0.61833,1.553,4.988,4.6917
4.90875,4.51605,3.17,-0.10784,-0.82712,0.41839,5.1287,-0.4466
4.90875,4.64695,3.17,0.53162,-0.27275,0.39613,0.17769,-2.6793
4.90875,4.77785,3.17,0.22711,-0.1177,1.3602,2.7387,-5.7202
4.90875,4.90875,3.17,0.29451,-0.36406,0.94357,2.7016,-5.5257
4.90875,5.03965,3.17,0.70523,-0.71841,0.034237,2.0767,0.43746
4.90875,5.17055,3.17,0.56644,-0.72194,0.35175,0.88966,3.5284
4.90875,5.30145,3.17,0.68804,-0.27909,0.21739,2.3786,2.3019
4.90875,5.4323,3.17,-0.031618,-0.18475,0.40698,2.8536,1.507
4.90875,5.5632,3.17,-0.40124,-0.1376,0.27175,0.81139,-1.6764
4.90875,5.6941,3.17,-0.061544,-0.32335,-0.080581,1.0013,-0.91206
4.90875,5.825,3.17,-0.14103,-0.1494,0.060261,0.19463,3.3889
4.90875,5.9559,3.17,-0.30526,-0.54284,1.7545,3.392,3.4769
4.90875,6.0868,3.17,-0.57263,-0.66113,1.3967,9.6771,6.8948
4.90875,6.217699999999999,3.17,-0.94223,-0.31831,1.2393,11.687,-2.8255

5.03965,0.065451,3.17,-1.0111,-0.62576,1.583,10.181,-5.5951
5.03965,0.19635,3.17,-0.73202,-0.73499,0.22228,-0.98668,-0.34395
5.03965,0.32725,3.17,-0.72267,0.38615,0.11159,-0.47116,-4.831
5.03965,0.45815,3.17,-0.34114,1.6109,0.43179,-4.2957,-2.5508
5.03965,0.58905,3.17,0.41491,1.3852,0.35909,-4.5468,9.3794
5.03965,0.71995,3.17,1.5246,0.38257,0.14773,-0.070336,10.905
5.03965,0.85085,3.17,-0.41338,0.010231,-0.44553,8.3939,0.86039
5.03965,0.98173,3.17,-1.326,-0.030419,-0.62202,-2.5789,-2.6299
5.03965,1.11265,3.17,-0.66846,-0.046512,0.10647,2.4606,0.56548
5.03965,1.24355,3.17,-0.6368,0.17211,0.0067588,3.9115,-2.6874
5.03965,1.37445,3.17,-0.73724,0.78,0.088808,1.9491,-1.6283
5.03965,1.50535,3.17,-0.59616,1.0797,-0.23461,3.6249,3.3343
5.03965,1.63625,3.17,-0.45234,0.38399,-0.24136,-6.7485,6.7637
5.03965,1.76715,3.17,0.67234,0.41458,-0.46904,-1.7401,-0.40741
5.03965,1.89805,3.17,-0.22815,0.77311,-1.4902,5.4358,6.3553
5.03965,2.02895,3.17,0.20504,1.0281,-2.0962,0.89767,-8.5251
5.03965,2.15985,3.17,0.82603,0.98857,-0.0036761,7.9039,-11.497
5.03965,2.29075,3.17,0.84794,0.24832,0.46204,8.1141,-6.9279
5.03965,2.42165,3.17,0.16659,-0.22839,0.34467,3.7039,-4.8205
5.03965,2.55255,3.17,-0.64433,-0.037925,0.08603,7.3167,0.49626
5.03965,2.68345,3.17,-0.82242,-0.18509,0.17677,7.9098,0.72444
5.03965,2.81435,3.17,-0.70835,-0.12621,0.31746,-4.0326,3.4226
5.03965,2.94525,3.17,-0.49534,0.58827,0.88554,-4.5791,1.2057
5.03965,3.07615,3.17,0.24074,0.69728,0.76339,-3.7117,-3.0101
5.03965,3.2070499999999997,3.17,0.6184,0.62374,0.014021,-1.935,-7.9827
5.03965,3.33795,3.17,0.54661,0.74021,-0.81906,-1.0861,-8.9435
5.03965,3.46885,3.17,0.40851,0.68744,-0.86065,-5.4901,-4.4826
5.03965,3.5997500000000002,3.17,-0.15904,0.45599,-0.46436,-1.9702,-2.6028
5.03965,3.73065,3.17,-0.7519,-0.14682,-0.31038,-1.6294,-2.7707
5.03965,3.8615500000000003,3.17,0.24355,-0.53565,-0.00064125,-1.1654,-0.18014
5.03965,3.99245,3.17,-0.14935,-0.90189,-0.46972,-2.5759,4.7
5.03965,4.12335,3.17,-0.12239,-0.81502,-0.14856,-1.0993,7.7055
5.03965,4.25425,3.17,0.2131,-1.063,1.5525,-1.1409,-2.8517
5.03965,4.38515,3.17,0.15982,-1.4194,1.1993,2.3945,-1.0922
5.03965,4.51605,3.17,0.41773,-1.4023,0.80743,-0.87636,-1.4559
5.03965,4.64695,3.17,0.64409,-0.93906,1.1687,0.62692,-4.0945
5.03965,4.77785,3.17,0.49003,-0.91167,1.1202,2.1437,-8.2046
5.03965,4.90875,3.17,0.4759,-1.2085,1.141,0.64374,-1.8461
5.03965,5.03965,3.17,0.65794,-1.0429,1.1063,3.7214,-0.94096
5.03965,5.17055,3.17,0.70768,-0.46532,0.72738,5.411,-0.12203
5.03965,5.30145,3.17,0.52932,-0.24833,0.67957,3.2344,-3.0035
5.03965,5.4323,3.17,-0.58596,0.23713,0.51997,0.8086,-1.9992
5.03965,5.5632,3.17,-0.22846,0.2478,0.24336,-0.060274,-1.7597
5.03965,5.6941,3.17,-0.089195,-0.17036,0.065369,-1.6255,-0.10598
5.03965,5.825,3.17,0.092792,-0.50068,0.63513,3.1149,-0.45072
5.03965,5.9559,3.17,0.30971,-1.1019,0.88514,-4.7743,-15.841
5.03965,6.0868,3.17,-0.40194,-0.89798,0.99253,-3.5696,-8.1851
5.03965,6.217699999999999,3.17,-0.76895,-0.53269,1.8198,6.4197,-6.3527

5.17055,0.065451,3.17,-0.18186,-0.70314,1.7166,6.5111,-0.88702
5.17055,0.19635,3.17,-0.097659,-0.44769,0.91228,6.5535,-2.0837
5.17055,0.32725,3.17,-0.36877,0.6556,0.31996,8.3514,-1.8743
5.17055,0.45815,3.17,-0.57796,1.27,0.29264,-1.9781,-1.5842
5.17055,0.58905,3.17,0.76259,0.53694,-0.56751,-12.101,8.0232
5.17055,0.71995,3.17,1.1863,0.5839,-0.20183,0.70545,-4.3022
5.17055,0.85085,3.17,-0.018217,1.4447,0.52915,12.769,0.53218
5.17055,0.98173,3.17,-0.90684,1.1215,0.46506,10.227,4.2457
5.17055,1.11265,3.17,-0.9789,0.59351,0.26802,6.2398,-0.44523
5.17055,1.24355,3.17,-0.9336,0.51838,0.4475,0.84432,-0.89236
5.17055,1.37445,3.17,-0.70047,0.75241,-0.17191,1.1628,-1.826
5.17055,1.50535,3.17,-0.31136,1.0369,-0.3179,0.44466,2.8483
5.17055,1.63625,3.17,-0.072453,0.11486,-0.42422,-2.9113,3.9707
5.17055,1.76715,3.17,-0.085319,0.19796,-0.75432,-0.88403,2.8715
5.17055,1.89805,3.17,-0.18192,-0.16144,-2.2115,1.6942,-3.0637
5.17055,2.02895,3.17,0.23457,-0.046153,-2.3016,0.33775,-13.179
5.17055,2.15985,3.17,0.61497,-0.078762,0.70621,1.4724,-14.499
5.17055,2.29075,3.17,0.43419,-0.36013,0.67854,6.5281,-0.68814
5.17055,2.42165,3.17,0.32741,-0.39291,0.29288,5.817,-2.3705
5.17055,2.55255,3.17,-0.23201,-0.32162,0.42979,7.695,-0.29915
5.17055,2.68345,3.17,-0.055163,-0.24025,-0.017016,5.1324,1.4093
5.17055,2.81435,3.17,-0.55849,-0.28871,-0.039522,4.6884,0.62423
5.17055,2.94525,3.17,-0.59428,-0.22506,0.068351,0.761,-1.647
5.17055,3.07615,3.17,-0.12629,0.00035426,0.07095,-5.016,-2.7847
5.17055,3.2070499999999997,3.17,0.52281,0.30127,-0.21653,2.8173,-2.0271
5.17055,3.33795,3.17,0.81862,0.78568,-0.074399,1.8171,0.43212
5.17055,3.46885,3.17,0.53292,0.95127,-0.24885,-3.4545,-1.5304
5.17055,3.5997500000000002,3.17,0.033075,0.28987,-0.042563,-2.2874,1.3571
5.17055,3.73065,3.17,-0.10049,-0.65955,-0.24011,0.58426,1.7951
5.17055,3.8615500000000003,3.17,0.32762,-0.7757,-0.34766,-2.4008,3.6269
5.17055,3.99245,3.17,0.013573,-0.79732,-0.4137,-4.825,2.6608
5.17055,4.12335,3.17,0.0039794,-1.0008,0.61741,-1.8747,4.7561
5.17055,4.25425,3.17,0.61761,-1.1145,1.4287,0.79204,-3.7449
5.17055,4.38515,3.17,-0.072291,-0.73726,0.68847,-4.9468,-1.2084
5.17055,4.51605,3.17,0.40243,-0.51841,0.84786,3.9168,-0.99212
5.17055,4.64695,3.17,0.86232,-0.69616,1.4118,-4.9543,-3.1026
5.17055,4.77785,3.17,0.76311,-0.87821,1.3208,-7.562,-0.29932
5.17055,4.90875,3.17,0.35555,-1.007,1.2095,-2.8278,3.2962
5.17055,5.03965,3.17,0.49738,-0.81429,0.55374,1.1756,-0.63836
5.17055,5.17055,3.17,0.35369,-0.22303,0.048913,2.6031,-1.1052
5.17055,5.30145,3.17,0.22157,0.46133,0.39223,0.59691,-1.6377
5.17055,5.4323,3.17,-0.54314,0.45813,0.24716,2.1058,0.99644
5.17055,5.5632,3.17,-0.58593,0.82336,-0.30658,0.14733,2.4827
5.17055,5.6941,3.17,-0.13826,0.52997,0.13345,-1.7586,0.84313
5.17055,5.825,3.17,0.44087,0.34986,0.2333,1.2389,-0.026423
5.17055,5.9559,3.17,0.39087,0.52812,-0.077835,-5.4862,0.63704
5.17055,6.0868,3.17,0.18671,-0.13068,0.23203,-1.0277,-4.653
5.17055,6.217699999999999,3.17,-0.18581,-0.45021,1.1316,3.4043,-2.6527

5.30145,0.065451,3.17,0.051492,-0.83543,0.494,0.14091,-5.704
5.30145,0.19635,3.17,0.23092,-1.0489,0.31818,-0.83813,2.2673
5.30145,0.32725,3.17,-0.035054,-0.067273,0.13525,-1.7249,-0.051341
5.30145,0.45815,3.17,-0.30767,-0.13842,0.27959,2.059,-6.2054
5.30145,0.58905,3.17,0.50386,-0.016217,0.49934,-2.1683,-12.472
5.30145,0.71995,3.17,0.095198,0.68932,0.82613,-0.9745,-3.6947
5.30145,0.85085,3.17,-0.34819,0.99668,0.99462,9.2734,-0.3445
5.30145,0.98173,3.17,-0.22044,1.4788,0.92228,4.8784,2.748
5.30145,1.11265,3.17,-0.42634,1.7316,0.69995,4.6011,7.4619
5.30145,1.24355,3.17,-0.52508,0.91759,0.75952,6.601,6.9489
5.30145,1.37445,3.17,-0.53704,0.86106,-0.34187,0.37105,2.2291
5.30145,1.50535,3.17,-0.19591,1.0819,-0.037674,-1.4058,-0.46015
5.30145,1.63625,3.17,-0.0019515,0.79185,-0.69999,-0.36563,3.1397
5.30145,1.76715,3.17,-0.24437,0.25596,-1.2098,-4.0828,-0.068557
5.30145,1.89805,3.17,0.18782,-0.75576,-1.915,-1.5727,-5.5666
5.30145,2.02895,3.17,-0.49856,-0.87474,-2.1501,2.3772,-7.3477
5.30145,2.15985,3.17,0.70978,-0.42526,0.66079,0.20125,-10.696
5.30145,2.29075,3.17,0.79604,-0.49782,0.58335,2.6083,-2.9617
5.30145,2.42165,3.17,0.41861,-0.54447,0.21803,3.0243,-1.4272
5.30145,2.55255,3.17,-0.17491,-0.57948,0.40939,7.5722,-1.1383
5.30145,2.68345,3.17,0.34443,-0.81471,-0.20507,-1.0076,-3.7526
5.30145,2.81435,3.17,-0.3656,-0.94506,-0.17237,3.6958,2.8906
5.30145,2.94525,3.17,-0.2286,-0.39968,-0.52609,-2.3715,0.89936
5.30145,3.07615,3.17,-0.14788,-0.21053,-0.33665,2.1513,-2.0126
5.30145,3.2070499999999997,3.17,0.22987,-0.040347,-0.17926,-2.9043,-4.8078
5.30145,3.33795,3.17,0.44373,-0.011884,0.71214,6.3576,0.28822
5.30145,3.46885,3.17,0.92082,0.30932,-0.047367,-0.53935,4.1268
5.30145,3.5997500000000002,3.17,0.73362,-0.3084,0.34329,1.3246,-0.37726
5.30145,3.73065,3.17,0.22669,-0.91016,-0.41168,2.1061,3.4175
5.30145,3.8615500000000003,3.17,0.24632,-0.88664,-0.097933,-1.0453,0.94042
5.30145,3.99245,3.17,0.33924,-1.1193,-0.51139,-3.323,5.9933
5.30145,4.12335,3.17,0.19781,-0.98656,0.23361,-2.2762,7.4862
5.30145,4.25425,3.17,0.81909,-0.70642,1.0478,-4.4629,4.4692
5.30145,4.38515,3.17,0.54267,-0.91053,-0.22196,-11.201,5.0204
5.30145,4.51605,3.17,0.04328,-0.67309,-0.34849,1.2515,1.5774
5.30145,4.64695,3.17,0.99308,-0.45072,0.62398,-0.54569,4.1724
5.30145,4.77785,3.17,0.65048,-0.28698,0.14134,-7.7537,-0.89651
5.30145,4.90875,3.17,0.54787,-0.6424,0.19916,0.89256,2.1512
5.30145,5.03965,3.17,1.0989,-0.24776,0.44016,-0.50112,4.1143
5.30145,5.17055,3.17,0.62027,-0.21903,0.86108,6.5964,4.0651
5.30145,5.30145,3.17,0.2259,-0.031385,0.24878,3.4979,-0.020067
5.30145,5.4323,3.17,-0.17731,0.20064,-0.33757,2.1794,-0.50172
5.30145,5.5632,3.17,-0.29836,1.0309,0.068161,1.3863,-0.459
5.30145,5.6941,3.17,-0.0033527,0.65231,0.020447,-2.2308,3.3541
5.30145,5.825,3.17,0.41811,-0.36583,-0.084114,-0.94165,3.1771
5.30145,5.9559,3.17,0.14525,-0.32594,-0.28383,-3.0211,2.3653
5.30145,6.0868,3.17,0.18315,-0.0025787,-0.18993,-1.1693,0.89068
5.30145,6.217699999999999,3.17,0.2148,-0.4654,0.3709,0.37348,-0.72484

5.4323,0.065451,3.17,-0.017888,0.25731,-0.097608,-0.99122,0.1411
5.4323,0.19635,3.17,-0.67328,-0.080363,0.20844,1.2154,-0.64837
5.4323,0.32725,3.17,0.039079,-0.12376,-0.019097,1.9721,-0.47793
5.4323,0.45815,3.17,-0.11046,-0.18489,0.46259,3.7108,0.78196
5.4323,0.58905,3.17,-0.2209,0.55026,0.13703,4.9964,0.79015
5.4323,0.71995,3.17,0.001122,1.0987,0.92228,3.2652,-7.927
5.4323,0.85085,3.17,-0.73782,1.4136,0.49608,3.4391,-2.0479
5.4323,0.98173,3.17,-0.18689,1.0767,0.073981,4.7012,1.8163
5.4323,1.11265,3.17,0.038651,0.45587,0.68276,-1.5849,2.9802
5.4323,1.24355,3.17,0.02697,0.3747,-0.12664,4.2799,1.0351
5.4323,1.37445,3.17,-0.32646,0.75921,-0.30891,-0.1679,4.5313
5.4323,1.50535,3.17,-0.085993,0.79476,0.30708,-0.77435,-3.4313
5.4323,1.63625,3.17,-0.23467,1.1271,-0.17803,1.1603,-0.77256
5.4323,1.76715,3.17,-0.19249,0.69649,-0.63376,-1.1279,4.2569
5.4323,1.89805,3.17,0.49372,0.61451,-1.5198,-0.10495,-2.4311
5.4323,2.02895,3.17,-0.48439,-0.38404,-1.7533,4.5071,-9.4223
5.4323,2.15985,3.17,0.46835,-1.4346,-0.32176,1.3014,-2.9901
5.4323,2.29075,3.17,0.98048,-0.83819,0.45209,3.1965,-2.4324
5.4323,2.42165,3.17,0.50004,-0.6134,0.42251,-2.7552,-4.9184
5.4323,2.55255,3.17,-0.24214,-1.164,0.23583,3.0656,-0.67054
5.4323,2.68345,3.17,0.50613,-1.1265,-0.61915,8.7347,-3.2276
5.4323,2.81435,3.17,-0.038095,-1.2163,0.13209,-4.6282,-3.4849
5.4323,2.94525,3.17,-0.56699,-1.2501,0.21793,-2.1933,-1.3578
5.4323,3.07615,3.17,-0.53622,-0.96286,0.051213,-1.5814,-0.93669
5.4323,3.2070499999999997,3.17,-0.48079,-0.49018,0.48211,1.9596,0.98029
5.4323,3.33795,3.17,0.21239,-0.26573,0.99521,5.0423,1.8138
5.4323,3.46885,3.17,0.83639,-0.019458,0.50675,1.8617,-0.4267
5.4323,3.5997500000000002,3.17,0.88999,0.30271,0.47747,1.7571,-1.1225
5.4323,3.73065,3.17,0.40309,-0.26656,0.13463,0.83153,-3.5521
5.4323,3.8615500000000003,3.17,0.067837,-0.37994,-0.083407,-2.4135,-4.7849
5.4323,3.99245,3.17,0.62878,-1.1494,0.03072,0.67131,2.7261
5.4323,4.12335,3.17,0.65411,-1.1196,0.29072,-6.2166,1.9079
5.4323,4.25425,3.17,0.73936,-0.9223,0.61257,-1.7574,-0.67414
5.4323,4.38515,3.17,0.66405,-0.51797,-0.017004,-4.7662,-3.5086
5.4323,4.51605,3.17,0.16169,-0.37823,-0.58516,0.23007,-2.9502
5.4323,4.64695,3.17,0.12194,-0.42312,-0.33423,0.032918,-2.2743
5.4323,4.77785,3.17,0.22057,0.10665,-0.19293,-0.28601,4.2568
5.4323,4.90875,3.17,-0.13883,0.034046,-0.16306,-2.0392,2.5913
5.4323,5.03965,3.17,0.5009,0.038827,0.052799,3.473,-3.9483
5.4323,5.17055,3.17,-0.085412,0.71691,0.10207,4.1578,-0.4623
5.4323,5.30145,3.17,0.52145,0.42393,0.12261,1.3106,1.5759
5.4323,5.4323,3.17,0.2084,0.11759,-0.35624,3.708,-2.3017
5.4323,5.5632,3.17,-0.046609,0.92149,-0.28735,0.72034,-4.901
5.4323,5.6941,3.17,0.28054,0.94417,-0.021005,-2.2036,1.7728
5.4323,5.825,3.17,0.3133,-0.011451,-0.010682,1.7652,1.6504
5.4323,5.9559,3.17,-0.015485,-0.16542,-0.22968,-0.789,0.077058
5.4323,6.0868,3.17,0.23214,0.10769,-0.31639,0.98062,-1.1301
5.4323,6.217699999999999,3.17,-0.084118,0.4244,-0.14463,0.6546,-2.5177

5.5632,0.065451,3.17,-0.1035,-0.38669,0.61625,0.29654,-5.5736
5.5632,0.19635,3.17,-0.44729,-0.21962,0.25643,3.1503,-5.1965
5.5632,0.32725,3.17,-0.34468,-0.10319,0.24261,3.1974,-4.865
5.5632,0.45815,3.17,-0.070557,0.1317,0.36759,5.153,-0.014318
5.5632,0.58905,3.17,-0.56826,0.39298,-0.36565,0.21535,-1.3473
5.5632,0.71995,3.17,-0.51396,-0.20033,1.4148,7.7404,-11.45
5.5632,0.85085,3.17,-0.52424,0.086547,1.4201,-1.842,-11.321
5.5632,0.98173,3.17,0.38237,0.14381,0.31897,0.70941,-3.6726
5.5632,1.11265,3.17,0.66584,-0.26425,0.38225,-1.0834,-0.97778
5.5632,1.24355,3.17,-0.062502,0.097093,-1.0152,-2.5119,-3.005
5.5632,1.37445,3.17,-0.00085886,-0.14982,0.22861,-1.6724,-3.67
5.5632,1.50535,3.17,-0.070527,0.13068,0.35893,-2.8236,-2.1227
5.5632,1.63625,3.17,0.036335,0.56779,0.38012,-0.4168,-0.27103
5.5632,1.76715,3.17,0.016437,0.40521,-0.18678,2.8886,3.4566
5.5632,1.89805,3.17,0.25248,-0.059811,-1.4492,-2.0352,-1.3162
5.5632,2.02895,3.17,-0.026566,-0.39688,-1.4548,2.2799,-11.292
5.5632,2.15985,3.17,0.065988,-1.0776,-1.4767,-1.5844,-6.6226
5.5632,2.29075,3.17,-0.54177,-0.85983,0.11464,-2.2374,2.2087
5.5632,2.42165,3.17,0.54695,-0.24252,0.44864,-1.7602,-3.3423
5.5632,2.55255,3.17,0.12699,-0.85178,0.46578,-4.0426,-4.0504
5.5632,2.68345,3.17,-0.28725,-0.94534,-0.22354,2.378,1.061
5.5632,2.81435,3.17,-0.39692,-0.64994,-0.29393,-10.78,3.4125
5.5632,2.94525,3.17,-0.91953,-0.56686,0.059684,0.76537,2.9665
5.5632,3.07615,3.17,-0.5669,-0.71676,-0.10964,4.9363,1.8663
5.5632,3.2070499999999997,3.17,-0.71676,-0.89949,-0.59588,2.5469,0.28778
5.5632,3.33795,3.17,-0.3306,-0.97584,-0.43371,2.785,1.6751
5.5632,3.46885,3.17,-0.47845,-0.36755,-0.096648,1.7921,2.6356
5.5632,3.5997500000000002,3.17,-0.28326,0.30579,-0.29473,2.1534,-0.96936
5.5632,3.73065,3.17,0.33342,1.1206,0.033098,-0.57567,-4.0877
5.5632,3.8615500000000003,3.17,0.81158,0.86398,0.2784,-2.4236,-2.8913
5.5632,3.99245,3.17,0.75647,-0.35081,0.06305,0.65383,-4.8423
5.5632,4.12335,3.17,0.58623,-0.65707,0.31316,1.5656,-1.8677
5.5632,4.25425,3.17,0.66691,-0.21959,0.44332,-2.2246,-0.18877
5.5632,4.38515,3.17,0.69395,0.28781,0.1457,-0.7892,-0.55493
5.5632,4.51605,3.17,0.069522,0.2966,-0.088336,-2.0477,-3.2827
5.5632,4.64695,3.17,-0.19067,-0.12467,-0.2971,0.36845,-0.95646
5.5632,4.77785,3.17,-0.37064,0.15805,-0.43139,0.099047,-0.56638
5.5632,4.90875,3.17,-0.53691,0.31053,-0.66598,0.99455,0.0093085
5.5632,5.03965,3.17,-0.86005,0.57111,-1.35,1.0434,-4.2999
5.5632,5.17055,3.17,-0.13868,0.97625,-1.0744,-5.1787,-12.295
5.5632,5.30145,3.17,0.92118,1.1462,0.2719,1.1396,-4.946
5.5632,5.4323,3.17,0.50553,0.6526,0.42382,4.4598,-5.6851
5.5632,5.5632,3.17,0.26645,0.98902,0.16698,0.77661,-2.4605
5.5632,5.6941,3.17,0.41918,0.29366,0.42188,0.7503,0.3471
5.5632,5.825,3.17,0.063763,-0.097356,-0.13135,2.0495,-0.91027
5.5632,5.9559,3.17,-0.087471,0.060524,-0.2434,0.87378,0.3511
5.5632,6.0868,3.17,-0.094783,0.18272,-0.40553,3.8142,-2.5209
5.5632,6.217699999999999,3.17,-0.20215,-0.026379,-0.034309,1.1822,-3.6736

5.6941,0.065451,3.17,-0.0019585,-0.8172,0.31622,-1.478,-3.1371
5.6941,0.19635,3.17,0.04793,-0.63011,-0.068954,-0.41404,-3.3026
5.6941,0.32725,3.17,-0.19514,-0.22274,0.43294,0.30235,-4.9304
5.6941,0.45815,3.17,-0.55618,-0.29076,-0.6651,0.61528,0.15636
5.6941,0.58905,3.17,-1.0198,-0.43622,0.64126,-4.206,0.1049
5.6941,0.71995,3.17,-0.50163,-0.44908,1.3739,-1.3552,14.493
5.6941,0.85085,3.17,-1.0414,-0.89931,1.3832,3.9881,3.4643
5.6941,0.98173,3.17,0.27965,-0.89632,0.58243,-0.54209,0.79954
5.6941,1.11265,3.17,0.61338,-0.28805,-0.30184,0.20565,1.5647
5.6941,1.24355,3.17,0.39919,-0.25786,-0.85093,-3.536,-3.9476
5.6941,1.37445,3.17,-0.13412,-0.46501,0.32066,-4.5174,1.0476
5.6941,1.50535,3.17,0.13304,-0.32587,0.16133,-2.6415,-1.5972
5.6941,1.63625,3.17,0.18434,-0.087028,0.25615,-2.4899,2.5327
5.6941,1.76715,3.17,0.29368,-0.27931,-1.005,2.2906,1.8389
5.6941,1.89805,3.17,0.20248,0.3809,-0.19914,0.49646,1.3427
5.6941,2.02895,3.17,0.42618,0.42683,-0.66921,-6.7931,0.71499
5.6941,2.15985,3.17,-0.57807,-0.76094,-1.2044,-4.6748,9.3036
5.6941,2.29075,3.17,-1.0764,-0.45369,-0.48731,0.68861,-7.1772
5.6941,2.42165,3.17,0.60297,-0.46296,0.2177,-2.1006,-2.7915
5.6941,2.55255,3.17,0.092507,-0.35773,0.24055,-6.4462,-3.0348
5.6941,2.68345,3.17,-0.50257,-0.58796,-0.063434,-4.7386,-2.7503
5.6941,2.81435,3.17,-1.061,-0.24118,-0.097605,-3.6514,5.2457
5.6941,2.94525,3.17,-0.92594,0.0983,0.039637,-1.078,-0.32704
5.6941,3.07615,3.17,-0.15359,-0.13056,0.18927,5.4804,1.8414
5.6941,3.2070499999999997,3.17,-0.35548,-0.67029,-0.21217,6.7859,-0.8373
5.6941,3.33795,3.17,-0.62106,-0.75917,-0.57492,4.1023,-1.9591
5.6941,3.46885,3.17,-0.62422,-0.29325,-0.18323,4.9729,0.8141
5.6941,3.5997500000000002,3.17,-0.69788,-0.081791,0.37472,3.1033,-0.0034622
5.6941,3.73065,3.17,-0.31332,0.1281,0.46356,-0.068406,1.262
5.6941,3.8615500000000003,3.17,0.54423,0.67491,0.15225,-2.256,0.68114
5.6941,3.99245,3.17,0.81138,0.84854,0.054922,4.3273,-0.62005
5.6941,4.12335,3.17,-0.024589,0.79802,0.42022,0.80142,-3.4415
5.6941,4.25425,3.17,0.31459,0.55784,0.66158,-2.7376,-1.1701
5.6941,4.38515,3.17,0.53235,0.49515,0.67363,0.6748,-2.607
5.6941,4.51605,3.17,0.36862,0.47449,0.44636,-1.9744,-1.7641
5.6941,4.64695,3.17,0.14865,0.082059,-0.083294,-0.10141,0.45686
5.6941,4.77785,3.17,-0.36714,0.16417,-0.57255,-0.30655,1.6557
5.6941,4.90875,3.17,-0.64174,0.30963,-0.56497,-0.57188,4.5991
5.6941,5.03965,3.17,-0.49117,-0.33618,-1.5726,0.74549,5.5961
5.6941,5.17055,3.17,-0.53208,-0.97554,-1.0547,-2.1586,0.059064
5.6941,5.30145,3.17,0.71136,0.33874,0.14693,-1.6602,-2.5031
5.6941,5.4323,3.17,0.87552,0.85411,0.58372,2.6702,0.28151
5.6941,5.5632,3.17,0.74587,1.0795,-0.001652,-1.8371,-1.9229
5.6941,5.6941,3.17,0.5223,0.11625,0.047622,-0.90831,3.2612
5.6941,5.825,3.17,-0.33097,0.027356,0.21073,2.285,-1.3883
5.6941,5.9559,3.17,-0.33549,-0.16709,0.13916,2.6452,-1.1007
5.6941,6.0868,3.17,0.058518,-0.10334,-0.65974,3.144,-3.2297
5.6941,6.217699999999999,3.17,-0.059856,-0.38687,0.17314,4.6518,-4.1318

5.825,0.065451,3.17,0.11289,-0.76993,0.59174,-4.7675,-1.3734
5.825,0.19635,3.17,-0.2894,-0.32305,0.25459,-2.744,-0.94062
5.825,0.32725,3.17,-0.50581,-0.091314,-0.037037,-0.54352,-2.0544
5.825,0.45815,3.17,-0.56832,-0.23195,-0.77508,-1.9149,1.9823
5.825,0.58905,3.17,-0.68078,-0.75079,-0.16707,-6.2635,-2.9498
5.825,0.71995,3.17,-0.94997,-0.80607,0.30704,-1.302,-8.8101
5.825,0.85085,3.17,-0.73308,-1.0655,0.94094,-3.6433,5.1155
5.825,0.98173,3.17,-0.45347,-0.84323,0.44845,1.884,5.2938
5.825,1.11265,3.17,0.44348,-0.27512,-0.76242,4.394,0.10126
5.825,1.24355,3.17,0.69377,-0.10482,-0.23436,0.3552,0.45311
5.825,1.37445,3.17,0.46477,-0.56623,-0.015578,-5.9115,-1.368
5.825,1.50535,3.17,0.11288,-0.7188,0.062534,-2.2849,-0.57021
5.825,1.63625,3.17,0.57262,-0.50667,-0.46061,-2.9963,3.8442
5.825,1.76715,3.17,0.47158,0.10523,-0.69876,1.3542,-1.6948
5.825,1.89805,3.17,0.19899,-0.069454,0.32647,-5.0625,2.6438
5.825,2.02895,3.17,0.39612,-0.65369,-1.1233,-1.3815,5.4128
5.825,2.15985,3.17,-0.6805,-0.28048,0.11224,-7.1284,-7.6407
5.825,2.29075,3.17,-0.23004,-0.38952,-0.12617,-1.4084,-4.6765
5.825,2.42165,3.17,0.42733,-0.46807,0.02859,-2.7307,-1.1593
5.825,2.55255,3.17,0.033021,-0.35262,-0.1897,-4.7358,-0.13337
5.825,2.68345,3.17,-0.28241,-0.4799,-0.29292,-3.1195,-0.55986
5.825,2.81435,3.17,-0.81553,-0.44356,0.71063,-3.0194,0.76543
5.825,2.94525,3.17,-0.66321,-0.51417,0.41022,-3.9677,-1.8676
5.825,3.07615,3.17,-0.83365,-0.27358,1.0589,4.5901,1.7767
5.825,3.2070499999999997,3.17,-0.29789,-0.35323,1.3644,2.4724,0.86149
5.825,3.33795,3.17,-0.88201,-0.65019,-0.057015,3.4755,-1.1218
5.825,3.46885,3.17,-1.0411,-0.035467,-0.44336,-0.77748,2.7448
5.825,3.5997500000000002,3.17,-0.86692,0.16733,-0.38184,-1.5549,0.41816
5.825,3.73065,3.17,-0.71332,0.53836,-0.10876,1.9356,0.71562
5.825,3.8615500000000003,3.17,-0.32859,0.77435,0.22638,-0.95991,-2.452
5.825,3.99245,3.17,0.17335,0.93714,0.5015,3.1272,-1.7095
5.825,4.12335,3.17,-0.12088,0.91258,0.92293,-0.6664,-1.1943
5.825,4.25425,3.17,0.15444,1.1533,0.94459,-1.4452,-3.2042
5.825,4.38515,3.17,0.32542,1.2723,0.84585,-0.79891,-1.9646
5.825,4.51605,3.17,0.32322,1.0342,0.25838,1.0108,3.959
5.825,4.64695,3.17,0.47854,0.4692,0.42178,-2.9231,3.5692
5.825,4.77785,3.17,0.032828,-0.083584,0.052974,1.9146,3.3327
5.825,4.90875,3.17,-0.80376,-0.12579,-0.49083,0.87118,0.13322
5.825,5.03965,3.17,-0.10353,-0.14741,-1.2805,-2.1937,2.5849
5.825,5.17055,3.17,-0.36476,-0.18251,-0.74736,-3.4518,10.139
5.825,5.30145,3.17,0.61856,-0.24705,-0.85799,-6.9409,1.6893
5.825,5.4323,3.17,1.0207,0.067407,0.43631,-1.9132,1.9873
5.825,5.5632,3.17,0.95342,-0.063035,0.34295,-0.51679,7.32
5.825,5.6941,3.17,0.33178,-0.62033,0.52196,2.615,2.5919
5.825,5.825,3.17,-0.43978,-0.60955,0.57724,-0.22271,-0.88879
5.825,5.9559,3.17,-0.18082,-0.60322,0.45065,1.1096,-2.0611
5.825,6.0868,3.17,-0.21959,-0.52308,0.094186,1.2848,-1.5771
5.825,6.217699999999999,3.17,0.15842,-0.65317,0.61636,1.4622,-4.8672

5.9559,0.065451,3.17,-0.35826,-0.60013,0.4777,-2.1646,-1.2694
5.9559,0.19635,3.17,-0.44697,-0.24662,0.4502,1.7457,0.82202
5.9559,0.32725,3.17,-0.40892,0.18454,-0.23554,1.2874,-1.2549
5.9559,0.45815,3.17,-0.32585,0.025784,-0.79801,0.10939,-0.75156
5.9559,0.58905,3.17,-0.22435,-0.64337,-0.79534,-7.2473,-0.1297
5.9559,0.71995,3.17,-1.343,-0.70806,-0.3649,-2.5221,7.4338
5.9559,0.85085,3.17,-0.95591,-0.43207,-0.39259,4.6317,2.5242
5.9559,0.98173,3.17,-0.49897,-0.662,0.78576,4.2325,6.1258
5.9559,1.11265,3.17,0.096954,-0.26328,-0.14215,4.4654,-0.53187
5.9559,1.24355,3.17,0.28518,-0.14886,0.037694,1.3695,-3.8516
5.9559,1.37445,3.17,0.36184,-0.20126,-0.29006,-1.7668,-3.5468
5.9559,1.50535,3.17,0.24832,-0.38273,-0.27395,-1.0155,-2.4763
5.9559,1.63625,3.17,0.73296,-0.25717,-0.57402,-3.1523,6.1495
5.9559,1.76715,3.17,0.59316,0.12336,0.0084841,-5.4553,6.0861
5.9559,1.89805,3.17,0.52744,-0.93097,0.44442,-3.7319,3.1711
5.9559,2.02895,3.17,0.65046,-0.96165,-0.27107,2.9049,3.6582
5.9559,2.15985,3.17,0.20583,-0.75179,-0.13469,-2.0033,1.7972
5.9559,2.29075,3.17,0.041804,-0.43534,0.49967,-0.57696,-3.5813
5.9559,2.42165,3.17,0.43852,-0.14696,0.072478,-1.4293,-3.4837
5.9559,2.55255,3.17,0.025352,0.062253,0.13372,-3.466,-1.0353
5.9559,2.68345,3.17,-0.19117,-0.18302,-0.4254,-2.3352,2.1045
5.9559,2.81435,3.17,-0.6943,-0.11149,0.45468,-2.796,2.8534
5.9559,2.94525,3.17,-0.62964,0.28285,0.69949,-4.1231,1.8528
5.9559,3.07615,3.17,-0.64644,0.35699,0.54708,0.22211,0.31603
5.9559,3.2070499999999997,3.17,-0.33416,0.16253,1.0594,2.4409,-1.3582
5.9559,3.33795,3.17,-0.90924,0.45448,1.3703,4.8477,1.0914
5.9559,3.46885,3.17,-1.5768,0.59149,-0.25649,1.7766,-3.8438
5.9559,3.5997500000000002,3.17,-1.2547,0.55471,-0.44679,-1.8995,-2.119
5.9559,3.73065,3.17,-0.80926,0.80671,-0.18673,-0.40281,-2.3558
5.9559,3.8615500000000003,3.17,-0.58436,0.81505,0.32413,-0.36095,-0.35012
5.9559,3.99245,3.17,0.10246,0.78456,0.73258,-0.52996,-2.4875
5.9559,4.12335,3.17,-0.38345,0.79871,0.50706,0.42243,-2.1026
5.9559,4.25425,3.17,-0.10637,0.5787,0.60347,-5.3865,1.1031
5.9559,4.38515,3.17,0.48846,0.51118,0.60311,-3.0783,0.95476
5.9559,4.51605,3.17,0.25517,0.73868,0.18212,0.5374,1.1971
5.9559,4.64695,3.17,0.36179,0.7987,0.57598,-3.9026,2.6344
5.9559,4.77785,3.17,0.39783,0.65342,0.74125,3.7556,1.7758
5.9559,4.90875,3.17,-0.68571,0.53953,0.31918,1.7598,2.748
5.9559,5.03965,3.17,-0.31097,-0.082997,-0.11967,-6.291,-0.90866
5.9559,5.17055,3.17,-0.17453,-0.70416,0.11484,-4.7294,-0.097038
5.9559,5.30145,3.17,0.90841,-0.51429,0.15054,-0.7357,-0.98438
5.9559,5.4323,3.17,0.4933,-0.36114,0.58216,-3.4216,-1.3111
5.9559,5.5632,3.17,0.93139,-0.24486,0.39985,-1.4603,3.0695
5.9559,5.6941,3.17,0.064465,-0.10774,-0.17883,-1.6824,0.55579
5.9559,5.825,3.17,-0.35128,0.091614,0.10218,0.8533,-2.7363
5.9559,5.9559,3.17,0.10264,0.025333,0.70214,-0.104,0.53482
5.9559,6.0868,3.17,-0.21232,-0.12747,0.22593,0.59792,-0.41404
5.9559,6.217699999999999,3.17,0.5625,-0.4388,0.56652,-1.5312,0.94298

6.0868,0.065451,3.17,-0.22954,-0.57262,0.378,1.747,-3.7676
6.0868,0.19635,3.17,0.10078,0.0023647,-0.097466,2.9118,-1.1021
6.0868,0.32725,3.17,0.08321,0.25242,-0.65287,-1.0629,-3.9972
6.0868,0.45815,3.17,-0.18163,0.035122,-0.65957,0.84137,-5.1439
6.0868,0.58905,3.17,-0.7577,0.23554,-0.6765,-0.060543,-3.4337
6.0868,0.71995,3.17,-0.80383,0.40426,-0.55037,4.378,-4.6117
6.0868,0.85085,3.17,-0.51648,-0.046954,-0.38171,4.9068,-2.0533
6.0868,0.98173,3.17,-0.36595,-0.31509,-0.24966,-4.2138,2.8576
6.0868,1.11265,3.17,-0.47576,0.133,1.116,5.7042,-0.66381
6.0868,1.24355,3.17,-0.51716,-0.19713,0.62689,0.28655,1.4433
6.0868,1.37445,3.17,-0.12194,-0.13931,0.5043,0.57593,0.61602
6.0868,1.50535,3.17,0.21855,-0.071208,-0.11297,2.154,0.18686
6.0868,1.63625,3.17,0.52399,-0.32051,-0.49316,-0.1226,2.0546
6.0868,1.76715,3.17,1.1681,-0.62662,0.029409,-3.3532,3.8046
6.0868,1.89805,3.17,0.77313,-0.81864,0.15781,-2.0015,4.0512
6.0868,2.02895,3.17,0.67712,-0.80977,0.19281,4.5638,2.3145
6.0868,2.15985,3.17,0.31571,-0.57324,0.70038,-3.9295,6.0118
6.0868,2.29075,3.17,-0.83655,0.23702,1.0659,-0.97862,9.0572
6.0868,2.42165,3.17,-0.10229,0.24818,0.86634,1.1516,-0.78692
6.0868,2.55255,3.17,-0.41797,-0.13516,0.0062122,-0.4001,0.97769
6.0868,2.68345,3.17,-0.043907,-0.095554,-0.12383,-3.2561,2.3875
6.0868,2.81435,3.17,-0.40275,0.14671,0.30442,-0.60649,1.3465
6.0868,2.94525,3.17,-0.64754,0.49894,0.63705,-0.80609,0.15756
6.0868,3.07615,3.17,-1.0288,0.32338,0.11454,-5.605,-2.8618
6.0868,3.2070499999999997,3.17,-0.55806,0.64543,-0.022345,-7.7305,0.016102
6.0868,3.33795,3.17,-0.60116,1.0028,0.11615,-1.1645,4.8021
6.0868,3.46885,3.17,-1.2815,1.111,-0.6195,-1.7574,3.7062
6.0868,3.5997500000000002,3.17,-1.0803,0.76167,-0.56846,-0.92328,-2.6781
6.0868,3.73065,3.17,-1.2526,0.77624,-0.41467,-3.7089,-5.4776
6.0868,3.8615500000000003,3.17,-0.081859,0.53065,0.16379,2.3704,-4.2788
6.0868,3.99245,3.17,0.12192,0.3486,0.57857,-2.5915,-2.4107
6.0868,4.12335,3.17,0.0090662,-0.11097,0.12399,-1.3174,1.4944
6.0868,4.25425,3.17,0.16805,-0.49495,-0.16393,-5.2434,0.20177
6.0868,4.38515,3.17,0.38545,-0.18494,0.002976,-1.4079,-2.1273
6.0868,4.51605,3.17,0.1649,0.48426,0.41951,1.2534,0.39958
6.0868,4.64695,3.17,0.16181,0.73913,0.4738,-0.58676,-0.34979
6.0868,4.77785,3.17,0.15036,0.97972,0.63638,4.6357,0.88718
6.0868,4.90875,3.17,-0.50784,0.8922,0.28777,-1.7624,-2.8341
6.0868,5.03965,3.17,0.29455,0.95686,0.14375,-4.1506,-0.29628
6.0868,5.17055,3.17,0.044005,0.69289,-0.51911,1.1402,-0.2317
6.0868,5.30145,3.17,0.64486,0.31349,-0.3322,2.9555,-0.79173
6.0868,5.4323,3.17,0.19731,0.3009,0.17813,-2.5105,-0.41108
6.0868,5.5632,3.17,0.7792,0.29044,0.24802,-8.1089,2.4207
6.0868,5.6941,3.17,0.49219,0.70459,0.3163,-1.8192,1.2015
6.0868,5.825,3.17,-0.05747,0.78834,0.49292,-1.2763,0.21619
6.0868,5.9559,3.17,0.17737,0.99037,0.91178,2.4977,1.9336
6.0868,6.0868,3.17,0.4327,-0.0055097,0.75458,-1.395,-3.0825
6.0868,6.217699999999999,3.17,0.33922,-0.70945,0.17361,-2.0141,-4.195

6.217699999999999,0.065451,3.17,0.47438,0.065218,-0.23493,0.72783,-4.0595
6.217699999999999,0.19635,3.17,-0.0056398,0.15712,0.048967,0.81466,-3.1947
6.217699999999999,0.32725,3.17,0.19631,0.36642,-0.32427,-1.0808,-2.2815
6.217699999999999,0.45815,3.17,-0.10514,0.52604,-0.4575,-0.72016,-1.1404
6.217699999999999,0.58905,3.17,-0.79403,0.19834,-0.22757,6.4213,0.67574
6.217699999999999,0.71995,3.17,-0.22916,-0.088493,-0.30896,0.91449,-2.1118
6.217699999999999,0.85085,3.17,0.098085,-0.14577,-0.1081,2.9668,1.623
6.217699999999999,0.98173,3.17,0.066664,0.47176,-0.15454,-5.5502,5.0133
6.217699999999999,1.11265,3.17,-0.97633,0.20385,0.48867,-0.10816,6.6686
6.217699999999999,1.24355,3.17,-0.66496,0.16312,0.80095,10.29,0.075198
6.217699999999999,1.37445,3.17,-0.3746,0.023653,0.74984,5.0145,-6.3228
6.217699999999999,1.50535,3.17,0.11052,-0.25621,0.52527,4.3555,-3.525
6.217699999999999,1.63625,3.17,0.13836,-0.38259,-0.075108,3.1227,1.1264
6.217699999999999,1.76715,3.17,1.4372,-0.36582,-0.11597,0.43854,-1.1282
6.217699999999999,1.89805,3.17,1.3201,-0.20795,-0.5559,0.8492,-5.3952
6.217699999999999,2.02895,3.17,0.78896,0.1018,-0.21622,3.3973,-3.0893
6.217699999999999,2.15985,3.17,-0.68762,0.51239,1.0009,2.259,-4.6341
6.217699999999999,2.29075,3.17,-0.61089,0.63512,0.70442,-1.5242,-17.88
6.217699999999999,2.42165,3.17,0.31085,0.50856,0.7369,0.84908,-4.3237
6.217699999999999,2.55255,3.17,0.17909,-0.10389,-0.20351,0.12748,0.34498
6.217699999999999,2.68345,3.17,-0.33852,-0.00029333,-0.31767,0.70202,1.853
6.217699999999999,2.81435,3.17,-0.64798,0.51821,0.46425,-0.51908,0.48896
6.217699999999999,2.94525,3.17,-0.61267,0.66495,0.31181,-2.0194,3.0339
6.217699999999999,3.07615,3.17,-0.92697,0.46904,-0.117,1.3039,5.6619
6.217699999999999,3.2070499999999997,3.17,-0.9331,0.83785,-0.18209,2.9062,2.8771
6.217699999999999,3.33795,3.17,-0.85957,1.3709,-0.24045,0.29548,4.9786
6.217699999999999,3.46885,3.17,-0.93437,0.9526,-0.68561,0.24691,-0.85579
6.217699999999999,3.5997500000000002,3.17,-0.54964,0.26249,-0.35023,-1.0998,-11.635
6.217699999999999,3.73065,3.17,-0.96531,-0.79608,-0.70852,3.3209,-7.0904
6.217699999999999,3.8615500000000003,3.17,-0.20453,-0.97873,-0.094992,-8.8855,-6.0827
6.217699999999999,3.99245,3.17,-0.27413,-0.20618,-0.094324,-1.4706,-2.5067
6.217699999999999,4.12335,3.17,-0.093548,0.078156,0.10522,0.70835,-3.8317
6.217699999999999,4.25425,3.17,-0.21233,0.40523,-0.13425,-2.8167,-1.7542
6.217699999999999,4.38515,3.17,0.40457,0.20729,-0.9097,-2.3432,-14.713
6.217699999999999,4.51605,3.17,0.19129,0.70285,-1.1432,-1.7158,-6.0299
6.217699999999999,4.64695,3.17,0.10925,0.69972,-0.11251,5.4909,1.6796
6.217699999999999,4.77785,3.17,0.29937,0.52375,0.2844,3.598,0.91209
6.217699999999999,4.90875,3.17,0.12678,0.30494,0.35248,3.5576,3.1306
6.217699999999999,5.03965,3.17,-0.30792,0.38261,0.39284,-5.4363,-4.0571
6.217699999999999,5.17055,3.17,0.55005,0.5377,-0.40949,-4.0593,-0.61609
6.217699999999999,5.30145,3.17,0.061489,0.24412,-0.74609,1.8861,-5.4555
6.217699999999999,5.4323,3.17,-0.042013,0.80395,-0.38822,-3.1818,-4.7861
6.217699999999999,5.5632,3.17,0.70234,0.61453,0.24487,-3.6488,0.49702
6.217699999999999,5.6941,3.17,0.71064,0.80518,0.33342,4.3556,2.6604
6.217699999999999,5.825,3.17,0.066814,0.19132,1.0606,1.3297,5.6428
6.217699999999999,5.9559,3.17,0.33833,-0.33985,0.49541,-1.254,2.2291
6.217699999999999,6.0868,3.17,1.021,-0.041057,0.58134,2.008,0.046285
6.217699999999999,6.217699999999999,3.17,0.18181,0.019368,-0.11636,-2.1387,-5.5598


==> Figures/dataset_data/run100_Fourier_k12_t1p40_sorted.csv <==
Points:0,Points:1,Points:2,VelocityX,VelocityY,VelocityZ,FieldData:dudt_dns2,FieldData:dudt_dns3,FieldData:dudt_dns4,FieldData:dudt2,FieldData:dudt3
0.0,0.0,3.1416,0.35418,0.055578,0.25997,0.53632,-0.55206,-2.2716,-0.2065,2.1412
0.0,0.087266,3.1416,-0.081784,0.20244,0.14533,1.1499,-0.96913,-1.732,-0.51911,0.79044
0.0,0.17453,3.1416,-0.36688,0.27766,-0.076395,1.0833,-1.9755,-2.0505,-0.086914,-0.75256
0.0,0.2618,3.1416,-0.53056,0.28407,-0.36311,0.98304,-3.1055,-2.5251,0.7269,-1.2004
0.0,0.34907,3.1416,-0.60876,0.24218,-0.62485,1.1364,-3.894,-2.6806,1.6426,-0.24886
0.0,0.43633,3.1416,-0.63392,0.18213,-0.76225,1.559,-3.9681,-2.2736,2.4547,1.6669
0.0,0.5236,3.1416,-0.625,0.13565,-0.70497,2.0826,-3.1393,-1.2973,3.0228,3.6159
0.0,0.61087,3.1416,-0.5775,0.12805,-0.45013,2.4427,-1.4954,0.013282,3.2622,4.4145
0.0,0.69813,3.1416,-0.45354,0.17018,-0.10077,2.3661,0.50803,1.1764,3.1352,2.8708
0.0,0.7854,3.1416,-0.17182,0.25037,0.095736,1.6584,1.9552,1.4588,2.6414,-1.9728
0.0,0.87266,3.1416,-0.017288,0.3162,0.23994,1.1652,2.8983,1.865,1.3992,-1.8183
0.0,0.95993,3.1416,0.00080435,0.33647,0.22638,0.67678,2.7611,2.3696,-0.58551,-1.887
0.0,1.0472,3.1416,-0.14535,0.30879,0.24496,0.20457,1.9308,2.9415,-1.722,-0.99346
0.0,1.1345,3.1416,-0.37193,0.25068,0.35081,-0.11726,0.80488,3.1949,-1.829,-0.046879
0.0,1.2217,3.1416,-0.58134,0.1804,0.50991,-0.019775,-0.26431,2.8484,-1.4544,0.58563
0.0,1.309,3.1416,-0.68167,0.1127,0.6401,0.71161,-1.011,1.8295,-1.3763,0.85199
0.0,1.3963,3.1416,-0.60622,0.054663,0.65218,2.048,-1.2983,0.37893,-2.1042,0.78813
0.0,1.4835,3.1416,-0.33301,0.0014341,0.49092,3.5277,-1.1596,-0.84504,-3.3797,0.29097
0.0,1.5708,3.1416,0.095727,-0.067949,0.17614,4.0673,-0.84109,-0.66194,-3.6777,-1.1086
0.0,1.6581,3.1416,0.61011,-0.085876,-0.096274,3.6796,-0.51754,-0.49511,-2.122,-2.7463
0.0,1.7453,3.1416,1.1547,-0.036434,-0.28023,1.9774,-0.42859,-0.23699,-1.6305,2.2984
0.0,1.8326,3.1416,1.3893,0.12054,-0.29501,0.66772,-0.58723,-0.64631,-2.2488,7.1418
0.0,1.9199,3.1416,1.1866,0.35484,-0.14638,0.41237,-0.92677,-1.4905,-3.0319,7.2269
0.0,2.0071,3.1416,0.62246,0.60106,0.11792,0.98713,-1.3377,-2.2098,-2.961,2.4623
0.0,2.0944,3.1416,-0.090906,0.78256,0.42265,1.6916,-1.6852,-2.2369,-1.296,-4.2854
0.0,2.1817,3.1416,-0.6725,0.83551,0.67962,1.759,-1.8264,-1.3156,2.0713,-8.7015
0.0,2.2689,3.1416,-0.83951,0.7329,0.80215,0.76676,-1.6279,0.18011,6.265,-6.5306
0.0,2.3562,3.1416,-0.3746,0.50852,0.71959,-0.95428,-0.98303,0.92656,9.0723,4.9135
0.0,2.4435,3.1416,0.055937,0.2739,0.54642,-1.5926,-0.16148,1.377,1.0307,2.0112
0.0,2.5307,3.1416,0.37245,0.080793,0.30164,-0.6026,0.80163,1.0323,-1.0461,1.6814
0.0,2.618,3.1416,0.32279,-0.019948,0.11854,1.0161,1.3453,0.79672,-0.77481,1.0527
0.0,2.7053,3.1416,-0.0066886,-0.025308,0.033421,2.2533,1.3263,0.87828,0.69787,0.54775
0.0,2.7925,3.1416,-0.4208,0.047123,0.025701,2.655,0.91144,1.0986,2.1531,0.11644
0.0,2.8798,3.1416,-0.70663,0.16837,0.046507,2.2452,0.43301,1.1284,2.7005,-0.51148
0.0,2.9671,3.1416,-0.72466,0.3073,0.047254,1.4488,0.24527,0.72343,2.178,-1.5739
0.0,3.0543,3.1416,-0.49977,0.43983,0.0082311,1.0126,0.58035,-0.040479,1.5524,-3.024
0.0,3.1416,3.1416,-0.2974,0.55576,-0.019903,1.362,1.1695,-0.44562,4.1079,-3.7872
0.0,3.2289,3.1416,-0.13795,0.63247,-0.070936,2.1652,1.9098,-0.62665,3.1262,-2.6979
0.0,3.3161,3.1416,-0.18793,0.65488,-0.1016,1.9574,1.8035,-0.10523,2.6895,-2.2049
0.0,3.4034,3.1416,-0.37265,0.59422,-0.19749,1.1499,1.158,0.35528,2.1039,-2.2301
0.0,3.4907,3.1416,-0.59048,0.45328,-0.36508,0.1968,0.26146,0.4453,1.03,-2.3079
0.0,3.5779,3.1416,-0.74024,0.25746,-0.55986,-0.50211,-0.64329,0.17336,-0.54878,-1.891
0.0,3.6652,3.1416,-0.7486,0.045802,-0.71448,-0.69815,-1.3845,-0.26965,-2.3584,-0.65568
0.0,3.7525,3.1416,-0.59753,-0.13805,-0.76689,-0.3909,-1.8871,-0.64612,-3.8654,1.1925
0.0,3.8397,3.1416,-0.35167,-0.25478,-0.68847,0.074828,-2.1987,-0.80748,-4.3088,2.6133
0.0,3.927,3.1416,-0.22502,-0.29274,-0.54096,0.10151,-2.2526,-0.91528,-3.9079,0.33864
0.0,4.0143,3.1416,-0.14014,-0.26532,-0.38952,0.088802,-2.2954,-1.0527,-0.54816,0.11472
0.0,4.1015,3.1416,-0.34407,-0.21842,-0.37645,0.21052,-1.4713,-1.4843,1.0785,-0.10548
0.0,4.1888,3.1416,-0.60147,-0.14451,-0.49362,0.73903,-0.41168,-1.9391,1.551,-1.2493
0.0,4.2761,3.1416,-0.76228,-0.033002,-0.69279,1.727,0.39178,-2.3493,1.3589,-3.0411
0.0,4.3633,3.1416,-0.75469,0.12219,-0.90269,3.05,0.63148,-2.7622,0.89643,-4.5999
0.0,4.4506,3.1416,-0.57805,0.31514,-1.0459,4.4492,0.22824,-3.2513,0.45737,-5.0363
0.0,4.5379,3.1416,-0.29581,0.52028,-1.056,5.5739,-0.62438,-3.828,0.22883,-4.0499
0.0,4.6251,3.1416,-0.028528,0.6849,-0.89415,6.0244,-1.4158,-4.3529,0.28581,-2.5269
0.0,4.7124,3.1416,0.098003,0.72398,-0.56634,5.429,-1.4811,-4.3566,1.7572,0.13724
0.0,4.7997,3.1416,0.107,0.693,-0.18832,4.3736,-1.2426,-3.9663,3.1223,-1.726
0.0,4.8869,3.1416,0.035905,0.56096,0.19487,3.1492,-1.1773,-2.6654,3.0723,-1.5293
0.0,4.9742,3.1416,-0.12531,0.42211,0.41245,2.6716,-1.7305,-1.0638,2.8113,-1.0191
0.0,5.0615,3.1416,-0.31626,0.33234,0.39799,2.929,-2.7358,0.33861,2.6868,-1.0382
0.0,5.1487,3.1416,-0.44457,0.31319,0.17083,3.3675,-3.6806,1.1847,2.5285,-1.7324
0.0,5.236,3.1416,-0.42424,0.35587,-0.18251,3.2753,-3.9725,1.2944,1.9863,-2.7582
0.0,5.3233,3.1416,-0.21414,0.42519,-0.52686,2.1677,-3.2049,0.69807,0.86946,-3.4888
0.0,5.4105,3.1416,0.14366,0.46361,-0.69701,0.17204,-1.423,-0.32972,-0.51576,-3.2222
0.0,5.4978,3.1416,0.39757,0.39787,-0.52524,-1.2472,0.49087,-1.1933,0.32791,-0.55063
0.0,5.5851,3.1416,0.64723,0.27057,-0.19289,-2.4041,2.2959,-2.0724,0.13664,-0.041898
0.0,5.6723,3.1416,0.49888,0.044472,0.34093,-1.551,3.0175,-2.4659,0.72131,1.0855
0.0,5.7596,3.1416,0.2863,-0.19348,0.80715,-0.26359,2.8559,-2.7198,0.80708,1.4738
0.0,5.8469,3.1416,0.18869,-0.37716,1.0696,0.62485,2.1408,-2.9609,0.18119,1.0176
0.0,5.9341,3.1416,0.2573,-0.4638,1.0967,0.85704,1.2415,-3.1682,-0.72498,0.32889
0.0,6.0214,3.1416,0.44218,-0.43657,0.93348,0.58524,0.47603,-3.243,-1.254,0.20106
0.0,6.1087,3.1416,0.61878,-0.30706,0.67317,0.20477,0.020719,-3.0805,-0.94045,1.0733
0.0,6.1959,3.1416,0.61464,-0.11787,0.42913,0.18759,-0.18006,-2.6401,0.071288,2.495
0.0,6.2832,3.1416,0.23611,0.054853,0.30661,0.91583,-0.50453,-2.0164,0.60875,2.5901

0.087266,0.0,3.1416,0.36181,0.14884,0.57248,0.031347,-1.03,-2.7399,-2.0321,2.87
0.087266,0.087266,3.1416,0.0095255,0.25626,0.39238,0.68208,-1.4622,-2.4006,-0.45662,1.4881
0.087266,0.17453,3.1416,-0.25072,0.21326,0.15024,0.81212,-2.1194,-2.5618,0.51483,0.36967
0.087266,0.2618,3.1416,-0.43483,0.10228,-0.11048,1.0519,-2.7926,-2.8079,1.0814,0.18537
0.087266,0.34907,3.1416,-0.54947,-0.012855,-0.32395,1.5811,-3.2169,-2.799,1.3521,1.004
0.087266,0.43633,3.1416,-0.59393,-0.088311,-0.42573,2.2703,-3.1501,-2.3195,1.4068,2.4176
0.087266,0.5236,3.1416,-0.56215,-0.10157,-0.37653,2.8222,-2.4521,-1.3271,1.3577,3.6664
0.087266,0.61087,3.1416,-0.44465,-0.052775,-0.18599,2.9128,-1.1634,-0.0020014,1.4105,3.7642
0.087266,0.69813,3.1416,-0.23045,0.033913,0.063534,2.3329,0.41597,1.2041,1.9256,1.6234
0.087266,0.7854,3.1416,0.090945,0.10898,0.19323,1.1293,1.6471,1.5191,3.4793,-3.82
0.087266,0.87266,3.1416,0.25304,0.16682,0.27903,0.28396,2.4606,1.8887,4.0931,-3.9161
0.087266,0.95993,3.1416,0.20228,0.16437,0.2439,-0.22909,2.4007,2.2728,3.5564,-3.5927
0.087266,1.0472,3.1416,-0.052026,0.1332,0.24976,-0.55274,1.656,2.713,3.0216,-2.6487
0.087266,1.1345,3.1416,-0.39517,0.0977,0.35132,-0.69592,0.56672,2.8912,2.5188,-2.0702
0.087266,1.2217,3.1416,-0.70392,0.069518,0.52416,-0.46596,-0.48904,2.5647,1.5852,-1.8078
0.087266,1.309,3.1416,-0.86907,0.050418,0.69492,0.34205,-1.1886,1.666,-0.23761,-1.3507
0.087266,1.3963,3.1416,-0.81794,0.035044,0.77151,1.7559,-1.3576,0.40315,-2.9062,-0.29964
0.087266,1.4835,3.1416,-0.5369,0.013726,0.67338,3.4371,-1.0629,-0.64063,-5.3785,1.0598
0.087266,1.5708,3.1416,-0.093924,-0.024734,0.36169,4.4912,-0.70571,-0.40643,-5.1164,1.1833
0.087266,1.6581,3.1416,0.4261,0.0018135,0.049537,4.6249,-0.54024,-0.26697,-2.9045,-2.2412
0.087266,1.7453,3.1416,0.9383,0.12778,-0.24312,3.5142,-0.93624,-0.19328,-2.7633,-0.73123
0.087266,1.8326,3.1416,1.1364,0.37252,-0.3731,2.6279,-1.6051,-0.78136,-2.9297,1.8004
0.087266,1.9199,3.1416,0.9274,0.67005,-0.30964,2.5425,-2.2285,-1.7264,-1.8759,2.4603
0.087266,2.0071,3.1416,0.4071,0.92063,-0.085369,3.0222,-2.5697,-2.4739,0.22793,0.56385
0.087266,2.0944,3.1416,-0.21105,1.0259,0.224,3.4116,-2.4966,-2.507,2.3544,-2.871
0.087266,2.1817,3.1416,-0.66782,0.9243,0.52006,3.0273,-2.0043,-1.634,3.4592,-5.6303
0.087266,2.2689,3.1416,-0.72977,0.62589,0.70207,1.5496,-1.2384,-0.27642,3.3209,-4.8097
0.087266,2.3562,3.1416,-0.26086,0.24792,0.68732,-0.58506,-0.51747,0.24386,3.3818,2.6784
0.087266,2.4435,3.1416,0.14397,-0.080152,0.58875,-1.4722,0.23751,0.61181,-2.3366,-0.99312
0.087266,2.5307,3.1416,0.37728,-0.24456,0.41288,-0.46067,0.81015,0.41696,-2.4335,-0.17351
0.087266,2.618,3.1416,0.27392,-0.23711,0.26303,1.4829,0.97366,0.4832,-1.4251,0.45275
0.087266,2.7053,3.1416,-0.048115,-0.10563,0.16918,3.2437,0.71436,0.8844,-0.45639,0.46836
0.087266,2.7925,3.1416,-0.39801,0.088925,0.12444,4.1969,0.2158,1.349,-0.024865,-0.13708
0.087266,2.8798,3.1416,-0.59005,0.28789,0.1048,4.1852,-0.2443,1.5054,-0.14877,-1.125
0.087266,2.9671,3.1416,-0.5216,0.45033,0.089,3.4962,-0.39706,1.1277,-0.53432,-2.1658
0.087266,3.0543,3.1416,-0.25102,0.56842,0.0783,2.8406,-0.085442,0.38107,-0.74333,-2.9969
0.087266,3.1416,3.1416,-0.050573,0.68001,0.11758,2.8214,0.40685,0.071577,1.2594,-4.4732
0.087266,3.2289,3.1416,0.082077,0.74264,0.14041,3.1747,1.0553,0.012248,-1.2777,-1.4564
0.087266,3.3161,3.1416,0.018194,0.76627,0.13711,2.7624,0.90598,0.44293,-1.2045,-0.28878
0.087266,3.4034,3.1416,-0.16003,0.68072,0.0036405,1.9265,0.33777,0.60879,-0.58217,-0.79801
0.087266,3.4907,3.1416,-0.36157,0.47297,-0.25356,1.0049,-0.34084,0.2945,-0.49521,-1.8712
0.087266,3.5779,3.1416,-0.50487,0.17345,-0.55886,0.27765,-0.91044,-0.35652,-1.2431,-2.1281
0.087266,3.6652,3.1416,-0.53603,-0.15775,-0.80864,-0.086692,-1.2593,-1.0228,-2.531,-0.59399
0.087266,3.7525,3.1416,-0.44714,-0.4446,-0.91257,-0.085053,-1.402,-1.3856,-3.6611,2.627
0.087266,3.8397,3.1416,-0.2945,-0.60888,-0.83482,0.066519,-1.4979,-1.3096,-3.723,5.679
0.087266,3.927,3.1416,-0.2496,-0.60627,-0.67083,0.068843,-1.6144,-1.0929,-3.1639,3.4635
0.087266,4.0143,3.1416,-0.25058,-0.48635,-0.48919,0.21715,-1.8405,-0.84989,-0.21451,1.8341
0.087266,4.1015,3.1416,-0.5028,-0.30663,-0.48197,0.88672,-1.3803,-0.86855,0.89689,-0.21209
0.087266,4.1888,3.1416,-0.80248,-0.10791,-0.62192,2.0814,-0.62459,-0.89974,0.98731,-2.2832
0.087266,4.2761,3.1416,-1.0036,0.088158,-0.85557,3.6282,0.044915,-0.88416,0.64125,-3.9352
0.087266,4.3633,3.1416,-1.0211,0.27102,-1.1139,5.243,0.32714,-0.88049,0.20567,-4.8176
0.087266,4.4506,3.1416,-0.83459,0.43299,-1.3228,6.5961,0.072923,-0.99348,-0.21512,-4.8189
0.087266,4.5379,3.1416,-0.49132,0.56116,-1.4142,7.3781,-0.64352,-1.3021,-0.76443,-4.2118
0.087266,4.6251,3.1416,-0.10979,0.62919,-1.336,7.3653,-1.4532,-1.7877,-1.8383,-3.7989
0.087266,4.7124,3.1416,0.1406,0.59817,-1.0435,6.5487,-1.7853,-2.2428,-2.5694,-2.654
0.087266,4.7997,3.1416,0.26732,0.51778,-0.66541,5.3886,-1.909,-2.4794,-2.2338,-4.0503
0.087266,4.8869,3.1416,0.20599,0.40726,-0.14816,4.4886,-2.1649,-2.3463,-0.83916,-3.0709
0.087266,4.9742,3.1416,-0.029202,0.33334,0.26964,4.4497,-2.8246,-1.8444,0.59826,-1.3117
0.087266,5.0615,3.1416,-0.33412,0.32579,0.45297,5.0279,-3.6975,-1.1194,1.5128,0.2206
0.087266,5.1487,3.1416,-0.56652,0.38341,0.36291,5.5274,-4.3446,-0.39724,1.6973,0.9995
0.087266,5.236,3.1416,-0.5979,0.48014,0.049184,5.1933,-4.2908,0.080928,1.2111,0.86913
0.087266,5.3233,3.1416,-0.36528,0.57114,-0.35731,3.6051,-3.238,0.12337,0.28848,-0.065195
0.087266,5.4105,3.1416,0.076909,0.59883,-0.652,1.0697,-1.2781,-0.3474,-0.75408,-1.5464
0.087266,5.4978,3.1416,0.4217,0.49357,-0.58373,-0.67562,0.80025,-1.0368,0.1215,-2.3583
0.087266,5.5851,3.1416,0.74862,0.317,-0.31865,-2.0344,2.7423,-1.9788,-0.14823,-1.3345
0.087266,5.6723,3.1416,0.63332,0.0092381,0.20839,-1.2335,3.7277,-2.2809,1.4508,-1.5959
0.087266,5.7596,3.1416,0.40127,-0.30778,0.72686,0.0093727,3.8099,-2.2372,2.591,-2.1853
0.087266,5.8469,3.1416,0.24436,-0.53816,1.086,0.7983,3.2014,-2.1048,2.3329,-2.4292
0.087266,5.9341,3.1416,0.23926,-0.61994,1.231,0.87074,2.1992,-2.0713,0.76452,-1.9594
0.087266,6.0214,3.1416,0.36563,-0.53301,1.1793,0.4099,1.1113,-2.2231,-1.3599,-0.73395
0.087266,6.1087,3.1416,0.52446,-0.30703,0.99663,-0.1432,0.18145,-2.513,-2.9806,0.94094
0.087266,6.1959,3.1416,0.5563,-0.029271,0.77354,-0.27756,-0.48425,-2.7287,-3.0932,2.39
0.087266,6.2832,3.1416,0.2596,0.1474,0.60142,0.3999,-0.99219,-2.4605,-1.1095,2.5473

0.17453,0.0,3.1416,0.31487,0.042933,0.91052,-1.0852,-2.1717,-3.5063,-0.51837,2.9479
0.17453,0.087266,3.1416,0.095906,0.14761,0.69124,-0.18659,-2.6442,-3.4039,1.1371,1.5936
0.17453,0.17453,3.1416,-0.093202,0.079772,0.40489,0.31132,-2.8806,-3.3651,1.5385,0.055408
0.17453,0.2618,3.1416,-0.26112,-0.048876,0.12096,0.9515,-2.992,-3.3211,1.4236,-0.4818
0.17453,0.34907,3.1416,-0.39007,-0.16429,-0.10056,1.8114,-2.9702,-3.1152,1.1263,0.24619
0.17453,0.43633,3.1416,-0.44929,-0.22557,-0.21793,2.6709,-2.7432,-2.5897,0.73655,1.8149
0.17453,0.5236,3.1416,-0.40848,-0.22042,-0.21644,3.1799,-2.2302,-1.6728,0.26058,3.3432
0.17453,0.61087,3.1416,-0.25122,-0.16068,-0.1171,3.0263,-1.3967,-0.46531,-0.21892,3.7255
0.17453,0.69813,3.1416,0.011551,-0.077801,0.014543,2.1037,-0.30962,0.67254,-0.3826,1.8636
0.17453,0.7854,3.1416,0.32812,-0.018327,0.059694,0.67924,0.80726,1.0341,0.48567,-3.1011
0.17453,0.87266,3.1416,0.47379,0.033832,0.07863,-0.23799,1.6995,1.4446,1.0558,-2.0546
0.17453,0.95993,3.1416,0.36071,0.043256,0.020548,-0.52699,2.131,1.8938,0.95147,-0.99079
0.17453,1.0472,3.1416,0.035328,0.035262,0.029811,-0.63865,1.9443,2.382,1.1003,-0.19863
0.17453,1.1345,3.1416,-0.37246,0.020863,0.16122,-0.78951,1.2979,2.579,1.2632,-0.68485
0.17453,1.2217,3.1416,-0.73435,0.00048998,0.39455,-0.84403,0.50335,2.2354,0.74664,-1.8913
0.17453,1.309,3.1416,-0.94359,-0.030209,0.65705,-0.51656,-0.10575,1.2827,-1.0297,-2.5481
0.17453,1.3963,3.1416,-0.93485,-0.074561,0.84591,0.42673,-0.30566,-0.066145,-3.9648,-1.5275
0.17453,1.4835,3.1416,-0.70417,-0.12907,0.85076,1.9659,-0.1138,-1.2165,-6.7082,1.3036
0.17453,1.5708,3.1416,-0.32888,-0.1776,0.57612,3.6252,0.079709,-1.0917,-6.0921,4.2296
0.17453,1.6581,3.1416,0.12516,-0.15314,0.26419,4.5174,-0.050778,-1.0129,-2.9329,1.3314
0.17453,1.7453,3.1416,0.56776,-0.006904,-0.081524,4.419,-0.89413,-0.91794,-1.7406,0.80002
0.17453,1.8326,3.1416,0.75368,0.24581,-0.25923,4.2345,-1.9275,-1.3871,-0.69665,0.82094
0.17453,1.9199,3.1416,0.61635,0.51808,-0.2162,4.3778,-2.6578,-2.1877,1.1053,0.5347
0.17453,2.0071,3.1416,0.24329,0.70442,0.012265,4.6758,-2.7939,-2.8685,3.0006,-0.3764
0.17453,2.0944,3.1416,-0.18802,0.71585,0.33486,4.6653,-2.2631,-2.9978,3.734,-1.7079
0.17453,2.1817,3.1416,-0.47419,0.51487,0.63628,3.8897,-1.2286,-2.403,2.439,-2.7529
0.17453,2.2689,3.1416,-0.45003,0.15047,0.80929,2.1957,-0.10703,-1.4091,-0.38097,-2.3215
0.17453,2.3562,3.1416,-0.052617,-0.20682,0.78673,0.029762,0.41479,-1.0778,-1.8732,1.2393
0.17453,2.4435,3.1416,0.25819,-0.46918,0.70193,-0.88977,0.85481,-0.67029,-3.8612,-1.8175
0.17453,2.5307,3.1416,0.3756,-0.49668,0.57371,0.034776,0.8873,-0.40552,-2.0326,-1.3247
0.17453,2.618,3.1416,0.24026,-0.34675,0.47765,1.9189,0.70555,0.18853,-0.43432,0.11788
0.17453,2.7053,3.1416,-0.018315,-0.11011,0.42349,3.7196,0.40549,0.94123,0.27146,1.2748
0.17453,2.7925,3.1416,-0.24746,0.12954,0.3971,4.8216,0.099607,1.4884,0.21771,1.5914
0.17453,2.8798,3.1416,-0.32267,0.3101,0.37741,5.0243,-0.11074,1.4915,-0.089479,1.062
0.17453,2.9671,3.1416,-0.19889,0.40573,0.35329,4.5269,-0.16285,0.85667,-0.19286,0.098449
0.17453,3.0543,3.1416,0.038136,0.44144,0.34047,3.9152,-0.060263,-0.04629,-0.106,-0.60118
0.17453,3.1416,3.1416,0.16181,0.50593,0.39199,3.7062,-0.079893,-0.27932,0.54144,-1.7797
0.17453,3.2289,3.1416,0.20162,0.53669,0.42804,3.7299,-0.02513,-0.10581,-1.2071,1.6374
0.17453,3.3161,3.1416,0.12659,0.57304,0.41753,3.0155,-0.62749,0.39158,-0.98496,2.5227
0.17453,3.4034,3.1416,0.0041181,0.50632,0.25362,1.9601,-1.2979,0.48761,-0.61804,1.3436
0.17453,3.4907,3.1416,-0.11387,0.30314,-0.046102,0.88603,-1.6688,0.045838,-0.81399,-0.52273
0.17453,3.5779,3.1416,-0.1934,-0.011361,-0.3881,0.023969,-1.5791,-0.69792,-1.5133,-1.4969
0.17453,3.6652,3.1416,-0.2208,-0.37014,-0.6513,-0.50267,-1.0598,-1.3522,-2.2404,-0.5051
0.17453,3.7525,3.1416,-0.20518,-0.68093,-0.73553,-0.69405,-0.31895,-1.5863,-2.4547,2.313
0.17453,3.8397,3.1416,-0.18079,-0.84292,-0.60998,-0.69002,0.27328,-1.3472,-1.9019,4.8969
0.17453,3.927,3.1416,-0.23562,-0.79109,-0.40384,-0.59433,0.43566,-1.0962,-1.1582,1.8012
0.17453,4.0143,3.1416,-0.3265,-0.60339,-0.18016,-0.22096,0.28165,-0.84382,-0.78762,0.062838
0.17453,4.1015,3.1416,-0.58733,-0.34813,-0.17724,0.92982,0.48945,-0.78489,-0.63984,-1.4221
0.17453,4.1888,3.1416,-0.86933,-0.10494,-0.34519,2.6201,0.95606,-0.55008,-0.65324,-2.8152
0.17453,4.2761,3.1416,-1.0541,0.084308,-0.62154,4.4994,1.4466,-0.050114,-0.71647,-3.9242
0.17453,4.3633,3.1416,-1.0637,0.2055,-0.9373,6.1812,1.6938,0.60604,-0.75131,-4.437
0.17453,4.4506,3.1416,-0.87124,0.26224,-1.223,7.3184,1.4977,1.193,-0.79553,-4.1556
0.17453,4.5379,3.1416,-0.5109,0.26588,-1.415,7.6797,0.82508,1.4507,-1.0857,-3.2308
0.17453,4.6251,3.1416,-0.088191,0.22545,-1.4613,7.2256,-0.090897,1.1664,-2.1401,-2.3961
0.17453,4.7124,3.1416,0.21672,0.15118,-1.2913,6.2689,-0.7615,0.21507,-4.0655,-1.8075
0.17453,4.7997,3.1416,0.39675,0.063705,-1.0154,5.1022,-1.31,-0.83425,-3.7885,-1.471
0.17453,4.8869,3.1416,0.32572,0.020492,-0.50235,4.5742,-1.8969,-2.1878,-1.9105,-1.5807
0.17453,4.9742,3.1416,0.032476,0.035247,0.0054843,4.9526,-2.6461,-3.1379,0.30547,-1.2373
0.17453,5.0615,3.1416,-0.3507,0.10375,0.33831,5.7834,-3.4116,-3.3869,1.9785,-0.22228
0.17453,5.1487,3.1416,-0.6487,0.20781,0.40588,6.2758,-3.9075,-2.9592,2.5992,1.1634
0.17453,5.236,3.1416,-0.70416,0.31919,0.20472,5.6865,-3.839,-2.1123,2.0192,2.2594
0.17453,5.3233,3.1416,-0.4381,0.40356,-0.17471,3.7054,-3.0325,-1.2482,0.44077,2.2067
0.17453,5.4105,3.1416,0.089516,0.42444,-0.54077,0.83975,-1.5662,-0.82498,-1.5944,0.10774
0.17453,5.4978,3.1416,0.54004,0.33166,-0.6153,-0.9307,0.069794,-0.94987,-1.1094,-4.2537
0.17453,5.5851,3.1416,0.95774,0.17938,-0.50351,-2.1806,1.6274,-1.5607,-2.9607,-1.1037
0.17453,5.6723,3.1416,0.89575,-0.1174,-0.11343,-1.1796,2.696,-1.5242,-0.58719,0.32591
0.17453,5.7596,3.1416,0.64083,-0.44143,0.35102,0.12077,3.1226,-1.108,2.1097,0.00010896
0.17453,5.8469,3.1416,0.38998,-0.68903,0.76011,0.75131,2.8951,-0.68079,3.2219,-1.31
0.17453,5.9341,3.1416,0.25384,-0.78487,1.0448,0.49145,2.1141,-0.59174,2.3834,-2.4891
0.17453,6.0214,3.1416,0.26009,-0.69662,1.1832,-0.3635,0.96526,-1.051,0.31971,-2.5399
0.17453,6.1087,3.1416,0.35679,-0.44974,1.1867,-1.2354,-0.30916,-2.0097,-1.6031,-1.0442
0.17453,6.1959,3.1416,0.4158,-0.1422,1.0869,-1.4965,-1.438,-3.04,-1.8291,1.3744
0.17453,6.2832,3.1416,0.23614,0.040856,0.92157,-0.7019,-2.1491,-3.2151,0.93638,2.5891

0.2618,0.0,3.1416,0.19393,-0.092611,1.0219,-2.0107,-3.5121,-3.8888,1.2086,2.38
0.2618,0.087266,3.1416,0.090759,0.0036102,0.79164,-0.7536,-3.8928,-3.7709,2.1231,0.7435
0.2618,0.17453,3.1416,-0.018699,-0.036368,0.4838,0.10235,-3.6314,-3.4396,1.9507,-0.98543
0.2618,0.2618,3.1416,-0.13338,-0.11548,0.20098,1.0244,-3.161,-3.1554,1.5564,-1.5519
0.2618,0.34907,3.1416,-0.22283,-0.17801,-0.0014712,2.0433,-2.7229,-2.9079,1.2224,-0.72563
0.2618,0.43633,3.1416,-0.24533,-0.20047,-0.10748,2.9245,-2.3998,-2.5481,0.87204,0.99576
0.2618,0.5236,3.1416,-0.16602,-0.18248,-0.1322,3.3383,-2.1499,-1.9204,0.29397,2.6843
0.2618,0.61087,3.1416,0.024926,-0.1377,-0.11401,3.0311,-1.8402,-0.99442,-0.63426,3.2784
0.2618,0.69813,3.1416,0.2942,-0.08468,-0.1065,1.9957,-1.2801,0.0023667,-1.722,1.8803
0.2618,0.7854,3.1416,0.54719,-0.037777,-0.17046,0.64226,-0.25537,0.453,-2.2417,-1.947
0.2618,0.87266,3.1416,0.63481,0.01701,-0.2411,-0.055809,0.79019,0.9974,-2.4354,-0.12575
0.2618,0.95993,3.1416,0.45796,0.064681,-0.33702,0.11704,1.8642,1.6373,-2.1807,1.4023
0.2618,1.0472,3.1416,0.10093,0.097679,-0.32497,0.34801,2.4204,2.2587,-1.2976,2.1071
0.2618,1.1345,3.1416,-0.30924,0.10391,-0.15492,0.17639,2.3798,2.4788,-0.43729,1.0023
0.2618,1.2217,3.1416,-0.6626,0.073024,0.14969,-0.33384,1.9391,2.0272,-0.41544,-1.1599
0.2618,1.309,3.1416,-0.87699,0.0011417,0.51075,-0.80255,1.415,0.8454,-1.7683,-2.775
0.2618,1.3963,3.1416,-0.90886,-0.1045,0.81434,-0.74206,1.0887,-0.81396,-4.3091,-2.272
0.2618,1.4835,3.1416,-0.76395,-0.22086,0.92964,0.23427,1.05,-2.2879,-6.6846,1.0005
0.2618,1.5708,3.1416,-0.50804,-0.30438,0.72775,2.2034,1.0419,-2.4038,-5.9313,5.8883
0.2618,1.6581,3.1416,-0.16927,-0.31765,0.46616,3.6445,0.65427,-2.4096,-2.3409,4.2827
0.2618,1.7453,3.1416,0.18025,-0.20688,0.14576,4.4805,-0.44184,-2.1382,-0.28757,3.082
0.2618,1.8326,3.1416,0.36318,-0.013667,-0.0077623,4.9408,-1.6132,-2.2205,1.3636,1.3741
0.2618,1.9199,3.1416,0.32882,0.17507,0.056219,5.2579,-2.2899,-2.5743,2.7867,-0.13071
0.2618,2.0071,3.1416,0.13733,0.2705,0.28699,5.3646,-2.183,-2.9155,3.4371,-1.0634
0.2618,2.0944,3.1416,-0.089319,0.20928,0.57662,5.0537,-1.294,-2.9414,2.6486,-1.3126
0.2618,2.1817,3.1416,-0.21638,-0.01889,0.80405,4.1377,0.076775,-2.5144,0.23161,-0.94187
0.2618,2.2689,3.1416,-0.14543,-0.34388,0.87921,2.6083,1.3204,-1.8443,-2.9295,-0.10565
0.2618,2.3562,3.1416,0.13657,-0.58762,0.78713,0.79584,1.511,-1.6724,-4.2785,1.0335
0.2618,2.4435,3.1416,0.32512,-0.71721,0.67676,0.026691,1.5545,-1.2787,-3.5067,-0.73521
0.2618,2.5307,3.1416,0.33722,-0.60059,0.60159,0.68735,1.0902,-0.69618,-0.67701,-1.0591
0.2618,2.618,3.1416,0.20649,-0.33759,0.59806,2.0393,0.6713,0.17526,1.1554,0.24131
0.2618,2.7053,3.1416,0.051944,-0.037038,0.63894,3.2938,0.45605,0.97405,1.6903,1.9565
0.2618,2.7925,3.1416,-0.032334,0.2126,0.6837,4.0404,0.44705,1.3201,1.342,3.2037
0.2618,2.8798,3.1416,0.0027347,0.35533,0.69634,4.1918,0.54356,0.97895,0.79971,3.5368
0.2618,2.9671,3.1416,0.14115,0.37969,0.6633,3.9296,0.59355,0.026677,0.58749,3.0561
0.2618,3.0543,3.1416,0.28176,0.33087,0.61132,3.6492,0.44585,-0.98614,0.62423,2.5184
0.2618,3.1416,3.1416,0.27563,0.32513,0.61652,3.5197,-0.11863,-1.1147,0.2587,1.3199
0.2618,3.2289,3.1416,0.17829,0.30145,0.60416,3.4842,-0.70008,-0.65411,0.31811,4.0888
0.2618,3.3161,3.1416,0.078711,0.32954,0.55789,2.5281,-1.737,-0.097886,0.78014,4.2984
0.2618,3.4034,3.1416,0.019949,0.29327,0.37958,1.2371,-2.4853,-0.011794,0.55343,2.6818
0.2618,3.4907,3.1416,0.0051484,0.14757,0.089562,0.018206,-2.5561,-0.41095,-0.38803,0.54068
0.2618,3.5779,3.1416,0.012411,-0.096013,-0.22069,-0.88562,-1.8663,-0.9914,-1.4671,-0.78838
0.2618,3.6652,3.1416,0.0096393,-0.38358,-0.436,-1.3805,-0.58717,-1.3617,-1.9656,-0.46767
0.2618,3.7525,3.1416,-0.030616,-0.6333,-0.46483,-1.5065,0.90513,-1.2745,-1.4867,1.308
0.2618,3.8397,3.1416,-0.1163,-0.74975,-0.2867,-1.4231,2.0804,-0.8581,-0.41662,2.7775
0.2618,3.927,3.1416,-0.24115,-0.66709,-0.045626,-1.1881,2.5115,-0.78658,0.25826,-0.61038
0.2618,4.0143,3.1416,-0.38438,-0.46493,0.20643,-0.66315,2.4684,-0.86689,-1.2747,-2.0151
0.2618,4.1015,3.1416,-0.60093,-0.21481,0.21002,0.71489,2.5062,-1.1138,-1.7523,-2.1795
0.2618,4.1888,3.1416,-0.81237,-0.001544,0.028848,2.5778,2.746,-0.9375,-1.8876,-2.3964
0.2618,4.2761,3.1416,-0.94467,0.13241,-0.27158,4.4773,3.0797,-0.16641,-1.9379,-2.9186
0.2618,4.3633,3.1416,-0.94145,0.1771,-0.62664,5.9741,3.2839,1.057,-1.9091,-3.396
0.2618,4.4506,3.1416,-0.77727,0.14524,-0.97538,6.727,3.1335,2.381,-1.7599,-3.3114
0.2618,4.5379,3.1416,-0.47084,0.062363,-1.2632,6.5822,2.5154,3.3491,-1.6056,-2.4182
0.2618,4.6251,3.1416,-0.098275,-0.043081,-1.4448,5.6622,1.5424,3.5047,-1.9222,-1.1764
0.2618,4.7124,3.1416,0.18989,-0.13209,-1.4391,4.5602,0.603,2.3904,-3.6659,-0.52329
0.2618,4.7997,3.1416,0.37019,-0.21233,-1.3215,3.4188,-0.29988,0.8803,-3.1642,1.6232
0.2618,4.8869,3.1416,0.30229,-0.20233,-0.90805,3.3094,-1.189,-1.5987,-1.6453,0.8002
0.2618,4.9742,3.1416,0.0088234,-0.13406,-0.40299,4.2024,-2.0467,-3.7494,0.46011,-0.30581
0.2618,5.0615,3.1416,-0.37715,-0.03674,0.018615,5.4492,-2.7715,-4.8861,2.4206,-0.39947
0.2618,5.1487,3.1416,-0.67506,0.064307,0.23117,6.1602,-3.2267,-4.8341,3.4606,0.67853
0.2618,5.236,3.1416,-0.71971,0.1489,0.17895,5.5838,-3.2896,-3.8291,3.0164,2.2065
0.2618,5.3233,3.1416,-0.42424,0.20319,-0.10351,3.4844,-2.9007,-2.4164,0.9928,2.837
0.2618,5.4105,3.1416,0.15697,0.22085,-0.47103,0.52125,-2.1119,-1.3506,-1.9806,0.85152
0.2618,5.4978,3.1416,0.69101,0.18016,-0.66776,-1.1379,-1.0927,-1.0699,-2.1961,-5.2793
0.2618,5.5851,3.1416,1.1832,0.10783,-0.72007,-2.2157,-0.080998,-1.4539,-5.4613,-1.0648
0.2618,5.6723,3.1416,1.1886,-0.099034,-0.52645,-1.028,0.95643,-1.1734,-3.2812,2.5956
0.2618,5.7596,3.1416,0.93254,-0.36182,-0.18922,0.27034,1.6666,-0.4868,-0.072141,3.4847
0.2618,5.8469,3.1416,0.60115,-0.59268,0.20625,0.67054,1.8152,0.15444,1.9217,1.779
0.2618,5.9341,3.1416,0.33025,-0.7148,0.58965,0.026363,1.3043,0.28892,2.1161,-0.95205
0.2618,6.0214,3.1416,0.1933,-0.68254,0.9038,-1.2291,0.19081,-0.37193,1.0748,-2.747
0.2618,6.1087,3.1416,0.18972,-0.50176,1.1027,-2.3668,-1.2956,-1.7609,-0.0024242,-2.2535
0.2618,6.1959,3.1416,0.23318,-0.24995,1.1498,-2.6451,-2.7346,-3.2719,0.20811,0.27116
0.2618,6.2832,3.1416,0.13982,-0.096507,1.0158,-1.5929,-3.4969,-3.5773,2.642,1.9586

0.34907,0.0,3.1416,0.026531,-0.15424,0.85807,-2.3544,-4.587,-3.6993,1.6044,1.2646
0.34907,0.087266,3.1416,-0.012346,-0.096461,0.64219,-0.73253,-4.7527,-3.3027,1.7317,-0.70209
0.34907,0.17453,3.1416,-0.063544,-0.10071,0.355,0.34659,-4.0186,-2.6751,1.4665,-1.989
0.34907,0.2618,3.1416,-0.10764,-0.10949,0.12671,1.3328,-3.0707,-2.3077,1.3771,-2.09
0.34907,0.34907,3.1416,-0.11242,-0.10067,0.0016084,2.2866,-2.3376,-2.2447,1.486,-1.1248
0.34907,0.43633,3.1416,-0.046875,-0.075233,-0.03664,3.0339,-2.0097,-2.2679,1.501,0.37503
0.34907,0.5236,3.1416,0.10482,-0.044993,-0.039638,3.3221,-2.0584,-2.0814,1.046,1.6813
0.34907,0.61087,3.1416,0.32934,-0.020356,-0.068934,2.9751,-2.2558,-1.4962,-0.10737,2.0836
0.34907,0.69813,3.1416,0.57019,0.0019465,-0.17069,2.0487,-2.1936,-0.61469,-1.8094,1.1041
0.34907,0.7854,3.1416,0.71375,0.051114,-0.35036,0.98567,-1.3028,-0.015297,-3.3007,-1.2878
0.34907,0.87266,3.1416,0.71227,0.12183,-0.52163,0.71245,-0.15711,0.73735,-4.1071,0.33305
0.34907,0.95993,3.1416,0.48038,0.22294,-0.66637,1.4823,1.4577,1.604,-3.1967,1.8268
0.34907,1.0472,3.1416,0.13304,0.30377,-0.66304,2.1692,2.6765,2.3596,-1.6156,2.5435
0.34907,1.1345,3.1416,-0.22368,0.32971,-0.47289,2.0722,3.2024,2.5779,-0.46479,1.5767
0.34907,1.2217,3.1416,-0.51691,0.28448,-0.12721,1.1539,3.1113,1.9771,-0.44375,-0.5052
0.34907,1.309,3.1416,-0.70432,0.17039,0.29085,-0.15529,2.6872,0.51647,-1.7297,-2.3277
0.34907,1.3963,3.1416,-0.77137,0.0084946,0.66437,-1.1535,2.2573,-1.5078,-3.8565,-2.3785
0.34907,1.4835,3.1416,-0.7286,-0.16118,0.86083,-1.0631,2.0271,-3.3655,-5.5943,0.32438
0.34907,1.5708,3.1416,-0.60898,-0.27945,0.75024,0.77336,1.9159,-3.7965,-4.8277,5.5639
0.34907,1.6581,3.1416,-0.4045,-0.34216,0.5759,2.3497,1.4183,-3.9227,-1.5563,5.0758
0.34907,1.7453,3.1416,-0.15208,-0.30208,0.34789,3.7738,0.29394,-3.4527,0.63758,4.1452
0.34907,1.8326,3.1416,0.0284,-0.20911,0.26999,4.6552,-0.83639,-3.0439,2.0589,1.7878
0.34907,1.9199,3.1416,0.092325,-0.13039,0.36887,5.0584,-1.4058,-2.7692,2.5087,-0.51172
0.34907,2.0071,3.1416,0.065776,-0.12386,0.5748,5.0247,-1.1535,-2.5322,1.8842,-1.7863
0.34907,2.0944,3.1416,0.013315,-0.22203,0.77334,4.5907,-0.12957,-2.1937,0.29112,-1.6351
0.34907,2.1817,3.1416,0.0057512,-0.41568,0.85695,3.8059,1.2998,-1.6974,-1.8444,-0.2723
0.34907,2.2689,3.1416,0.087905,-0.63765,0.77671,2.7508,2.4477,-1.1964,-3.6631,1.424
0.34907,2.3562,3.1416,0.24638,-0.74658,0.59392,1.5547,2.3013,-1.1792,-3.7602,1.8629
0.34907,2.4435,3.1416,0.31796,-0.74885,0.45094,1.0474,2.0083,-0.94066,-1.9435,1.411
0.34907,2.5307,3.1416,0.25367,-0.54604,0.44462,1.3111,1.2319,-0.39483,0.76408,0.40784
0.34907,2.618,3.1416,0.15261,-0.23567,0.56095,1.7947,0.73281,0.32004,2.4028,0.76953
0.34907,2.7053,3.1416,0.11047,0.085168,0.72822,2.0829,0.67083,0.78706,2.7869,2.1053
0.34907,2.7925,3.1416,0.1614,0.33722,0.87173,2.1003,0.93741,0.70763,2.2701,3.686
0.34907,2.8798,3.1416,0.28525,0.46979,0.9335,1.9832,1.2704,-0.0047562,1.4343,4.7959
0.34907,2.9671,3.1416,0.4149,0.47146,0.89189,1.9512,1.3692,-1.1306,0.77874,5.0845
0.34907,3.0543,3.1416,0.4435,0.38089,0.78129,2.179,1.009,-2.0508,0.40975,4.9183
0.34907,3.1416,3.1416,0.3003,0.30708,0.70595,2.3205,0.089198,-2.0152,-0.32477,3.2941
0.34907,3.2289,3.1416,0.062485,0.21637,0.6092,2.4536,-0.90045,-1.2709,1.3802,4.944
0.34907,3.3161,3.1416,-0.080162,0.2042,0.51542,1.3656,-2.1145,-0.77475,2.2395,4.4739
0.34907,3.4034,3.1416,-0.10284,0.18391,0.34232,-0.063448,-2.8143,-0.76878,1.7338,2.729
0.34907,3.4907,3.1416,-0.041072,0.11267,0.1034,-1.2775,-2.6626,-1.0834,0.31009,0.72882
0.34907,3.5779,3.1416,0.038267,-0.015113,-0.13057,-1.9985,-1.6531,-1.3573,-1.1161,-0.62049
0.34907,3.6652,3.1416,0.065933,-0.1745,-0.2701,-2.1801,-0.039193,-1.2572,-1.6583,-0.81333
0.34907,3.7525,3.1416,-0.00070139,-0.31662,-0.24554,-1.9621,1.7373,-0.69768,-0.95682,-0.032091
0.34907,3.8397,3.1416,-0.14867,-0.37529,-0.045602,-1.6242,3.117,-0.060801,0.32335,0.56547
0.34907,3.927,3.1416,-0.29484,-0.29959,0.19863,-1.3039,3.6602,-0.24655,0.65975,-2.0451
0.34907,4.0143,3.1416,-0.44115,-0.14251,0.44769,-0.81726,3.696,-0.83428,-1.2717,-2.9812
0.34907,4.1015,3.1416,-0.57515,0.032459,0.45458,0.44782,3.6652,-1.5963,-1.8281,-2.0542
0.34907,4.1888,3.1416,-0.68897,0.17086,0.28144,2.1299,3.7915,-1.7268,-2.1052,-1.3591
0.34907,4.2761,3.1416,-0.75732,0.24625,-0.013221,3.7628,4.0467,-0.95692,-2.4551,-1.5115
0.34907,4.3633,3.1416,-0.75054,0.25387,-0.37522,4.8881,4.2555,0.57095,-2.7781,-2.1867
0.34907,4.4506,3.1416,-0.64765,0.20421,-0.7554,5.168,4.2003,2.4291,-2.8136,-2.6593
0.34907,4.5379,3.1416,-0.44938,0.11663,-1.1103,4.4976,3.726,4.0299,-2.4318,-2.3432
0.34907,4.6251,3.1416,-0.19126,0.013,-1.4029,3.1179,2.8445,4.7522,-1.9246,-1.3305
0.34907,4.7124,3.1416,0.034369,-0.067053,-1.5516,1.8515,1.8024,3.8848,-2.5338,-0.27718
0.34907,4.7997,3.1416,0.18648,-0.14364,-1.5945,0.74102,0.70842,2.4498,-1.8357,3.0162
0.34907,4.8869,3.1416,0.14837,-0.12336,-1.3224,1.0604,-0.42023,-0.49611,-1.1369,2.6043
0.34907,4.9742,3.1416,-0.082354,-0.057908,-0.88243,2.5569,-1.4105,-3.307,0.29285,1.157
0.34907,5.0615,3.1416,-0.39715,0.014798,-0.43262,4.413,-2.1618,-5.0436,2.1317,0.25683
0.34907,5.1487,3.1416,-0.63555,0.071137,-0.1129,5.6268,-2.632,-5.3761,3.5073,0.48885
0.34907,5.236,3.1416,-0.64433,0.10221,-0.016657,5.3932,-2.8236,-4.487,3.4986,1.5307
0.34907,5.3233,3.1416,-0.33652,0.11431,-0.16206,3.4837,-2.7704,-2.9745,1.6376,2.2427
0.34907,5.4105,3.1416,0.24946,0.12937,-0.46338,0.62787,-2.5232,-1.7547,-1.5889,0.75833
0.34907,5.4978,3.1416,0.82211,0.15632,-0.72162,-0.89282,-2.0288,-1.4529,-2.5752,-5.1319
0.34907,5.5851,3.1416,1.3529,0.18657,-0.89098,-1.8725,-1.5082,-1.9152,-6.3226,-1.6633
0.34907,5.6723,3.1416,1.4272,0.11292,-0.88717,-0.64431,-0.58538,-1.6234,-5.093,3.2761
0.34907,5.7596,3.1416,1.1977,-0.042707,-0.70841,0.53079,0.2498,-0.83204,-2.5829,5.6522
0.34907,5.8469,3.1416,0.82492,-0.22538,-0.38633,0.65557,0.61279,-0.041898,-0.64847,4.6951
0.34907,5.9341,3.1416,0.45317,-0.3698,0.02125,-0.32876,0.27322,0.21825,0.20306,1.7021
0.34907,6.0214,3.1416,0.18757,-0.4229,0.43751,-1.8676,-0.79592,-0.3897,0.32239,-1.1593
0.34907,6.1087,3.1416,0.070295,-0.36643,0.77391,-3.118,-2.3691,-1.7946,0.42702,-2.0484
0.34907,6.1959,3.1416,0.057115,-0.23955,0.93736,-3.2738,-3.919,-3.2977,1.1101,-0.6481
0.34907,6.2832,3.1416,-0.0060945,-0.16143,0.83748,-1.8906,-4.5677,-3.3537,2.3495,0.63773

0.43633,0.0,3.1416,-0.13359,-0.098229,0.50809,-2.0634,-5.0137,-3.09,0.38329,-0.20335
0.43633,0.087266,3.1416,-0.16699,-0.11537,0.32604,-0.16384,-4.9536,-2.3089,0.1876,-2.0358
0.43633,0.17453,3.1416,-0.20084,-0.11442,0.10033,0.93683,-3.9252,-1.5308,0.32745,-2.3424
0.43633,0.2618,3.1416,-0.18595,-0.078446,-0.024682,1.7438,-2.7319,-1.3132,0.87844,-1.7863
0.43633,0.34907,3.1416,-0.094016,-0.017427,-0.022637,2.4185,-1.8884,-1.6398,1.5663,-0.90283
0.43633,0.43633,3.1416,0.08022,0.045752,0.055168,2.9056,-1.6319,-2.1557,1.9571,-0.098208
0.43633,0.5236,3.1416,0.31673,0.089255,0.12018,3.0615,-1.9339,-2.4027,1.6482,0.35135
0.43633,0.61087,3.1416,0.56803,0.10628,0.086961,2.781,-2.5115,-2.0551,0.45783,0.30081
0.43633,0.69813,3.1416,0.75696,0.11901,-0.086413,2.1253,-2.8389,-1.1552,-1.3836,-0.26265
0.43633,0.7854,3.1416,0.77449,0.1926,-0.35798,1.4498,-2.1594,-0.34825,-3.0436,-1.2186
0.43633,0.87266,3.1416,0.6804,0.29484,-0.6149,1.6677,-1.0628,0.64541,-3.8089,-0.58625
0.43633,0.95993,3.1416,0.42214,0.45248,-0.8052,3.0171,0.78959,1.6816,-1.9875,0.43992
0.43633,1.0472,3.1416,0.12621,0.57738,-0.82686,4.1979,2.3815,2.5095,0.146,1.165
0.43633,1.1345,3.1416,-0.13846,0.62128,-0.65793,4.3179,3.2845,2.7139,1.1621,0.84861
0.43633,1.2217,3.1416,-0.34571,0.56949,-0.33643,3.2093,3.4848,2.0252,0.64786,-0.34275
0.43633,1.309,3.1416,-0.49582,0.43461,0.057356,1.2718,3.2239,0.41384,-1.043,-1.6475
0.43633,1.3963,3.1416,-0.59922,0.25037,0.41877,-0.6843,2.8396,-1.816,-3.0405,-2.0204
0.43633,1.4835,3.1416,-0.66014,0.0654,0.63654,-1.5952,2.6065,-3.932,-4.2077,-0.4445
0.43633,1.5708,3.1416,-0.66024,-0.062998,0.61059,-0.30079,2.5769,-4.6799,-3.3915,3.7577
0.43633,1.6581,3.1416,-0.57732,-0.16038,0.53465,0.98004,2.1579,-4.9752,-1.0404,3.7886
0.43633,1.7453,3.1416,-0.40507,-0.1967,0.43354,2.5594,1.1739,-4.4363,0.71612,3.4961
0.43633,1.8326,3.1416,-0.22959,-0.21205,0.44819,3.5983,0.14988,-3.6454,1.4791,1.3835
0.43633,1.9199,3.1416,-0.09584,-0.24056,0.56965,4.0207,-0.39342,-2.7721,1.0893,-1.0403
0.43633,2.0071,3.1416,-0.006509,-0.30374,0.71617,3.9385,-0.21351,-1.8841,-0.14206,-2.5099
0.43633,2.0944,3.1416,0.058872,-0.40602,0.7841,3.5579,0.64454,-1.0183,-1.6265,-2.2676
0.43633,2.1817,3.1416,0.12475,-0.5302,0.69887,3.0852,1.8392,-0.25033,-2.6919,-0.32853
0.43633,2.2689,3.1416,0.20041,-0.63298,0.46589,2.6333,2.7232,0.23505,-2.7754,2.2549
0.43633,2.3562,3.1416,0.26079,-0.64047,0.22151,2.1279,2.3349,0.073946,-1.6173,3.1279
0.43633,2.4435,3.1416,0.24558,-0.56954,0.071741,1.908,1.8703,0.0047743,-0.14518,3.5466
0.43633,2.5307,3.1416,0.13444,-0.36922,0.14654,1.756,1.0493,0.14459,1.5689,2.3198
0.43633,2.618,3.1416,0.062071,-0.089058,0.37996,1.3056,0.64757,0.31382,2.6266,1.5023
0.43633,2.7053,3.1416,0.10273,0.21137,0.66385,0.52921,0.76611,0.18809,2.8617,1.7652
0.43633,2.7925,3.1416,0.249,0.47117,0.89739,-0.29019,1.2087,-0.37325,2.3896,2.903
0.43633,2.8798,3.1416,0.4356,0.63965,1.0064,-0.76765,1.6303,-1.3057,1.4815,4.2709
0.43633,2.9671,3.1416,0.56327,0.68789,0.96269,-0.62468,1.6852,-2.3182,0.43906,5.2231
0.43633,3.0543,3.1416,0.52258,0.6203,0.80313,0.1022,1.1761,-2.872,-0.53131,5.5495
0.43633,3.1416,3.1416,0.288,0.5047,0.6502,0.53122,0.17332,-2.6085,-1.1985,3.6399
0.43633,3.2289,3.1416,-0.047144,0.35253,0.47071,0.90053,-0.89175,-1.6414,1.0924,4.3061
0.43633,3.3161,3.1416,-0.24839,0.27414,0.33789,-0.23437,-1.9495,-1.3787,2.3176,3.4081
0.43633,3.4034,3.1416,-0.28792,0.23908,0.1885,-1.6469,-2.4549,-1.6007,2.0791,1.725
0.43633,3.4907,3.1416,-0.21284,0.21964,0.022117,-2.6241,-2.1949,-1.9014,0.84895,-0.034658
0.43633,3.5779,3.1416,-0.10853,0.19518,-0.12305,-2.8801,-1.2212,-1.8684,-0.48241,-1.3253
0.43633,3.6652,3.1416,-0.061885,0.1565,-0.19451,-2.47,0.21767,-1.2623,-1.0584,-1.8565
0.43633,3.7525,3.1416,-0.12469,0.11016,-0.14971,-1.703,1.744,-0.19644,-0.50839,-1.6846
0.43633,3.8397,3.1416,-0.2769,0.082851,0.019637,-1.0563,2.9184,0.68321,0.60063,-1.3055
0.43633,3.927,3.1416,-0.39834,0.10554,0.22303,-0.80206,3.4207,0.30754,0.46674,-2.3237
0.43633,4.0143,3.1416,-0.50826,0.17005,0.43078,-0.61889,3.5281,-0.73848,-0.78663,-2.6514
0.43633,4.1015,3.1416,-0.55216,0.23197,0.43976,0.19934,3.5636,-1.9418,-1.0433,-1.3172
0.43633,4.1888,3.1416,-0.57549,0.28992,0.29349,1.4133,3.722,-2.4126,-1.3472,-0.38632
0.43633,4.2761,3.1416,-0.59185,0.34093,0.033632,2.5974,4.0061,-1.8317,-1.9911,-0.51577
0.43633,4.3633,3.1416,-0.5939,0.38045,-0.30043,3.2871,4.2963,-0.31821,-2.7818,-1.4411
0.43633,4.4506,3.1416,-0.56426,0.40241,-0.67196,3.1266,4.42,1.7033,-3.3044,-2.4628
0.43633,4.5379,3.1416,-0.48642,0.39923,-1.0473,2.0159,4.2213,3.6354,-3.1866,-2.9326
0.43633,4.6251,3.1416,-0.35559,0.36196,-1.3962,0.2589,3.6306,4.8408,-2.3641,-2.7404
0.43633,4.7124,3.1416,-0.20004,0.30626,-1.6433,-1.156,2.6976,4.502,-1.7031,-1.1888
0.43633,4.7997,3.1416,-0.076204,0.22188,-1.7992,-2.2268,1.6215,3.6035,-0.92217,2.2546
0.43633,4.8869,3.1416,-0.059325,0.20652,-1.6569,-1.5258,0.3373,0.85098,-1.0368,3.087
0.43633,4.9742,3.1416,-0.1849,0.22025,-1.3085,0.56669,-0.79928,-2.0367,-0.3965,2.441
0.43633,5.0615,3.1416,-0.38313,0.23279,-0.88127,3.1119,-1.6241,-4.0257,1.117,1.4102
0.43633,5.1487,3.1416,-0.52966,0.2267,-0.50791,5.001,-2.114,-4.6904,2.7105,0.80797
0.43633,5.236,3.1416,-0.4963,0.2005,-0.29622,5.3438,-2.3362,-4.1379,3.2999,0.92524
0.43633,5.3233,3.1416,-0.20185,0.17183,-0.29896,3.8575,-2.3977,-2.9317,2.1306,1.2894
0.43633,5.4105,3.1416,0.33726,0.18061,-0.48372,1.2551,-2.3949,-2.015,-0.60221,0.42247
0.43633,5.4978,3.1416,0.89455,0.26275,-0.72332,-0.15725,-2.2098,-2.0587,-2.1547,-3.9806
0.43633,5.5851,3.1416,1.4187,0.38028,-0.92589,-1.1569,-2.0263,-2.8877,-5.3582,-2.5483
0.43633,5.6723,3.1416,1.5482,0.438,-1.0511,-0.062306,-1.2872,-2.8112,-5.1419,2.1279
0.43633,5.7596,3.1416,1.3664,0.40329,-1.019,0.87998,-0.51645,-2.0708,-3.8901,5.4931
0.43633,5.8469,3.1416,0.99865,0.2921,-0.81172,0.73246,-0.14516,-1.1811,-2.7177,5.9613
0.43633,5.9341,3.1416,0.58169,0.14789,-0.46266,-0.48256,-0.44898,-0.7004,-1.8799,3.978
0.43633,6.0214,3.1416,0.23324,0.020487,-0.046134,-2.1325,-1.4855,-1.0007,-1.1816,1.0832
0.43633,6.1087,3.1416,0.021447,-0.054964,0.33345,-3.3241,-3.0315,-2.0389,-0.38724,-1.0257
0.43633,6.1959,3.1416,-0.065571,-0.079153,0.5522,-3.2526,-4.521,-3.1269,0.36964,-1.4311
0.43633,6.2832,3.1416,-0.15024,-0.10969,0.47741,-1.5516,-4.9821,-2.7023,0.17704,-0.93232

0.5236,0.0,3.1416,-0.22742,0.065494,0.13216,-1.3494,-4.5719,-2.4007,-1.8049,-1.7302
0.5236,0.087266,3.1416,-0.30124,-0.052091,-0.0032563,0.67415,-4.4299,-1.3451,-1.6646,-2.5796
0.5236,0.17453,3.1416,-0.36525,-0.097966,-0.14235,1.5888,-3.4331,-0.69451,-0.92033,-1.7881
0.5236,0.2618,3.1416,-0.33051,-0.075287,-0.14327,2.0131,-2.3225,-0.878,0.14855,-0.86619
0.5236,0.34907,3.1416,-0.17153,-0.0096839,8.0789e-05,2.2571,-1.5787,-1.7126,1.1295,-0.47752
0.5236,0.43633,3.1416,0.087577,0.065178,0.20787,2.4143,-1.4275,-2.6751,1.607,-0.68407
0.5236,0.5236,3.1416,0.38688,0.12205,0.36408,2.4554,-1.8465,-3.174,1.2931,-1.1912
0.5236,0.61087,3.1416,0.64451,0.15454,0.36636,2.3205,-2.571,-2.8211,0.15689,-1.5927
0.5236,0.69813,3.1416,0.77043,0.19157,0.17573,2.012,-3.1,-1.7035,-1.4445,-1.6159
0.5236,0.7854,3.1416,0.68029,0.31181,-0.13353,1.6877,-2.7026,-0.65525,-2.6363,-1.367
0.5236,0.87266,3.1416,0.5233,0.45905,-0.43221,2.3115,-1.8441,0.55785,-2.634,-1.888
0.5236,0.95993,3.1416,0.28863,0.66533,-0.64715,4.0623,-0.16617,1.6362,0.063955,-1.5227
0.5236,1.0472,3.1416,0.08353,0.82275,-0.70867,5.6682,1.3906,2.4441,2.5072,-0.93993
0.5236,1.1345,3.1416,-0.072689,0.88274,-0.61369,6.1363,2.396,2.6574,3.1926,-0.61505
0.5236,1.2217,3.1416,-0.19936,0.83956,-0.39977,5.1542,2.8018,2.0461,2.0003,-0.74073
0.5236,1.309,3.1416,-0.32883,0.71759,-0.12998,2.9983,2.8012,0.56988,-0.2824,-1.2032
0.5236,1.3963,3.1416,-0.48077,0.55873,0.12211,0.44248,2.6888,-1.5267,-2.4377,-1.5587
0.5236,1.4835,3.1416,-0.63657,0.40974,0.28757,-1.3333,2.7201,-3.6192,-3.293,-1.0098
0.5236,1.5708,3.1416,-0.71367,0.30958,0.31713,-0.83499,2.971,-4.6072,-2.1974,1.6185
0.5236,1.6581,3.1416,-0.71264,0.21098,0.32323,-0.16604,2.7952,-5.1159,-1.0276,1.5788
0.5236,1.7453,3.1416,-0.58547,0.12016,0.34247,1.1817,2.0208,-4.7439,0.14075,1.753
0.5236,1.8326,3.1416,-0.4156,0.018387,0.42893,2.1593,1.0488,-3.8599,0.38385,0.31285
0.5236,1.9199,3.1416,-0.25095,-0.091769,0.54085,2.5819,0.35179,-2.6325,-0.16299,-1.6656
0.5236,2.0071,3.1416,-0.10842,-0.19821,0.60076,2.5617,0.18877,-1.2371,-1.0558,-2.9654
0.5236,2.0944,3.1416,0.011995,-0.28475,0.53552,2.3595,0.5835,0.12836,-1.7408,-2.6545
0.5236,2.1817,3.1416,0.11316,-0.3365,0.31655,2.2351,1.3028,1.227,-1.7542,-0.5107
0.5236,2.2689,3.1416,0.18672,-0.34533,-0.00017123,2.2986,1.8348,1.7673,-0.92069,2.5526
0.5236,2.3562,3.1416,0.19903,-0.31522,-0.23388,2.3612,1.3673,1.387,0.4472,4.0613
0.5236,2.4435,3.1416,0.1414,-0.24584,-0.34144,2.3771,0.95145,0.91226,1.015,4.7036
0.5236,2.5307,3.1416,0.003051,-0.13448,-0.18836,1.9336,0.37064,0.41884,1.3464,3.7681
0.5236,2.618,3.1416,-0.070125,0.047539,0.12156,0.795,0.23275,-0.13783,1.565,2.1927
0.5236,2.7053,3.1416,-0.0090724,0.2931,0.46808,-0.77742,0.53253,-0.88675,1.6633,1.2809
0.5236,2.7925,3.1416,0.171,0.56406,0.74682,-2.2365,1.0216,-1.7841,1.5567,1.3907
0.5236,2.8798,3.1416,0.39587,0.80518,0.88405,-3.0165,1.3587,-2.6531,1.1182,2.2538
0.5236,2.9671,3.1416,0.55757,0.95802,0.85136,-2.8,1.2599,-3.2235,0.21216,3.2946
0.5236,3.0543,3.1416,0.53966,0.97488,0.68046,-1.7854,0.64904,-3.1718,-1.2718,3.9493
0.5236,3.1416,3.1416,0.30293,0.85993,0.48798,-1.2533,-0.20062,-2.6525,-1.8187,2.4704
0.5236,3.2289,3.1416,-0.04833,0.67157,0.26232,-0.78152,-1.0464,-1.5806,-0.4716,2.8518
0.5236,3.3161,3.1416,-0.31537,0.51971,0.11525,-1.9438,-1.6748,-1.7196,0.77361,1.9406
0.5236,3.4034,3.1416,-0.43522,0.43653,0.0026958,-3.1809,-1.8832,-2.3249,1.2094,0.33949
0.5236,3.4907,3.1416,-0.42889,0.41645,-0.091895,-3.6755,-1.6285,-2.7424,0.89012,-1.4051
0.5236,3.5779,3.1416,-0.36494,0.43115,-0.16549,-3.2075,-0.98874,-2.5226,0.29453,-2.837
0.5236,3.6652,3.1416,-0.32304,0.44469,-0.20342,-2.0104,-0.12307,-1.5339,-0.011441,-3.624
0.5236,3.7525,3.1416,-0.35751,0.42856,-0.18731,-0.62618,0.76678,-0.07612,0.28795,-3.5919
0.5236,3.8397,3.1416,-0.46087,0.37672,-0.103,0.23823,1.4759,1.0062,0.92088,-2.7578
0.5236,3.927,3.1416,-0.52871,0.30689,0.019651,0.20969,1.8835,0.61296,0.3663,-2.05
0.5236,4.0143,3.1416,-0.58577,0.25732,0.15475,-0.18902,2.1231,-0.64368,-0.061972,-1.5448
0.5236,4.1015,3.1416,-0.56722,0.20927,0.16347,-0.060873,2.3746,-1.9368,0.016704,-0.5161
0.5236,4.1888,3.1416,-0.53942,0.21689,0.056123,0.53588,2.7027,-2.5317,-0.085149,-0.079746
0.5236,4.2761,3.1416,-0.53305,0.29723,-0.14905,1.2391,3.1103,-2.1684,-0.64174,-0.50119
0.5236,4.3633,3.1416,-0.55117,0.438,-0.42811,1.5715,3.5485,-0.94492,-1.595,-1.5174
0.5236,4.4506,3.1416,-0.57725,0.60539,-0.75374,1.1298,3.9287,0.7995,-2.6357,-2.659
0.5236,4.5379,3.1416,-0.58323,0.75178,-1.0975,-0.22661,4.1326,2.6009,-3.2845,-3.5716
0.5236,4.6251,3.1416,-0.53757,0.82353,-1.4321,-2.1869,4.0241,3.9875,-2.9726,-4.3383
0.5236,4.7124,3.1416,-0.42308,0.79886,-1.6929,-3.6736,3.4017,4.2204,-1.7225,-2.3901
0.5236,4.7997,3.1416,-0.30499,0.69741,-1.8808,-4.675,2.5442,4.0832,-0.97775,0.23761
0.5236,4.8869,3.1416,-0.22155,0.61799,-1.8154,-3.704,1.1889,1.9789,-1.5217,2.2766
0.5236,4.9742,3.1416,-0.23468,0.55821,-1.551,-1.1675,-0.097067,-0.53708,-1.3733,2.8844
0.5236,5.0615,3.1416,-0.31259,0.50607,-1.1808,1.9478,-1.0233,-2.4733,-0.14853,2.3156
0.5236,5.1487,3.1416,-0.36988,0.44934,-0.81224,4.4685,-1.5138,-3.3637,1.5327,1.3637
0.5236,5.236,3.1416,-0.30776,0.38496,-0.54167,5.4278,-1.6442,-3.2287,2.6399,0.80357
0.5236,5.3233,3.1416,-0.054145,0.32834,-0.4296,4.4589,-1.5797,-2.536,2.325,0.83355
0.5236,5.4105,3.1416,0.39614,0.3228,-0.47557,2.1874,-1.5122,-2.1618,0.51569,0.51771
0.5236,5.4978,3.1416,0.88789,0.42351,-0.61854,0.84425,-1.4172,-2.7375,-1.1807,-2.284
0.5236,5.5851,3.1416,1.3611,0.58045,-0.75838,-0.26315,-1.4092,-4.0661,-3.1515,-3.0464
0.5236,5.6723,3.1416,1.5193,0.7256,-0.91736,0.57461,-0.90527,-4.3401,-3.2891,-0.011765
0.5236,5.7596,3.1416,1.3919,0.79221,-0.9838,1.2332,-0.34869,-3.7635,-2.9478,3.2821
0.5236,5.8469,3.1416,1.069,0.76329,-0.90577,0.86752,-0.11841,-2.8259,-2.6582,4.9779
0.5236,5.9341,3.1416,0.66825,0.65557,-0.68468,-0.44102,-0.46471,-2.0816,-2.4426,4.5479
0.5236,6.0214,3.1416,0.3021,0.50338,-0.36879,-2.0371,-1.4451,-1.9276,-2.1305,2.4422
0.5236,6.1087,3.1416,0.044847,0.34259,-0.046775,-3.0444,-2.8602,-2.3829,-1.6746,-0.26224
0.5236,6.1959,3.1416,-0.10032,0.19452,0.15876,-2.7178,-4.1894,-2.866,-1.4663,-2.2126
0.5236,6.2832,3.1416,-0.23422,0.049838,0.097692,-0.79683,-4.527,-1.9746,-2.6513,-2.1317

0.61087,0.0,3.1416,-0.21144,0.27946,-0.10449,-0.61459,-3.2843,-2.005,-3.6981,-2.9207
0.61087,0.087266,3.1416,-0.34495,0.064043,-0.18606,1.3544,-3.3395,-0.94965,-2.7358,-2.0611
0.61087,0.17453,3.1416,-0.47778,-0.074769,-0.23708,1.9325,-2.7847,-0.74189,-1.6479,-0.62901
0.61087,0.2618,3.1416,-0.47763,-0.12806,-0.13371,1.87,-2.1133,-1.5112,-0.62787,0.00025061
0.61087,0.34907,3.1416,-0.31574,-0.11283,0.1149,1.6348,-1.6585,-2.845,0.074036,-0.461
0.61087,0.43633,3.1416,-0.037245,-0.057959,0.41721,1.4672,-1.5912,-4.0707,0.23637,-1.5954
0.61087,0.5236,3.1416,0.26835,0.0098524,0.64992,1.4352,-1.9189,-4.5374,-0.24754,-2.6629
0.61087,0.61087,3.1416,0.49683,0.080143,0.70853,1.4897,-2.4835,-3.8981,-1.2837,-2.9835
0.61087,0.69813,3.1416,0.55879,0.17274,0.55799,1.5192,-2.9598,-2.3913,-2.4913,-2.3199
0.61087,0.7854,3.1416,0.40928,0.3518,0.28328,1.4053,-2.8544,-1.1234,-3.1173,-1.2595
0.61087,0.87266,3.1416,0.24669,0.54924,0.0069995,2.2279,-2.3805,0.23107,-2.0388,-2.3985
0.61087,0.95993,3.1416,0.099728,0.78847,-0.19771,4.0746,-1.2643,1.2035,1.1241,-2.5866
0.61087,1.0472,3.1416,0.018886,0.96449,-0.30612,5.9254,-0.14575,1.9118,3.5839,-2.3944
0.61087,1.1345,3.1416,-0.033673,1.0403,-0.33134,6.8068,0.67845,2.1949,4.0482,-1.9582
0.61087,1.2217,3.1416,-0.11212,1.0227,-0.29853,6.2743,1.1867,1.8812,2.5355,-1.5478
0.61087,1.309,3.1416,-0.25975,0.94538,-0.23705,4.4037,1.5215,0.89033,-0.058846,-1.3749
0.61087,1.3963,3.1416,-0.48182,0.85186,-0.17264,1.7844,1.8788,-0.66619,-2.3961,-1.4015
0.61087,1.4835,3.1416,-0.71832,0.77869,-0.11949,-0.48863,2.3973,-2.3838,-3.1286,-1.149
0.61087,1.5708,3.1416,-0.81679,0.73839,-0.072447,-0.82243,3.0476,-3.4635,-1.3333,0.4933
0.61087,1.6581,3.1416,-0.8422,0.67242,-0.019204,-0.89077,3.1917,-4.1875,-1.2648,0.14666
0.61087,1.7453,3.1416,-0.71385,0.56384,0.077058,-0.0318,2.5936,-4.2155,-0.51225,0.28193
0.61087,1.8326,3.1416,-0.54397,0.41629,0.18465,0.75387,1.5557,-3.5895,-0.41011,-0.60622
0.61087,1.9199,3.1416,-0.38322,0.26233,0.24685,1.2045,0.52595,-2.3836,-0.43679,-1.9151
0.61087,2.0071,3.1416,-0.24462,0.13806,0.21211,1.3498,-0.1827,-0.81079,-0.29894,-2.7418
0.61087,2.0944,3.1416,-0.12207,0.071124,0.05417,1.3771,-0.43114,0.81256,0.095631,-2.301
0.61087,2.1817,3.1416,-0.0089687,0.068556,-0.20791,1.4969,-0.29333,2.1015,0.66508,-0.34136
0.61087,2.2689,3.1416,0.083267,0.10479,-0.48969,1.8091,-0.095241,2.6376,1.1806,2.4363
0.61087,2.3562,3.1416,0.10661,0.10956,-0.62129,2.169,-0.45396,2.0042,1.2936,3.9625
0.61087,2.4435,3.1416,0.052339,0.11442,-0.63448,2.323,-0.60596,1.136,1.1674,4.3587
0.61087,2.5307,3.1416,-0.10673,0.08395,-0.43028,1.8425,-0.71713,0.040051,0.21906,4.0797
0.61087,2.618,3.1416,-0.2293,0.12805,-0.11909,0.52235,-0.47066,-1.1146,-0.46527,2.647
0.61087,2.7053,3.1416,-0.22694,0.2919,0.20265,-1.2775,-0.0018912,-2.2484,-0.47574,1.1467
0.61087,2.7925,3.1416,-0.082806,0.56052,0.45735,-2.9326,0.42287,-3.1726,0.10107,0.15048
0.61087,2.8798,3.1416,0.15919,0.87481,0.59249,-3.8367,0.53321,-3.6688,0.78859,-0.17726
0.61087,2.9671,3.1416,0.4053,1.1476,0.58675,-3.6842,0.18146,-3.5685,0.82658,0.027245
0.61087,3.0543,3.1416,0.5228,1.2798,0.45619,-2.7526,-0.53055,-2.833,-0.72245,0.43393
0.61087,3.1416,3.1416,0.39047,1.2093,0.28032,-2.4581,-1.1263,-2.1174,-1.3213,0.10156
0.61087,3.2289,3.1416,0.12025,1.0247,0.062645,-2.1844,-1.6162,-1.1145,-2.3484,1.3471
0.61087,3.3161,3.1416,-0.209,0.8191,-0.068804,-3.4257,-1.7127,-1.7573,-1.7396,0.94836
0.61087,3.4034,3.1416,-0.46387,0.66931,-0.14037,-4.3729,-1.6076,-2.8211,-0.68065,-0.62552
0.61087,3.4907,3.1416,-0.601,0.59001,-0.18152,-4.2039,-1.4288,-3.4565,0.2402,-2.7095
0.61087,3.5779,3.1416,-0.63806,0.55551,-0.21786,-2.8623,-1.2465,-3.2158,0.8512,-4.5789
0.61087,3.6652,3.1416,-0.62468,0.52123,-0.26411,-0.83591,-1.0795,-2.0787,1.2156,-5.5854
0.61087,3.7525,3.1416,-0.61347,0.44516,-0.31718,1.065,-0.90203,-0.47854,1.4501,-5.293
0.61087,3.8397,3.1416,-0.63095,0.30939,-0.34908,1.9294,-0.64976,0.67155,1.5436,-3.6148
0.61087,3.927,3.1416,-0.64083,0.13238,-0.32261,1.3984,-0.25096,0.44791,0.73264,-1.8463
0.61087,4.0143,3.1416,-0.65644,-0.017108,-0.26767,0.2084,0.24293,-0.68027,0.6021,-0.35298
0.61087,4.1015,3.1416,-0.63099,-0.13465,-0.25573,-0.4301,0.82253,-1.5527,0.73584,-0.050091
0.61087,4.1888,3.1416,-0.61133,-0.12883,-0.31867,-0.4145,1.3876,-1.8758,0.99973,-0.52896
0.61087,4.2761,3.1416,-0.61759,0.026067,-0.46313,-0.061841,1.9422,-1.5942,1.0421,-1.3317
0.61087,4.3633,3.1416,-0.64842,0.30419,-0.67698,0.11822,2.5334,-0.81553,0.51906,-2.0863
0.61087,4.4506,3.1416,-0.68619,0.6422,-0.93571,-0.34943,3.1897,0.26551,-0.68039,-2.6416
0.61087,4.5379,3.1416,-0.7022,0.95335,-1.209,-1.6782,3.8591,1.4422,-2.209,-3.2027
0.61087,4.6251,3.1416,-0.66188,1.1416,-1.4669,-3.5928,4.348,2.5714,-3.0361,-4.4657
0.61087,4.7124,3.1416,-0.53915,1.1485,-1.6574,-5.011,4.165,3.1663,-2.2982,-2.3936
0.61087,4.7997,3.1416,-0.39698,1.0329,-1.792,-5.8853,3.6589,3.713,-1.7832,-1.1925
0.61087,4.8869,3.1416,-0.25797,0.89373,-1.7316,-4.813,2.2877,2.3861,-2.2622,1.0231
0.61087,4.9742,3.1416,-0.18993,0.77638,-1.5195,-2.1378,0.84471,0.44583,-2.1024,2.3055
0.61087,5.0615,3.1416,-0.18425,0.68836,-1.2208,1.2023,-0.21383,-1.2379,-0.96309,2.3142
0.61087,5.1487,3.1416,-0.18532,0.61718,-0.90792,4.0566,-0.71108,-2.1945,0.67352,1.6428
0.61087,5.236,3.1416,-0.12003,0.548,-0.64498,5.4422,-0.69234,-2.3622,1.9711,1.1457
0.61087,5.3233,3.1416,0.072744,0.48121,-0.47254,4.9261,-0.36758,-2.0972,2.2079,1.2647
0.61087,5.4105,3.1416,0.41273,0.45012,-0.3925,3.0057,-0.053945,-2.1827,1.2459,1.3559
0.61087,5.4978,3.1416,0.80465,0.52022,-0.38543,1.7282,0.076238,-3.2154,-0.10332,-0.60789
0.61087,5.5851,3.1416,1.1934,0.65177,-0.38288,0.5131,0.014076,-4.9617,-0.68489,-2.6354
0.61087,5.6723,3.1416,1.3477,0.81372,-0.47289,1.0722,0.27081,-5.6051,-0.22189,-1.8495
0.61087,5.7596,3.1416,1.2659,0.93623,-0.5677,1.4754,0.5769,-5.2689,0.15707,0.25564
0.61087,5.8469,3.1416,1.0109,0.98492,-0.60429,0.98088,0.66441,-4.3727,0.020742,2.2345
0.61087,5.9341,3.1416,0.67755,0.95181,-0.54997,-0.30036,0.33214,-3.4312,-0.60134,2.964
0.61087,6.0214,3.1416,0.36088,0.84634,-0.40775,-1.7406,-0.48917,-2.8529,-1.4554,1.9178
0.61087,6.1087,3.1416,0.12372,0.68628,-0.22189,-2.531,-1.6717,-2.7384,-2.3,-0.56024
0.61087,6.1959,3.1416,-0.035257,0.48873,-0.083336,-2.0176,-2.8256,-2.6795,-3.1426,-2.9822
0.61087,6.2832,3.1416,-0.21371,0.26114,-0.13523,-0.037026,-3.2333,-1.5573,-4.476,-2.442

0.69813,0.0,3.1416,-0.078561,0.44481,-0.097925,-0.37833,-1.4973,-2.1571,-3.7452,-3.2754
0.69813,0.087266,3.1416,-0.25711,0.17914,-0.12086,1.3904,-2.0829,-1.3809,-2.0667,-0.98995
0.69813,0.17453,3.1416,-0.47057,-0.054854,-0.10769,1.604,-2.3455,-1.7952,-1.3656,0.067053
0.69813,0.2618,3.1416,-0.55184,-0.20968,0.037467,1.1016,-2.3953,-3.1575,-1.1692,-0.21199
0.69813,0.34907,3.1416,-0.46249,-0.27396,0.30303,0.47176,-2.3428,-4.8402,-1.2553,-1.3878
0.69813,0.43633,3.1416,-0.25226,-0.25912,0.61127,0.068643,-2.2844,-6.0916,-1.5634,-2.741
0.69813,0.5236,3.1416,-0.018445,-0.18608,0.85962,0.028081,-2.2868,-6.2957,-2.1049,-3.5393
0.69813,0.61087,3.1416,0.13464,-0.071902,0.96209,0.28355,-2.3727,-5.2323,-2.8747,-3.3039
0.69813,0.69813,3.1416,0.13627,0.083491,0.89049,0.58228,-2.5049,-3.3374,-3.7609,-2.077
0.69813,0.7854,3.1416,-0.010167,0.31066,0.71584,0.50124,-2.572,-1.9632,-4.4566,-0.68814
0.69813,0.87266,3.1416,-0.11032,0.54736,0.52624,1.2652,-2.48,-0.59351,-2.9624,-1.4911
0.69813,0.95993,3.1416,-0.10678,0.80123,0.37001,2.8508,-2.1127,0.1802,-0.048532,-1.8774
0.69813,1.0472,3.1416,-0.04081,0.98743,0.222,4.6761,-1.6726,0.77635,2.1647,-2.2783
0.69813,1.1345,3.1416,-0.008796,1.0832,0.061477,5.9186,-1.2335,1.2118,2.7269,-2.5034
0.69813,1.2217,3.1416,-0.083868,1.1031,-0.1116,6.0502,-0.74832,1.3709,1.5818,-2.5214
0.69813,1.309,3.1416,-0.29592,1.0819,-0.28081,4.9149,-0.12278,1.1133,-0.61257,-2.3364
0.69813,1.3963,3.1416,-0.61165,1.0578,-0.41751,2.807,0.71038,0.38275,-2.6623,-1.8632
0.69813,1.4835,3.1416,-0.91457,1.0556,-0.48505,0.54906,1.7175,-0.68473,-3.0171,-0.80372
0.69813,1.5708,3.1416,-0.9851,1.0697,-0.44307,-0.43039,2.6899,-1.6527,0.051171,1.4777
0.69813,1.6581,3.1416,-0.98328,1.0419,-0.37635,-1.1494,3.0806,-2.4954,-0.75145,1.1998
0.69813,1.7453,3.1416,-0.80758,0.94342,-0.26613,-0.87185,2.5624,-2.9805,-0.41094,0.83163
0.69813,1.8326,3.1416,-0.62208,0.78973,-0.19938,-0.31951,1.3938,-2.8244,-0.64113,-0.052749
0.69813,1.9199,3.1416,-0.48017,0.62752,-0.21819,0.20646,0.015981,-1.975,-0.4052,-0.95567
0.69813,2.0071,3.1416,-0.37754,0.50322,-0.32768,0.58547,-1.2,-0.63081,0.55969,-1.3772
0.69813,2.0944,3.1416,-0.28255,0.44789,-0.50103,0.82465,-2.0055,0.8389,1.9466,-0.98303
0.69813,2.1817,3.1416,-0.16652,0.46197,-0.68448,1.0059,-2.3264,1.9744,3.0833,0.22796
0.69813,2.2689,3.1416,-0.034117,0.50014,-0.80238,1.2328,-2.3149,2.3053,3.136,1.7557
0.69813,2.3562,3.1416,0.046329,0.4561,-0.76222,1.578,-2.402,1.4308,1.314,2.4311
0.69813,2.4435,3.1416,0.027726,0.38178,-0.65597,1.781,-2.1537,0.33559,0.8499,2.7713
0.69813,2.5307,3.1416,-0.15474,0.22024,-0.45897,1.5938,-1.7003,-0.99946,-0.99335,3.2055
0.69813,2.618,3.1416,-0.37297,0.13041,-0.24219,0.71678,-1.0338,-2.2809,-2.41,2.8249
0.69813,2.7053,3.1416,-0.49797,0.19277,-0.041352,-0.62012,-0.40883,-3.3301,-2.5038,1.8557
0.69813,2.7925,3.1416,-0.44932,0.41339,0.1187,-1.9361,-0.090678,-3.9214,-1.1707,0.44228
0.69813,2.8798,3.1416,-0.21048,0.73931,0.22076,-2.7476,-0.2602,-3.8767,0.96161,-1.2321
0.69813,2.9671,3.1416,0.15604,1.0738,0.25207,-2.8158,-0.91944,-3.1597,2.5951,-2.824
0.69813,3.0543,3.1416,0.49341,1.2918,0.20105,-2.3955,-1.797,-1.9705,1.8215,-3.7085
0.69813,3.1416,3.1416,0.54653,1.2895,0.084182,-2.7195,-2.252,-1.2691,1.2647,-3.361
0.69813,3.2289,3.1416,0.43438,1.1515,-0.085808,-3.0008,-2.5043,-0.56331,-2.756,0.16364
0.69813,3.3161,3.1416,0.056955,0.94293,-0.18522,-4.4161,-2.2201,-1.6812,-3.6164,0.90286
0.69813,3.4034,3.1416,-0.35504,0.74412,-0.22375,-5.0477,-1.8951,-3.0933,-2.7124,-0.53336
0.69813,3.4907,3.1416,-0.66871,0.57821,-0.23595,-4.1868,-1.7724,-3.8917,-1.0974,-3.0397
0.69813,3.5779,3.1416,-0.83097,0.43142,-0.26334,-2.0239,-1.8941,-3.7142,0.49328,-5.3518
0.69813,3.6652,3.1416,-0.85053,0.27317,-0.33666,0.66113,-2.153,-2.668,1.6172,-6.3819
0.69813,3.7525,3.1416,-0.77991,0.076133,-0.45799,2.8091,-2.3437,-1.2538,2.1006,-5.5553
0.69813,3.8397,3.1416,-0.69741,-0.16365,-0.583,3.3914,-2.2142,-0.2896,2.013,-3.146
0.69813,3.927,3.1416,-0.6698,-0.41578,-0.6193,2.2277,-1.6124,-0.28107,1.0477,-1.5895
0.69813,4.0143,3.1416,-0.67983,-0.60986,-0.60824,0.20889,-0.73941,-1.0392,1.0249,0.59124
0.69813,4.1015,3.1416,-0.71197,-0.73529,-0.57261,-1.0385,0.15733,-1.0543,0.84614,0.25446
0.69813,4.1888,3.1416,-0.75695,-0.69521,-0.58741,-1.3607,0.87134,-0.70363,1.2379,-0.88003
0.69813,4.2761,3.1416,-0.801,-0.46706,-0.68011,-1.0866,1.4527,-0.26717,1.9723,-1.7025
0.69813,4.3633,3.1416,-0.82799,-0.086843,-0.84303,-0.77981,2.0757,0.087996,2.3707,-1.7167
0.69813,4.4506,3.1416,-0.82142,0.36655,-1.0457,-0.98964,2.906,0.32307,1.8066,-1.044
0.69813,4.5379,3.1416,-0.76649,0.787,-1.2472,-2.0029,3.9686,0.54296,0.20924,-0.42666
0.69813,4.6251,3.1416,-0.65218,1.0569,-1.4087,-3.5954,5.0152,1.0117,-1.4337,-1.2316
0.69813,4.7124,3.1416,-0.48249,1.0954,-1.4867,-4.7616,5.2605,1.5874,-1.9373,0.53939
0.69813,4.7997,3.1416,-0.30388,0.99051,-1.5191,-5.4271,5.1036,2.4678,-2.137,0.33935
0.69813,4.8869,3.1416,-0.14865,0.83877,-1.4068,-4.458,3.7051,1.6902,-2.3899,1.0484
0.69813,4.9742,3.1416,-0.061613,0.71911,-1.208,-2.072,2.0626,0.24346,-1.8825,1.4351
0.69813,5.0615,3.1416,-0.034341,0.64874,-0.97469,0.9526,0.79408,-1.1161,-0.64118,1.3293
0.69813,5.1487,3.1416,-0.025141,0.60788,-0.74746,3.6151,0.18595,-1.9226,0.81572,1.1356
0.69813,5.236,3.1416,0.020942,0.56462,-0.55036,5.0308,0.23997,-2.0578,1.8268,1.3449
0.69813,5.3233,3.1416,0.15213,0.49963,-0.386,4.7695,0.72092,-1.8093,1.9358,2.0477
0.69813,5.4105,3.1416,0.38994,0.43102,-0.23049,3.1939,1.2039,-1.9276,1.2399,2.4458
0.69813,5.4978,3.1416,0.67501,0.42813,-0.067895,2.0557,1.3265,-3.08,0.55668,0.55695
0.69813,5.5851,3.1416,0.96704,0.47849,0.10841,0.85998,1.2047,-4.9676,1.0317,-1.4184
0.69813,5.6723,3.1416,1.0895,0.58782,0.16278,1.2441,1.283,-5.9167,2.4617,-2.2566
0.69813,5.7596,3.1416,1.0331,0.71118,0.1096,1.4933,1.4931,-5.9087,3.5575,-1.7101
0.69813,5.8469,3.1416,0.84636,0.81573,-0.0014776,0.96017,1.6634,-5.2346,3.6782,-0.47848
0.69813,5.9341,3.1416,0.60555,0.87815,-0.10852,-0.24003,1.5972,-4.3205,2.7002,0.37169
0.69813,6.0214,3.1416,0.38469,0.88202,-0.16035,-1.5346,1.1511,-3.5526,0.88681,-0.012862
0.69813,6.1087,3.1416,0.22567,0.81522,-0.13956,-2.1982,0.31343,-3.102,-1.2425,-1.692
0.69813,6.1959,3.1416,0.10834,0.66733,-0.085456,-1.6578,-0.71732,-2.7504,-3.0424,-3.3523
0.69813,6.2832,3.1416,-0.079486,0.42701,-0.11715,0.20255,-1.4541,-1.7146,-3.8728,-1.7263

0.7854,0.0,3.1416,0.095478,0.45418,0.097212,-1.0978,0.087244,-2.7445,-2.7749,-2.6456
0.7854,0.087266,3.1416,-0.083342,0.2251,0.14369,0.4415,-1.1878,-2.1551,-1.7034,-1.4787
0.7854,0.17453,3.1416,-0.33922,-0.025563,0.1884,0.46204,-2.3398,-2.9022,-1.9701,-1.6222
0.7854,0.2618,3.1416,-0.49798,-0.21892,0.29783,-0.23055,-3.1199,-4.5044,-2.3085,-2.1679
0.7854,0.34907,3.1416,-0.51515,-0.32099,0.47314,-1.0153,-3.4358,-6.2498,-2.3125,-2.6609
0.7854,0.43633,3.1416,-0.43197,-0.32937,0.67436,-1.4811,-3.3223,-7.411,-2.1526,-2.9485
0.7854,0.5236,3.1416,-0.33139,-0.26001,0.84454,-1.4511,-2.9109,-7.4607,-2.2904,-3.0304
0.7854,0.61087,3.1416,-0.29402,-0.13391,0.93389,-1.0081,-2.3998,-6.2865,-3.1947,-2.908
0.7854,0.69813,3.1416,-0.35413,0.036198,0.924,-0.51937,-2.0237,-4.406,-5.0565,-2.4341
0.7854,0.7854,3.1416,-0.39291,0.25537,0.87036,-0.26709,-1.9516,-3.0161,-8.1314,-1.5421
0.7854,0.87266,3.1416,-0.45282,0.496,0.7592,-0.12403,-2.0942,-1.9512,-7.5399,-0.29108
0.7854,0.95993,3.1416,-0.27099,0.7508,0.65208,0.95541,-2.2738,-1.2977,-5.078,0.78924
0.7854,1.0472,3.1416,-0.056103,0.95608,0.47462,2.4885,-2.4022,-0.68556,-2.5587,0.67454
0.7854,1.1345,3.1416,0.043583,1.0865,0.215,3.9012,-2.3643,-0.03569,-0.95539,-0.70757
0.7854,1.2217,3.1416,-0.0518,1.1447,-0.094171,4.6661,-2.0549,0.54652,-0.51365,-2.7794
0.7854,1.309,3.1416,-0.34581,1.1507,-0.3941,4.4406,-1.4154,0.87869,-0.86395,-4.6148
0.7854,1.3963,3.1416,-0.75776,1.1316,-0.61799,3.205,-0.4711,0.80859,-1.1341,-5.2413
0.7854,1.4835,3.1416,-1.1148,1.1112,-0.70918,1.4008,0.63173,0.32129,-0.061495,-3.9416
0.7854,1.5708,3.1416,-1.1439,1.0992,-0.63939,0.06849,1.5892,-0.3536,3.894,-0.55562
0.7854,1.6581,3.1416,-1.1174,1.0552,-0.53596,-1.1022,1.9999,-0.97592,2.5216,5.9166
0.7854,1.7453,3.1416,-0.86372,0.95105,-0.46478,-1.3484,1.4825,-1.5619,1.4044,5.1698
0.7854,1.8326,3.1416,-0.63396,0.80153,-0.48265,-1.0221,0.34955,-1.6636,-1.2151,3.6335
0.7854,1.9199,3.1416,-0.48893,0.6458,-0.58253,-0.40917,-1.0012,-1.2065,-3.2132,2.3452
0.7854,2.0071,3.1416,-0.40944,0.52658,-0.71327,0.20496,-2.2194,-0.3817,-3.2736,1.5504
0.7854,2.0944,3.1416,-0.33819,0.47431,-0.80634,0.60326,-3.0477,0.46568,-1.0753,1.0437
0.7854,2.1817,3.1416,-0.22178,0.49115,-0.80274,0.70431,-3.3682,0.94945,2.519,0.51016
0.7854,2.2689,3.1416,-0.05259,0.53507,-0.67974,0.62979,-3.2479,0.75453,5.2754,-0.13365
0.7854,2.3562,3.1416,0.089261,0.50392,-0.47773,0.77195,-2.9846,-0.25072,3.4004,-0.39843
0.7854,2.4435,3.1416,0.091713,0.4511,-0.34996,0.93414,-2.4858,-0.89876,1.6595,1.239
0.7854,2.5307,3.1416,-0.10791,0.26074,-0.23806,1.2822,-1.6194,-1.8114,-0.4989,2.193
0.7854,2.618,3.1416,-0.42246,0.10413,-0.18427,1.2624,-0.63292,-2.5259,-1.6094,3.0521
0.7854,2.7053,3.1416,-0.68551,0.064732,-0.14741,0.8177,0.1523,-2.9944,-1.2484,3.5099
0.7854,2.7925,3.1416,-0.75292,0.16542,-0.10053,0.14735,0.46042,-3.1046,0.42335,2.8646
0.7854,2.8798,3.1416,-0.54505,0.37799,-0.036514,-0.47674,0.14129,-2.7695,2.7656,0.65769
0.7854,2.9671,3.1416,-0.088805,0.63274,0.026299,-0.89414,-0.74963,-2.0156,4.7631,-2.6872
0.7854,3.0543,3.1416,0.44021,0.82795,0.03848,-1.24,-1.8713,-1.0727,5.1305,-5.2252
0.7854,3.1416,3.1416,0.68666,0.74308,-0.073931,-2.0766,-2.5759,-0.75193,6.8047,-8.4349
0.7854,3.2289,3.1416,0.7397,0.67914,-0.21769,-3.1405,-3.0379,-0.62281,0.83576,-1.205
0.7854,3.3161,3.1416,0.33536,0.5488,-0.30798,-4.8054,-2.8353,-1.99,-2.2398,1.427
0.7854,3.4034,3.1416,-0.19489,0.37977,-0.33612,-5.2249,-2.4974,-3.332,-3.2131,0.78978
0.7854,3.4907,3.1416,-0.63391,0.18202,-0.33167,-3.894,-2.2684,-3.9189,-2.8703,-1.3449
0.7854,3.5779,3.1416,-0.86859,-0.043543,-0.33899,-1.263,-2.1762,-3.6273,-1.9112,-3.221
0.7854,3.6652,3.1416,-0.87955,-0.2965,-0.39369,1.6479,-2.0998,-2.7543,-0.86674,-3.5573
0.7854,3.7525,3.1416,-0.73094,-0.5682,-0.49918,3.6345,-1.8376,-1.8317,-0.017509,-2.0061
0.7854,3.8397,3.1416,-0.56005,-0.83319,-0.60318,3.6945,-1.176,-1.4409,0.68844,0.38771
0.7854,3.927,3.1416,-0.55426,-0.94785,-0.63087,2.1414,-0.21469,-1.2895,-3.5155,2.1256
0.7854,4.0143,3.1416,-0.59918,-1.083,-0.56366,-0.4182,0.94251,-1.8275,-0.76551,4.577
0.7854,4.1015,3.1416,-0.72213,-1.1565,-0.45125,-1.8217,1.8154,-1.029,1.1181,6.1204
0.7854,4.1888,3.1416,-0.8455,-1.0948,-0.40479,-2.054,2.2692,0.065846,2.7421,6.6269
0.7854,4.2761,3.1416,-0.91905,-0.87873,-0.46551,-1.5344,2.4884,0.82824,4.03,6.3799
0.7854,4.3633,3.1416,-0.91665,-0.5333,-0.62282,-0.8808,2.7997,0.99547,4.5614,5.8289
0.7854,4.4506,3.1416,-0.83288,-0.11909,-0.83253,-0.67237,3.4948,0.62596,3.9104,5.3441
0.7854,4.5379,3.1416,-0.67976,0.27736,-1.035,-1.2135,4.6537,0.054201,1.9845,4.9706
0.7854,4.6251,3.1416,-0.4834,0.55277,-1.1733,-2.2968,5.9667,-0.15423,-0.63678,4.1826
0.7854,4.7124,3.1416,-0.25223,0.45769,-1.1374,-2.9878,6.8694,-0.17466,2.409,8.0302
0.7854,4.7997,3.1416,-0.076619,0.42067,-1.1088,-3.3541,6.8508,0.54333,0.35323,7.3315
0.7854,4.8869,3.1416,0.024476,0.35084,-0.94731,-2.6932,5.3009,-0.21511,-0.466,4.9953
0.7854,4.9742,3.1416,0.056208,0.31606,-0.74084,-1.0765,3.336,-1.5099,0.01967,2.3481
0.7854,5.0615,3.1416,0.04715,0.32214,-0.54868,0.98594,1.6682,-2.5856,1.2434,0.36132
0.7854,5.1487,3.1416,0.037835,0.33848,-0.40071,2.7973,0.65208,-2.9597,2.3711,-0.4193
0.7854,5.236,3.1416,0.069289,0.32379,-0.29648,3.7259,0.332,-2.5121,2.6688,0.054948
0.7854,5.3233,3.1416,0.17157,0.25174,-0.20429,3.4576,0.48844,-1.5734,1.8704,1.2647
0.7854,5.4105,3.1416,0.35231,0.13662,-0.06031,2.2469,0.68507,-1.014,0.54584,2.0513
0.7854,5.4978,3.1416,0.54937,0.1932,0.16879,1.6885,0.88251,-2.0844,-2.116,1.04
0.7854,5.5851,3.1416,0.76379,0.166,0.46279,0.76083,0.68244,-3.8247,-1.8797,-1.4278
0.7854,5.6723,3.1416,0.85029,0.20565,0.66353,1.1682,0.79967,-5.0601,-0.77692,-2.1401
0.7854,5.7596,3.1416,0.80255,0.29303,0.69002,1.3772,1.2835,-5.5575,0.95089,-1.3332
0.7854,5.8469,3.1416,0.66391,0.40737,0.56065,0.81623,1.9584,-5.4062,2.6559,0.093236
0.7854,5.9341,3.1416,0.49956,0.52546,0.35287,-0.39721,2.5332,-4.8726,3.5815,1.0563
0.7854,6.0214,3.1416,0.36871,0.62084,0.16288,-1.7282,2.7111,-4.2555,3.1608,0.76985
0.7854,6.1087,3.1416,0.29679,0.66301,0.065265,-2.497,2.299,-3.741,1.3137,-0.77547
0.7854,6.1959,3.1416,0.2476,0.61663,0.072714,-2.1509,1.3174,-3.2575,-1.2544,-2.3319
0.7854,6.2832,3.1416,0.095527,0.44072,0.095677,-0.53675,0.10947,-2.3307,-2.7555,-0.91477

0.87266,0.0,3.1416,0.31513,0.36553,0.3806,-2.3466,1.1432,-3.3535,-1.849,-2.8976
0.87266,0.087266,3.1416,0.15764,0.2211,0.48397,-1.0593,-0.81375,-3.0694,-0.64385,-1.9866
0.87266,0.17453,3.1416,-0.12126,-0.007527,0.52965,-1.1015,-2.7366,-4.0763,-0.92494,-2.1954
0.87266,0.2618,3.1416,-0.35449,-0.21059,0.55579,-1.7868,-4.0841,-5.734,-1.6313,-2.8364
0.87266,0.34907,3.1416,-0.49309,-0.3325,0.58477,-2.5307,-4.6071,-7.3407,-2.1506,-3.4303
0.87266,0.43633,3.1416,-0.56312,-0.35807,0.62637,-2.9134,-4.3043,-8.2806,-2.2498,-3.6736
0.87266,0.5236,3.1416,-0.62258,-0.2988,0.68089,-2.7427,-3.379,-8.1738,-2.0051,-3.4073
0.87266,0.61087,3.1416,-0.71835,-0.17917,0.74231,-2.1169,-2.1948,-7.0242,-1.732,-2.5837
0.87266,0.69813,3.1416,-0.84304,-0.022842,0.80147,-1.4875,-1.2318,-5.3691,-1.9164,-1.2349
0.87266,0.7854,3.1416,-0.8304,0.16444,0.86223,-1.4113,-0.97846,-4.253,-3.9971,0.59142
0.87266,0.87266,3.1416,-0.78434,0.37009,0.87344,-1.4992,-1.1758,-3.4217,-2.8221,0.85637
0.87266,0.95993,3.1416,-0.4368,0.61006,0.83009,-1.0631,-1.8111,-2.8435,-0.62411,-0.82426
0.87266,1.0472,3.1416,-0.091748,0.8346,0.64325,-0.019736,-2.4754,-2.1488,0.81544,-2.8029
0.87266,1.1345,3.1416,0.061692,1.0094,0.31763,1.3587,-2.8793,-1.261,0.87266,-4.1824
0.87266,1.2217,3.1416,-0.055888,1.1152,-0.080363,2.6164,-2.8569,-0.29723,-0.18636,-4.58
0.87266,1.309,3.1416,-0.41938,1.1478,-0.4545,3.2861,-2.3689,0.52952,-1.4733,-3.8926
0.87266,1.3963,3.1416,-0.90431,1.1174,-0.71064,3.0607,-1.5062,1.0091,-1.745,-2.0604
0.87266,1.4835,3.1416,-1.2921,1.0486,-0.78864,1.9653,-0.49354,1.0327,0.32816,1.1683
0.87266,1.5708,3.1416,-1.275,0.97974,-0.69425,0.52922,0.30722,0.69126,5.8955,6.4727
0.87266,1.6581,3.1416,-1.1717,0.88849,-0.61114,-0.87897,0.68378,0.15751,3.298,5.9584
0.87266,1.7453,3.1416,-0.86054,0.78548,-0.606,-1.6734,0.30844,-0.41702,1.8079,3.0186
0.87266,1.8326,3.1416,-0.60087,0.66344,-0.72385,-1.6409,-0.59612,-0.64306,0.10529,0.75537
0.87266,1.9199,3.1416,-0.45947,0.54185,-0.89792,-1.002,-1.7035,-0.466,-0.26057,0.6923
0.87266,2.0071,3.1416,-0.40671,0.44846,-1.0245,-0.18382,-2.7142,-0.084038,0.87045,2.1805
0.87266,2.0944,3.1416,-0.36591,0.40588,-1.0062,0.37197,-3.3934,0.18938,2.7112,3.497
0.87266,2.1817,3.1416,-0.26272,0.41797,-0.79467,0.40157,-3.6087,0.063061,3.9695,2.9424
0.87266,2.2689,3.1416,-0.074391,0.45646,-0.4342,0.011496,-3.3685,-0.59443,3.2899,-0.060474
0.87266,2.3562,3.1416,0.12086,0.44738,-0.10452,-0.12904,-2.8594,-1.6172,-0.30432,-3.869
0.87266,2.4435,3.1416,0.17892,0.38528,0.12411,0.10719,-2.0258,-2.3405,-2.6727,-1.5337
0.87266,2.5307,3.1416,-0.030477,0.21716,0.098946,1.0803,-0.91679,-2.5613,-2.7005,0.81161
0.87266,2.618,3.1416,-0.43185,0.032523,-0.050442,2.0835,0.21434,-2.448,-1.1649,2.6732
0.87266,2.7053,3.1416,-0.82832,-0.10158,-0.20077,2.7095,1.0381,-2.1708,0.55397,3.855
0.87266,2.7925,3.1416,-1.0168,-0.15062,-0.27722,2.8235,1.2923,-1.7823,1.7019,4.0462
0.87266,2.8798,3.1416,-0.85609,-0.11079,-0.25653,2.4533,0.8502,-1.2949,2.0226,3.0585
0.87266,2.9671,3.1416,-0.33508,-0.0073865,-0.17006,1.6795,-0.21192,-0.75847,1.629,1.0635
0.87266,3.0543,3.1416,0.35919,0.10697,-0.10683,0.52578,-1.5468,-0.33859,0.87493,-1.1694
0.87266,3.1416,3.1416,0.73174,0.17493,-0.16316,-1.3302,-2.4382,-0.63816,1.6623,-6.7089
0.87266,3.2289,3.1416,0.91874,0.1791,-0.30319,-3.0026,-3.0745,-1.0863,-3.2949,-0.041172
0.87266,3.3161,3.1416,0.49994,0.13293,-0.39959,-4.7997,-2.9697,-2.5268,-4.1187,1.736
0.87266,3.4034,3.1416,-0.10948,0.0040529,-0.43152,-5.0343,-2.5775,-3.5852,-3.5697,-0.030943
0.87266,3.4907,3.1416,-0.62595,-0.21115,-0.42269,-3.4084,-2.1125,-3.7869,-2.9489,-3.1288
0.87266,3.5779,3.1416,-0.89216,-0.49338,-0.41544,-0.5765,-1.6148,-3.2781,-2.5019,-5.2451
0.87266,3.6652,3.1416,-0.87164,-0.80634,-0.44474,2.2898,-1.0152,-2.5446,-1.8235,-4.736
0.87266,3.7525,3.1416,-0.6434,-1.1026,-0.51226,3.9379,-0.19973,-2.1325,-0.26173,-1.3937
0.87266,3.8397,3.1416,-0.39656,-1.3293,-0.56034,3.4703,0.92545,-2.3676,2.6776,2.7859
0.87266,3.927,3.1416,-0.37754,-1.459,-0.46858,1.3877,2.2045,-2.51,2.0301,3.967
0.87266,4.0143,3.1416,-0.47697,-1.4903,-0.30767,-1.4941,3.5048,-2.8938,5.1877,5.0531
0.87266,4.1015,3.1416,-0.69907,-1.4909,-0.10753,-2.7513,4.1631,-1.3739,3.2237,3.4467
0.87266,4.1888,3.1416,-0.8998,-1.4221,-0.0014513,-2.617,4.2153,0.41066,0.86731,2.4186
0.87266,4.2761,3.1416,-0.99495,-1.2667,-0.038044,-1.6495,4.0047,1.5169,-0.081074,2.8716
0.87266,4.3633,3.1416,-0.95131,-1.0292,-0.20289,-0.52469,3.9862,1.5928,0.22952,4.2259
0.87266,4.4506,3.1416,-0.77782,-0.7363,-0.44017,0.17063,4.5297,0.77154,0.68001,5.3033
0.87266,4.5379,3.1416,-0.51679,-0.43645,-0.67426,0.14609,5.7232,-0.43353,0.16057,5.2121
0.87266,4.6251,3.1416,-0.23505,-0.20063,-0.83141,-0.3853,7.1771,-1.2343,-1.45,4.2317
0.87266,4.7124,3.1416,-0.024754,-0.097802,-0.84391,-0.69615,7.6825,-1.3641,-2.5708,4.675
0.87266,4.7997,3.1416,0.13031,-0.068669,-0.80005,-0.77769,7.6587,-0.82994,-3.0817,5.5775
0.87266,4.8869,3.1416,0.16401,-0.045468,-0.59563,-0.4765,5.9143,-1.6602,-2.0642,4.3568
0.87266,4.9742,3.1416,0.13195,0.015717,-0.3511,0.27703,3.6594,-2.884,-0.66398,2.3422
0.87266,5.0615,3.1416,0.083125,0.10508,-0.149,1.2553,1.6749,-3.7243,0.42403,0.61594
0.87266,5.1487,3.1416,0.056809,0.18278,-0.030398,2.0901,0.36183,-3.6968,0.88049,-0.10069
0.87266,5.236,3.1416,0.079449,0.20269,0.0085564,2.4292,-0.20894,-2.7079,0.68683,0.43825
0.87266,5.3233,3.1416,0.16156,0.13605,0.020207,2.0928,-0.24749,-1.1531,0.050231,1.8895
0.87266,5.4105,3.1416,0.29463,-0.0048185,0.10888,1.2303,-0.19513,-0.015309,-0.67135,3.2065
0.87266,5.4978,3.1416,0.43486,-0.14742,0.39596,0.75109,-0.44513,-0.4349,-1.0718,3.0825
0.87266,5.5851,3.1416,0.57591,-0.26171,0.76061,0.16494,-0.72048,-1.8979,0.2451,0.59838
0.87266,5.6723,3.1416,0.62424,-0.31189,1.0972,0.66359,-0.45253,-3.3215,2.6167,-0.63491
0.87266,5.7596,3.1416,0.58086,-0.28652,1.2211,0.90219,0.46179,-4.2775,4.3061,-0.19797
0.87266,5.8469,3.1416,0.48666,-0.18694,1.1083,0.37208,1.7864,-4.6704,4.6027,1.1397
0.87266,5.9341,3.1416,0.39735,-0.028289,0.83986,-0.8274,3.0935,-4.6173,3.5522,2.1167
0.87266,6.0214,3.1416,0.35835,0.15957,0.54623,-2.217,3.911,-4.3276,1.6849,1.6762
0.87266,6.1087,3.1416,0.37969,0.33107,0.35214,-3.1657,3.8703,-3.9828,-0.25478,-0.3368
0.87266,6.1959,3.1416,0.41097,0.424,0.32092,-3.119,2.8529,-3.6159,-1.579,-2.4787
0.87266,6.2832,3.1416,0.31623,0.35856,0.39917,-1.8269,1.139,-2.9913,-1.9278,-1.0107

0.95993,0.0,3.1416,0.46506,0.19442,0.60497,-4.0503,1.3558,-3.5642,-2.4932,-3.6177
0.95993,0.087266,3.1416,0.34535,0.11833,0.75924,-2.9261,-0.82189,-3.1879,-1.0902,-3.3582
0.95993,0.17453,3.1416,0.096977,-0.050417,0.80886,-2.7339,-2.8203,-3.867,-1.1771,-3.2663
0.95993,0.2618,3.1416,-0.14504,-0.20374,0.76673,-3.0472,-4.1313,-5.0467,-1.5283,-3.1883
0.95993,0.34907,3.1416,-0.34319,-0.29225,0.67238,-3.4254,-4.5373,-6.2035,-1.5831,-3.0319
0.95993,0.43633,3.1416,-0.51774,-0.30878,0.57646,-3.5083,-4.0689,-6.9204,-1.2881,-2.735
0.95993,0.5236,3.1416,-0.70694,-0.27197,0.5254,-3.1107,-2.9622,-6.9612,-0.93789,-2.2359
0.95993,0.61087,3.1416,-0.92729,-0.2098,0.54596,-2.3176,-1.6163,-6.346,-1.017,-1.4421
0.95993,0.69813,3.1416,-1.1338,-0.14316,0.6298,-1.5785,-0.55122,-5.4252,-2.0411,-0.2003
0.95993,0.7854,3.1416,-1.1239,-0.054812,0.72546,-1.5922,-0.32024,-4.7747,-3.2049,2.6275
0.95993,0.87266,3.1416,-1.0328,0.058275,0.77393,-1.813,-0.6217,-4.2265,-4.7536,2.8872
0.95993,0.95993,3.1416,-0.59866,0.26897,0.7095,-1.9266,-1.5331,-3.4973,-2.6972,0.86404
0.95993,1.0472,3.1416,-0.16977,0.52772,0.47285,-1.4408,-2.5321,-2.528,-0.25093,-1.4112
0.95993,1.1345,3.1416,0.044021,0.77245,0.10256,-0.34647,-3.2734,-1.4232,1.1172,-2.8677
0.95993,1.2217,3.1416,-0.040137,0.94305,-0.30507,1.0422,-3.5723,-0.37544,1.2458,-3.1344
0.95993,1.309,3.1416,-0.38988,0.99591,-0.63631,2.2479,-3.3884,0.40998,0.83977,-2.2813
0.95993,1.3963,3.1416,-0.86931,0.91836,-0.80026,2.7893,-2.809,0.79018,1.0289,-0.55937
0.95993,1.4835,3.1416,-1.2507,0.74323,-0.76902,2.3415,-2.033,0.7601,2.9276,1.8585
0.95993,1.5708,3.1416,-1.2263,0.5633,-0.618,0.89538,-1.3543,0.52778,7.1942,5.1373
0.95993,1.6581,3.1416,-1.118,0.38811,-0.52068,-0.6808,-0.8854,0.1493,3.1056,4.8525
0.95993,1.7453,3.1416,-0.79861,0.27505,-0.59437,-1.9907,-0.8654,-0.12176,1.431,0.8629
0.95993,1.8326,3.1416,-0.52885,0.19294,-0.80476,-2.3179,-1.1744,-0.082397,0.64916,-0.99624
0.95993,1.9199,3.1416,-0.38148,0.12876,-1.0189,-1.7513,-1.6259,0.18066,0.92448,0.42086
0.95993,2.0071,3.1416,-0.33326,0.084694,-1.0956,-0.79229,-2.0422,0.39815,1.7197,3.3974
0.95993,2.0944,3.1416,-0.31052,0.069792,-0.93364,-0.058819,-2.2784,0.27348,2.1869,5.0902
0.95993,2.1817,3.1416,-0.23473,0.091615,-0.51978,0.010472,-2.2466,-0.36205,1.5593,3.266
0.95993,2.2689,3.1416,-0.068158,0.14787,0.023369,-0.54794,-1.9402,-1.394,-0.45813,-1.9625
0.95993,2.3562,3.1416,0.14062,0.21808,0.38919,-0.92661,-1.4579,-2.2698,-3.2973,-6.4003
0.95993,2.4435,3.1416,0.22012,0.24386,0.59081,-0.72063,-0.76975,-2.6008,-5.1928,-2.0057
0.95993,2.5307,3.1416,0.04115,0.19795,0.42061,0.6312,0.1241,-2.0345,-3.3668,1.3785
0.95993,2.618,3.1416,-0.36882,0.083675,0.1249,2.2827,1.0568,-1.1485,0.023524,2.8714
0.95993,2.7053,3.1416,-0.81961,-0.071232,-0.12004,3.5806,1.7722,-0.37838,2.829,3.2504
0.95993,2.7925,3.1416,-1.0881,-0.23339,-0.22933,4.1705,2.0327,0.072305,4.1069,3.3507
0.95993,2.8798,3.1416,-1.001,-0.36997,-0.19846,3.9359,1.6897,0.15819,3.8313,3.7218
0.95993,2.9671,3.1416,-0.51722,-0.4549,-0.092406,2.9382,0.75325,-0.081334,2.6028,4.2847
0.95993,3.0543,3.1416,0.18951,-0.47506,-0.0346,1.3559,-0.53737,-0.59561,1.359,3.9888
0.95993,3.1416,3.1416,0.59037,-0.42678,-0.13051,-0.76129,-1.5958,-1.5557,-0.37786,-1.5909
0.95993,3.2289,3.1416,0.82595,-0.38298,-0.32698,-2.6319,-2.4198,-2.4944,-2.3553,1.6561
0.95993,3.3161,3.1416,0.4094,-0.34667,-0.46327,-4.355,-2.4708,-3.673,-1.8916,1.5572
0.95993,3.4034,3.1416,-0.19813,-0.41289,-0.51397,-4.4878,-1.946,-4.0397,-1.5871,-0.76699
0.95993,3.4907,3.1416,-0.68797,-0.59801,-0.49882,-2.8952,-0.98698,-3.4772,-2.0684,-3.4298
0.95993,3.5779,3.1416,-0.89606,-0.8631,-0.45714,-0.31024,0.2962,-2.4506,-2.7193,-4.5332
0.95993,3.6652,3.1416,-0.79514,-1.1371,-0.42232,2.1065,1.8002,-1.6555,-2.4124,-2.923
0.95993,3.7525,3.1416,-0.48691,-1.3401,-0.39626,3.2071,3.4037,-1.6655,-0.23971,1.0558
0.95993,3.8397,3.1416,-0.19417,-1.4068,-0.32381,2.2969,4.943,-2.5805,3.7554,4.804
0.95993,3.927,3.1416,-0.19315,-1.3458,-0.10033,0.19497,6.049,-3.1489,3.2874,5.4069
0.95993,4.0143,3.1416,-0.33842,-1.1972,0.19603,-2.5029,6.8285,-3.7695,2.3958,2.7574
0.95993,4.1015,3.1416,-0.60748,-1.1022,0.49696,-3.1553,6.6216,-2.1564,-1.5823,-0.25811
0.95993,4.1888,3.1416,-0.82617,-1.0524,0.66391,-2.3668,5.7997,-0.19135,-4.436,-1.1668
0.95993,4.2761,3.1416,-0.90319,-1.0218,0.64318,-0.86996,4.8899,1.0744,-4.8774,0.11127
0.95993,4.3633,3.1416,-0.81477,-0.97944,0.44648,0.62823,4.4091,1.2687,-3.5115,2.2968
0.95993,4.4506,3.1416,-0.5894,-0.90071,0.13145,1.6005,4.6983,0.54709,-1.8072,3.7842
0.95993,4.5379,3.1416,-0.29249,-0.77965,-0.21789,1.8532,5.7568,-0.55882,-1.0673,3.6747
0.95993,4.6251,3.1416,-0.011072,-0.64081,-0.51058,1.68,7.0762,-1.2928,-1.3995,2.8094
0.95993,4.7124,3.1416,0.15167,-0.5314,-0.63804,1.7042,7.362,-1.5136,-1.769,2.9654
0.95993,4.7997,3.1416,0.24001,-0.4338,-0.6882,1.8589,7.064,-1.1587,-1.4663,5.0243
0.95993,4.8869,3.1416,0.19157,-0.29849,-0.48751,1.7686,5.0326,-2.2501,0.64365,3.8628
0.95993,4.9742,3.1416,0.10302,-0.12898,-0.18057,1.6122,2.5261,-3.617,2.122,1.7981
0.95993,5.0615,3.1416,0.034307,0.042829,0.10742,1.4422,0.3405,-4.3976,2.1387,0.23549
0.95993,5.1487,3.1416,0.015063,0.17314,0.28872,1.2344,-1.1277,-4.1104,0.94783,-0.19452
0.95993,5.236,3.1416,0.050892,0.22284,0.33101,0.93834,-1.8176,-2.7255,-0.63714,0.50091
0.95993,5.3233,3.1416,0.12971,0.17401,0.27544,0.52789,-1.9408,-0.73525,-1.7677,1.8143
0.95993,5.4105,3.1416,0.22806,0.046489,0.25456,0.051173,-1.9176,0.77372,-2.085,2.875
0.95993,5.4978,3.1416,0.31617,-0.092222,0.48238,-0.042487,-2.0838,0.55105,-1.9807,3.4686
0.95993,5.5851,3.1416,0.39984,-0.21537,0.80642,-0.25352,-2.1699,-0.79937,-0.55599,0.64636
0.95993,5.6723,3.1416,0.43755,-0.30211,1.2081,0.33573,-1.5412,-2.3793,2.1413,-1.3112
0.95993,5.7596,3.1416,0.42319,-0.33692,1.418,0.56855,-0.152,-3.6497,3.8381,-1.1583
0.95993,5.8469,3.1416,0.38348,-0.30892,1.3634,-0.0048747,1.6684,-4.405,3.7485,0.4785
0.95993,5.9341,3.1416,0.35761,-0.21691,1.1074,-1.305,3.3896,-4.6671,2.1322,2.0526
0.95993,6.0214,3.1416,0.3768,-0.074462,0.78717,-2.9005,4.453,-4.5796,-0.14692,2.0507
0.95993,6.1087,3.1416,0.44386,0.085076,0.55317,-4.1855,4.4456,-4.3022,-2.0623,-0.054407
0.95993,6.1959,3.1416,0.51279,0.20349,0.50748,-4.5572,3.2729,-3.9048,-2.8661,-2.8511
0.95993,6.2832,3.1416,0.46836,0.19266,0.6427,-3.5934,1.3326,-3.2618,-2.531,-2.0357

1.0472,0.0,3.1416,0.60476,0.0060281,0.74213,-5.6021,0.58739,-3.2159,-3.6326,-3.9212
1.0472,0.087266,3.1416,0.50957,-0.051677,0.90277,-4.5822,-1.3137,-2.86,-2.1585,-4.3837
1.0472,0.17453,3.1416,0.30305,-0.18762,0.94499,-3.984,-2.6905,-3.1406,-1.8382,-3.9658
1.0472,0.2618,3.1416,0.08646,-0.30337,0.86426,-3.7015,-3.3429,-3.6825,-1.4647,-2.9637
1.0472,0.34907,3.1416,-0.11966,-0.36334,0.70886,-3.5022,-3.2484,-4.2205,-0.67212,-1.7518
1.0472,0.43633,3.1416,-0.33889,-0.37495,0.55218,-3.1383,-2.5339,-4.5929,0.31745,-0.68455
1.0472,0.5236,3.1416,-0.60229,-0.3688,0.46502,-2.4586,-1.4478,-4.7351,0.9469,0.0024357
1.0472,0.61087,3.1416,-0.91176,-0.37886,0.48789,-1.5197,-0.33216,-4.6737,0.57727,0.29042
1.0472,0.69813,3.1416,-1.2034,-0.42262,0.60338,-0.69754,0.40569,-4.5199,-1.2592,0.47621
1.0472,0.7854,3.1416,-1.2609,-0.45598,0.71107,-0.68903,0.34217,-4.2893,-1.626,3.073
1.0472,0.87266,3.1416,-1.2106,-0.45667,0.76397,-0.92826,-0.24367,-3.9559,-6.1426,3.1948
1.0472,0.95993,3.1416,-0.80147,-0.29337,0.65266,-1.4315,-1.4387,-2.9791,-5.1521,2.0932
1.0472,1.0472,3.1416,-0.36308,-0.0099232,0.36493,-1.5209,-2.7201,-1.7033,-2.3769,0.69353
1.0472,1.1345,3.1416,-0.09955,0.30785,-0.027955,-0.96976,-3.7398,-0.46159,0.1572,-0.43425
1.0472,1.2217,3.1416,-0.099684,0.56092,-0.41285,0.10211,-4.3044,0.46826,1.7186,-1.0074
1.0472,1.309,3.1416,-0.34721,0.66581,-0.67626,1.3334,-4.3542,0.90773,2.4679,-0.96332
1.0472,1.3963,3.1416,-0.73105,0.58327,-0.74592,2.2259,-3.943,0.82156,3.0553,-0.39141
1.0472,1.4835,3.1416,-1.0555,0.34708,-0.63235,2.2493,-3.2178,0.3617,4.2185,0.53404
1.0472,1.5708,3.1416,-1.0507,0.092723,-0.47046,0.94599,-2.3975,-0.088672,6.3802,1.6217
1.0472,1.6581,3.1416,-0.97847,-0.13639,-0.39288,-0.60697,-1.6031,-0.57082,2.3098,1.4216
1.0472,1.7453,3.1416,-0.71173,-0.24082,-0.54896,-2.2363,-1.0055,-0.69216,1.2061,-1.7774
1.0472,1.8326,3.1416,-0.46923,-0.26759,-0.82316,-2.8522,-0.64669,-0.38967,1.5605,-2.0103
1.0472,1.9199,3.1416,-0.32398,-0.25916,-1.0366,-2.3875,-0.47968,0.12267,2.3572,0.80527
1.0472,2.0071,3.1416,-0.27097,-0.24028,-1.037,-1.3367,-0.42391,0.48612,2.6576,4.2989
1.0472,2.0944,3.1416,-0.25883,-0.21909,-0.74206,-0.40596,-0.39115,0.36965,1.8242,5.4576
1.0472,2.1817,3.1416,-0.22164,-0.18812,-0.18271,-0.16155,-0.31119,-0.35756,-0.25564,2.4363
1.0472,2.2689,3.1416,-0.11056,-0.12536,0.45339,-0.67963,-0.15764,-1.4536,-2.9459,-3.6311
1.0472,2.3562,3.1416,0.074377,0.0046293,0.77862,-1.1952,0.026338,-2.1314,-4.6383,-6.8217
1.0472,2.4435,3.1416,0.15741,0.10892,0.90664,-1.0556,0.26551,-2.2033,-5.5084,-1.5189
1.0472,2.5307,3.1416,0.035267,0.19501,0.61367,0.34545,0.56527,-1.2556,-2.7009,1.9652
1.0472,2.618,3.1416,-0.32112,0.19027,0.23692,2.1409,0.92385,-0.13242,1.1702,2.5192
1.0472,2.7053,3.1416,-0.75625,0.079477,-0.026322,3.5968,1.2324,0.6047,4.0669,1.7054
1.0472,2.7925,3.1416,-1.0585,-0.11703,-0.10744,4.3021,1.3381,0.72274,5.3342,1.2583
1.0472,2.8798,3.1416,-1.0471,-0.35376,-0.037157,4.1205,1.1064,0.23039,5.2224,2.3349
1.0472,2.9671,3.1416,-0.65905,-0.5704,0.083838,3.1426,0.48244,-0.70878,4.4091,4.7653
1.0472,3.0543,3.1416,-0.035862,-0.7023,0.1142,1.6385,-0.44686,-1.8632,3.5217,6.3027
1.0472,3.1416,3.1416,0.32419,-0.69162,-0.025814,-0.2135,-1.3362,-3.1281,0.06767,2.6212
1.0472,3.2289,3.1416,0.55444,-0.64359,-0.27141,-1.7974,-2.0005,-4.1751,0.41379,2.5425
1.0472,3.3161,3.1416,0.1688,-0.57186,-0.42133,-3.2918,-1.9503,-4.9131,0.84724,0.48793
1.0472,3.4034,3.1416,-0.37329,-0.60635,-0.46287,-3.466,-1.1242,-4.5753,0.29354,-2.0902
1.0472,3.4907,3.1416,-0.77644,-0.76518,-0.42121,-2.2362,0.39171,-3.3063,-1.0092,-3.716
1.0472,3.5779,3.1416,-0.89593,-0.99152,-0.33677,-0.26353,2.3929,-1.7804,-2.111,-3.319
1.0472,3.6652,3.1416,-0.72435,-1.1904,-0.24243,1.4485,4.5851,-0.82029,-1.9507,-0.66254
1.0472,3.7525,3.1416,-0.37826,-1.2653,-0.14085,1.9561,6.6135,-1.0161,0.043027,3.2273
1.0472,3.8397,3.1416,-0.084839,-1.1555,0.018277,0.7779,8.0916,-2.3438,3.3514,5.6331
1.0472,3.927,3.1416,-0.10086,-0.9165,0.31733,-1.0872,8.5509,-3.3214,2.5328,5.1638
1.0472,4.0143,3.1416,-0.26868,-0.61463,0.68823,-3.3055,8.3922,-4.2744,-1.6839,-0.035417
1.0472,4.1015,3.1416,-0.52601,-0.45386,1.0262,-3.1901,7.1522,-3.0036,-5.7484,-2.7089
1.0472,4.1888,3.1416,-0.71022,-0.43798,1.2175,-1.7054,5.5481,-1.309,-7.5914,-2.7968
1.0472,4.2761,3.1416,-0.74567,-0.52861,1.2099,0.25325,4.2175,-0.15154,-7.0075,-1.2367
1.0472,4.3633,3.1416,-0.62485,-0.66464,1.0022,1.9618,3.6213,0.16494,-4.9293,0.62972
1.0472,4.4506,3.1416,-0.38955,-0.78171,0.63451,2.9703,3.9467,-0.18908,-2.7018,1.6504
1.0472,4.5379,3.1416,-0.11197,-0.8316,0.17766,3.2055,5.0101,-0.75085,-1.3564,1.4561
1.0472,4.6251,3.1416,0.12404,-0.80173,-0.27667,3.0736,6.16,-0.94779,-0.88558,1.0542
1.0472,4.7124,3.1416,0.23026,-0.7169,-0.57624,3.1637,6.1162,-0.91841,-1.0791,0.1932
1.0472,4.7997,3.1416,0.26453,-0.59216,-0.78136,3.361,5.4109,-0.50005,-1.1241,4.1539
1.0472,4.8869,3.1416,0.17642,-0.38547,-0.61678,2.9022,3.0906,-1.6402,1.4288,2.8246
1.0472,4.9742,3.1416,0.079826,-0.13843,-0.23146,2.0566,0.4542,-3.0003,3.2704,0.30486
1.0472,5.0615,3.1416,0.029589,0.099783,0.20286,1.0811,-1.7079,-3.7043,3.1866,-1.2723
1.0472,5.1487,3.1416,0.036875,0.2827,0.53208,0.19285,-3.0322,-3.3446,1.4092,-1.2595
1.0472,5.236,3.1416,0.0846,0.37673,0.6602,-0.45911,-3.5,-1.9893,-1.0337,-0.014409
1.0472,5.3233,3.1416,0.14283,0.37143,0.58969,-0.82198,-3.3555,-0.18809,-2.9668,1.581
1.0472,5.4105,3.1416,0.1842,0.28972,0.46199,-0.96715,-3.0236,1.0211,-3.7167,2.6012
1.0472,5.4978,3.1416,0.21025,0.18897,0.58417,-0.83251,-2.8133,0.5945,-3.5138,3.5782
1.0472,5.5851,3.1416,0.23468,0.087537,0.80201,-0.8593,-2.5208,-0.83984,-2.0578,0.58233
1.0472,5.6723,3.1416,0.2805,-0.013876,1.2094,-0.31005,-1.5265,-2.3248,0.62407,-2.0462
1.0472,5.7596,3.1416,0.32217,-0.1027,1.4817,-0.11594,0.10125,-3.4164,2.3418,-2.3144
1.0472,5.8469,3.1416,0.36026,-0.16016,1.5005,-0.67552,1.9675,-3.9889,2.3196,-0.58962
1.0472,5.9341,3.1416,0.40771,-0.17006,1.2955,-1.9641,3.5281,-4.1237,0.78654,1.4881
1.0472,6.0214,3.1416,0.47603,-0.12757,0.98714,-3.6431,4.2674,-3.9993,-1.4332,2.0923
1.0472,6.1087,3.1416,0.56156,-0.048049,0.72876,-5.1695,3.8759,-3.7802,-3.3301,0.297
1.0472,6.1959,3.1416,0.63166,0.0242,0.64884,-5.9049,2.4277,-3.5062,-4.1193,-2.8362
1.0472,6.2832,3.1416,0.61093,0.0071005,0.7933,-5.2254,0.55787,-2.9823,-3.6498,-3.1716

1.1345,0.0,3.1416,0.76227,-0.13758,0.78265,-6.5177,-0.93251,-2.3829,-4.3085,-3.3898
1.1345,0.087266,3.1416,0.67047,-0.2192,0.90529,-5.5753,-2.2229,-2.3572,-3.0468,-4.4433
1.1345,0.17453,3.1416,0.4937,-0.3693,0.93031,-4.5461,-2.5519,-2.4485,-2.2325,-3.887
1.1345,0.2618,3.1416,0.31036,-0.49133,0.84219,-3.6373,-2.17,-2.4479,-1.1184,-2.1878
1.1345,0.34907,3.1416,0.12728,-0.55584,0.688,-2.8406,-1.3315,-2.3474,0.38671,-0.061243
1.1345,0.43633,3.1416,-0.086371,-0.57882,0.54471,-2.0432,-0.29036,-2.2529,1.9328,1.7268
1.1345,0.5236,3.1416,-0.36518,-0.59999,0.48651,-1.1388,0.70546,-2.2973,2.9445,2.5574
1.1345,0.61087,3.1416,-0.71355,-0.66107,0.55205,-0.13945,1.4188,-2.5528,2.8371,2.1567
1.1345,0.69813,3.1416,-1.0718,-0.78411,0.71181,0.7141,1.6282,-2.9446,1.2314,0.79357
1.1345,0.7854,3.1416,-1.2381,-0.9175,0.83502,0.86039,1.1326,-3.0099,1.5138,1.7558
1.1345,0.87266,3.1416,-1.2967,-1.0166,0.89416,0.73884,0.16418,-2.8279,-4.1709,1.1985
1.1345,0.95993,3.1416,-1.0155,-0.91671,0.76187,0.077667,-1.3267,-1.6841,-4.6459,1.3541
1.1345,1.0472,3.1416,-0.65008,-0.63946,0.46581,-0.50768,-2.8629,-0.24184,-2.8428,1.4573
1.1345,1.1345,3.1416,-0.37149,-0.27527,0.092692,-0.66522,-4.1077,0.99924,-0.57665,1.1895
1.1345,1.2217,3.1416,-0.27006,0.055335,-0.24753,-0.29244,-4.8531,1.7129,1.2265,0.55858
1.1345,1.309,3.1416,-0.3587,0.24038,-0.45752,0.47766,-5.0075,1.7556,2.3024,-0.22218
1.1345,1.3963,3.1416,-0.57644,0.21503,-0.48838,1.2906,-4.5832,1.1759,2.8216,-0.85468
1.1345,1.4835,3.1416,-0.79188,0.0001904,-0.37547,1.5845,-3.6848,0.22437,3.1617,-1.0769
1.1345,1.5708,3.1416,-0.8067,-0.25885,-0.27428,0.60383,-2.4968,-0.63774,3.681,-0.78381
1.1345,1.6581,3.1416,-0.78306,-0.48726,-0.26305,-0.68936,-1.2324,-1.4476,1.4451,-1.079
1.1345,1.7453,3.1416,-0.60419,-0.56435,-0.49205,-2.3493,-0.047145,-1.7168,1.5016,-2.3711
1.1345,1.8326,3.1416,-0.41551,-0.53452,-0.79213,-3.1078,0.83494,-1.3574,2.7273,-0.88391
1.1345,1.9199,3.1416,-0.28219,-0.4563,-0.9719,-2.744,1.3625,-0.62305,3.6991,2.4257
1.1345,2.0071,3.1416,-0.22156,-0.37568,-0.89414,-1.6662,1.5831,0.057261,3.5255,5.2067
1.1345,2.0944,3.1416,-0.21519,-0.31888,-0.5089,-0.56232,1.5956,0.27322,1.9111,5.1294
1.1345,2.1817,3.1416,-0.22099,-0.28514,0.11327,-0.051278,1.502,-0.17239,-0.77836,1.302
1.1345,2.2689,3.1416,-0.18535,-0.23941,0.74827,-0.33368,1.3602,-1.0695,-3.451,-4.3139
1.1345,2.3562,3.1416,-0.05525,-0.10517,0.98527,-0.84274,1.1357,-1.6063,-4.2238,-5.4872
1.1345,2.4435,3.1416,0.010477,0.024472,1.0201,-0.75328,0.8042,-1.6558,-4.0553,-0.8007
1.1345,2.5307,3.1416,-0.051966,0.19069,0.64651,0.43805,0.30971,-0.85017,-1.1648,1.8913
1.1345,2.618,3.1416,-0.32386,0.27888,0.24688,1.9476,-0.1705,-0.068449,1.9995,1.5408
1.1345,2.7053,3.1416,-0.69837,0.24017,0.01156,3.1169,-0.54452,0.18493,4.0223,-0.078285
1.1345,2.7925,3.1416,-0.99539,0.075181,-0.018667,3.6276,-0.80979,-0.22283,4.812,-1.0088
1.1345,2.8798,3.1416,-1.0449,-0.17569,0.092251,3.4328,-1.0199,-1.1687,4.9427,0.060935
1.1345,2.9671,3.1416,-0.77035,-0.44193,0.22056,2.6866,-1.2515,-2.3898,4.9964,2.9689
1.1345,3.0543,3.1416,-0.27197,-0.63259,0.2276,1.6758,-1.5711,-3.5987,4.9052,5.2505
1.1345,3.1416,3.1416,0.023756,-0.65486,0.076637,0.46986,-1.9541,-4.6928,1.2615,3.6221
1.1345,3.2289,3.1416,0.22967,-0.62118,-0.1673,-0.49309,-2.107,-5.4629,2.3603,1.6204
1.1345,3.3161,3.1416,-0.094132,-0.5514,-0.28058,-1.7116,-1.7127,-5.7693,2.0776,-1.1751
1.1345,3.4034,3.1416,-0.53167,-0.58183,-0.27634,-2.0852,-0.52229,-4.9873,0.86742,-3.2108
1.1345,3.4907,3.1416,-0.82799,-0.7247,-0.19017,-1.4673,1.409,-3.346,-0.52472,-3.5595
1.1345,3.5779,3.1416,-0.8705,-0.91204,-0.063551,-0.32963,3.7984,-1.5595,-1.3262,-1.9879
1.1345,3.6652,3.1416,-0.67041,-1.0394,0.072858,0.57389,6.2131,-0.45878,-1.0018,0.97695
1.1345,3.7525,3.1416,-0.34403,-1.0098,0.21582,0.54246,8.1472,-0.62315,0.48225,3.9807
1.1345,3.8397,3.1416,-0.094226,-0.77745,0.40617,-0.73563,9.0991,-2.012,2.3934,4.7747
1.1345,3.927,3.1416,-0.12237,-0.43818,0.69433,-2.2458,8.6423,-3.2102,1.0666,3.3239
1.1345,4.0143,3.1416,-0.28507,-0.062422,1.0453,-3.8888,7.44,-4.3902,-3.8742,-1.9545
1.1345,4.1015,3.1416,-0.48305,0.11359,1.3262,-3.0773,5.352,-3.6559,-6.6052,-3.2281
1.1345,4.1888,3.1416,-0.6001,0.093486,1.4866,-1.0356,3.3518,-2.4978,-7.0819,-2.5181
1.1345,4.2761,3.1416,-0.5899,-0.073813,1.4885,1.2234,2.0797,-1.656,-5.887,-1.2905
1.1345,4.3633,3.1416,-0.45895,-0.31413,1.3115,2.966,1.8338,-1.3123,-3.9152,-0.44466
1.1345,4.4506,3.1416,-0.24937,-0.54803,0.9586,3.8059,2.5599,-1.2822,-2.0589,-0.30093
1.1345,4.5379,3.1416,-0.021721,-0.71088,0.46149,3.7727,3.8426,-1.2067,-0.89295,-0.58921
1.1345,4.6251,3.1416,0.16208,-0.77284,-0.1138,3.3795,4.8956,-0.74515,-0.36063,-0.43683
1.1345,4.7124,3.1416,0.2398,-0.74044,-0.58817,3.2474,4.5428,-0.30906,-0.87089,-2.8838
1.1345,4.7997,3.1416,0.2662,-0.63892,-0.96982,3.271,3.4319,0.34647,-2.016,3.2729
1.1345,4.8869,3.1416,0.19678,-0.41902,-0.87484,2.5011,0.90856,-0.49411,0.062205,1.69
1.1345,4.9742,3.1416,0.14049,-0.13678,-0.43118,1.2882,-1.7081,-1.464,2.3144,-1.6276
1.1345,5.0615,3.1416,0.13586,0.15036,0.15506,-0.0058245,-3.6528,-1.8197,3.1928,-3.6083
1.1345,5.1487,3.1416,0.17331,0.39137,0.66464,-1.0697,-4.6138,-1.3489,2.3148,-3.3654
1.1345,5.236,3.1416,0.21749,0.54943,0.93004,-1.7044,-4.6323,-0.27714,0.12729,-1.4492
1.1345,5.3233,3.1416,0.22958,0.60972,0.90049,-1.885,-4.0021,0.82397,-2.4303,0.90166
1.1345,5.4105,3.1416,0.18963,0.58728,0.70684,-1.8223,-3.1688,1.1298,-4.2615,2.5081
1.1345,5.4978,3.1416,0.14138,0.52471,0.72637,-1.7175,-2.4429,0.14066,-4.5599,3.7588
1.1345,5.5851,3.1416,0.10287,0.43945,0.82468,-1.8549,-1.7218,-1.5553,-3.0427,1.1546
1.1345,5.6723,3.1416,0.16494,0.31931,1.2005,-1.5227,-0.47639,-2.7014,-0.54221,-1.874
1.1345,5.7596,3.1416,0.2767,0.18098,1.5073,-1.3804,1.0956,-3.1525,1.1297,-2.7696
1.1345,5.8469,3.1416,0.40655,0.051025,1.5919,-1.7846,2.5773,-3.0448,1.2936,-1.4684
1.1345,5.9341,3.1416,0.53586,-0.044335,1.4466,-2.8127,3.4941,-2.6661,0.089189,0.63598
1.1345,6.0214,3.1416,0.65257,-0.089346,1.1616,-4.2857,3.4753,-2.3258,-1.8389,1.7292
1.1345,6.1087,3.1416,0.74485,-0.088898,0.87747,-5.7917,2.4151,-2.2246,-3.6552,0.61243
1.1345,6.1959,3.1416,0.79471,-0.078689,0.73745,-6.7095,0.63464,-2.3247,-4.6467,-2.2611
1.1345,6.2832,3.1416,0.77163,-0.13538,0.83972,-6.231,-0.95701,-2.22,-4.5375,-3.7497

1.2217,0.0,3.1416,0.94007,-0.18957,0.73283,-6.492,-2.7348,-1.292,-3.8939,-2.0298
1.2217,0.087266,3.1416,0.83672,-0.30682,0.79722,-5.6279,-3.3423,-1.8597,-3.2029,-3.4553
1.2217,0.17453,3.1416,0.66952,-0.50672,0.80677,-4.2774,-2.6026,-2.0518,-1.9831,-3.0322
1.2217,0.2618,3.1416,0.50841,-0.67971,0.73623,-2.9057,-1.1914,-1.7452,-0.39496,-1.1001
1.2217,0.34907,3.1416,0.35568,-0.78583,0.62171,-1.7004,0.38267,-1.1237,1.3271,1.4991
1.2217,0.43633,3.1416,0.1764,-0.83477,0.52914,-0.66923,1.7576,-0.52226,2.9075,3.7189
1.2217,0.5236,3.1416,-0.071143,-0.8658,0.52268,0.26211,2.698,-0.27069,4.0615,4.6067
1.2217,0.61087,3.1416,-0.40497,-0.92776,0.6332,1.1525,3.0744,-0.53763,4.5273,3.6019
1.2217,0.69813,3.1416,-0.78895,-1.059,0.82666,1.9474,2.8435,-1.1745,4.0987,0.83384
1.2217,0.7854,3.1416,-1.0644,-1.2344,0.97161,2.3297,2.0064,-1.4375,4.8566,-0.63405
1.2217,0.87266,3.1416,-1.2569,-1.3864,1.0554,2.4752,0.7478,-1.4143,0.70693,-2.2692
1.2217,0.95993,3.1416,-1.1698,-1.3595,0.96344,1.9442,-0.94885,-0.35134,-0.37968,-1.1654
1.2217,1.0472,3.1416,-0.95051,-1.1337,0.73712,1.0551,-2.6586,0.97569,-0.09934,0.47198
1.2217,1.1345,3.1416,-0.71386,-0.7776,0.45058,0.17907,-4.0531,2.0388,0.50152,1.4177
1.2217,1.2217,3.1416,-0.53841,-0.40701,0.18674,-0.36088,-4.9022,2.5334,0.89229,1.248
1.2217,1.309,3.1416,-0.46287,-0.14282,0.01298,-0.3919,-5.0768,2.3536,0.92431,0.16132
1.2217,1.3963,3.1416,-0.48246,-0.069129,-0.043123,0.0072927,-4.5498,1.5681,0.69699,-1.2002
1.2217,1.4835,3.1416,-0.54536,-0.19135,-0.018021,0.40491,-3.3992,0.39529,0.42401,-1.93
1.2217,1.5708,3.1416,-0.5491,-0.39429,-0.036457,-0.085497,-1.8093,-0.82095,0.29943,-1.0358
1.2217,1.6581,3.1416,-0.54987,-0.57584,-0.12476,-0.9048,-0.11499,-1.9947,0.65325,-1.2573
1.2217,1.7453,3.1416,-0.45636,-0.62176,-0.40026,-2.3188,1.5024,-2.6417,1.9917,-0.50599
1.2217,1.8326,3.1416,-0.32812,-0.5515,-0.68632,-3.0801,2.6578,-2.464,3.6723,1.8993
1.2217,1.9199,3.1416,-0.21387,-0.42178,-0.81545,-2.8309,3.2539,-1.648,4.524,4.5517
1.2217,2.0071,3.1416,-0.14868,-0.29041,-0.68479,-1.8233,3.3669,-0.65318,4.0072,5.764
1.2217,2.0944,3.1416,-0.14642,-0.2009,-0.27816,-0.62425,3.1623,0.011664,2.1746,4.3556
1.2217,2.1817,3.1416,-0.19235,-0.16702,0.31193,0.1802,2.8095,0.010835,-0.36759,0.43973
1.2217,2.2689,3.1416,-0.23557,-0.15743,0.86228,0.2808,2.3973,-0.59514,-2.4986,-3.7888
1.2217,2.3562,3.1416,-0.18151,-0.080259,0.99698,-0.059426,1.849,-1.1266,-2.622,-3.2667
1.2217,2.4435,3.1416,-0.15481,0.0071227,0.94663,0.062912,1.0281,-1.378,-1.7473,-0.13596
1.2217,2.5307,3.1416,-0.18012,0.16923,0.54581,0.93806,-0.24157,-1.0936,0.65658,1.2949
1.2217,2.618,3.1416,-0.3729,0.29022,0.16596,1.9264,-1.6297,-0.99178,2.5576,0.44588
1.2217,2.7053,3.1416,-0.67348,0.30415,-0.029173,2.5465,-2.82,-1.3894,3.2315,-1.1993
1.2217,2.7925,3.1416,-0.94068,0.19238,-0.023351,2.6683,-3.6045,-2.247,3.105,-2.1356
1.2217,2.8798,3.1416,-1.0263,-0.021205,0.10376,2.4007,-3.8968,-3.3197,3.0187,-1.4234
1.2217,2.9671,3.1416,-0.84958,-0.27492,0.22813,1.9797,-3.7468,-4.3076,3.4905,0.72545
1.2217,3.0543,3.1416,-0.47166,-0.47404,0.23294,1.6558,-3.3543,-5.007,3.9786,2.3611
1.2217,3.1416,3.1416,-0.23175,-0.50973,0.12075,1.2403,-3.0517,-5.5662,1.4168,1.938
1.2217,3.2289,3.1416,-0.046911,-0.48537,-0.05542,1.015,-2.5216,-5.8392,2.3647,-0.64236
1.2217,3.3161,3.1416,-0.28696,-0.42317,-0.089537,0.038193,-1.7135,-5.8861,1.5396,-2.8333
1.2217,3.4034,3.1416,-0.60684,-0.44994,-0.022018,-0.63813,-0.27012,-5.057,0.28373,-3.6338
1.2217,3.4907,3.1416,-0.80561,-0.57271,0.10695,-0.72927,1.7779,-3.4883,-0.58985,-2.8232
1.2217,3.5779,3.1416,-0.8046,-0.72306,0.26349,-0.46047,4.1198,-1.777,-0.7315,-0.80096
1.2217,3.6652,3.1416,-0.62572,-0.80133,0.42602,-0.30978,6.273,-0.65453,-0.18966,1.5743
1.2217,3.7525,3.1416,-0.36962,-0.7209,0.59141,-0.75083,7.6909,-0.66059,0.65477,3.1449
1.2217,3.8397,3.1416,-0.19392,-0.45248,0.78095,-1.9957,7.8709,-1.8172,1.1539,2.6152
1.2217,3.927,3.1416,-0.22666,-0.11158,0.99171,-3.1557,6.5228,-2.9953,-0.4835,0.77271
1.2217,4.0143,3.1416,-0.36019,0.24637,1.244,-4.2935,4.4792,-4.1935,-3.9123,-2.4211
1.2217,4.1015,3.1416,-0.4729,0.39095,1.3797,-3.0203,1.9432,-3.9545,-4.7223,-2.2178
1.2217,4.1888,3.1416,-0.51535,0.34613,1.4516,-0.6753,0.0046912,-3.3608,-4.0281,-1.1911
1.2217,4.2761,3.1416,-0.47323,0.16453,1.4548,1.6759,-0.78881,-2.8999,-2.71,-0.6227
1.2217,4.3633,3.1416,-0.35786,-0.086617,1.3509,3.2971,-0.35725,-2.6389,-1.407,-0.82564
1.2217,4.4506,3.1416,-0.19651,-0.33961,1.0935,3.8374,0.98684,-2.3983,-0.5099,-1.4674
1.2217,4.5379,3.1416,-0.022887,-0.54034,0.65239,3.3877,2.6132,-1.9264,-0.15387,-1.8931
1.2217,4.6251,3.1416,0.13251,-0.6624,0.03889,2.5361,3.649,-1.0736,-0.21171,-1.4492
1.2217,4.7124,3.1416,0.22839,-0.69994,-0.57258,1.9773,3.0939,-0.36971,-1.1389,-5.3653
1.2217,4.7997,3.1416,0.30277,-0.66388,-1.1226,1.6753,1.6977,0.48442,-3.372,2.2318
1.2217,4.8869,3.1416,0.30011,-0.486,-1.1364,0.69102,-0.85796,0.23998,-2.5845,0.76421
1.2217,4.9742,3.1416,0.31102,-0.21018,-0.69667,-0.5502,-3.29,0.1203,-0.26824,-3.0307
1.2217,5.0615,3.1416,0.3559,0.10778,-0.018688,-1.6809,-4.8913,0.56675,2.0635,-5.5439
1.2217,5.1487,3.1416,0.41041,0.41005,0.63445,-2.4406,-5.4166,1.4566,3.1668,-5.5387
1.2217,5.236,3.1416,0.43094,0.64647,1.0372,-2.7251,-4.9672,2.321,2.3574,-3.3949
1.2217,5.3233,3.1416,0.38011,0.78446,1.087,-2.6358,-3.8767,2.5628,-0.19832,-0.35282
1.2217,5.4105,3.1416,0.25217,0.81876,0.88924,-2.5293,-2.596,1.6745,-3.1931,2.2425
1.2217,5.4978,3.1416,0.13041,0.77286,0.85099,-2.7265,-1.4271,-0.064677,-4.4266,3.7557
1.2217,5.5851,3.1416,0.034217,0.67659,0.86617,-3.2676,-0.37777,-2.1409,-3.1188,2.3143
1.2217,5.6723,3.1416,0.11128,0.517,1.2005,-3.3076,0.95899,-2.8499,-1.0148,-0.68599
1.2217,5.7596,3.1416,0.28743,0.3298,1.5158,-3.2031,2.269,-2.466,0.4743,-2.3343
1.2217,5.8469,3.1416,0.5018,0.15314,1.642,-3.2795,3.1473,-1.482,0.79229,-1.986
1.2217,5.9341,3.1416,0.70684,0.018673,1.5418,-3.7569,3.2309,-0.45904,0.00047761,-0.44494
1.2217,6.0214,3.1416,0.86839,-0.057249,1.2751,-4.6768,2.3315,0.12371,-1.46,0.85335
1.2217,6.1087,3.1416,0.96574,-0.082477,0.96349,-5.8297,0.56769,0.018449,-3.0058,0.65895
1.2217,6.1959,3.1416,0.99166,-0.097915,0.75503,-6.6806,-1.5023,-0.64103,-4.1488,-1.2754
1.2217,6.2832,3.1416,0.95248,-0.18639,0.78856,-6.2968,-2.7479,-1.1895,-4.7336,-3.3769

1.309,0.0,3.1416,1.1208,-0.13045,0.61169,-5.4577,-4.2386,-0.23934,-2.309,-0.23019
1.309,0.087266,3.1416,1.0036,-0.25989,0.63101,-4.6861,-4.352,-1.4435,-2.4929,-1.8236
1.309,0.17453,3.1416,0.8295,-0.51658,0.64236,-3.2154,-2.9212,-1.9453,-1.0966,-1.7607
1.309,0.2618,3.1416,0.67075,-0.76436,0.60562,-1.6866,-0.87109,-1.6028,0.55661,-0.082723
1.309,0.34907,3.1416,0.5361,-0.93462,0.53748,-0.42321,1.1551,-0.68345,1.8755,2.4339
1.309,0.43633,3.1416,0.39552,-1.0127,0.4849,0.49209,2.7538,0.3358,2.7778,4.6529
1.309,0.5236,3.1416,0.20502,-1.0242,0.49864,1.139,3.7184,0.96918,3.4672,5.4538
1.309,0.61087,3.1416,-0.068493,-1.0218,0.60678,1.6824,3.9975,0.92242,4.2098,4.1077
1.309,0.69813,3.1416,-0.42242,-1.0709,0.7882,2.2942,3.6528,0.29317,5.1114,0.6532
1.309,0.7854,3.1416,-0.76379,-1.2099,0.94683,2.9737,2.7775,-0.14325,6.1353,-3.004
1.309,0.87266,3.1416,-1.0641,-1.3517,1.0715,3.5277,1.5159,-0.36588,5.8629,-5.5742
1.309,0.95993,3.1416,-1.1851,-1.3988,1.0916,3.4358,-0.16338,0.2676,6.1591,-4.1348
1.309,1.0472,3.1416,-1.1612,-1.2731,1.0264,2.5331,-1.8795,1.1286,5.7236,-1.481
1.309,1.1345,3.1416,-1.0355,-0.99661,0.90633,1.1055,-3.3101,1.8304,4.2369,0.60665
1.309,1.2217,3.1416,-0.8547,-0.65287,0.76442,-0.3376,-4.2058,2.1738,2.0369,1.2751
1.309,1.309,3.1416,-0.66316,-0.34896,0.62737,-1.2903,-4.4038,2.0915,-0.20448,0.51223
1.309,1.3963,3.1416,-0.49754,-0.17733,0.50664,-1.4777,-3.8425,1.5938,-1.8053,-0.9397
1.309,1.4835,3.1416,-0.38126,-0.17767,0.38951,-1.083,-2.5757,0.71367,-2.3968,-1.6711
1.309,1.5708,3.1416,-0.31898,-0.29875,0.23024,-0.97452,-0.78616,-0.54846,-2.2474,0.30832
1.309,1.6581,3.1416,-0.28909,-0.4155,0.039175,-1.1911,1.1036,-1.8916,-0.10203,0.71336
1.309,1.7453,3.1416,-0.24379,-0.44605,-0.23991,-2.1786,2.8827,-2.9588,2.0479,2.7526
1.309,1.8326,3.1416,-0.16402,-0.36499,-0.47553,-2.866,4.0569,-3.1102,3.7733,4.7993
1.309,1.9199,3.1416,-0.073528,-0.21059,-0.55518,-2.778,4.5237,-2.3843,4.3848,5.8773
1.309,2.0071,3.1416,-0.012332,-0.04267,-0.41903,-1.9631,4.4194,-1.2279,3.7267,5.3712
1.309,2.0944,3.1416,-0.015234,0.079801,-0.074026,-0.78729,3.9935,-0.23751,2.093,3.2231
1.309,2.1817,3.1416,-0.090354,0.12113,0.39199,0.27134,3.4842,0.09944,0.14295,0.12934
1.309,2.2689,3.1416,-0.19765,0.091268,0.79621,0.82876,2.9933,-0.33634,-1.1829,-2.2622
1.309,2.3562,3.1416,-0.22743,0.068258,0.84674,0.80062,2.3608,-1.0373,-0.74687,-1.1555
1.309,2.4435,3.1416,-0.25784,0.056779,0.74378,1.0826,1.2933,-1.6288,0.37412,0.46082
1.309,2.5307,3.1416,-0.2881,0.12803,0.37313,1.6983,-0.53258,-1.9611,2.1901,0.70237
1.309,2.618,3.1416,-0.43826,0.1994,0.039084,2.1609,-2.6771,-2.5069,3.0238,-0.13688
1.309,2.7053,3.1416,-0.68064,0.20612,-0.13147,2.1927,-4.6121,-3.3714,2.5297,-1.0502
1.309,2.7925,3.1416,-0.90942,0.11758,-0.13185,1.8729,-5.9153,-4.3589,1.3185,-1.3639
1.309,2.8798,3.1416,-1.0031,-0.060177,-0.030087,1.4793,-6.3393,-5.1518,0.3202,-0.88963
1.309,2.9671,3.1416,-0.88684,-0.2821,0.076567,1.3297,-5.88,-5.4898,0.1478,-0.076216
1.309,3.0543,3.1416,-0.59531,-0.4617,0.10717,1.6245,-4.8457,-5.3495,0.46093,-0.1617
1.309,3.1416,3.1416,-0.38786,-0.48546,0.081556,1.8949,-3.9114,-5.253,-0.52057,-0.48705
1.309,3.2289,3.1416,-0.21333,-0.44495,0.031068,2.3072,-2.7916,-5.0476,0.58622,-3.0173
1.309,3.3161,3.1416,-0.36457,-0.36119,0.091455,1.499,-1.7306,-5.1057,0.07332,-3.8459
1.309,3.4034,3.1416,-0.57687,-0.3531,0.20695,0.51977,-0.31043,-4.622,-0.5935,-3.1857
1.309,3.4907,3.1416,-0.70399,-0.43188,0.35022,-0.19306,1.484,-3.5236,-0.78476,-1.6207
1.309,3.5779,3.1416,-0.69569,-0.54096,0.51238,-0.63166,3.382,-2.1956,-0.4725,0.090139
1.309,3.6652,3.1416,-0.57537,-0.59589,0.69308,-1.035,4.9436,-1.2085,0.0044994,1.2091
1.309,3.7525,3.1416,-0.41765,-0.52424,0.89049,-1.7063,5.6762,-1.0436,0.17555,1.2159
1.309,3.8397,3.1416,-0.326,-0.30557,1.0914,-2.8302,5.1514,-1.8202,-0.32718,0.003188
1.309,3.927,3.1416,-0.35522,-0.046934,1.2062,-3.7309,3.2266,-2.7847,-1.8584,-1.3729
1.309,4.0143,3.1416,-0.44494,0.22168,1.3264,-4.5417,0.77914,-3.7869,-3.084,-1.5372
1.309,4.1015,3.1416,-0.47174,0.30977,1.2602,-3.1206,-1.7368,-3.8283,-2.2656,-0.63175
1.309,4.1888,3.1416,-0.4557,0.2631,1.1974,-0.77211,-3.2597,-3.6101,-0.76527,0.076074
1.309,4.2761,3.1416,-0.40715,0.12832,1.1879,1.4563,-3.388,-3.4323,0.54013,0.068253
1.309,4.3633,3.1416,-0.3296,-0.051179,1.1853,2.8378,-2.2434,-3.3188,1.189,-0.61568
1.309,4.4506,3.1416,-0.2226,-0.23946,1.092,3.0299,-0.33529,-3.1421,1.0659,-1.5704
1.309,4.5379,3.1416,-0.084672,-0.41219,0.80298,2.1384,1.5756,-2.7477,0.33236,-2.2163
1.309,4.6251,3.1416,0.08383,-0.56081,0.25045,0.78136,2.6129,-2.0793,-0.64273,-1.9915
1.309,4.7124,3.1416,0.24482,-0.67252,-0.43426,-0.265,1.9992,-1.5334,-1.6754,-6.4988
1.309,4.7997,3.1416,0.41204,-0.72585,-1.1216,-0.9286,0.51906,-0.77108,-4.2446,0.79876
1.309,4.8869,3.1416,0.49699,-0.62918,-1.2847,-1.9933,-1.8399,-0.30941,-5.1483,0.23786
1.309,4.9742,3.1416,0.57033,-0.39317,-0.94328,-2.9746,-3.9242,0.78946,-3.4302,-2.9791
1.309,5.0615,3.1416,0.6425,-0.063182,-0.29035,-3.5781,-5.1339,2.5268,-0.021441,-5.708
1.309,5.1487,3.1416,0.68757,0.29562,0.40403,-3.7016,-5.3019,4.3235,3.2113,-6.4654
1.309,5.236,3.1416,0.6672,0.61312,0.88836,-3.4364,-4.5733,5.376,4.4187,-5.0298
1.309,5.3233,3.1416,0.55458,0.8292,1.0255,-3.0696,-3.284,5.0121,2.7206,-2.0437
1.309,5.4105,3.1416,0.35831,0.90859,0.88845,-3.0854,-1.8402,3.0476,-0.84088,1.3846
1.309,5.4978,3.1416,0.18407,0.85158,0.86493,-3.7907,-0.48223,0.60132,-3.0423,3.1424
1.309,5.5851,3.1416,0.049921,0.71292,0.87162,-4.9369,0.68684,-1.8855,-2.538,3.5363
1.309,5.6723,3.1416,0.13538,0.48953,1.1811,-5.4281,1.9718,-2.254,-1.1162,1.0702
1.309,5.7596,3.1416,0.35225,0.25169,1.4861,-5.3238,2.9722,-1.1988,0.050066,-1.2318
1.309,5.8469,3.1416,0.62158,0.054941,1.6214,-4.9285,3.3081,0.46169,0.4742,-2.115
1.309,5.9341,3.1416,0.87763,-0.065653,1.5377,-4.6244,2.7199,1.9388,0.14469,-1.5926
1.309,6.0214,3.1416,1.0718,-0.10128,1.2766,-4.7046,1.1688,2.6261,-0.68697,-0.44578
1.309,6.1087,3.1416,1.1764,-0.075118,0.9441,-5.2067,-1.0635,2.2521,-1.718,0.27805
1.309,6.1959,3.1416,1.1889,-0.048145,0.68575,-5.7453,-3.2742,1.0332,-2.8064,-0.23439
1.309,6.2832,3.1416,1.1355,-0.12486,0.66043,-5.3454,-4.2397,-0.17336,-4.1824,-2.0612

1.3963,0.0,3.1416,1.2729,0.0198,0.44795,-3.642,-4.8783,0.49274,-0.23757,1.2785
1.3963,0.087266,3.1416,1.1512,-0.077086,0.46343,-2.9701,-4.8459,-1.0672,-1.3687,-0.38579
1.3963,0.17453,3.1416,0.96573,-0.36532,0.50746,-1.5954,-3.3548,-1.8819,-0.049424,-0.73647
1.3963,0.2618,3.1416,0.79304,-0.67831,0.51475,-0.25488,-1.3159,-1.7051,1.3288,0.4098
1.3963,0.34907,3.1416,0.65588,-0.90783,0.47564,0.66412,0.66893,-0.76553,1.8141,2.4088
1.3963,0.43633,3.1416,0.53971,-1.0013,0.41614,1.065,2.25,0.44166,1.4691,4.2012
1.3963,0.5236,3.1416,0.40898,-0.95922,0.37801,1.083,3.2734,1.3633,0.94613,4.7245
1.3963,0.61087,3.1416,0.22351,-0.83228,0.39886,1.0259,3.7237,1.5972,1.062,3.3256
1.3963,0.69813,3.1416,-0.04515,-0.7189,0.49219,1.3157,3.6678,1.1006,2.3734,0.17281
1.3963,0.7854,3.1416,-0.37861,-0.74727,0.63173,2.2977,3.1453,0.44827,3.3961,-4.3175
1.3963,0.87266,3.1416,-0.71817,-0.81785,0.79241,3.3595,2.2626,-0.13821,7.5962,-6.8937
1.3963,0.95993,3.1416,-1.0073,-0.9296,0.9727,3.9801,0.91137,-0.26,11.454,-5.6357
1.3963,1.0472,3.1416,-1.1916,-0.94165,1.1378,3.4068,-0.57085,-0.17065,12.308,-2.8865
1.3963,1.1345,3.1416,-1.2392,-0.81347,1.2502,1.7513,-1.8825,0.030806,9.8376,-0.34509
1.3963,1.2217,3.1416,-1.1429,-0.5761,1.2775,-0.35589,-2.7749,0.32048,5.2489,0.98778
1.3963,1.309,3.1416,-0.92171,-0.3033,1.1996,-2.1099,-3.0694,0.67036,0.45026,0.86481
1.3963,1.3963,3.1416,-0.62293,-0.082757,1.0169,-2.8765,-2.6739,0.96902,-2.7662,-0.15332
1.3963,1.4835,3.1416,-0.32393,0.012719,0.75775,-2.5375,-1.6009,0.94231,-3.5455,-0.64306
1.3963,1.5708,3.1416,-0.13393,-0.045963,0.48576,-1.8348,0.016552,0.074051,-2.79,1.7367
1.3963,1.6581,3.1416,-0.0069732,-0.11469,0.22576,-1.4633,1.7495,-1.0812,-0.82042,3.3909
1.3963,1.7453,3.1416,0.043545,-0.15966,-0.0024379,-2.0026,3.399,-2.3945,1.1296,5.503
1.3963,1.8326,3.1416,0.093787,-0.099782,-0.15832,-2.6327,4.4235,-2.8567,2.4827,6.0503
1.3963,1.9199,3.1416,0.15352,0.055247,-0.20365,-2.7794,4.7283,-2.3362,2.8809,5.2562
1.3963,2.0071,3.1416,0.19657,0.25062,-0.11878,-2.2724,4.4953,-1.2432,2.3467,3.6211
1.3963,2.0944,3.1416,0.1865,0.41393,0.085325,-1.2418,4.0287,-0.2289,1.2085,1.7749
1.3963,2.1817,3.1416,0.1024,0.48272,0.35506,-0.015876,3.6003,0.11442,0.025417,0.32942
1.3963,2.2689,3.1416,-0.035438,0.43198,0.58212,0.98233,3.2961,-0.44576,-0.48722,-0.26849
1.3963,2.3562,3.1416,-0.13974,0.30166,0.59146,1.3375,2.861,-1.4821,0.46696,0.11546
1.3963,2.4435,3.1416,-0.2346,0.16733,0.48606,1.8899,1.8468,-2.434,1.4895,1.0736
1.3963,2.5307,3.1416,-0.31774,0.089056,0.20164,2.4052,-0.19534,-3.1767,3.01,0.59843
1.3963,2.618,3.1416,-0.47744,0.03617,-0.071328,2.5201,-2.7587,-3.9903,3.5222,0.074196
1.3963,2.7053,3.1416,-0.69457,-0.040124,-0.24465,2.1174,-5.153,-4.859,2.5684,0.18986
1.3963,2.7925,3.1416,-0.88828,-0.17077,-0.30124,1.4347,-6.7883,-5.5295,0.50261,0.85877
1.3963,2.8798,3.1416,-0.96486,-0.35951,-0.26875,0.8765,-7.2901,-5.7016,-1.8764,1.4807
1.3963,2.9671,3.1416,-0.8666,-0.57353,-0.19327,0.82608,-6.6132,-5.218,-3.6916,1.2037
1.3963,3.0543,3.1416,-0.62064,-0.73416,-0.11291,1.4574,-5.1565,-4.2539,-4.3547,-0.81386
1.3963,3.1416,3.1416,-0.42818,-0.72526,-0.02193,2.1273,-3.8692,-3.6579,-4.0903,-1.706
1.3963,3.2289,3.1416,-0.26242,-0.6358,0.084232,2.9293,-2.5023,-3.2089,-1.7923,-4.2202
1.3963,3.3161,3.1416,-0.34121,-0.48267,0.22014,2.2357,-1.5357,-3.5415,-1.0426,-3.7886
1.3963,3.4034,3.1416,-0.47206,-0.39234,0.33592,1.0841,-0.49161,-3.6458,-0.82457,-2.0401
1.3963,3.4907,3.1416,-0.55486,-0.39398,0.44145,0.014176,0.73081,-3.218,-0.67869,-0.276
1.3963,3.5779,3.1416,-0.56034,-0.45299,0.57511,-0.80751,1.9616,-2.4288,-0.53625,0.62742
1.3963,3.6652,3.1416,-0.50838,-0.50445,0.77258,-1.464,2.867,-1.6923,-0.55339,0.31607
1.3963,3.7525,3.1416,-0.44638,-0.4866,1.0356,-2.1637,3.0555,-1.4344,-0.94509,-0.94487
1.3963,3.8397,3.1416,-0.42763,-0.3743,1.3007,-3.1159,2.1853,-1.8614,-1.8191,-2.1737
1.3963,3.927,3.1416,-0.44736,-0.23941,1.3548,-3.8754,0.18974,-2.5447,-2.8639,-2.3333
1.3963,4.0143,3.1416,-0.49167,-0.087535,1.3646,-4.5657,-2.1309,-3.2318,-2.8589,0.026292
1.3963,4.1015,3.1416,-0.45377,-0.048645,1.0868,-3.2947,-4.2453,-3.2815,-1.3543,0.55225
1.3963,4.1888,3.1416,-0.40988,-0.066153,0.86578,-1.2178,-5.2314,-3.1281,0.5795,0.49294
1.3963,4.2761,3.1416,-0.38152,-0.1095,0.82497,0.69829,-4.8287,-3.013,2.0799,0.286
1.3963,4.3633,3.1416,-0.35328,-0.16814,0.92671,1.757,-3.277,-3.0305,2.5755,-0.09333
1.3963,4.4506,3.1416,-0.29063,-0.24551,1.0326,1.614,-1.1565,-3.1738,1.8698,-0.78403
1.3963,4.5379,3.1416,-0.15768,-0.35299,0.96389,0.35903,0.77338,-3.3811,0.22444,-1.691
1.3963,4.6251,3.1416,0.064983,-0.50391,0.56136,-1.4025,1.7342,-3.5806,-1.5568,-2.1367
1.3963,4.7124,3.1416,0.31979,-0.68203,-0.12101,-2.836,1.1884,-3.7774,-2.2436,-5.9697
1.3963,4.7997,3.1416,0.59641,-0.8271,-0.89666,-3.763,-0.15153,-3.5847,-4.0626,-0.965
1.3963,4.8869,3.1416,0.75499,-0.82904,-1.2361,-4.749,-2.0766,-2.5757,-6.3847,0.2156
1.3963,4.9742,3.1416,0.85525,-0.65495,-1.0937,-5.283,-3.6738,-0.16041,-5.9294,-1.0925
1.3963,5.0615,3.1416,0.91258,-0.3334,-0.60987,-5.1901,-4.5038,3.1674,-2.6166,-3.3746
1.3963,5.1487,3.1416,0.91593,0.066095,-0.018301,-4.5712,-4.4844,6.3177,1.7323,-5.1952
1.3963,5.236,3.1416,0.84569,0.45359,0.44693,-3.7424,-3.775,8.0923,4.6932,-5.456
1.3963,5.3233,3.1416,0.69162,0.73921,0.64424,-3.1752,-2.66,7.6723,4.5382,-3.6548
1.3963,5.4105,3.1416,0.4707,0.85369,0.61745,-3.4357,-1.4335,5.1062,1.5342,-0.14344
1.3963,5.4978,3.1416,0.28429,0.77027,0.68803,-4.7159,-0.20285,2.215,-1.1577,1.7503
1.3963,5.5851,3.1416,0.14655,0.57402,0.77853,-6.5013,0.86546,-0.60516,-2.0151,4.1403
1.3963,5.6723,3.1416,0.23557,0.27573,1.0998,-7.4081,2.0214,-0.88647,-1.4498,2.6909
1.3963,5.7596,3.1416,0.4618,-0.011703,1.3876,-7.2559,2.8178,0.37208,-0.62486,0.19773
1.3963,5.8469,3.1416,0.74387,-0.21104,1.5015,-6.3395,2.8969,2.1776,-0.072525,-1.6919
1.3963,5.9341,3.1416,1.0131,-0.28299,1.403,-5.1887,2.0607,3.666,0.087615,-2.2847
1.3963,6.0214,3.1416,1.2181,-0.22857,1.1345,-4.3276,0.34114,4.225,-0.069338,-1.6474
1.3963,6.1087,3.1416,1.3292,-0.091392,0.7971,-4.0347,-1.9295,3.6168,-0.49164,-0.41196
1.3963,6.1959,3.1416,1.3434,0.040023,0.52946,-4.102,-4.0483,2.1011,-1.3689,0.41797
1.3963,6.2832,3.1416,1.2885,0.029909,0.48611,-3.5946,-4.871,0.55771,-3.3502,-0.33811

1.4835,0.0,3.1416,1.3569,0.18963,0.27705,-1.6249,-4.232,0.71828,0.65807,1.4663
1.4835,0.087266,3.1416,1.2423,0.15912,0.33782,-1.0231,-4.3598,-0.55888,-1.0363,-0.36107
1.4835,0.17453,3.1416,1.0579,-0.11348,0.45121,0.13195,-3.4066,-1.3965,0.12705,-0.87535
1.4835,0.2618,3.1416,0.87346,-0.44519,0.5148,1.0549,-2.0331,-1.4224,1.2401,-0.077785
1.4835,0.34907,3.1416,0.72341,-0.69453,0.48675,1.3475,-0.64032,-0.72415,1.0443,1.3655
1.4835,0.43633,3.1416,0.61347,-0.7717,0.37211,0.95061,0.5671,0.32468,-0.50096,2.5176
1.4835,0.5236,3.1416,0.52659,-0.64877,0.20921,0.096294,1.5176,1.2378,-2.6505,2.5648
1.4835,0.61087,3.1416,0.42916,-0.3699,0.056016,-0.74039,2.2093,1.5901,-4.3046,1.2106
1.4835,0.69813,3.1416,0.27722,-0.06151,-0.023468,-0.88922,2.6471,1.1911,-4.4412,-0.93024
1.4835,0.7854,3.1416,0.027536,0.058496,0.035824,0.32793,2.7215,0.27643,-3.7787,-4.0537
1.4835,0.87266,3.1416,-0.26619,0.092562,0.187,1.9074,2.4899,-0.71742,2.2332,-4.828
1.4835,0.95993,3.1416,-0.64065,-0.065333,0.50884,3.4015,1.7436,-1.7166,10.219,-3.7161
1.4835,1.0472,3.1416,-1.0001,-0.22286,0.90238,3.4771,0.74945,-2.5025,14.638,-1.952
1.4835,1.1345,3.1416,-1.2492,-0.27996,1.2572,2.0134,-0.25452,-2.8302,13.979,-0.39677
1.4835,1.2217,3.1416,-1.3123,-0.21126,1.4742,-0.33183,-1.0649,-2.5244,9.454,0.47129
1.4835,1.309,3.1416,-1.1531,-0.048577,1.4881,-2.5552,-1.5195,-1.5747,3.6862,0.56589
1.4835,1.3963,3.1416,-0.79415,0.1366,1.29,-3.7411,-1.5033,-0.23129,-0.59896,0.20247
1.4835,1.4835,3.1416,-0.33632,0.25069,0.95039,-3.4954,-0.95495,0.89926,-1.8838,0.10771
1.4835,1.5708,3.1416,0.021795,0.1955,0.64127,-2.378,0.12703,0.75867,-1.1681,1.4291
1.4835,1.6581,3.1416,0.29026,0.13006,0.38085,-1.6293,1.3963,0.13387,-1.2504,4.3615
1.4835,1.7453,3.1416,0.38212,0.042768,0.26026,-1.8996,2.7408,-1.0986,-0.82487,5.648
1.4835,1.8326,3.1416,0.40666,0.065444,0.20442,-2.5879,3.6135,-1.6604,-0.4521,4.4912
1.4835,1.9199,3.1416,0.41697,0.21548,0.17466,-3.0369,3.9009,-1.3126,-0.27403,2.4373
1.4835,2.0071,3.1416,0.42174,0.44424,0.16256,-2.8885,3.7711,-0.44486,-0.33325,0.73465
1.4835,2.0944,3.1416,0.4044,0.66747,0.17406,-2.0687,3.5134,0.26872,-0.56032,0.12762
1.4835,2.1817,3.1416,0.34229,0.79587,0.21356,-0.77209,3.3778,0.21416,-0.76128,0.65242
1.4835,2.2689,3.1416,0.22573,0.76547,0.26796,0.5539,3.4148,-0.81819,-0.60498,1.4318
1.4835,2.3562,3.1416,0.077248,0.56818,0.29083,1.2241,3.315,-2.2892,0.38949,0.47015
1.4835,2.4435,3.1416,-0.06915,0.33736,0.23999,2.044,2.5432,-3.5137,1.3517,1.7129
1.4835,2.5307,3.1416,-0.23741,0.1102,0.092703,2.5881,0.60713,-4.2628,2.9726,0.99628
1.4835,2.618,3.1416,-0.44888,-0.09484,-0.10152,2.5845,-1.9453,-4.7935,3.9336,0.54743
1.4835,2.7053,3.1416,-0.66976,-0.30391,-0.29066,1.9918,-4.3469,-5.1376,3.3329,1.0616
1.4835,2.7925,3.1416,-0.83415,-0.53729,-0.4321,1.1068,-5.9464,-5.1273,1.0561,2.2293
1.4835,2.8798,3.1416,-0.87758,-0.79567,-0.49432,0.37855,-6.3399,-4.5722,-2.3243,3.1336
1.4835,2.9671,3.1416,-0.77063,-1.0465,-0.45852,0.22185,-5.5018,-3.4379,-5.6502,2.6481
1.4835,3.0543,3.1416,-0.55246,-1.2102,-0.3203,0.83157,-3.9163,-2.0232,-7.2781,-0.16638
1.4835,3.1416,3.1416,-0.38774,-1.1644,-0.11376,1.5786,-2.6878,-1.2951,-6.5353,-1.1823
1.4835,3.2289,3.1416,-0.25726,-1.0089,0.13893,2.5112,-1.5501,-0.93596,-2.8183,-3.616
1.4835,3.3161,3.1416,-0.30262,-0.75505,0.30224,1.9718,-1.0662,-1.6536,-0.75111,-2.7131
1.4835,3.4034,3.1416,-0.38258,-0.554,0.35272,0.91513,-0.6607,-2.2876,-0.033306,-0.74424
1.4835,3.4907,3.1416,-0.43223,-0.46238,0.35869,-0.11633,-0.11538,-2.3915,-0.21385,0.71663
1.4835,3.5779,3.1416,-0.44075,-0.47023,0.42446,-0.90611,0.52099,-2.0178,-0.8133,0.83163
1.4835,3.6652,3.1416,-0.42915,-0.52881,0.63462,-1.4781,1.0229,-1.5022,-1.4464,-0.4618
1.4835,3.7525,3.1416,-0.4281,-0.57846,0.99831,-2.0108,1.0786,-1.2482,-1.9443,-2.4116
1.4835,3.8397,3.1416,-0.45562,-0.57641,1.3934,-2.7513,0.37982,-1.5119,-2.4773,-3.4118
1.4835,3.927,3.1416,-0.46552,-0.54462,1.4596,-3.4342,-1.1825,-2.0301,-3.0665,-2.2345
1.4835,4.0143,3.1416,-0.47717,-0.47723,1.4257,-4.1352,-2.9634,-2.48,-3.5245,1.1409
1.4835,4.1015,3.1416,-0.40722,-0.44411,0.97818,-3.1903,-4.5446,-2.3805,-2.418,0.86063
1.4835,4.1888,3.1416,-0.36444,-0.39859,0.60669,-1.5627,-5.1866,-2.0288,-0.49056,0.1527
1.4835,4.2761,3.1416,-0.36888,-0.33377,0.5156,-0.098224,-4.7089,-1.7353,1.3144,0.064787
1.4835,4.3633,3.1416,-0.38293,-0.27,0.69351,0.5703,-3.3438,-1.7732,2.1417,0.31385
1.4835,4.4506,3.1416,-0.34235,-0.24248,0.98259,0.11758,-1.5896,-2.3273,1.5115,0.13592
1.4835,4.5379,3.1416,-0.18727,-0.28875,1.1479,-1.3788,-0.064174,-3.4445,-0.393,-0.86408
1.4835,4.6251,3.1416,0.10674,-0.4363,0.94677,-3.3436,0.64159,-4.9825,-2.4384,-1.8626
1.4835,4.7124,3.1416,0.44726,-0.66651,0.33942,-4.928,0.21446,-6.4187,-2.7511,-4.191
1.4835,4.7997,3.1416,0.80753,-0.88782,-0.45916,-5.9027,-0.81831,-7.2922,-3.1837,-2.331
1.4835,4.8869,3.1416,0.99268,-0.98541,-0.96573,-6.6456,-2.1371,-6.1928,-5.7761,0.74419
1.4835,4.9742,3.1416,1.0655,-0.88566,-1.0869,-6.679,-3.158,-2.8235,-6.7039,1.962
1.4835,5.0615,3.1416,1.0613,-0.59659,-0.89395,-5.9552,-3.6361,1.9049,-5.0185,0.75016
1.4835,5.1487,3.1416,0.99677,-0.18434,-0.54711,-4.747,-3.5677,6.4613,-1.6562,-1.8443
1.4835,5.236,3.1416,0.87942,0.25027,-0.21943,-3.5373,-3.0923,9.2816,1.5526,-4.0363
1.4835,5.3233,3.1416,0.71679,0.5953,-0.020872,-2.9095,-2.3954,9.3564,2.8743,-4.1837
1.4835,5.4105,3.1416,0.52561,0.75114,0.077587,-3.4377,-1.6105,6.8186,1.6632,-1.6683
1.4835,5.4978,3.1416,0.37748,0.66054,0.30104,-5.1545,-0.67777,3.8824,-0.54729,0.099258
1.4835,5.5851,3.1416,0.28006,0.43107,0.55567,-7.3856,0.2064,0.9226,-2.5453,3.611
1.4835,5.6723,3.1416,0.37948,0.080613,0.93288,-8.5338,1.2596,0.44521,-2.5153,3.5166
1.4835,5.7596,3.1416,0.59496,-0.24357,1.2116,-8.299,2.0292,1.334,-1.7465,1.7921
1.4835,5.8469,3.1416,0.85528,-0.44501,1.2885,-6.9787,2.1829,2.6435,-0.93734,-0.13745
1.4835,5.9341,3.1416,1.1017,-0.47811,1.1548,-5.1925,1.5509,3.65,-0.38592,-1.3813
1.4835,6.0214,3.1416,1.2907,-0.34807,0.872,-3.6062,0.16738,3.9035,-0.17978,-1.5651
1.4835,6.1087,3.1416,1.3971,-0.11102,0.54827,-2.6566,-1.6882,3.2787,-0.3861,-0.81366
1.4835,6.1959,3.1416,1.4171,0.12606,0.31495,-2.2758,-3.4489,2.0263,-1.2418,0.2664
1.4835,6.2832,3.1416,1.3704,0.20525,0.30267,-1.6154,-4.2193,0.82446,-3.3436,0.60403

1.5708,0.0,3.1416,1.3558,0.20635,0.14736,-0.62652,-2.5007,0.5283,1.2333,2.9816
1.5708,0.087266,3.1416,1.2401,0.21368,0.24942,0.018402,-2.6859,0.27543,0.33424,1.4604
1.5708,0.17453,3.1416,1.0802,-0.0054497,0.43878,1.1079,-2.2954,-0.10652,0.50202,0.94284
1.5708,0.2618,3.1416,0.91596,-0.28698,0.57376,1.7801,-1.722,-0.19044,0.49167,1.3717
1.5708,0.34907,3.1416,0.77455,-0.48868,0.57711,1.6114,-1.1504,0.11485,-0.47499,2.0855
1.5708,0.43633,3.1416,0.66946,-0.50916,0.4284,0.57041,-0.62376,0.6663,-2.7436,2.2601
1.5708,0.5236,3.1416,0.5995,-0.30691,0.15637,-1.0278,-0.10973,1.1883,-6.2615,1.3491
1.5708,0.61087,3.1416,0.54786,0.080592,-0.16863,-2.5677,0.43365,1.3744,-10.612,-0.47451
1.5708,0.69813,3.1416,0.48111,0.5179,-0.44227,-3.1798,0.99173,0.98889,-15.049,-1.8778
1.5708,0.7854,3.1416,0.3482,0.75252,-0.53385,-1.7856,1.4272,-0.031291,-18.531,0.073524
1.5708,0.87266,3.1416,0.14068,0.85369,-0.46437,-0.011997,1.6046,-1.1838,-17.706,2.3607
1.5708,0.95993,3.1416,-0.22166,0.67783,-0.12702,2.2248,1.4392,-2.6808,-9.0318,2.8924
1.5708,1.0472,3.1416,-0.66728,0.42678,0.35981,3.0536,1.0331,-3.9911,1.0169,1.275
1.5708,1.1345,3.1416,-1.0672,0.22981,0.8439,2.1249,0.49927,-4.6417,8.0191,-1.2899
1.5708,1.2217,3.1416,-1.2862,0.14494,1.1842,0.01673,-0.064928,-4.3284,10.459,-3.4922
1.5708,1.309,3.1416,-1.2256,0.16946,1.2839,-2.2325,-0.5613,-3.0158,8.9192,-4.2958
1.5708,1.3963,3.1416,-0.8649,0.25038,1.1242,-3.5905,-0.8747,-1.0364,5.2713,-3.3212
1.5708,1.4835,3.1416,-0.30444,0.29496,0.79709,-3.4987,-0.85675,0.8104,1.8693,-1.2281
1.5708,1.5708,3.1416,0.165,0.2007,0.55949,-2.7744,-0.27827,1.2683,0.021605,-2.5165
1.5708,1.6581,3.1416,0.567,0.076745,0.3533,-1.6044,0.52329,0.98385,-0.26866,3.9188
1.5708,1.7453,3.1416,0.66043,-0.047386,0.3743,-1.9304,1.6741,0.033706,-0.86268,3.3988
1.5708,1.8326,3.1416,0.60974,-0.035967,0.42649,-2.7939,2.574,-0.34009,-1.4422,0.98043
1.5708,1.9199,3.1416,0.52459,0.13827,0.41175,-3.4818,3.0349,0.066902,-1.7414,-0.57414
1.5708,2.0071,3.1416,0.46547,0.4258,0.3081,-3.5497,3.1389,0.80817,-1.6077,-0.31421
1.5708,2.0944,3.1416,0.44944,0.73195,0.14793,-2.8457,3.0972,1.1728,-1.0621,1.3819
1.5708,2.1817,3.1416,0.45586,0.94857,-0.003697,-1.5337,3.1081,0.57227,-0.35946,3.2898
1.5708,2.2689,3.1416,0.43204,0.98566,-0.070826,-0.11679,3.216,-1.0732,-0.049426,3.8212
1.5708,2.3562,3.1416,0.31462,0.84284,-0.014922,0.85308,2.9574,-2.7784,0.59972,2.2859
1.5708,2.4435,3.1416,0.15027,0.55748,0.058703,1.338,2.4752,-4.3423,0.31857,2.095
1.5708,2.5307,3.1416,-0.085853,0.26835,0.079418,1.7777,0.72568,-4.8292,2.0126,0.7923
1.5708,2.618,3.1416,-0.34263,-0.021665,-0.0099115,1.7077,-1.4963,-4.8084,3.2907,0.14285
1.5708,2.7053,3.1416,-0.56073,-0.32208,-0.19078,1.0951,-3.4596,-4.4881,2.8814,0.63094
1.5708,2.7925,3.1416,-0.68796,-0.64047,-0.39691,0.19299,-4.6006,-3.867,0.51273,1.8364
1.5708,2.8798,3.1416,-0.69459,-0.96817,-0.54208,-0.60545,-4.6278,-2.8869,-3.207,2.811
1.5708,2.9671,3.1416,-0.58871,-1.2659,-0.54799,-0.91188,-3.6264,-1.5839,-6.9091,2.4554
1.5708,3.0543,3.1416,-0.43154,-1.4495,-0.37213,-0.48851,-2.162,-0.24079,-8.5835,-0.10513
1.5708,3.1416,3.1416,-0.36632,-1.4081,-0.048174,-0.11192,-0.92957,0.50011,-2.0198,-1.2044
1.5708,3.2289,3.1416,-0.34653,-1.2182,0.29042,0.88538,-0.41585,0.55107,-0.024092,-1.9238
1.5708,3.3161,3.1416,-0.41798,-0.90305,0.42139,0.72369,-0.59587,-0.32312,1.1221,-1.4062
1.5708,3.4034,3.1416,-0.46626,-0.63653,0.35168,0.15204,-0.75628,-0.97242,0.95381,-0.24501
1.5708,3.4907,3.1416,-0.4578,-0.49462,0.2106,-0.4006,-0.58035,-0.9957,-0.089127,0.73293
1.5708,3.5779,3.1416,-0.41123,-0.48054,0.17089,-0.76432,-0.058245,-0.50868,-1.1599,0.78693
1.5708,3.6652,3.1416,-0.36875,-0.55005,0.36986,-0.96736,0.60279,0.088029,-1.5024,-0.41881
1.5708,3.7525,3.1416,-0.36752,-0.63674,0.83045,-1.1751,1.0682,0.34103,-0.94947,-2.4962
1.5708,3.8397,3.1416,-0.41101,-0.67728,1.3824,-1.6293,0.96567,-0.023883,-0.42005,-4.0143
1.5708,3.927,3.1416,-0.42049,-0.65418,1.532,-2.1452,0.051493,-0.7144,-1.4902,-2.6763
1.5708,4.0143,3.1416,-0.4258,-0.57223,1.5365,-2.7857,-1.1742,-1.3062,-2.821,0.33251
1.5708,4.1015,3.1416,-0.35049,-0.46848,1.0074,-2.1028,-2.5123,-1.2413,-2.5538,0.85178
1.5708,4.1888,3.1416,-0.31256,-0.33037,0.5304,-0.93064,-3.3511,-0.71874,-1.419,0.59779
1.5708,4.2761,3.1416,-0.32869,-0.17598,0.37595,0.010858,-3.491,-0.14869,-0.17347,0.29766
1.5708,4.3633,3.1416,-0.35133,-0.04234,0.56929,0.1997,-3.0359,-0.013146,0.54093,0.056314
1.5708,4.4506,3.1416,-0.30572,0.026267,0.96042,-0.60406,-2.2854,-0.72696,0.33822,-0.27656
1.5708,4.5379,3.1416,-0.12692,-0.0099725,1.2941,-2.2744,-1.6268,-2.4987,-0.77052,-0.73956
1.5708,4.6251,3.1416,0.2031,-0.1747,1.2797,-4.2356,-1.4266,-5.1918,-2.2362,-0.89261
1.5708,4.7124,3.1416,0.5757,-0.53874,0.80461,-5.6598,-1.38,-7.9144,-3.1155,-2.6932
1.5708,4.7997,3.1416,0.94751,-0.81316,0.079293,-6.4469,-2.1208,-9.9696,-0.55656,-2.2425
1.5708,4.8869,3.1416,1.0971,-0.98802,-0.49634,-6.8544,-2.8905,-9.4266,0.028001,0.19205
1.5708,4.9742,3.1416,1.0981,-0.96418,-0.82869,-6.5249,-3.4086,-6.0964,-0.66217,1.6234
1.5708,5.0615,3.1416,1.008,-0.72925,-0.93444,-5.5045,-3.5816,-1.0444,-1.817,1.2317
1.5708,5.1487,3.1416,0.86982,-0.33592,-0.89063,-4.1257,-3.4391,4.0292,-2.7081,-0.37532
1.5708,5.236,3.1416,0.71499,0.11971,-0.78481,-2.8903,-3.0688,7.4097,-2.8806,-1.9012
1.5708,5.3233,3.1416,0.56472,0.5198,-0.6651,-2.3526,-2.5522,7.9878,-2.3455,-2.1003
1.5708,5.4105,3.1416,0.43243,0.74645,-0.49037,-3.0023,-1.9006,5.8794,-1.7715,-0.51704
1.5708,5.4978,3.1416,0.32575,0.70334,-0.080281,-5.1476,-0.98975,3.0461,-2.6771,1.7746
1.5708,5.5851,3.1416,0.33676,0.52491,0.31516,-6.9456,-0.044372,0.60574,-4.1432,2.731
1.5708,5.6723,3.1416,0.47879,0.19345,0.77777,-8.002,1.0284,-0.018417,-3.2442,2.5535
1.5708,5.7596,3.1416,0.70838,-0.13097,1.0745,-7.6893,1.8028,0.33534,-1.9314,1.2125
1.5708,5.8469,3.1416,0.96115,-0.34834,1.1326,-6.3262,2.0235,0.92484,-1.1175,-0.31744
1.5708,5.9341,3.1416,1.1855,-0.40863,0.97089,-4.518,1.6019,1.3243,-0.9753,-1.2996
1.5708,6.0214,3.1416,1.3454,-0.31084,0.67222,-2.9004,0.61582,1.3731,-1.2541,-1.3016
1.5708,6.1087,3.1416,1.4227,-0.10209,0.35548,-1.883,-0.69148,1.1244,-1.5962,-0.26232
1.5708,6.1959,3.1416,1.4198,0.12325,0.14815,-1.3935,-1.9124,0.79371,-1.8532,1.4413
1.5708,6.2832,3.1416,1.3627,0.22457,0.15853,-0.62126,-2.4759,0.70793,-2.4022,2.9275

1.6581,0.0,3.1416,1.2971,0.17538,0.041763,0.059286,-0.16674,0.20013,-0.80723,-0.59663
1.6581,0.087266,3.1416,1.1742,0.20656,0.18192,0.74038,-0.45922,1.2927,-1.4508,-2.0158
1.6581,0.17453,3.1416,1.0468,0.066705,0.44368,1.7455,-0.73925,1.5828,0.075274,-2.3086
1.6581,0.2618,3.1416,0.91845,-0.11878,0.6469,2.1736,-1.0928,1.4951,1.1418,-1.8055
1.6581,0.34907,3.1416,0.80024,-0.22815,0.68129,1.5964,-1.4718,1.3058,0.66118,-1.2708
1.6581,0.43633,3.1416,0.70519,-0.1672,0.5033,0.01213,-1.7554,1.1527,-1.3555,-1.5427
1.6581,0.5236,3.1416,0.64323,0.10681,0.13304,-2.1997,-1.812,1.0468,-4.2406,-3.1746
1.6581,0.61087,3.1416,0.61611,0.56128,-0.34886,-4.3246,-1.5601,0.88222,-7.1129,-6.0746
1.6581,0.69813,3.1416,0.61221,1.0643,-0.80433,-5.3584,-1.0303,0.44741,-9.3199,-9.1469
1.6581,0.7854,3.1416,0.60139,1.361,-1.041,-4.0533,-0.42651,-0.5644,-10.88,-9.9317
1.6581,0.87266,3.1416,0.49162,1.492,-1.0858,-2.0734,0.12735,-1.7251,-10.9,-5.9862
1.6581,0.95993,3.1416,0.18938,1.3028,-0.79217,0.77744,0.51354,-3.4662,-6.1995,-1.5065
1.6581,1.0472,3.1416,-0.28931,0.98655,-0.28949,2.3899,0.71868,-5.0684,0.14799,0.80594
1.6581,1.1345,3.1416,-0.80078,0.68149,0.2508,2.2012,0.70647,-5.9032,4.789,0.53551
1.6581,1.2217,3.1416,-1.1607,0.46195,0.66575,0.63828,0.44423,-5.5761,6.5637,-1.1629
1.6581,1.309,3.1416,-1.2098,0.34466,0.84037,-1.3406,-0.053918,-4.0263,5.811,-2.6196
1.6581,1.3963,3.1416,-0.87899,0.29512,0.74706,-2.7038,-0.68383,-1.6266,3.6721,-2.7055
1.6581,1.4835,3.1416,-0.2554,0.2339,0.48503,-2.8048,-1.2081,0.71666,1.3953,-1.8878
1.6581,1.5708,3.1416,0.3019,0.064515,0.34913,-2.3043,-1.162,1.6162,-1.4846,-6.0017
1.6581,1.6581,3.1416,0.80466,-0.11134,0.24252,-1.3573,-0.82777,1.7174,-1.5915,-0.88402
1.6581,1.7453,3.1416,0.87794,-0.26045,0.40758,-1.9095,0.14565,1.1523,-4.3305,0.37103
1.6581,1.8326,3.1416,0.73235,-0.248,0.56168,-2.9843,1.1301,1.0721,-6.8042,-0.11134
1.6581,1.9199,3.1416,0.53695,-0.047185,0.56302,-3.8514,1.8507,1.5883,-7.453,-0.96855
1.6581,2.0071,3.1416,0.40886,0.29098,0.38359,-4.0568,2.2755,2.1879,-5.8942,-1.4763
1.6581,2.0944,3.1416,0.40295,0.66798,0.082092,-3.452,2.5052,2.1491,-2.7619,-1.4242
1.6581,2.1817,3.1416,0.50149,0.96801,-0.22309,-2.2245,2.6632,0.95704,0.45371,-0.99175
1.6581,2.2689,3.1416,0.60381,1.0882,-0.38095,-0.92691,2.7847,-1.2803,1.5667,-0.62378
1.6581,2.3562,3.1416,0.53546,1.0062,-0.27582,-0.16114,2.5013,-3.2418,1.5077,-0.016159
1.6581,2.4435,3.1416,0.38972,0.76237,-0.090302,0.096084,2.0526,-4.811,-1.2442,1.2426
1.6581,2.5307,3.1416,0.09767,0.47234,0.087919,0.39925,0.5516,-4.8164,-0.43554,0.87612
1.6581,2.618,3.1416,-0.19868,0.14777,0.10472,0.36308,-1.1739,-4.0686,1.2774,0.20296
1.6581,2.7053,3.1416,-0.41016,-0.20879,-0.051171,-0.096149,-2.4796,-3.0103,2.3521,-0.045095
1.6581,2.7925,3.1416,-0.4969,-0.59155,-0.2968,-0.84368,-2.9592,-1.8387,2.2084,0.3146
1.6581,2.8798,3.1416,-0.46489,-0.97916,-0.5037,-1.6093,-2.4989,-0.62741,1.0764,0.95332
1.6581,2.9671,3.1416,-0.36243,-1.3224,-0.54652,-2.0704,-1.333,0.55121,-0.155,1.0687
1.6581,3.0543,3.1416,-0.27668,-1.5319,-0.35172,-1.9351,-0.097394,1.5037,-0.089672,-0.57737
1.6581,3.1416,3.1416,-0.30951,-1.4808,-0.013189,-1.381,0.21907,1.6584,1.2393,-2.0513
1.6581,3.2289,3.1416,-0.40211,-1.2909,0.39905,-0.43788,0.10426,1.4465,2.0663,-3.5904
1.6581,3.3161,3.1416,-0.51027,-0.96577,0.52726,-0.29751,-0.60635,0.52595,1.3852,-2.5609
1.6581,3.4034,3.1416,-0.53593,-0.68651,0.38546,-0.41778,-1.1314,0.0040757,-0.28212,-0.61235
1.6581,3.4907,3.1416,-0.47177,-0.53779,0.13932,-0.49987,-1.1191,0.20898,-2.0251,0.8764
1.6581,3.5779,3.1416,-0.36536,-0.53027,0.0095085,-0.44292,-0.55165,0.93892,-2.9101,0.9915
1.6581,3.6652,3.1416,-0.28332,-0.62281,0.17523,-0.29864,0.35078,1.7119,-2.3475,-0.5217
1.6581,3.7525,3.1416,-0.27543,-0.74469,0.67766,-0.22605,1.2257,2.0154,-0.45693,-3.0645
1.6581,3.8397,3.1416,-0.33881,-0.81783,1.3234,-0.44612,1.6642,1.5557,1.5657,-4.9905
1.6581,3.927,3.1416,-0.38205,-0.779,1.5879,-1.1964,1.3066,0.50769,1.0824,-3.4115
1.6581,4.0143,3.1416,-0.39401,-0.69198,1.5792,-1.3818,0.64565,-0.13755,1.6524,0.29132
1.6581,4.1015,3.1416,-0.33562,-0.52396,1.0135,-0.90025,-0.43416,-0.20465,1.669,1.5453
1.6581,4.1888,3.1416,-0.30665,-0.31218,0.473,-0.097712,-1.4136,0.34589,1.8872,1.6598
1.6581,4.2761,3.1416,-0.31949,-0.095869,0.2696,0.41966,-2.0795,1.0483,1.9751,1.2697
1.6581,4.3633,3.1416,-0.32459,0.078003,0.46015,0.2387,-2.4156,1.2889,1.7088,0.75117
1.6581,4.4506,3.1416,-0.24891,0.16389,0.9128,-0.79347,-2.536,0.49979,0.9866,0.27374
1.6581,4.5379,3.1416,-0.034528,0.12687,1.3735,-2.5022,-2.6187,-1.6463,-0.1569,-0.14713
1.6581,4.6251,3.1416,0.32289,-0.048138,1.5323,-4.3182,-2.8396,-5.0422,-1.537,-0.59799
1.6581,4.7124,3.1416,0.68354,-0.33557,1.224,-5.4734,-3.2176,-8.602,-3.4211,-3.717
1.6581,4.7997,3.1416,1.0223,-0.63166,0.61149,-5.9094,-3.6929,-11.726,-3.0514,-3.1798
1.6581,4.8869,3.1416,1.0991,-0.85643,0.017479,-5.9156,-3.9598,-11.97,-2.7226,-1.4432
1.6581,4.9742,3.1416,1.0055,-0.89633,-0.49272,-5.2966,-4.0245,-9.162,-1.9534,-0.062985
1.6581,5.0615,3.1416,0.82325,-0.7207,-0.89116,-4.1733,-3.9247,-4.3683,-0.76454,0.38854
1.6581,5.1487,3.1416,0.62077,-0.36445,-1.1686,-2.8786,-3.7038,0.71083,0.50936,0.030344
1.6581,5.236,3.1416,0.44898,0.089428,-1.3161,-1.8537,-3.3853,4.3482,1.4083,-0.62035
1.6581,5.3233,3.1416,0.33732,0.52726,-1.3059,-1.5448,-2.9464,5.3954,1.535,-0.94091
1.6581,5.4105,3.1416,0.28979,0.82206,-1.0733,-2.2983,-2.2927,3.8883,0.74334,-0.49609
1.6581,5.4978,3.1416,0.28098,0.85101,-0.49789,-4.2578,-1.2318,1.6537,-0.67322,0.66909
1.6581,5.5851,3.1416,0.37651,0.7422,0.059726,-5.8354,-0.15122,-0.49702,-3.3131,1.3785
1.6581,5.6723,3.1416,0.56399,0.46082,0.61293,-6.618,1.0228,-1.3204,-3.6802,2.1606
1.6581,5.7596,3.1416,0.80546,0.15651,0.93261,-6.194,1.8628,-1.6203,-2.6031,2.6357
1.6581,5.8469,3.1416,1.0466,-0.077041,0.97678,-4.9202,2.2069,-1.8509,-1.0069,2.5381
1.6581,5.9341,3.1416,1.2439,-0.1892,0.79269,-3.3437,2.0596,-2.0799,0.19378,1.8289
1.6581,6.0214,3.1416,1.3683,-0.1704,0.48461,-1.9932,1.5453,-2.1438,0.33272,0.70004
1.6581,6.1087,3.1416,1.4082,-0.050106,0.18156,-1.1702,0.86196,-1.8054,-0.77009,-0.4221
1.6581,6.1959,3.1416,1.3726,0.10516,0.0050617,-0.73948,0.23441,-0.90934,-2.5705,-0.87227
1.6581,6.2832,3.1416,1.2945,0.19384,0.036899,0.079923,-0.13197,0.46092,-3.5621,0.25745

1.7453,0.0,3.1416,1.2528,-0.098252,-0.028254,-0.88147,1.1195,0.41407,-1.0291,-1.1492
1.7453,0.087266,3.1416,1.0807,-0.092786,0.015845,-0.1317,1.119,2.3591,-1.8356,-1.1684
1.7453,0.17453,3.1416,0.97325,-0.15329,0.24529,1.0367,0.80826,3.0418,-0.23429,-1.647
1.7453,0.2618,3.1416,0.89648,-0.20916,0.46764,1.6755,0.21954,2.8154,1.3185,-2.0412
1.7453,0.34907,3.1416,0.82872,-0.18823,0.55397,1.3012,-0.51872,2.0809,1.7081,-2.3877
1.7453,0.43633,3.1416,0.75971,-0.035518,0.43947,-0.14298,-1.2322,1.2161,0.80671,-3.0172
1.7453,0.5236,3.1416,0.68999,0.26803,0.12399,-2.3241,-1.7512,0.50535,-0.88108,-4.2678
1.7453,0.61087,3.1416,0.63029,0.68683,-0.32748,-4.5575,-1.9606,0.069685,-2.5731,-6.199
1.7453,0.69813,3.1416,0.60088,1.112,-0.78418,-5.8448,-1.8511,-0.20395,-3.5643,-8.3049
1.7453,0.7854,3.1416,0.63096,1.3424,-1.0491,-4.911,-1.5685,-0.73284,-3.5813,-9.2278
1.7453,0.87266,3.1416,0.57176,1.4204,-1.163,-3.1543,-1.1315,-1.3288,-3.5422,-4.2803
1.7453,0.95993,3.1416,0.3535,1.229,-0.98097,-0.26618,-0.60561,-2.5498,-1.3165,0.66079
1.7453,1.0472,3.1416,-0.072957,0.93307,-0.60322,1.7384,-0.069087,-3.7542,1.6503,3.3084
1.7453,1.1345,3.1416,-0.57958,0.644,-0.17145,2.1878,0.3185,-4.3484,3.5522,3.1811
1.7453,1.2217,3.1416,-0.96926,0.41661,0.17186,1.3146,0.40586,-3.9622,3.8015,1.2913
1.7453,1.309,3.1416,-1.0563,0.2587,0.32199,-0.13432,0.11561,-2.5393,2.6395,-0.75343
1.7453,1.3963,3.1416,-0.74698,0.14059,0.25059,-1.2865,-0.49005,-0.4287,0.74807,-1.6485
1.7453,1.4835,3.1416,-0.11998,0.0045759,0.044181,-1.533,-1.1437,1.5246,-1.1396,-1.2909
1.7453,1.5708,3.1416,0.42353,-0.20334,-0.020833,-1.3607,-1.2571,2.0912,-5.6955,-4.9281
1.7453,1.6581,3.1416,0.90492,-0.39976,-0.05313,-0.7833,-1.0729,1.8992,-1.7406,0.92992
1.7453,1.7453,3.1416,0.85155,-0.5266,0.19993,-1.5189,-0.1472,1.3046,-2.9655,1.7142
1.7453,1.8326,3.1416,0.53813,-0.48329,0.43084,-2.5553,0.88256,1.3163,-5.3835,0.70892
1.7453,1.9199,3.1416,0.19812,-0.25915,0.48168,-3.2357,1.6857,1.9288,-6.4305,-0.3501
1.7453,2.0071,3.1416,0.0012442,0.092747,0.31794,-3.2425,2.1545,2.5485,-4.9735,-0.86432
1.7453,2.0944,3.1416,0.030991,0.48169,0.0021968,-2.5799,2.3201,2.4204,-1.318,-0.96154
1.7453,2.1817,3.1416,0.26212,0.80549,-0.33207,-1.5573,2.269,1.0543,2.7841,-1.0849
1.7453,2.2689,3.1416,0.53816,0.97657,-0.50675,-0.77247,2.059,-1.3492,4.1261,-1.5819
1.7453,2.3562,3.1416,0.57178,0.9751,-0.37023,-0.69685,1.456,-3.3105,3.1907,-1.8963
1.7453,2.4435,3.1416,0.49941,0.83174,-0.1332,-1.1649,0.77628,-4.7852,-2.3113,-0.13339
1.7453,2.5307,3.1416,0.20956,0.63194,0.12199,-1.2914,-0.64533,-4.5415,-2.7071,0.35936
1.7453,2.618,3.1416,-0.075509,0.37922,0.19717,-1.3519,-1.9785,-3.521,-1.1584,0.07947
1.7453,2.7053,3.1416,-0.24362,0.076075,0.060934,-1.5088,-2.7034,-2.2746,0.48182,-0.37947
1.7453,2.7925,3.1416,-0.27044,-0.26785,-0.20475,-1.8126,-2.6037,-1.0731,1.4274,-0.52805
1.7453,2.8798,3.1416,-0.19721,-0.6276,-0.45794,-2.2026,-1.7589,-0.017084,1.716,-0.18131
1.7453,2.9671,3.1416,-0.10857,-0.95473,-0.55007,-2.508,-0.53824,0.85304,1.9665,0.34098
1.7453,3.0543,3.1416,-0.11026,-1.1691,-0.3794,-2.449,0.40752,1.4467,3.1371,0.014071
1.7453,3.1416,3.1416,-0.26633,-1.1625,-0.015705,-1.955,0.30737,1.3861,4.5643,-2.0095
1.7453,3.2289,3.1416,-0.48941,-1.0415,0.44112,-1.0671,-0.27284,1.0986,4.419,-3.4458
1.7453,3.3161,3.1416,-0.64299,-0.80788,0.6229,-0.68249,-1.1524,0.39704,2.3173,-2.5381
1.7453,3.4034,3.1416,-0.64038,-0.61427,0.50404,-0.46228,-1.5952,0.29313,-0.53316,-0.68238
1.7453,3.4907,3.1416,-0.50293,-0.53103,0.23873,-0.22645,-1.3336,1.0083,-2.8582,0.85896
1.7453,3.5779,3.1416,-0.31437,-0.56485,0.056276,0.075972,-0.44691,2.234,-3.6262,1.1714
1.7453,3.6652,3.1416,-0.1751,-0.67684,0.1564,0.39663,0.7592,3.3909,-2.3562,-0.097595
1.7453,3.7525,3.1416,-0.15663,-0.80083,0.60458,0.61752,1.8742,3.8896,0.57323,-2.5243
1.7453,3.8397,3.1416,-0.25587,-0.86161,1.2274,0.58068,2.5034,3.3899,3.6158,-4.6945
1.7453,3.927,3.1416,-0.34949,-0.79316,1.5078,0.11792,2.3893,2.0608,3.7486,-3.9894
1.7453,4.0143,3.1416,-0.41809,-0.66574,1.521,0.086173,1.8778,1.0138,4.0517,-1.5038
1.7453,4.1015,3.1416,-0.39032,-0.44728,0.9821,0.58985,0.88841,0.46885,3.6663,0.37882
1.7453,4.1888,3.1416,-0.35411,-0.20077,0.44642,1.2491,-0.19254,0.61729,3.3186,1.3336
1.7453,4.2761,3.1416,-0.32566,0.023873,0.22463,1.5382,-1.1623,1.0876,2.763,1.2731
1.7453,4.3633,3.1416,-0.27121,0.18231,0.39005,1.1486,-1.9448,1.3106,2.0376,0.60318
1.7453,4.4506,3.1416,-0.1397,0.24041,0.83772,0.026898,-2.5528,0.70949,1.2899,-0.12709
1.7453,4.5379,3.1416,0.10463,0.17893,1.3434,-1.5864,-3.0509,-1.1095,0.60246,-0.57603
1.7453,4.6251,3.1416,0.44963,-0.0018979,1.6224,-3.119,-3.5178,-4.1672,-0.18165,-0.95965
1.7453,4.7124,3.1416,0.75611,-0.27344,1.5098,-3.8765,-3.9305,-7.5886,-2.3645,-3.7874
1.7453,4.7997,3.1416,1.0139,-0.54465,1.1019,-3.9553,-4.3557,-10.825,-2.0269,-2.3045
1.7453,4.8869,3.1416,1.0008,-0.76226,0.64789,-3.6957,-4.5342,-11.703,-2.3487,-1.3351
1.7453,4.9742,3.1416,0.82184,-0.81668,0.1344,-3.0885,-4.5782,-9.9738,-1.6552,-1.1075
1.7453,5.0615,3.1416,0.57161,-0.67124,-0.40665,-2.2786,-4.5217,-6.4649,0.26656,-1.4923
1.7453,5.1487,3.1416,0.32868,-0.34886,-0.90849,-1.5031,-4.338,-2.5619,2.7117,-2.1333
1.7453,5.236,3.1416,0.15031,0.081174,-1.28,-1.0307,-3.9561,0.30732,4.6008,-2.5773
1.7453,5.3233,3.1416,0.066941,0.51654,-1.4163,-1.1005,-3.2779,1.1899,5.0239,-2.4048
1.7453,5.4105,3.1416,0.076832,0.83512,-1.2093,-1.8607,-2.1949,0.12509,3.7833,-1.3607
1.7453,5.4978,3.1416,0.14062,0.90832,-0.55804,-3.3074,-0.60538,-1.3389,1.9382,0.51547
1.7453,5.5851,3.1416,0.30576,0.85585,0.087253,-4.3168,0.87263,-2.7558,-1.5245,0.39766
1.7453,5.6723,3.1416,0.5526,0.63767,0.70265,-4.5403,2.1655,-3.1613,-2.4321,0.66057
1.7453,5.7596,3.1416,0.8464,0.37971,1.0575,-3.9488,2.8312,-3.4029,-1.432,0.97665
1.7453,5.8469,3.1416,1.1303,0.15326,1.1195,-2.975,2.8538,-3.7809,0.41509,0.95033
1.7453,5.9341,3.1416,1.3522,-0.0052719,0.93852,-2.065,2.4242,-4.1432,1.8868,0.48204
1.7453,6.0214,3.1416,1.4734,-0.087775,0.61584,-1.5424,1.8315,-4.1122,2.0137,-0.27311
1.7453,6.1087,3.1416,1.4779,-0.10789,0.27407,-1.4712,1.3554,-3.3127,0.49502,-0.94671
1.7453,6.1959,3.1416,1.3805,-0.094448,0.026436,-1.5203,1.157,-1.5983,-1.8866,-0.99841
1.7453,6.2832,3.1416,1.2367,-0.084883,-0.05359,-0.82661,1.1715,0.72049,-2.8493,0.24271

1.8326,0.0,3.1416,1.2141,-0.36431,-0.1162,-1.9654,1.1152,1.3359,-0.27842,-0.51325
1.8326,0.087266,3.1416,0.97599,-0.3856,-0.23995,-1.3003,1.366,3.3303,-1.4055,0.59665
1.8326,0.17453,3.1416,0.86434,-0.36687,-0.12069,-0.091642,1.2122,3.9317,-0.27706,0.16809
1.8326,0.2618,3.1416,0.82987,-0.28612,0.059335,0.77859,0.75027,3.3723,1.2041,-0.69498
1.8326,0.34907,3.1416,0.82163,-0.1282,0.17237,0.81041,0.11461,2.0911,2.0325,-1.5038
1.8326,0.43633,3.1416,0.79692,0.10863,0.14632,-0.13186,-0.54927,0.60803,1.9219,-2.1845
1.8326,0.5236,3.1416,0.73118,0.40603,-0.034082,-1.8375,-1.1119,-0.6007,1.1269,-2.8781
1.8326,0.61087,3.1416,0.62789,0.719,-0.3261,-3.7673,-1.487,-1.2279,0.26557,-3.7399
1.8326,0.69813,3.1416,0.52853,0.96922,-0.62782,-5.0714,-1.6583,-1.2606,0.14056,-4.7395
1.8326,0.7854,3.1416,0.52243,1.0385,-0.77695,-4.6074,-1.7071,-1.105,1.5617,-5.4607
1.8326,0.87266,3.1416,0.45234,0.99513,-0.85295,-3.3111,-1.5064,-0.90092,1.3683,-0.99235
1.8326,0.95993,3.1416,0.28945,0.78679,-0.74438,-0.7999,-1.0558,-1.2397,1.8044,2.6198
1.8326,1.0472,3.1416,-0.05633,0.54624,-0.51397,1.2485,-0.44252,-1.7089,2.1786,4.3438
1.8326,1.1345,3.1416,-0.48535,0.34202,-0.24879,2.1507,0.11378,-1.8421,2.1142,3.9893
1.8326,1.2217,3.1416,-0.81757,0.19187,-0.04493,1.9454,0.39842,-1.3362,1.5009,2.2469
1.8326,1.309,3.1416,-0.87595,0.078845,0.023672,1.1098,0.27792,-0.13944,0.42322,0.22245
1.8326,1.3963,3.1416,-0.56992,-0.032503,-0.063705,0.27607,-0.22387,1.4611,-0.91233,-1.0284
1.8326,1.4835,3.1416,0.021223,-0.18,-0.24345,-0.051982,-0.84957,2.7523,-2.2491,-0.96624
1.8326,1.5708,3.1416,0.48545,-0.36736,-0.29515,-0.16782,-0.99858,2.7399,-7.1222,-3.0423
1.8326,1.6581,3.1416,0.86829,-0.53924,-0.3099,0.070959,-0.87639,2.021,-1.3845,3.3013
1.8326,1.7453,3.1416,0.657,-0.61664,-0.050526,-0.68185,-0.066318,1.1353,-0.68288,3.0291
1.8326,1.8326,3.1416,0.1841,-0.55187,0.21003,-1.4443,0.85156,0.9719,-1.9578,1.2187
1.8326,1.9199,3.1416,-0.26987,-0.35334,0.32264,-1.717,1.5644,1.477,-2.8945,0.16599
1.8326,2.0071,3.1416,-0.50378,-0.067321,0.24305,-1.3973,1.9553,2.0574,-2.1427,0.21735
1.8326,2.0944,3.1416,-0.4234,0.2401,0.012965,-0.69467,2.0327,1.9836,0.4646,0.60204
1.8326,2.1817,3.1416,-0.068932,0.50118,-0.25885,-0.044844,1.8585,0.79256,3.6915,0.26451
1.8326,2.2689,3.1416,0.35756,0.66465,-0.41552,-0.024904,1.4777,-1.3091,4.6799,-1.3032
1.8326,2.3562,3.1416,0.49055,0.72614,-0.30828,-0.82405,0.69564,-2.9164,3.4196,-3.1757
1.8326,2.4435,3.1416,0.49605,0.69607,-0.12308,-2.1437,-0.12282,-4.0497,-2.6933,-1.3913
1.8326,2.5307,3.1416,0.24,0.6206,0.089867,-2.6845,-1.4985,-3.6344,-3.7694,-0.20022
1.8326,2.618,3.1416,-0.0052052,0.48724,0.14922,-2.661,-2.5991,-2.6219,-2.6601,0.069396
1.8326,2.7053,3.1416,-0.1161,0.29216,0.01607,-2.3467,-2.9914,-1.5403,-1.1218,-0.30785
1.8326,2.7925,3.1416,-0.082233,0.043235,-0.24736,-2.0014,-2.5862,-0.61415,0.0048136,-0.7713
1.8326,2.8798,3.1416,0.029692,-0.23698,-0.51898,-1.7976,-1.5833,0.11591,0.61627,-0.791
1.8326,2.9671,3.1416,0.11172,-0.50817,-0.65807,-1.7471,-0.41539,0.67334,1.1669,-0.18454
1.8326,3.0543,3.1416,0.050499,-0.70926,-0.5466,-1.6282,0.30647,1.026,2.4898,0.56619
1.8326,3.1416,3.1416,-0.18481,-0.76183,-0.19163,-1.2015,0.041821,0.84415,4.2745,-1.2748
1.8326,3.2289,3.1416,-0.48874,-0.73711,0.27995,-0.48,-0.6612,0.53146,4.4541,-2.3044
1.8326,3.3161,3.1416,-0.66506,-0.63127,0.57008,-0.14823,-1.3333,-0.078812,2.4381,-1.6206
1.8326,3.4034,3.1416,-0.6386,-0.54161,0.57617,0.030018,-1.4177,-0.016338,-0.39758,-0.18856
1.8326,3.4907,3.1416,-0.45139,-0.51471,0.39595,0.19153,-0.81795,0.92441,-2.7079,1.057
1.8326,3.5779,3.1416,-0.21133,-0.55688,0.22581,0.38846,0.25016,2.4281,-3.4553,1.3901
1.8326,3.6652,3.1416,-0.040922,-0.6446,0.25911,0.60316,1.4053,3.9024,-2.1865,0.47183
1.8326,3.7525,3.1416,-0.025957,-0.735,0.58439,0.76302,2.2482,4.722,0.69088,-1.471
1.8326,3.8397,3.1416,-0.16422,-0.77626,1.0837,0.75532,2.5087,4.4727,3.632,-3.4673
1.8326,3.927,3.1416,-0.31421,-0.71812,1.331,0.44211,2.1932,3.1951,3.6779,-3.6237
1.8326,4.0143,3.1416,-0.44116,-0.60862,1.3448,0.50917,1.5619,1.9992,3.4703,-2.6916
1.8326,4.1015,3.1416,-0.45008,-0.4223,0.88837,1.0612,0.69258,1.0195,3.0144,-0.6133
1.8326,4.1888,3.1416,-0.4102,-0.21794,0.43076,1.7334,-0.17199,0.55663,2.6901,0.76344
1.8326,4.2761,3.1416,-0.34162,-0.040611,0.24151,2.068,-0.91409,0.43795,2.0907,0.85177
1.8326,4.3633,3.1416,-0.22957,0.074766,0.38869,1.8156,-1.5046,0.31795,1.2778,0.14215
1.8326,4.4506,3.1416,-0.048831,0.10568,0.78994,0.95923,-1.9752,-0.19562,0.53059,-0.48797
1.8326,4.5379,3.1416,0.21174,0.044336,1.2636,-0.26213,-2.3914,-1.4158,0.095269,-0.46459
1.8326,4.6251,3.1416,0.52477,-0.099998,1.5796,-1.3292,-2.8243,-3.4502,-0.065507,-0.20753
1.8326,4.7124,3.1416,0.76038,-0.30162,1.6163,-1.6462,-3.2495,-5.8423,-1.4928,-1.6024
1.8326,4.7997,3.1416,0.92785,-0.4877,1.4001,-1.4124,-3.7601,-8.2064,-0.45623,-0.16971
1.8326,4.8869,3.1416,0.83546,-0.63226,1.1335,-1.0063,-4.1183,-9.0732,-1.3662,0.15322
1.8326,4.9742,3.1416,0.60056,-0.64292,0.71045,-0.55785,-4.4289,-8.1479,-1.3116,-0.61822
1.8326,5.0615,3.1416,0.32333,-0.48952,0.14342,-0.20869,-4.6598,-5.9614,0.469,-2.0828
1.8326,5.1487,3.1416,0.08244,-0.19295,-0.47082,-0.088106,-4.6898,-3.4783,3.3092,-3.6181
1.8326,5.236,3.1416,-0.069334,0.18617,-0.985,-0.28928,-4.3579,-1.7044,5.8356,-4.5458
1.8326,5.3233,3.1416,-0.10949,0.5586,-1.2352,-0.84535,-3.511,-1.2937,6.6891,-4.2959
1.8326,5.4105,3.1416,-0.050158,0.81779,-1.075,-1.7056,-2.0532,-2.1567,5.246,-2.5718
1.8326,5.4978,3.1416,0.057525,0.85102,-0.40907,-2.7114,0.0065139,-3.0671,2.3394,0.48494
1.8326,5.5851,3.1416,0.25762,0.78394,0.25701,-3.1866,1.8351,-3.8051,-1.1518,0.1672
1.8326,5.6723,3.1416,0.5286,0.58759,0.88067,-2.8314,3.2006,-3.6646,-1.6224,0.19276
1.8326,5.7596,3.1416,0.85224,0.37212,1.244,-1.9903,3.6375,-3.5043,-0.0093909,0.1889
1.8326,5.8469,3.1416,1.1737,0.1824,1.3215,-1.1924,3.2495,-3.597,2.2459,-0.075085
1.8326,5.9341,3.1416,1.4303,0.029633,1.1545,-0.81902,2.3906,-3.7562,3.8047,-0.54201
1.8326,6.0214,3.1416,1.5679,-0.094203,0.82651,-1.0292,1.5056,-3.5703,3.7652,-0.97022
1.8326,6.1087,3.1416,1.5564,-0.20198,0.43937,-1.6865,0.97174,-2.6367,1.9961,-1.0369
1.8326,6.1959,3.1416,1.4064,-0.29699,0.088135,-2.2849,0.93956,-0.7963,-0.52914,-0.44145
1.8326,6.2832,3.1416,1.1848,-0.35857,-0.16317,-1.8749,1.1742,1.6326,-1.3983,0.99107

1.9199,0.0,3.1416,1.1636,-0.5002,-0.22371,-2.3308,0.24009,2.6586,0.79626,0.30686
1.9199,0.087266,3.1416,0.86893,-0.52347,-0.51608,-1.9728,0.5263,4.0263,-0.67049,1.6839
1.9199,0.17453,3.1416,0.73066,-0.42758,-0.53622,-1.0396,0.46272,4.1959,-0.15096,1.6067
1.9199,0.2618,3.1416,0.71683,-0.22318,-0.44201,-0.18456,0.22782,3.2296,0.8687,0.98607
1.9199,0.34907,3.1416,0.7641,0.05536,-0.34312,0.16395,-0.057563,1.5074,1.5366,0.32991
1.9199,0.43633,3.1416,0.80061,0.35796,-0.30243,-0.18606,-0.32238,-0.42355,1.5515,-0.16483
1.9199,0.5236,3.1416,0.76885,0.62693,-0.33744,-1.1792,-0.53752,-1.9982,1.0785,-0.51974
1.9199,0.61087,3.1416,0.64854,0.80501,-0.42168,-2.5017,-0.70797,-2.784,0.66592,-0.88261
1.9199,0.69813,3.1416,0.47944,0.84342,-0.48607,-3.5699,-0.86499,-2.6307,1.1611,-1.4352
1.9199,0.7854,3.1416,0.38426,0.70994,-0.42035,-3.5198,-1.0582,-1.8204,3.6268,-2.3008
1.9199,0.87266,3.1416,0.25043,0.51169,-0.36482,-2.7401,-1.0259,-0.85397,3.0835,0.37718
1.9199,0.95993,3.1416,0.089296,0.26611,-0.25823,-0.83434,-0.72119,-0.27074,2.325,2.0461
1.9199,1.0472,3.1416,-0.18905,0.078356,-0.13435,0.99762,-0.20904,0.034849,1.1404,2.8051
1.9199,1.1345,3.1416,-0.51291,-0.025977,-0.02071,2.1386,0.2905,0.37317,0.16101,2.5923
1.9199,1.2217,3.1416,-0.73948,-0.067799,0.042051,2.4658,0.56131,0.98562,-0.41371,1.62
1.9199,1.309,3.1416,-0.7286,-0.091657,0.019453,2.1867,0.46328,1.9464,-0.68009,0.30426
1.9199,1.3963,3.1416,-0.41653,-0.14287,-0.097592,1.6764,0.0044277,3.0642,-0.89393,-0.80551
1.9199,1.4835,3.1416,0.11034,-0.24469,-0.27352,1.3133,-0.58699,3.7838,-1.3344,-1.0971
1.9199,1.5708,3.1416,0.46352,-0.35942,-0.36485,1.0058,-0.78181,3.3179,-4.8396,-1.8933
1.9199,1.6581,3.1416,0.71568,-0.46689,-0.42023,1.0092,-0.74606,2.1967,-0.89279,3.6497
1.9199,1.7453,3.1416,0.37905,-0.48294,-0.23487,0.40659,-0.17578,0.99665,0.6885,2.6056
1.9199,1.8326,3.1416,-0.18475,-0.41923,-0.00045607,0.055129,0.47724,0.50557,0.77324,0.65216
1.9199,1.9199,3.1416,-0.68119,-0.29964,0.16341,0.24827,0.98954,0.7005,0.39455,0.090508
1.9199,2.0071,3.1416,-0.90779,-0.15333,0.20208,0.86405,1.2948,1.0913,0.43519,0.90868
1.9199,2.0944,3.1416,-0.77892,-0.0078811,0.11875,1.5136,1.4127,1.0642,1.3131,1.8448
1.9199,2.1817,3.1416,-0.3508,0.11759,-0.032676,1.6898,1.3776,0.22528,2.6667,1.4505
1.9199,2.2689,3.1416,0.15367,0.21938,-0.15469,0.91536,1.1676,-1.2561,3.0407,-0.84584
1.9199,2.3562,3.1416,0.34775,0.31223,-0.13483,-0.64327,0.50398,-2.2274,2.0914,-3.6228
1.9199,2.4435,3.1416,0.40594,0.38069,-0.090694,-2.6258,-0.22569,-2.7829,-2.3445,-2.1047
1.9199,2.5307,3.1416,0.19861,0.42547,-0.023504,-3.3707,-1.5113,-2.1675,-3.4392,-0.52535
1.9199,2.618,3.1416,0.0065911,0.41699,-0.043342,-3.1164,-2.513,-1.2667,-2.8467,0.20233
1.9199,2.7053,3.1416,-0.049525,0.3435,-0.18301,-2.2614,-2.8261,-0.50018,-1.7886,0.013905
1.9199,2.7925,3.1416,0.031688,0.20886,-0.41411,-1.2457,-2.4012,0.032413,-1.0139,-0.62517
1.9199,2.8798,3.1416,0.17361,0.030323,-0.66311,-0.43134,-1.4633,0.40449,-0.7594,-1.0381
1.9199,2.9671,3.1416,0.26264,-0.16362,-0.82742,0.016283,-0.43167,0.71625,-0.70929,-0.65555
1.9199,3.0543,3.1416,0.18934,-0.33546,-0.79146,0.24756,0.16096,0.94818,0.044501,0.66613
1.9199,3.1416,3.1416,-0.05845,-0.44136,-0.48182,0.56865,-0.038785,0.69381,2.2075,-0.34161
1.9199,3.2289,3.1416,-0.37296,-0.50583,-0.039766,1.0252,-0.58641,0.31804,3.4712,-0.53148
1.9199,3.3161,3.1416,-0.54767,-0.51462,0.36576,1.01,-0.84615,-0.44762,2.3754,0.058705
1.9199,3.4034,3.1416,-0.51644,-0.4992,0.54361,0.77519,-0.51581,-0.62106,0.21865,0.88916
1.9199,3.4907,3.1416,-0.32591,-0.48323,0.51061,0.50103,0.3081,0.086757,-1.7618,1.4906
1.9199,3.5779,3.1416,-0.085763,-0.48168,0.40231,0.29463,1.2927,1.4724,-2.613,1.5271
1.9199,3.6652,3.1416,0.081039,-0.50013,0.38366,0.18834,2.0309,3.0407,-1.889,0.85829
1.9199,3.7525,3.1416,0.087989,-0.53394,0.55976,0.13824,2.2042,4.2051,0.12666,-0.39752
1.9199,3.8397,3.1416,-0.065216,-0.56749,0.88652,0.022644,1.7444,4.4883,2.1985,-1.801
1.9199,3.927,3.1416,-0.24293,-0.57339,1.0814,-0.35947,0.99653,3.7232,1.9163,-2.5291
1.9199,4.0143,3.1416,-0.40038,-0.54891,1.0935,-0.35357,0.1562,2.8372,1.4499,-2.6926
1.9199,4.1015,3.1416,-0.43977,-0.47294,0.7667,0.12276,-0.48753,1.7711,1.0382,-1.0035
1.9199,4.1888,3.1416,-0.41015,-0.3728,0.44621,0.8478,-0.85303,0.79428,0.84455,0.074633
1.9199,4.2761,3.1416,-0.33074,-0.2771,0.33259,1.4461,-0.96633,-0.060696,0.38955,-0.0105
1.9199,4.3633,3.1416,-0.19853,-0.20939,0.47059,1.6754,-0.9226,-0.81837,-0.32121,-0.57561
1.9199,4.4506,3.1416,-0.0060487,-0.18528,0.79301,1.4639,-0.85342,-1.5396,-1.0031,-0.57948
1.9199,4.5379,3.1416,0.24096,-0.20952,1.1645,0.94699,-0.89418,-2.3007,-1.2987,0.49941
1.9199,4.6251,3.1416,0.50579,-0.27314,1.4255,0.50458,-1.1514,-3.1723,-0.98336,1.7853
1.9199,4.7124,3.1416,0.67028,-0.3597,1.5268,0.60271,-1.5926,-4.1188,-1.3479,2.0988
1.9199,4.7997,3.1416,0.76121,-0.41637,1.4348,1.0467,-2.2706,-4.994,0.28224,2.1476
1.9199,4.8869,3.1416,0.6174,-0.44311,1.3335,1.4748,-2.9151,-5.2207,-0.89817,1.9859
1.9199,4.9742,3.1416,0.36555,-0.37269,1.0324,1.7128,-3.5778,-4.5324,-1.359,0.8314
1.9199,5.0615,3.1416,0.10685,-0.18921,0.51496,1.6399,-4.1632,-3.2144,0.063623,-1.2423
1.9199,5.1487,3.1416,-0.085878,0.08242,-0.11324,1.2002,-4.4883,-1.8418,2.8805,-3.5988
1.9199,5.236,3.1416,-0.17103,0.38701,-0.6749,0.41224,-4.3423,-1.0162,5.6632,-5.3313
1.9199,5.3233,3.1416,-0.14108,0.64958,-0.97221,-0.61996,-3.546,-1.1033,6.7575,-5.556
1.9199,5.4105,3.1416,-0.025428,0.78589,-0.83786,-1.6967,-2.0117,-1.9699,4.9971,-3.7045
1.9199,5.4978,3.1416,0.10675,0.71295,-0.18598,-2.5119,0.19753,-2.7214,0.41689,0.18311
1.9199,5.5851,3.1416,0.3078,0.57154,0.4551,-2.687,2.123,-3.1226,-2.4712,0.58968
1.9199,5.6723,3.1416,0.5508,0.35361,1.0306,-1.9161,3.4384,-2.6546,-1.838,1.2331
1.9199,5.7596,3.1416,0.84931,0.16504,1.3566,-0.78977,3.6756,-2.0663,0.88792,1.4484
1.9199,5.8469,3.1416,1.1637,0.02874,1.4234,0.077212,3.0048,-1.6808,3.722,1.094
1.9199,5.9341,3.1416,1.4306,-0.071082,1.2666,0.3066,1.8612,-1.4407,5.323,0.37144
1.9199,6.0214,3.1416,1.5846,-0.16619,0.9492,-0.20368,0.76174,-1.0801,5.0818,-0.32221
1.9199,6.1087,3.1416,1.579,-0.28153,0.54438,-1.2397,0.12262,-0.29692,3.2103,-0.54124
1.9199,6.1959,3.1416,1.4075,-0.41246,0.11771,-2.2315,0.076327,1.0747,0.83019,0.061482
1.9199,6.2832,3.1416,1.1256,-0.50197,-0.29026,-2.2136,0.28892,2.8925,0.061749,1.5873

2.0071,0.0,3.1416,1.0834,-0.4829,-0.32235,-1.6671,-0.76595,3.8334,1.7324,0.90307
2.0071,0.087266,3.1416,0.76461,-0.47589,-0.72046,-1.813,-0.64171,4.2732,-0.033326,1.781
2.0071,0.17453,3.1416,0.58732,-0.30894,-0.85521,-1.5066,-0.76888,3.9536,-0.090478,2.1004
2.0071,0.2618,3.1416,0.56947,-0.0084179,-0.85594,-1.0228,-0.85038,2.7127,0.30808,2.0484
2.0071,0.34907,3.1416,0.65903,0.35805,-0.80511,-0.61793,-0.76828,0.77953,0.46789,1.8034
2.0071,0.43633,3.1416,0.76828,0.70224,-0.74426,-0.48758,-0.53448,-1.3753,0.17423,1.5031
2.0071,0.5236,3.1416,0.80813,0.93593,-0.67994,-0.72309,-0.24151,-3.1893,-0.38652,1.2129
2.0071,0.61087,3.1416,0.72237,0.99156,-0.58971,-1.2689,-0.013159,-4.1573,-0.70554,0.89481
2.0071,0.69813,3.1416,0.52204,0.84287,-0.42808,-1.8798,0.044735,-3.9809,-0.030204,0.37572
2.0071,0.7854,3.1416,0.31967,0.52554,-0.13249,-2.0777,-0.10639,-2.7176,2.5573,-0.68414
2.0071,0.87266,3.1416,0.092648,0.18345,0.089088,-1.7226,-0.1242,-1.2219,2.3332,-0.33174
2.0071,0.95993,3.1416,-0.12269,-0.11046,0.2484,-0.4733,0.06022,0.0886,1.2285,-0.47454
2.0071,1.0472,3.1416,-0.37216,-0.27102,0.32651,0.98837,0.39468,0.98328,-0.44176,-0.30785
2.0071,1.1345,3.1416,-0.603,-0.30465,0.34565,2.1634,0.69046,1.6226,-1.549,0.016087
2.0071,1.2217,3.1416,-0.71898,-0.25998,0.31429,2.8197,0.77464,2.2193,-1.6934,0.22216
2.0071,1.309,3.1416,-0.63384,-0.20075,0.23341,2.9413,0.5444,2.9132,-1.0241,0.070975
2.0071,1.3963,3.1416,-0.32474,-0.17889,0.10277,2.6784,0.021342,3.647,-0.060075,-0.4826
2.0071,1.4835,3.1416,0.11425,-0.20747,-0.072867,2.2969,-0.59423,4.0408,0.48947,-1.1308
2.0071,1.5708,3.1416,0.35274,-0.22355,-0.23306,1.8959,-0.88852,3.4575,-0.69678,-1.5543
2.0071,1.6581,3.1416,0.4811,-0.24503,-0.36873,1.7724,-0.98675,2.2971,-0.41922,1.8525
2.0071,1.7453,3.1416,0.097171,-0.19991,-0.3164,1.4138,-0.73892,1.0034,0.80994,0.59851
2.0071,1.8326,3.1416,-0.45371,-0.15546,-0.15991,1.4729,-0.42317,0.23542,1.7503,-0.7572
2.0071,1.9199,3.1416,-0.90437,-0.14541,0.02559,2.0373,-0.13257,0.038584,1.9794,-0.57863
2.0071,2.0071,3.1416,-1.0822,-0.17555,0.17943,2.8146,0.14743,0.099799,1.6188,0.80489
2.0071,2.0944,3.1416,-0.92559,-0.22937,0.26109,3.3177,0.46151,0.0034024,1.0608,2.0568
2.0071,2.1817,3.1416,-0.50034,-0.27365,0.25598,3.0507,0.80702,-0.51318,0.69463,1.7913
2.0071,2.2689,3.1416,-0.016085,-0.26411,0.18113,1.694,1.0565,-1.3037,0.63288,-0.46869
2.0071,2.3562,3.1416,0.18441,-0.16935,0.087653,-0.25989,0.76766,-1.5331,0.31392,-3.0927
2.0071,2.4435,3.1416,0.25892,-0.030582,-0.048159,-2.492,0.33112,-1.3921,-1.3889,-2.0781
2.0071,2.5307,3.1416,0.10668,0.10794,-0.17976,-3.1465,-0.78936,-0.50008,-2.1258,-0.55239
2.0071,2.618,3.1416,-0.028143,0.20312,-0.30877,-2.5693,-1.7524,0.33008,-2.0112,0.35339
2.0071,2.7053,3.1416,-0.042037,0.2369,-0.44923,-1.2656,-2.1419,0.80488,-1.526,0.32928
2.0071,2.7925,3.1416,0.064163,0.2095,-0.61212,0.22417,-1.8826,0.96976,-1.2276,-0.34743
2.0071,2.8798,3.1416,0.2216,0.13263,-0.78987,1.4492,-1.1556,1.0285,-1.4598,-1.0461
2.0071,2.9671,3.1416,0.32971,0.022652,-0.9409,2.1722,-0.3133,1.1624,-2.0626,-1.0169
2.0071,3.0543,3.1416,0.29254,-0.10615,-0.97408,2.4935,0.20476,1.35,-2.0819,0.37563
2.0071,3.1416,3.1416,0.095973,-0.24309,-0.74277,2.6866,0.16948,1.0636,0.12431,0.40232
2.0071,3.2289,3.1416,-0.16444,-0.36688,-0.38309,2.8604,-0.11893,0.60186,2.4968,1.3168
2.0071,3.3161,3.1416,-0.3247,-0.45084,0.092181,2.332,0.014289,-0.47426,2.4089,1.9936
2.0071,3.4034,3.1416,-0.31957,-0.46671,0.41971,1.4618,0.62551,-1.1736,1.0609,2.2176
2.0071,3.4907,3.1416,-0.17989,-0.4221,0.53579,0.54465,1.4688,-1.075,-0.48314,1.9963
2.0071,3.5779,3.1416,0.0082324,-0.3474,0.50575,-0.2133,2.1554,-0.1889,-1.428,1.4716
2.0071,3.6652,3.1416,0.14433,-0.28269,0.45347,-0.71765,2.3136,1.1802,-1.3807,0.83093
2.0071,3.7525,3.1416,0.15444,-0.26458,0.49082,-1.0087,1.7483,2.5719,-0.48342,0.21945
2.0071,3.8397,3.1416,0.031937,-0.31312,0.64712,-1.2847,0.60076,3.5079,0.45349,-0.34864
2.0071,3.927,3.1416,-0.12155,-0.41871,0.79863,-1.9247,-0.49214,3.63,-0.18172,-1.0783
2.0071,4.0143,3.1416,-0.2615,-0.51644,0.82296,-2.1527,-1.4141,3.5121,-0.60501,-1.7513
2.0071,4.1015,3.1416,-0.31268,-0.58314,0.65516,-1.946,-1.6999,2.8705,-0.87719,-0.95057
2.0071,4.1888,3.1416,-0.3075,-0.60468,0.50239,-1.2305,-1.4326,1.7451,-0.92325,-0.75586
2.0071,4.2761,3.1416,-0.25835,-0.59095,0.48408,-0.267,-0.79605,0.27947,-1.1928,-1.198
2.0071,4.3633,3.1416,-0.16216,-0.55657,0.61223,0.6702,-0.028677,-1.2437,-1.7522,-1.3883
2.0071,4.4506,3.1416,-0.014596,-0.51565,0.82906,1.3714,0.62144,-2.5002,-2.387,-0.3788
2.0071,4.5379,3.1416,0.17579,-0.47652,1.0446,1.7701,0.94139,-3.2214,-2.7048,1.9775
2.0071,4.6251,3.1416,0.37336,-0.43648,1.1743,2.021,0.79824,-3.2912,-2.2383,4.1669
2.0071,4.7124,3.1416,0.47344,-0.39101,1.2549,2.4308,0.27386,-2.9357,-1.7559,5.5106
2.0071,4.7997,3.1416,0.51223,-0.30759,1.2063,2.9306,-0.61782,-2.2636,-0.012645,3.486
2.0071,4.8869,3.1416,0.3529,-0.20932,1.2156,3.2416,-1.5092,-1.5526,-1.1042,2.9801
2.0071,4.9742,3.1416,0.12457,-0.057166,1.0261,3.2611,-2.4091,-0.62459,-1.5905,2.0011
2.0071,5.0615,3.1416,-0.074877,0.15013,0.59228,2.9088,-3.2124,0.38812,-0.25419,-0.03279
2.0071,5.1487,3.1416,-0.18126,0.38514,0.016928,2.152,-3.7468,1.1918,2.5089,-2.712
2.0071,5.236,3.1416,-0.16639,0.60077,-0.51231,1.0301,-3.821,1.4801,5.3001,-5.0542
2.0071,5.3233,3.1416,-0.040496,0.73943,-0.78583,-0.31974,-3.2717,1.0832,6.3273,-5.9233
2.0071,5.4105,3.1416,0.14545,0.74202,-0.63529,-1.6379,-2.0108,0.11664,4.0148,-4.4477
2.0071,5.4978,3.1416,0.29733,0.55709,0.0033706,-2.5174,-0.072977,-0.86987,-2.3866,-0.43952
2.0071,5.5851,3.1416,0.47881,0.33274,0.60012,-2.6743,1.5967,-1.3696,-4.5375,1.2803
2.0071,5.6723,3.1416,0.64979,0.079648,1.0849,-1.7496,2.6757,-0.97775,-2.7162,3.1655
2.0071,5.7596,3.1416,0.86287,-0.096669,1.3254,-0.38864,2.7516,-0.16442,1.0712,4.0781
2.0071,5.8469,3.1416,1.1078,-0.18569,1.3436,0.75416,2.0165,0.6856,4.3185,3.8256
2.0071,5.9341,3.1416,1.337,-0.22109,1.1819,1.2536,0.89375,1.4015,5.8057,2.6948
2.0071,6.0214,3.1416,1.4872,-0.25292,0.89094,0.95176,-0.13785,1.9725,5.3553,1.2714
2.0071,6.1087,3.1416,1.5009,-0.31983,0.51633,-0.0043209,-0.71902,2.4934,3.5892,0.25926
2.0071,6.1959,3.1416,1.3473,-0.42131,0.085788,-1.1244,-0.78556,3.1107,1.6845,0.2998
2.0071,6.2832,3.1416,1.0445,-0.48982,-0.4037,-1.5372,-0.74376,3.9684,1.1304,1.7913

2.0944,0.0,3.1416,0.96276,-0.36089,-0.37538,-0.14467,-1.1864,4.3011,2.2412,1.2274
2.0944,0.087266,3.1416,0.66759,-0.29787,-0.77606,-0.89333,-1.2797,3.9446,0.24238,1.3309
2.0944,0.17453,3.1416,0.45255,-0.072211,-0.95779,-1.4649,-1.5738,3.3931,-0.35576,1.774
2.0944,0.2618,3.1416,0.40931,0.28638,-1.0257,-1.6679,-1.6422,2.2077,-0.51818,2.0131
2.0944,0.34907,3.1416,0.52141,0.69715,-1.0354,-1.5092,-1.3535,0.39434,-0.77103,1.9019
2.0944,0.43633,3.1416,0.70497,1.0554,-1.0034,-1.1248,-0.78225,-1.729,-1.2792,1.5418
2.0944,0.5236,3.1416,0.84946,1.2597,-0.91751,-0.71022,-0.1196,-3.6649,-1.9236,1.1326
2.0944,0.61087,3.1416,0.85842,1.2388,-0.74741,-0.45187,0.41615,-4.8686,-2.3792,0.82312
2.0944,0.69813,3.1416,0.69014,0.97907,-0.45489,-0.4571,0.66878,-4.8812,-2.1919,0.56161
2.0944,0.7854,3.1416,0.39845,0.55129,-0.0044272,-0.68526,0.63355,-3.4618,-0.8566,-0.05352
2.0944,0.87266,3.1416,0.079007,0.12016,0.3428,-0.57109,0.64673,-1.7756,0.55395,-1.5689
2.0944,0.95993,3.1416,-0.23105,-0.21447,0.56478,0.10986,0.78896,-0.070718,0.16574,-2.9862
2.0944,1.0472,3.1416,-0.49802,-0.38027,0.64654,1.1451,0.96861,1.0923,-1.0674,-3.1111
2.0944,1.1345,3.1416,-0.67528,-0.39878,0.64137,2.1794,1.023,1.7457,-1.9945,-2.2136
2.0944,1.2217,3.1416,-0.71242,-0.32787,0.58885,2.9345,0.83906,2.112,-2.0353,-0.88292
2.0944,1.309,3.1416,-0.58152,-0.23471,0.51054,3.2476,0.37925,2.4414,-1.1246,0.19075
2.0944,1.3963,3.1416,-0.30331,-0.16873,0.40571,3.1102,-0.29326,2.8496,0.34259,0.43481
2.0944,1.4835,3.1416,0.026555,-0.13462,0.24702,2.7071,-0.98892,3.1549,1.5667,-0.38752
2.0944,1.5708,3.1416,0.16618,-0.060704,0.019262,2.2904,-1.4127,2.8366,2.4725,-1.3435
2.0944,1.6581,3.1416,0.20441,-0.00019331,-0.20827,2.125,-1.654,2.0861,0.014643,-0.7764
2.0944,1.7453,3.1416,-0.12876,0.095502,-0.31374,2.0043,-1.7155,1.0879,0.23667,-1.7978
2.0944,1.8326,3.1416,-0.55681,0.11554,-0.27095,2.341,-1.6983,0.29439,1.1164,-2.234
2.0944,1.9199,3.1416,-0.88051,0.021172,-0.10357,3.0688,-1.5674,-0.20528,1.5484,-1.4952
2.0944,2.0071,3.1416,-0.98293,-0.17097,0.13075,3.8263,-1.2337,-0.53064,1.1757,-0.032342
2.0944,2.0944,3.1416,-0.83438,-0.40552,0.3563,4.1398,-0.63453,-0.85504,0.22093,1.2056
2.0944,2.1817,3.1416,-0.49743,-0.60513,0.49516,3.6066,0.18408,-1.2509,-0.68225,1.3142
2.0944,2.2689,3.1416,-0.13186,-0.68707,0.48311,2.0782,0.98647,-1.5351,-0.65767,-0.023354
2.0944,2.3562,3.1416,0.022691,-0.60901,0.29621,0.2417,1.1691,-1.1297,-0.50885,-1.6662
2.0944,2.4435,3.1416,0.082253,-0.43184,0.007386,-1.7268,1.1118,-0.35034,-0.14767,-1.3628
2.0944,2.5307,3.1416,-0.010579,-0.23575,-0.31046,-2.0195,0.22695,0.87618,-0.5757,-0.36443
2.0944,2.618,3.1416,-0.088656,-0.071377,-0.53743,-1.1401,-0.67108,1.7547,-0.81859,0.35614
2.0944,2.7053,3.1416,-0.077186,0.040293,-0.65904,0.35335,-1.1538,2.071,-0.76014,0.40055
2.0944,2.7925,3.1416,0.028107,0.097721,-0.72086,1.9357,-1.1024,1.981,-0.73425,-0.16106
2.0944,2.8798,3.1416,0.18281,0.10855,-0.78316,3.2025,-0.63095,1.8002,-1.1169,-0.89633
2.0944,2.9671,3.1416,0.31567,0.079367,-0.87555,3.9566,-0.010313,1.7928,-1.9179,-1.1169
2.0944,3.0543,3.1416,0.35041,0.0054478,-0.95166,4.2963,0.40827,1.9613,-2.3733,0.015444
2.0944,3.1416,3.1416,0.24869,-0.12958,-0.82165,4.3838,0.46711,1.706,-0.70653,0.71497
2.0944,3.2289,3.1416,0.084904,-0.27157,-0.59442,4.3655,0.33748,1.217,2.1072,2.6697
2.0944,3.3161,3.1416,-0.063496,-0.38435,-0.13489,3.3447,0.64145,-0.11892,2.5083,3.5179
2.0944,3.4034,3.1416,-0.11857,-0.40004,0.26085,1.8301,1.2755,-1.375,1.6858,3.265
2.0944,3.4907,3.1416,-0.07574,-0.3191,0.4714,0.26899,1.9366,-2.0246,0.5449,2.2862
2.0944,3.5779,3.1416,0.02327,-0.18703,0.50084,-1.0058,2.2608,-1.8718,-0.31991,1.1263
2.0944,3.6652,3.1416,0.11749,-0.071112,0.42961,-1.8298,1.9609,-0.98179,-0.65106,0.29957
2.0944,3.7525,3.1416,0.15375,-0.037179,0.36528,-2.2609,0.96457,0.38901,-0.55475,0.089785
2.0944,3.8397,3.1416,0.11376,-0.12631,0.39341,-2.6322,-0.44707,1.8622,-0.52746,0.34971
2.0944,3.927,3.1416,0.04113,-0.3316,0.52836,-3.6063,-1.5019,3.007,-1.4826,0.30118
2.0944,4.0143,3.1416,-0.028293,-0.53926,0.58602,-4.1738,-2.2008,3.9425,-1.763,-0.51386
2.0944,4.1015,3.1416,-0.063384,-0.71692,0.58098,-4.416,-2.0139,4.2254,-1.7116,-0.81605
2.0944,4.1888,3.1416,-0.087897,-0.8222,0.59117,-3.8395,-1.1667,3.4704,-1.4595,-1.6679
2.0944,4.2761,3.1416,-0.10463,-0.85478,0.65857,-2.5505,0.037694,1.7658,-1.4755,-2.3908
2.0944,4.3633,3.1416,-0.0998,-0.82627,0.7631,-0.86936,1.2612,-0.41832,-1.9043,-2.0333
2.0944,4.4506,3.1416,-0.057094,-0.75284,0.85473,0.80913,2.1864,-2.4284,-2.5988,-0.013204
2.0944,4.5379,3.1416,0.0282,-0.64779,0.88559,2.1543,2.5714,-3.6261,-3.1538,3.2417
2.0944,4.6251,3.1416,0.13512,-0.51424,0.842,3.0386,2.3054,-3.586,-2.939,5.6518
2.0944,4.7124,3.1416,0.17795,-0.35605,0.84495,3.5865,1.5746,-2.5453,-2.1156,6.7355
2.0944,4.7997,3.1416,0.18967,-0.16119,0.77865,3.9553,0.44971,-0.81844,-0.78154,3.0388
2.0944,4.8869,3.1416,0.051297,0.028815,0.84367,3.9968,-0.54907,0.67572,-1.6086,2.3319
2.0944,4.9742,3.1416,-0.1175,0.22559,0.73509,3.7909,-1.4329,2.0117,-1.6206,1.7818
2.0944,5.0615,3.1416,-0.228,0.42219,0.38495,3.3237,-2.1631,3.1252,0.13187,0.26778
2.0944,5.1487,3.1416,-0.226,0.59773,-0.11016,2.5474,-2.6665,3.875,3.1199,-2.0956
2.0944,5.236,3.1416,-0.095345,0.7221,-0.56157,1.4402,-2.8506,4.1057,5.8838,-4.4343
2.0944,5.3233,3.1416,0.13847,0.76062,-0.76104,0.065843,-2.6186,3.7096,6.581,-5.5915
2.0944,5.4105,3.1416,0.40479,0.6787,-0.55316,-1.3663,-1.8851,2.6888,3.534,-4.6037
2.0944,5.4978,3.1416,0.58423,0.44656,0.092141,-2.4413,-0.5908,1.2181,-4.2217,-1.177
2.0944,5.5851,3.1416,0.7442,0.19264,0.64891,-2.7877,0.48557,0.26841,-6.0618,1.7556
2.0944,5.6723,3.1416,0.82497,-0.068085,1.0237,-1.985,1.1169,0.17454,-3.531,4.8526
2.0944,5.7596,3.1416,0.91058,-0.23874,1.1436,-0.53363,1.0318,0.90804,0.71397,6.4721
2.0944,5.8469,3.1416,1.0284,-0.31006,1.0763,0.94738,0.4284,2.0687,3.8477,6.3322
2.0944,5.9341,3.1416,1.164,-0.31515,0.88915,1.974,-0.35045,3.2386,4.9191,4.7993
2.0944,6.0214,3.1416,1.2752,-0.30364,0.63559,2.258,-0.95813,4.0766,4.2533,2.6557
2.0944,6.1087,3.1416,1.3069,-0.31572,0.34261,1.7676,-1.1857,4.4128,2.8529,0.86674
2.0944,6.1959,3.1416,1.2055,-0.3563,-0.0024951,0.78826,-1.1033,4.3436,1.8002,0.34883
2.0944,6.2832,3.1416,0.93321,-0.36907,-0.46505,-0.016446,-1.2013,4.3258,1.6586,1.7364

2.1817,0.0,3.1416,0.80701,-0.22609,-0.35957,1.6554,-0.67089,3.7236,2.1955,1.3554
2.1817,0.087266,3.1416,0.58543,-0.097525,-0.65867,0.35348,-0.84259,3.0034,0.063882,1.0044
2.1817,0.17453,3.1416,0.34625,0.16577,-0.80465,-1.1322,-1.2494,2.6659,-1.1217,1.1776
2.1817,0.2618,3.1416,0.26279,0.53669,-0.88644,-2.1568,-1.3848,1.9619,-1.6486,1.0569
2.1817,0.34907,3.1416,0.37257,0.94103,-0.94109,-2.4529,-1.1077,0.63386,-1.8121,0.45929
2.1817,0.43633,3.1416,0.61699,1.2827,-0.96631,-2.048,-0.5226,-1.1924,-1.8914,-0.38462
2.1817,0.5236,3.1416,0.88102,1.4686,-0.93284,-1.1814,0.13852,-3.1174,-2.1241,-1.0534
2.1817,0.61087,3.1416,1.033,1.4344,-0.79696,-0.22154,0.63592,-4.5768,-2.683,-1.1571
2.1817,0.69813,3.1416,0.96423,1.1689,-0.51293,0.41661,0.84092,-4.9507,-3.6507,-0.55943
2.1817,0.7854,3.1416,0.62882,0.73961,-0.045431,0.3547,0.855,-3.6727,-4.9953,0.39987
2.1817,0.87266,3.1416,0.2467,0.30648,0.32599,0.42513,0.90576,-2.1382,-0.88295,-1.7042
2.1817,0.95993,3.1416,-0.17021,-0.038413,0.57017,0.69573,1.0968,-0.40512,0.30165,-3.703
2.1817,1.0472,3.1416,-0.49028,-0.23091,0.67425,1.3107,1.2151,0.67862,0.10396,-4.0608
2.1817,1.1345,3.1416,-0.66128,-0.29019,0.70164,2.063,1.0886,1.0418,-0.70011,-2.9668
2.1817,1.2217,3.1416,-0.67067,-0.26387,0.69911,2.6944,0.65552,0.94096,-1.354,-1.0235
2.1817,1.309,3.1416,-0.54235,-0.20529,0.68759,2.9874,-0.046117,0.76041,-1.3104,0.92732
2.1817,1.3963,3.1416,-0.33333,-0.15057,0.65288,2.8569,-0.88957,0.81279,-0.42085,1.9782
2.1817,1.4835,3.1416,-0.13046,-0.095898,0.53648,2.4423,-1.6704,1.1392,0.87424,1.3301
2.1817,1.5708,3.1416,-0.066155,0.026522,0.26746,2.0778,-2.1866,1.347,2.6401,-0.54488
2.1817,1.6581,3.1416,-0.075999,0.13797,-0.035952,1.9417,-2.5076,1.3554,0.43592,-2.5077
2.1817,1.7453,3.1416,-0.27281,0.2633,-0.28387,1.9744,-2.7588,1.055,-0.1783,-3.1734
2.1817,1.8326,3.1416,-0.4951,0.26691,-0.36325,2.372,-2.9054,0.5939,-0.22147,-2.9186
2.1817,1.9199,3.1416,-0.64156,0.10783,-0.2497,3.0101,-2.8274,0.029204,-0.22122,-2.1037
2.1817,2.0071,3.1416,-0.66509,-0.18369,0.01295,3.5822,-2.3963,-0.61305,-0.32979,-1.0639
2.1817,2.0944,3.1416,-0.56684,-0.52948,0.33297,3.7392,-1.5514,-1.278,-0.43992,-0.09819
2.1817,2.1817,3.1416,-0.3902,-0.82684,0.59114,3.2283,-0.37573,-1.8222,-0.30068,0.54008
2.1817,2.2689,3.1416,-0.21482,-0.97188,0.66112,2.0314,0.8267,-1.9536,0.36658,0.65363
2.1817,2.3562,3.1416,-0.13802,-0.91679,0.4445,0.82388,1.3798,-1.2059,0.40802,0.21042
2.1817,2.4435,3.1416,-0.10546,-0.73148,0.090113,-0.42689,1.6375,-0.032075,0.83459,-0.27266
2.1817,2.5307,3.1416,-0.13183,-0.51399,-0.34033,-0.21404,1.0299,1.4929,0.38417,-0.12439
2.1817,2.618,3.1416,-0.15427,-0.31627,-0.61983,0.81097,0.28881,2.514,-0.0042016,0.11551
2.1817,2.7053,3.1416,-0.13317,-0.15884,-0.70032,2.1201,-0.18739,2.8166,-0.076477,0.12828
2.1817,2.7925,3.1416,-0.052266,-0.043072,-0.64696,3.3273,-0.26796,2.6,0.013939,-0.1717
2.1817,2.8798,3.1416,0.081227,0.03662,-0.57241,4.2067,-0.02379,2.2503,-0.0163,-0.62467
2.1817,2.9671,3.1416,0.23647,0.08055,-0.57115,4.7111,0.33859,2.1133,-0.30296,-0.81324
2.1817,3.0543,3.1416,0.35886,0.071534,-0.65374,4.9904,0.54298,2.2677,-0.55669,-0.050242
2.1817,3.1416,3.1416,0.36723,-0.025128,-0.63116,5.0509,0.48262,2.1537,0.074477,0.5391
2.1817,3.2289,3.1416,0.31361,-0.14417,-0.56711,5.0263,0.25737,1.8078,2.2523,3.1174
2.1817,3.3161,3.1416,0.16452,-0.24833,-0.21802,3.7153,0.40222,0.48663,2.3705,4.0193
2.1817,3.4034,3.1416,0.0261,-0.25862,0.13779,1.7512,0.78013,-1.0666,1.6216,3.4559
2.1817,3.4907,3.1416,-0.049245,-0.17539,0.35764,-0.26712,1.1374,-2.3125,0.77437,2.0067
2.1817,3.5779,3.1416,-0.050014,-0.050253,0.40591,-1.8706,1.2059,-2.9049,0.22217,0.41088
2.1817,3.6652,3.1416,0.0072294,0.041997,0.32535,-2.8163,0.8048,-2.6809,0.031274,-0.64199
2.1817,3.7525,3.1416,0.090682,0.031449,0.20848,-3.1835,-0.057056,-1.6506,-0.010857,-0.72025
2.1817,3.8397,3.1416,0.16613,-0.11886,0.16893,-3.4691,-1.0791,0.013385,-0.34731,0.14085
2.1817,3.927,3.1416,0.20979,-0.38486,0.31279,-4.6842,-1.5672,1.9862,-1.6034,1.2304
2.1817,4.0143,3.1416,0.24811,-0.64014,0.41609,-5.5621,-1.6772,3.9497,-1.9017,0.39451
2.1817,4.1015,3.1416,0.25962,-0.83844,0.54611,-6.3304,-0.95965,5.4428,-1.2352,-0.78036
2.1817,4.1888,3.1416,0.21696,-0.94217,0.6795,-6.0315,0.26641,5.5403,-0.34443,-2.2867
2.1817,4.2761,3.1416,0.12238,-0.95801,0.79746,-4.5866,1.6571,4.0967,0.072026,-2.9927
2.1817,4.3633,3.1416,0.00377,-0.90246,0.8568,-2.3429,2.8609,1.5835,-0.21768,-2.1525
2.1817,4.4506,3.1416,-0.10144,-0.79444,0.81709,0.12749,3.5761,-1.1679,-1.0575,0.29634
2.1817,4.5379,3.1416,-0.16233,-0.64786,0.6679,2.2301,3.6085,-3.2235,-1.9824,3.4352
2.1817,4.6251,3.1416,-0.17059,-0.46428,0.45603,3.5492,2.9287,-3.8033,-2.2974,5.0663
2.1817,4.7124,3.1416,-0.18085,-0.24591,0.37318,4.0191,1.865,-2.9089,-1.6874,4.7589
2.1817,4.7997,3.1416,-0.1778,-0.0013399,0.27206,4.0698,0.5137,-0.96159,-1.1217,0.79405
2.1817,4.8869,3.1416,-0.26395,0.21727,0.36536,3.6896,-0.42951,0.78132,-1.9295,0.14201
2.1817,4.9742,3.1416,-0.34543,0.39713,0.31081,3.2175,-1.0259,2.3288,-1.3499,-0.0062989
2.1817,5.0615,3.1416,-0.35141,0.53295,0.024595,2.7404,-1.3654,3.6404,1.2054,-0.84947
2.1817,5.1487,3.1416,-0.23996,0.62321,-0.39969,2.1906,-1.5402,4.6303,4.8174,-2.4276
2.1817,5.236,3.1416,-0.0039024,0.66631,-0.77201,1.4433,-1.6174,5.1702,7.7265,-4.0744
2.1817,5.3233,3.1416,0.32338,0.65678,-0.88693,0.41392,-1.6124,5.0932,7.9985,-4.8689
2.1817,5.4105,3.1416,0.66206,0.58146,-0.60459,-0.84397,-1.4621,4.1973,4.191,-4.0878
2.1817,5.4978,3.1416,0.88008,0.41574,0.068277,-2.0417,-0.99775,2.2487,-3.9807,-1.6573
2.1817,5.5851,3.1416,1.0328,0.22936,0.60224,-2.618,-0.7177,0.74099,-6.2884,1.6223
2.1817,5.6723,3.1416,1.0415,0.020372,0.87424,-2.1409,-0.70524,-0.056291,-3.7793,5.2074
2.1817,5.7596,3.1416,0.99612,-0.14175,0.8633,-0.81235,-1.0093,0.35601,0.12592,7.02
2.1817,5.8469,3.1416,0.95781,-0.23954,0.68985,0.87324,-1.4084,1.6326,2.5584,6.7805
2.1817,5.9341,3.1416,0.95594,-0.28315,0.45985,2.4103,-1.6585,3.1594,2.9462,4.9967
2.1817,6.0214,3.1416,0.98826,-0.29512,0.24626,3.3751,-1.5863,4.296,2.0975,2.6335
2.1817,6.1087,3.1416,1.0211,-0.29504,0.07049,3.5183,-1.1827,4.6177,1.2843,0.78191
2.1817,6.1959,3.1416,0.98941,-0.28438,-0.11612,2.8575,-0.69571,4.158,1.3259,0.32908
2.1817,6.2832,3.1416,0.79726,-0.2311,-0.45083,1.7708,-0.72442,3.6507,1.6719,1.6276

2.2689,0.0,3.1416,0.64509,-0.18574,-0.28697,2.8119,0.42148,2.2148,1.6181,1.2503
2.2689,0.087266,3.1416,0.53219,-0.0036962,-0.43471,1.1824,0.48727,1.5432,-0.45885,1.1721
2.2689,0.17453,3.1416,0.28861,0.2648,-0.49134,-0.94501,0.25678,1.7802,-2.367,1.0181
2.2689,0.2618,3.1416,0.15677,0.59616,-0.53336,-2.6124,0.18046,1.8824,-3.0815,0.19313
2.2689,0.34907,3.1416,0.23453,0.93868,-0.59082,-3.3357,0.36044,1.3337,-2.5123,-1.2875
2.2689,0.43633,3.1416,0.50576,1.2275,-0.65731,-3.0257,0.68073,0.060432,-1.2237,-2.9904
2.2689,0.5236,3.1416,0.871,1.3993,-0.69982,-1.9092,0.93733,-1.6545,-0.1556,-4.2568
2.2689,0.61087,3.1416,1.1781,1.4074,-0.66871,-0.45101,0.9684,-3.256,-0.3433,-4.3945
2.2689,0.69813,3.1416,1.2527,1.2367,-0.50762,0.72584,0.78439,-4.0029,-2.6382,-2.8709
2.2689,0.7854,3.1416,0.92917,0.91844,-0.16341,0.91804,0.69819,-3.0522,-7.4279,0.49528
2.2689,0.87266,3.1416,0.53389,0.58057,0.11329,1.0544,0.73085,-1.9,-1.4429,-0.65739
2.2689,0.95993,3.1416,0.034477,0.2775,0.30547,1.0425,1.0392,-0.42528,1.1614,-2.5485
2.2689,1.0472,3.1416,-0.34375,0.067229,0.4123,1.2438,1.205,0.33077,2.1155,-3.1764
2.2689,1.1345,3.1416,-0.53735,-0.054749,0.49161,1.5927,1.0033,0.21631,1.455,-2.4043
2.2689,1.2217,3.1416,-0.56124,-0.11316,0.57552,1.9146,0.40512,-0.48799,-0.052361,-0.56332
2.2689,1.309,3.1416,-0.47847,-0.13687,0.66396,2.0292,-0.47475,-1.2877,-1.3738,1.6463
2.2689,1.3963,3.1416,-0.36987,-0.14279,0.71816,1.8538,-1.4312,-1.6934,-1.6785,3.2559
2.2689,1.4835,3.1416,-0.30383,-0.11979,0.6542,1.5062,-2.2217,-1.4396,-0.80503,3.1277
2.2689,1.5708,3.1416,-0.29839,-0.0109,0.37743,1.2955,-2.7066,-0.73756,0.37275,0.87067
2.2689,1.6581,3.1416,-0.33041,0.097752,0.030842,1.2938,-2.9652,0.060763,0.83693,-2.2175
2.2689,1.7453,3.1416,-0.35728,0.21994,-0.30523,1.3861,-3.2127,0.63709,0.11953,-2.7282
2.2689,1.8326,3.1416,-0.35503,0.21964,-0.47739,1.639,-3.3534,0.78757,-1.03,-2.324
2.2689,1.9199,3.1416,-0.32844,0.054828,-0.42973,1.9855,-3.2466,0.45172,-1.8209,-1.7779
2.2689,2.0071,3.1416,-0.29764,-0.24552,-0.18578,2.2879,-2.7687,-0.29626,-1.6495,-1.262
2.2689,2.0944,3.1416,-0.28473,-0.60436,0.16959,2.3992,-1.8739,-1.2563,-0.32807,-0.63511
2.2689,2.1817,3.1416,-0.30039,-0.91952,0.50821,2.2258,-0.65685,-2.111,1.6867,0.26795
2.2689,2.2689,3.1416,-0.33052,-1.0867,0.67674,1.7891,0.58681,-2.4347,3.0649,1.3486
2.2689,2.3562,3.1416,-0.32507,-1.0544,0.51986,1.5216,1.253,-1.7272,2.3154,1.5861
2.2689,2.4435,3.1416,-0.30041,-0.88856,0.22183,1.1903,1.6429,-0.54966,0.76299,0.60041
2.2689,2.5307,3.1416,-0.24736,-0.67922,-0.21064,1.8234,1.3121,1.06,0.10238,-0.0081908
2.2689,2.618,3.1416,-0.2132,-0.47521,-0.48474,2.7133,0.83032,2.1553,-0.071633,-0.27923
2.2689,2.7053,3.1416,-0.19206,-0.29513,-0.52024,3.4577,0.49275,2.4677,0.039833,-0.32916
2.2689,2.7925,3.1416,-0.15022,-0.13987,-0.37887,3.9011,0.38008,2.1825,0.35576,-0.2851
2.2689,2.8798,3.1416,-0.051548,-0.0051488,-0.19371,4.0757,0.41878,1.7134,0.83116,-0.21859
2.2689,2.9671,3.1416,0.1172,0.10586,-0.098581,4.1429,0.44122,1.4779,1.373,-0.079422
2.2689,3.0543,3.1416,0.32097,0.17003,-0.15735,4.3347,0.24583,1.6724,1.7563,0.37065
2.2689,3.1416,3.1416,0.42674,0.14302,-0.22462,4.4969,-0.19599,1.876,1.5018,0.041329
2.2689,3.2289,3.1416,0.47067,0.077277,-0.31299,4.6917,-0.79477,1.9484,2.0789,2.5876
2.2689,3.3161,3.1416,0.31311,-0.0020085,-0.12986,3.4028,-1.0775,1.0626,1.4578,3.1526
2.2689,3.4034,3.1416,0.099067,-0.03255,0.10709,1.3063,-1.1149,-0.32318,0.52779,2.3253
2.2689,3.4907,3.1416,-0.073979,-0.016606,0.26841,-0.88434,-1.0451,-1.7691,-0.15224,0.798
2.2689,3.5779,3.1416,-0.15166,0.0045116,0.30175,-2.5679,-1.0119,-2.8818,-0.33882,-0.73402
2.2689,3.6652,3.1416,-0.11826,-0.024054,0.22066,-3.4063,-1.1036,-3.3425,-0.08807,-1.6727
2.2689,3.7525,3.1416,0.0077022,-0.14521,0.093442,-3.4753,-1.2922,-2.9346,0.25979,-1.6179
2.2689,3.8397,3.1416,0.17795,-0.3644,0.032041,-3.4144,-1.3715,-1.5718,0.096062,-0.4676
2.2689,3.927,3.1416,0.31887,-0.62414,0.18084,-4.5777,-0.89653,0.6739,-1.4409,1.4816
2.2689,4.0143,3.1416,0.45979,-0.83323,0.31095,-5.5471,-0.1822,3.2264,-2.0439,0.7914
2.2689,4.1015,3.1416,0.54112,-0.93205,0.51268,-6.7256,1.0328,5.7671,-0.43347,-0.45907
2.2689,4.1888,3.1416,0.51546,-0.92862,0.70226,-6.7732,2.403,6.8959,1.5144,-1.6907
2.2689,4.2761,3.1416,0.37394,-0.85655,0.82349,-5.423,3.629,6.1338,2.6466,-2.059
2.2689,4.3633,3.1416,0.14823,-0.74501,0.82214,-2.999,4.4295,3.7744,2.6617,-1.2966
2.2689,4.4506,3.1416,-0.1067,-0.61419,0.66953,-0.17333,4.5921,0.6252,1.8388,0.29166
2.2689,4.5379,3.1416,-0.32975,-0.47064,0.38609,2.2767,4.0233,-2.2525,0.76691,1.8335
2.2689,4.6251,3.1416,-0.47095,-0.30265,0.064949,3.7118,2.7988,-3.8025,0.074198,1.8935
2.2689,4.7124,3.1416,-0.53365,-0.0957,-0.051588,3.8917,1.3702,-3.6697,0.118,0.42362
2.2689,4.7997,3.1416,-0.53217,0.12196,-0.14473,3.4821,-0.16593,-2.2687,-0.20382,-2.0269
2.2689,4.8869,3.1416,-0.54427,0.30036,-0.00018361,2.5529,-0.97432,-0.92525,-1.9078,-2.0581
2.2689,4.9742,3.1416,-0.52036,0.40513,0.0014601,1.7138,-1.1738,0.37745,-1.4288,-1.8157
2.2689,5.0615,3.1416,-0.42038,0.43985,-0.23825,1.1914,-0.98254,1.6403,1.7638,-2.1384
2.2689,5.1487,3.1416,-0.22085,0.43093,-0.62499,0.94301,-0.65559,2.8111,6.2207,-2.9656
2.2689,5.236,3.1416,0.078088,0.4125,-0.961,0.76953,-0.42283,3.747,9.5694,-3.7444
2.2689,5.3233,3.1416,0.44559,0.4114,-1.0344,0.42876,-0.42663,4.1776,9.5691,-3.8369
2.2689,5.4105,3.1416,0.81308,0.43201,-0.70864,-0.25141,-0.65965,3.6678,5.1669,-2.9279
2.2689,5.4978,3.1416,1.0671,0.44125,-0.011642,-1.2598,-0.9026,1.5802,-2.447,-1.4319
2.2689,5.5851,3.1416,1.2329,0.41604,0.51049,-1.8766,-1.3617,-0.20766,-5.8717,0.76585
2.2689,5.6723,3.1416,1.2273,0.32015,0.70914,-1.7691,-2.0089,-1.5182,-3.7672,3.7641
2.2689,5.7596,3.1416,1.1027,0.17465,0.59244,-0.78867,-2.6414,-1.4012,-0.47307,5.031
2.2689,5.8469,3.1416,0.93222,0.0097665,0.32393,0.77396,-2.9743,-0.1122,1.235,4.3999
2.2689,5.9341,3.1416,0.78588,-0.14409,0.049056,2.4764,-2.8177,1.6236,1.0998,2.5804
2.2689,6.0214,3.1416,0.71161,-0.25898,-0.13225,3.8385,-2.1271,2.9684,0.24248,0.67882
2.2689,6.1087,3.1416,0.71592,-0.31212,-0.19303,4.4563,-1.0546,3.328,0.0231,-0.28042
2.2689,6.1959,3.1416,0.74471,-0.28855,-0.20677,4.1162,-0.00034442,2.7089,0.90068,0.16563
2.2689,6.2832,3.1416,0.66399,-0.18386,-0.37481,2.9088,0.33707,2.0745,1.2935,1.4396

2.3562,0.0,3.1416,0.52917,-0.25184,-0.2332,2.4578,0.78671,0.64611,-0.29109,1.0668
2.3562,0.087266,3.1416,0.52489,-0.048498,-0.30006,0.86745,1.2948,-0.1217,-1.4173,1.3817
2.3562,0.17453,3.1416,0.2933,0.17728,-0.30344,-1.3243,1.6063,0.50936,-4.0307,1.53
2.3562,0.2618,3.1416,0.10963,0.40958,-0.2962,-3.1109,1.9266,1.3186,-5.7272,0.6238
2.3562,0.34907,3.1416,0.1197,0.6299,-0.30652,-3.9415,2.2269,1.5942,-5.3479,-1.1928
2.3562,0.43633,3.1416,0.3554,0.81797,-0.34011,-3.6629,2.3618,1.0742,-2.8658,-3.1442
2.3562,0.5236,3.1416,0.75034,0.95261,-0.3826,-2.4614,2.1887,-0.11206,0.72845,-4.2236
2.3562,0.61087,3.1416,1.1554,1.0126,-0.40184,-0.80416,1.6861,-1.5032,3.5405,-3.5939
2.3562,0.69813,3.1416,1.3544,0.9773,-0.3502,0.61823,1.072,-2.3645,2.8859,-0.98796
2.3562,0.7854,3.1416,1.144,0.84341,-0.23111,1.1552,0.93975,-1.9519,-0.16612,4.8845
2.3562,0.87266,3.1416,0.72183,0.64739,-0.034381,1.0797,0.9825,-1.0291,-2.1934,1.8317
2.3562,0.95993,3.1416,0.20426,0.4419,0.051214,0.80102,1.4726,0.038201,-1.4259,-1.3951
2.3562,1.0472,3.1416,-0.18534,0.26657,0.11883,0.56527,1.7337,0.42113,-0.31545,-3.2589
2.3562,1.1345,3.1416,-0.3778,0.13307,0.21729,0.43668,1.4855,-0.070823,0.083501,-3.2377
2.3562,1.2217,3.1416,-0.40843,0.036,0.35464,0.37313,0.74221,-1.1863,-0.29472,-1.6018
2.3562,1.309,3.1416,-0.36725,-0.036333,0.50169,0.30181,-0.28771,-2.4287,-0.93604,0.81027
2.3562,1.3963,3.1416,-0.34917,-0.091006,0.59551,0.19473,-1.3028,-3.2529,-1.1554,2.815
2.3562,1.4835,3.1416,-0.40425,-0.11965,0.54302,0.14435,-2.0093,-3.2618,-0.50577,3.1073
2.3562,1.5708,3.1416,-0.46991,-0.11317,0.23984,0.17816,-2.0591,-2.5928,0.62197,1.5243
2.3562,1.6581,3.1416,-0.54513,-0.073508,-0.12159,0.53605,-2.0557,-1.5429,1.0917,-0.40886
2.3562,1.7453,3.1416,-0.46702,-0.0021615,-0.46078,0.70262,-2.1088,-0.45122,0.79007,-1.0958
2.3562,1.8326,3.1416,-0.32677,-0.0066002,-0.64855,0.7535,-2.1458,0.23478,-0.18802,-0.79391
2.3562,1.9199,3.1416,-0.20932,-0.12831,-0.63043,0.78358,-2.0564,0.314,-1.0678,0.039847
2.3562,2.0071,3.1416,-0.17805,-0.35639,-0.41597,0.88313,-1.7384,-0.20112,-0.9637,0.90082
2.3562,2.0944,3.1416,-0.2596,-0.64119,-0.067933,1.1141,-1.1433,-1.1175,0.55089,1.3888
2.3562,2.1817,3.1416,-0.42858,-0.90785,0.30843,1.4862,-0.32192,-2.0946,2.8745,1.3598
2.3562,2.2689,3.1416,-0.59233,-1.07,0.57613,1.9333,0.52994,-2.677,3.8082,1.0786
2.3562,2.3562,3.1416,-0.56971,-1.0704,0.55014,2.2537,1.14,-2.1754,3.9986,0.34505
2.3562,2.4435,3.1416,-0.49924,-0.95009,0.40179,2.5624,1.5333,-1.3454,1.6174,0.62386
2.3562,2.5307,3.1416,-0.35502,-0.76873,0.060587,3.2508,1.4607,-0.035784,1.1264,0.28132
2.3562,2.618,3.1416,-0.26684,-0.57211,-0.17854,3.7239,1.2509,0.82146,1.0355,-0.22828
2.3562,2.7053,3.1416,-0.24893,-0.37882,-0.21462,3.7663,1.0424,0.95387,0.77402,-0.59487
2.3562,2.7925,3.1416,-0.24685,-0.19157,-0.081941,3.4397,0.83685,0.53949,0.37144,-0.65412
2.3562,2.8798,3.1416,-0.18453,-0.0086699,0.10864,2.9809,0.55385,-0.0024375,0.13708,-0.38894
2.3562,2.9671,3.1416,-0.011163,0.16462,0.22834,2.6993,0.084749,-0.22055,0.3402,0.069024
2.3562,3.0543,3.1416,0.25174,0.30467,0.1892,2.875,-0.65316,0.15936,0.88998,0.43791
2.3562,3.1416,3.1416,0.42022,0.40353,0.12918,3.2077,-1.8898,0.4353,0.8684,-0.34883
2.3562,3.2289,3.1416,0.53556,0.40012,-0.032027,3.7917,-2.953,1.2627,-0.24582,1.5208
2.3562,3.3161,3.1416,0.39057,0.33206,0.034952,2.8112,-3.6272,1.2047,-0.96491,1.054
2.3562,3.4034,3.1416,0.16503,0.2301,0.18253,0.86591,-3.9423,0.45521,-1.6446,-0.32579
2.3562,3.4907,3.1416,-0.025674,0.095989,0.30479,-1.2745,-3.965,-0.69833,-2.2468,-1.6475
2.3562,3.5779,3.1416,-0.12107,-0.081778,0.34061,-2.8848,-3.7682,-1.9145,-2.5662,-2.3435
2.3562,3.6652,3.1416,-0.10612,-0.3123,0.27674,-3.4981,-3.4002,-2.8377,-2.4556,-2.2012
2.3562,3.7525,3.1416,-0.0017338,-0.58657,0.15096,-3.12,-2.854,-3.1379,-2.0529,-1.3141
2.3562,3.8397,3.1416,0.14473,-0.86172,0.055159,-2.4426,-2.0369,-2.5504,-2.0065,-0.033212
2.3562,3.927,3.1416,0.26893,-1.0454,0.13845,-3.0586,-0.73959,-0.91517,-3.7015,1.0817
2.3562,4.0143,3.1416,0.44356,-1.0375,0.2357,-3.9158,0.57632,1.5145,-2.8148,-1.6178
2.3562,4.1015,3.1416,0.59112,-0.96211,0.418,-5.1306,2.0639,4.2421,0.90465,-1.5971
2.3562,4.1888,3.1416,0.64077,-0.79163,0.5942,-5.4337,3.4592,5.9001,3.9149,-0.69339
2.3562,4.2761,3.1416,0.54214,-0.59566,0.68982,-4.4179,4.5402,5.7968,4.8464,-0.022146
2.3562,4.3633,3.1416,0.30104,-0.41988,0.64469,-2.3102,5.1046,4.006,4.1519,0.025134
2.3562,4.4506,3.1416,-0.033661,-0.28495,0.43636,0.26402,5.0105,1.1552,3.1282,-0.46381
2.3562,4.5379,3.1416,-0.38318,-0.18521,0.10354,2.517,4.2171,-1.7857,2.9387,-1.1669
2.3562,4.6251,3.1416,-0.65197,-0.087554,-0.23052,3.7343,2.8254,-3.7156,3.6343,-1.7727
2.3562,4.7124,3.1416,-0.76692,0.053688,-0.28965,3.5486,1.2797,-4.0756,3.2995,-1.7173
2.3562,4.7997,3.1416,-0.77405,0.19526,-0.29236,2.7122,-0.31109,-3.2079,2.0282,-1.7126
2.3562,4.8869,3.1416,-0.70569,0.309,-0.031331,1.242,-1.1059,-2.4273,-1.4495,-0.33442
2.3562,4.9742,3.1416,-0.57025,0.33871,0.064495,-0.079847,-1.2037,-1.6616,-2.9253,0.46852
2.3562,5.0615,3.1416,-0.37411,0.29012,-0.12625,-0.86328,-0.83012,-0.80895,-1.2834,0.095478
2.3562,5.1487,3.1416,-0.12485,0.20743,-0.51239,-1.0306,-0.26995,0.1845,2.486,-1.1291
2.3562,5.236,3.1416,0.16555,0.14998,-0.88535,-0.73603,0.19944,1.2461,6.272,-2.3786
2.3562,5.3233,3.1416,0.47743,0.16888,-1.0141,-0.28515,0.37529,2.0989,7.8294,-2.7468
2.3562,5.4105,3.1416,0.78027,0.28363,-0.74045,-0.054899,0.19651,2.1835,5.7641,-1.671
2.3562,5.4978,3.1416,1.0295,0.43892,-0.22465,-0.27802,-0.30577,0.9568,1.9355,-1.0532
2.3562,5.5851,3.1416,1.212,0.58426,0.41916,-0.67035,-0.88036,-0.8096,-3.3189,1.952
2.3562,5.6723,3.1416,1.2736,0.59612,0.58842,-0.73071,-1.8686,-1.9212,-2.8652,4.5486
2.3562,5.7596,3.1416,1.1779,0.46457,0.43653,-0.20031,-2.8175,-1.6732,-1.2887,5.0721
2.3562,5.8469,3.1416,0.96903,0.22933,0.13754,0.85647,-3.3728,-0.30756,-0.53531,3.59
2.3562,5.9341,3.1416,0.73288,-0.040893,-0.14788,2.1582,-3.3151,1.3994,-0.7692,1.1989
2.3562,6.0214,3.1416,0.55962,-0.26912,-0.30652,3.3127,-2.5963,2.5486,-1.2297,-0.67913
2.3562,6.1087,3.1416,0.50538,-0.39074,-0.30668,3.9231,-1.3754,2.5303,-1.0887,-0.99955
2.3562,6.1959,3.1416,0.55431,-0.37425,-0.23219,3.6938,-0.055186,1.4359,-0.30724,0.20147
2.3562,6.2832,3.1416,0.58046,-0.24186,-0.31652,2.5371,0.68175,0.46991,-0.49337,1.1037

2.4435,0.0,3.1416,0.45892,-0.41171,-0.21196,1.4013,0.65216,-0.83674,-0.88004,0.53785
2.4435,0.087266,3.1416,0.54916,-0.20422,-0.2207,0.12175,1.7401,-1.6505,-0.41652,1.8023
2.4435,0.17453,3.1416,0.33054,-0.033107,-0.1774,-1.7641,2.8142,-0.72733,-2.2501,1.6884
2.4435,0.2618,3.1416,0.088711,0.088256,-0.11471,-3.3533,3.7309,0.64483,-4.0504,1.4176
2.4435,0.34907,3.1416,0.0085023,0.17355,-0.062846,-4.1121,4.2783,1.6476,-4.5505,1.2404
2.4435,0.43633,3.1416,0.1715,0.24895,-0.044069,-3.8482,4.2709,1.8892,-3.4373,0.88734
2.4435,0.5236,3.1416,0.55361,0.33862,-0.067214,-2.6831,3.6447,1.362,-1.2422,0.019527
2.4435,0.61087,3.1416,1.0226,0.45017,-0.12217,-1.0243,2.5522,0.39933,0.76887,-1.3205
2.4435,0.69813,3.1416,1.3359,0.56014,-0.17438,0.46275,1.4572,-0.36662,0.70428,-2.2582
2.4435,0.7854,3.1416,1.2095,0.6018,-0.20762,1.0653,1.2006,-0.2086,-0.09926,1.4158
2.4435,0.87266,3.1416,0.85362,0.59904,-0.18253,0.98813,1.3123,0.23046,-3.1152,-2.0464
2.4435,0.95993,3.1416,0.36132,0.51633,-0.21866,0.49504,2.0048,0.77757,-2.0642,-3.6752
2.4435,1.0472,3.1416,-0.012788,0.40326,-0.20613,-0.15095,2.4011,0.72674,-0.41933,-4.0054
2.4435,1.1345,3.1416,-0.19723,0.28672,-0.10705,-0.77613,2.1607,-0.09648,0.29694,-3.3827
2.4435,1.2217,3.1416,-0.24062,0.1774,0.060443,-1.2702,1.3336,-1.4855,-0.065678,-2.098
2.4435,1.309,3.1416,-0.2485,0.076177,0.23807,-1.5604,0.21405,-3.0031,-0.86289,-0.52115
2.4435,1.3963,3.1416,-0.32023,-0.019452,0.34335,-1.5856,-0.80627,-4.1323,-1.2338,0.76531
2.4435,1.4835,3.1416,-0.48587,-0.1089,0.28551,-1.2705,-1.3842,-4.4266,-0.67884,0.83218
2.4435,1.5708,3.1416,-0.59724,-0.16666,0.03411,-0.70037,-1.4822,-3.7379,-0.019836,-0.14439
2.4435,1.6581,3.1416,-0.7039,-0.22579,-0.30788,0.061588,-1.2927,-2.5779,0.13174,-1.425
2.4435,1.7453,3.1416,-0.55349,-0.23803,-0.58263,0.24551,-1.1756,-1.2374,-0.64782,-0.44067
2.4435,1.8326,3.1416,-0.32575,-0.26689,-0.72455,0.010709,-1.0938,-0.25785,-1.8962,0.79872
2.4435,1.9199,3.1416,-0.16148,-0.3482,-0.7047,-0.34665,-0.97567,0.095947,-2.7103,1.2951
2.4435,2.0071,3.1416,-0.14891,-0.49143,-0.52821,-0.49748,-0.74631,-0.20586,-2.2549,0.83928
2.4435,2.0944,3.1416,-0.31016,-0.6811,-0.23175,-0.18376,-0.35882,-1.0001,-0.27116,-0.21144
2.4435,2.1817,3.1416,-0.58758,-0.87814,0.11897,0.67753,0.17421,-1.9722,2.4139,-1.1562
2.4435,2.2689,3.1416,-0.83025,-1.0212,0.43181,1.8904,0.74941,-2.6983,3.3794,-1.1733
2.4435,2.3562,3.1416,-0.81887,-1.0416,0.54906,3.0268,1.1587,-2.6535,2.3026,-0.022877
2.4435,2.4435,3.1416,-0.67878,-0.97356,0.59301,3.762,1.4837,-2.3453,-1.4679,0.79542
2.4435,2.5307,3.1416,-0.44876,-0.82193,0.39532,4.2686,1.6429,-1.5666,-1.9197,0.51994
2.4435,2.618,3.1416,-0.31875,-0.63274,0.21286,4.1654,1.7018,-1.1449,-1.2706,-0.010299
2.4435,2.7053,3.1416,-0.31273,-0.42757,0.15786,3.4469,1.6215,-1.3088,-0.56704,-0.29387
2.4435,2.7925,3.1416,-0.35396,-0.21311,0.23487,2.3657,1.309,-1.8737,-0.067098,-0.13803
2.4435,2.8798,3.1416,-0.33018,0.0091159,0.37773,1.3144,0.66764,-2.4283,0.37659,0.37014
2.4435,2.9671,3.1416,-0.15879,0.23311,0.48652,0.70746,-0.3529,-2.5207,0.93398,0.89264
2.4435,3.0543,3.1416,0.14797,0.43878,0.46453,0.86371,-1.7063,-1.844,1.4147,0.86943
2.4435,3.1416,3.1416,0.37549,0.582,0.32755,1.4822,-3.0979,-0.66889,2.238,-1.2829
2.4435,3.2289,3.1416,0.55684,0.65411,0.12571,2.4041,-4.4814,0.69394,-0.94297,0.10106
2.4435,3.3161,3.1416,0.45416,0.62345,0.10045,1.8456,-5.3676,1.2182,-1.9897,0.0037271
2.4435,3.4034,3.1416,0.27157,0.48528,0.18001,0.25211,-5.7945,0.98508,-2.4549,-1.2569
2.4435,3.4907,3.1416,0.12228,0.24269,0.28735,-1.6253,-5.8068,0.18367,-2.789,-2.8573
2.4435,3.5779,3.1416,0.050033,-0.088539,0.35592,-2.9963,-5.4474,-0.92071,-2.8092,-3.849
2.4435,3.6652,3.1416,0.050498,-0.47513,0.34539,-3.2972,-4.7486,-2.0179,-2.1681,-3.5398
2.4435,3.7525,3.1416,0.09276,-0.86146,0.25738,-2.4583,-3.7237,-2.7844,-0.82307,-1.8742
2.4435,3.8397,3.1416,0.14074,-1.1648,0.15127,-1.1696,-2.3585,-2.9145,0.49555,0.18563
2.4435,3.927,3.1416,0.17464,-1.2702,0.15987,-1.1477,-0.60234,-2.1524,-0.18489,0.27889
2.4435,4.0143,3.1416,0.30114,-1.2243,0.16975,-1.3212,1.1094,-0.63697,-1.4637,1.0853
2.4435,4.1015,3.1416,0.50668,-0.96176,0.28137,-2.4054,2.7809,1.7334,-1.1471,0.41361
2.4435,4.1888,3.1416,0.65759,-0.61795,0.40568,-2.9397,4.1583,3.5929,-0.29929,1.0931
2.4435,4.2761,3.1416,0.64832,-0.29595,0.46299,-2.412,5.0987,4.1197,0.54915,1.9507
2.4435,4.3633,3.1416,0.44548,-0.057668,0.39112,-0.91527,5.4769,3.14,1.4435,1.826
2.4435,4.4506,3.1416,0.080339,0.074613,0.17018,1.054,5.2149,0.99874,2.6189,0.071707
2.4435,4.5379,3.1416,-0.35878,0.11678,-0.1527,2.7975,4.3121,-1.57,4.1141,-2.9448
2.4435,4.6251,3.1416,-0.73406,0.12137,-0.43864,3.6174,2.8756,-3.5728,5.3856,-5.3409
2.4435,4.7124,3.1416,-0.89395,0.16659,-0.39662,3.0562,1.3068,-4.337,4.4737,-3.7142
2.4435,4.7997,3.1416,-0.91173,0.20109,-0.27565,1.8563,-0.28176,-4.0794,2.4488,-3.0658
2.4435,4.8869,3.1416,-0.7715,0.22913,0.11256,-0.093394,-1.1024,-4.0186,-2.4176,-1.5333
2.4435,4.9742,3.1416,-0.53515,0.17866,0.30186,-1.9136,-1.218,-3.987,-4.6713,-0.25382
2.4435,5.0615,3.1416,-0.25783,0.055855,0.1523,-3.0522,-0.81458,-3.7521,-2.9496,0.30049
2.4435,5.1487,3.1416,0.016682,-0.083598,-0.24799,-3.2641,-0.14654,-3.1283,1.3991,0.15964
2.4435,5.236,3.1416,0.26057,-0.1633,-0.68096,-2.5921,0.51801,-2.0877,5.6971,-0.30713
2.4435,5.3233,3.1416,0.46656,-0.11486,-0.89676,-1.3466,0.95186,-0.87173,7.3185,-0.55422
2.4435,5.4105,3.1416,0.65255,0.093343,-0.71193,-0.085971,1.0234,-0.10222,5.0706,-0.02256
2.4435,5.4978,3.1416,0.87586,0.39598,-0.25793,0.48687,0.63438,-0.54883,0.69562,-0.14353
2.4435,5.5851,3.1416,1.063,0.69813,0.34094,0.67539,0.0549,-1.5316,-2.2414,-0.6907
2.4435,5.6723,3.1416,1.2362,0.82004,0.49159,0.52337,-1.1407,-2.0702,-1.0658,0.33156
2.4435,5.7596,3.1416,1.2369,0.71045,0.32967,0.53071,-2.4216,-1.4875,0.49532,0.73636
2.4435,5.8469,3.1416,1.0549,0.41313,0.024007,0.87433,-3.3596,-0.039249,1.037,0.042316
2.4435,5.9341,3.1416,0.7735,0.029661,-0.26196,1.4895,-3.6635,1.5071,0.65783,-1.1762
2.4435,6.0214,3.1416,0.51521,-0.31776,-0.40877,2.1511,-3.2143,2.2934,0.14155,-1.9387
2.4435,6.1087,3.1416,0.38693,-0.52352,-0.37948,2.555,-2.0998,1.7916,0.13818,-1.5081
2.4435,6.1959,3.1416,0.42556,-0.53576,-0.25827,2.3991,-0.64889,0.22445,0.34553,-0.0408
2.4435,6.2832,3.1416,0.54339,-0.39361,-0.28898,1.4649,0.53322,-1.013,-1.3095,0.76413

2.5307,0.0,3.1416,0.44506,-0.39974,-0.27671,0.46566,-0.20887,-1.5241,-0.87729,0.58349
2.5307,0.087266,3.1416,0.59673,-0.21192,-0.29068,-0.28843,0.83375,-2.6963,-0.58844,2.1771
2.5307,0.17453,3.1416,0.3889,-0.11646,-0.25193,-1.6101,2.2235,-1.9897,-0.76349,1.8674
2.5307,0.2618,3.1416,0.08386,-0.11987,-0.17248,-2.8334,3.5017,-0.55785,-0.95645,1.6442
2.5307,0.34907,3.1416,-0.1147,-0.18141,-0.07853,-3.5132,4.2914,0.82031,-0.92509,1.9781
2.5307,0.43633,3.1416,-0.08245,-0.2382,-0.00086971,-3.4341,4.3638,1.7039,-0.60308,2.4375
2.5307,0.5236,3.1416,0.20479,-0.23042,0.034821,-2.619,3.7031,1.9533,-0.072081,2.3056
2.5307,0.61087,3.1416,0.65028,-0.12639,0.017618,-1.3375,2.5727,1.6937,0.46608,1.1974
2.5307,0.69813,3.1416,1.0156,0.052226,-0.038983,-0.11524,1.5804,1.2782,0.7173,-0.32319
2.5307,0.7854,3.1416,0.97252,0.19656,-0.12478,0.41189,1.654,1.1511,1.3169,1.9198
2.5307,0.87266,3.1416,0.71673,0.32699,-0.18072,0.3179,2.1934,0.99251,-1.4891,-0.93095
2.5307,0.95993,3.1416,0.31284,0.34491,-0.28916,-0.24278,3.2298,0.75604,-1.291,-1.3971
2.5307,1.0472,3.1416,0.011698,0.31607,-0.32671,-1.0947,3.7581,0.17171,-0.53813,-1.1605
2.5307,1.1345,3.1416,-0.12207,0.27655,-0.26197,-2.0095,3.4349,-0.7803,-0.33112,-0.92937
2.5307,1.2217,3.1416,-0.14378,0.23867,-0.12859,-2.7446,2.3872,-1.9425,-0.80369,-0.8151
2.5307,1.309,3.1416,-0.16247,0.19687,0.0017748,-3.0816,1.0224,-3.0528,-1.5048,-0.70834
2.5307,1.3963,3.1416,-0.27465,0.13363,0.046349,-2.8657,-0.16275,-3.8175,-1.7808,-0.65548
2.5307,1.4835,3.1416,-0.49807,0.025368,-0.061733,-2.044,-0.77267,-3.9837,-1.1573,-1.235
2.5307,1.5708,3.1416,-0.65332,-0.12632,-0.28272,-0.97935,-0.81231,-3.4712,0.066066,-2.4043
2.5307,1.6581,3.1416,-0.80525,-0.30635,-0.56958,0.26043,-0.52912,-2.6147,0.32726,-1.3761
2.5307,1.7453,3.1416,-0.67034,-0.43655,-0.69127,0.44887,-0.31886,-1.6545,0.32824,0.9991
2.5307,1.8326,3.1416,-0.46165,-0.52096,-0.6922,-0.079865,-0.17593,-0.95309,-0.10525,2.4125
2.5307,1.9199,3.1416,-0.33175,-0.58302,-0.60339,-0.81055,-0.051505,-0.67802,-0.52073,2.1984
2.5307,2.0071,3.1416,-0.36456,-0.65198,-0.44622,-1.2078,0.12072,-0.83812,-0.32379,0.79602
2.5307,2.0944,3.1416,-0.56735,-0.74946,-0.23634,-0.87718,0.39879,-1.32,0.73704,-0.7882
2.5307,2.1817,3.1416,-0.86264,-0.87592,0.012544,0.27413,0.80674,-1.9243,2.0854,-1.5189
2.5307,2.2689,3.1416,-1.0801,-0.99716,0.28483,1.8761,1.3088,-2.4023,1.8325,-0.86981
2.5307,2.3562,3.1416,-1.0023,-1.033,0.49261,3.107,1.8119,-2.4475,0.82691,0.57581
2.5307,2.4435,3.1416,-0.7738,-1.0052,0.686,3.7555,2.2781,-2.4244,-2.5583,0.20359
2.5307,2.5307,3.1416,-0.49365,-0.86821,0.63133,3.8411,2.6845,-2.169,-2.4198,-0.051866
2.5307,2.618,3.1416,-0.36112,-0.67694,0.49864,3.2697,2.8776,-2.2373,-1.3303,-0.059333
2.5307,2.7053,3.1416,-0.38872,-0.46085,0.38872,2.1703,2.7107,-2.7099,-0.53027,0.2027
2.5307,2.7925,3.1416,-0.47673,-0.23214,0.34306,0.8242,2.0772,-3.3537,-0.31514,0.64904
2.5307,2.8798,3.1416,-0.48752,0.0062764,0.3539,-0.40428,0.94451,-3.7844,-0.42207,1.0907
2.5307,2.9671,3.1416,-0.32002,0.25274,0.37421,-1.1385,-0.6123,-3.6283,-0.41683,1.2381
2.5307,3.0543,3.1416,0.015848,0.49887,0.32764,-1.0592,-2.3767,-2.6845,-0.080756,0.70381
2.5307,3.1416,3.1416,0.28718,0.71188,0.18082,-0.33524,-3.8755,-1.3532,1.0384,-2.6579
2.5307,3.2289,3.1416,0.53255,0.85938,-0.0037989,0.78841,-5.1789,0.20321,-0.85953,-1.0823
2.5307,3.3161,3.1416,0.53128,0.88112,-0.039988,0.72783,-5.7789,0.84503,-1.2996,-1.0064
2.5307,3.4034,3.1416,0.48852,0.74707,0.06192,-0.32998,-5.8742,0.82815,-1.654,-1.7247
2.5307,3.4907,3.1416,0.47941,0.46295,0.24114,-1.7511,-5.6214,0.37919,-2.0871,-2.4409
2.5307,3.5779,3.1416,0.49304,0.065165,0.41505,-2.7569,-5.1303,-0.30661,-2.1156,-2.4898
2.5307,3.6652,3.1416,0.47638,-0.38424,0.50782,-2.7258,-4.4603,-1.0675,-1.1669,-1.5592
2.5307,3.7525,3.1416,0.37826,-0.80259,0.47906,-1.4956,-3.6161,-1.7774,0.86105,0.087832
2.5307,3.8397,3.1416,0.19333,-1.0917,0.3524,0.33475,-2.5433,-2.3479,3.0411,1.3916
2.5307,3.927,3.1416,0.0059992,-1.1428,0.24414,1.1028,-1.1245,-2.7307,2.8572,0.27346
2.5307,4.0143,3.1416,-0.012286,-1.0312,0.14403,1.4742,0.27661,-2.44,0.38165,0.5882
2.5307,4.1015,3.1416,0.20524,-0.70137,0.16188,0.67148,1.7206,-1.31,-1.2424,0.22845
2.5307,4.1888,3.1416,0.47294,-0.2976,0.23889,-0.060421,2.9963,-0.10982,-1.3876,0.7041
2.5307,4.2761,3.1416,0.61529,0.070184,0.29107,-0.15937,3.9799,0.49673,-0.82417,1.1671
2.5307,4.3633,3.1416,0.54006,0.33178,0.24483,0.45795,4.55,0.23237,0.030934,0.83586
2.5307,4.4506,3.1416,0.23938,0.45783,0.066988,1.5287,4.6122,-0.82593,1.0301,-0.65945
2.5307,4.5379,3.1416,-0.20928,0.46079,-0.20518,2.5769,4.124,-2.2793,2.2106,-2.9322
2.5307,4.6251,3.1416,-0.64198,0.39597,-0.43393,3.0455,3.1195,-3.4397,3.7104,-4.4941
2.5307,4.7124,3.1416,-0.83828,0.36306,-0.32406,2.4366,1.8655,-3.7796,3.4779,-2.8273
2.5307,4.7997,3.1416,-0.87962,0.31538,-0.13226,1.3092,0.4662,-3.4058,2.8443,-2.2464
2.5307,4.8869,3.1416,-0.69938,0.30136,0.31288,-0.69786,-0.47059,-3.4854,0.1976,-1.6387
2.5307,4.9742,3.1416,-0.3894,0.23886,0.53915,-2.7963,-0.94747,-3.7963,-1.3484,-0.84617
2.5307,5.0615,3.1416,-0.048602,0.11891,0.39807,-4.3322,-1.0132,-3.9956,-0.73323,-0.1284
2.5307,5.1487,3.1416,0.23634,-0.018438,-0.029729,-4.8587,-0.75152,-3.7574,1.6428,0.14075
2.5307,5.236,3.1416,0.41029,-0.10831,-0.52914,-4.2087,-0.26998,-2.909,4.511,-0.22248
2.5307,5.3233,3.1416,0.46892,-0.085158,-0.84522,-2.567,0.31128,-1.5687,6.3274,-0.90771
2.5307,5.4105,3.1416,0.47806,0.093093,-0.77788,-0.54316,0.87075,-0.28238,5.8649,-0.8064
2.5307,5.4978,3.1416,0.62019,0.38831,-0.41743,0.78039,1.1541,0.12832,1.1847,0.29211
2.5307,5.5851,3.1416,0.76756,0.69108,0.10714,1.6235,1.2814,0.1001,1.7449,-0.88668
2.5307,5.6723,3.1416,1.0639,0.83238,0.25435,1.5581,0.61464,0.37118,2.4388,-0.53495
2.5307,5.7596,3.1416,1.2168,0.73687,0.13111,1.1982,-0.44483,1.3648,2.5088,-0.16965
2.5307,5.8469,3.1416,1.1386,0.44073,-0.11924,0.90507,-1.512,2.7485,1.9643,-0.29722
2.5307,5.9341,3.1416,0.88316,0.048828,-0.35372,0.82762,-2.2635,3.8098,1.2112,-0.75533
2.5307,6.0214,3.1416,0.58228,-0.30817,-0.46654,0.94352,-2.4836,3.8321,0.68142,-1.0546
2.5307,6.1087,3.1416,0.38201,-0.51668,-0.42582,1.1001,-2.1084,2.4712,0.46184,-0.72009
2.5307,6.1959,3.1416,0.37923,-0.52306,-0.31048,1.0551,-1.2724,0.13043,-0.076117,0.36655
2.5307,6.2832,3.1416,0.55808,-0.37652,-0.34694,0.51766,-0.35276,-1.6628,-2.6473,1.6258

2.618,0.0,3.1416,0.49152,-0.30886,-0.37536,0.45077,-0.91047,-1.7317,-0.95696,0.71775
2.618,0.087266,3.1416,0.65719,-0.15341,-0.3697,0.31496,-0.3151,-2.9924,-1.1206,2.5882
2.618,0.17453,3.1416,0.4415,-0.10859,-0.31802,-0.4282,0.97774,-2.6095,0.049007,2.2663
2.618,0.2618,3.1416,0.071561,-0.18604,-0.23731,-1.3424,2.3005,-1.4549,1.505,1.622
2.618,0.34907,3.1416,-0.24408,-0.33846,-0.14985,-2.0622,3.1679,-0.10901,2.4899,1.4503
2.618,0.43633,3.1416,-0.35071,-0.48918,-0.077955,-2.3349,3.3192,1.08,2.6042,1.7936
2.618,0.5236,3.1416,-0.1827,-0.56174,-0.038752,-2.0625,2.7601,1.9374,1.8749,2.2645
2.618,0.61087,3.1416,0.20118,-0.50952,-0.038912,-1.3443,1.8056,2.4031,0.82358,2.3684
2.618,0.69813,3.1416,0.58255,-0.34528,-0.069427,-0.5181,1.1217,2.4724,0.53526,1.8266
2.618,0.7854,3.1416,0.61746,-0.18688,-0.13608,-0.078188,1.6228,2.0988,1.2466,3.0058
2.618,0.87266,3.1416,0.47078,-0.012401,-0.18404,-0.11399,2.6335,1.3618,-0.5583,0.98953
2.618,0.95993,3.1416,0.17804,0.052103,-0.3017,-0.5412,3.9873,0.21969,-0.88686,1.1189
2.618,1.0472,3.1416,-0.037694,0.085562,-0.36668,-1.3471,4.6342,-0.98366,-0.82622,1.3936
2.618,1.1345,3.1416,-0.12178,0.12689,-0.35032,-2.3165,4.2524,-2.0049,-0.92477,1.0656
2.618,1.2217,3.1416,-0.12694,0.18201,-0.28644,-3.1292,3.0314,-2.6944,-1.3032,0.18806
2.618,1.309,3.1416,-0.15215,0.23095,-0.24004,-3.4569,1.4551,-2.9887,-1.766,-0.83716
2.618,1.3963,3.1416,-0.2815,0.23482,-0.27599,-3.061,0.085334,-2.9043,-1.9121,-1.7112
2.618,1.4835,3.1416,-0.52314,0.14291,-0.4278,-1.8895,-0.65511,-2.5299,-1.2467,-2.6901
2.618,1.5708,3.1416,-0.69857,-0.067185,-0.59206,-0.51646,-0.7928,-2.0495,0.41877,-3.8786
2.618,1.6581,3.1416,-0.87553,-0.33896,-0.78364,1.0199,-0.58536,-1.5393,1.0501,-1.2173
2.618,1.7453,3.1416,-0.78574,-0.57194,-0.70589,1.1163,-0.40023,-1.2743,1.2606,1.704
2.618,1.8326,3.1416,-0.63481,-0.7189,-0.51985,0.29196,-0.22929,-1.2876,1.0501,2.7116
2.618,1.9199,3.1416,-0.55896,-0.78879,-0.32782,-0.76488,-0.029799,-1.515,0.77522,1.6955
2.618,2.0071,3.1416,-0.62332,-0.8218,-0.17964,-1.3865,0.25449,-1.8366,0.83067,-0.22956
2.618,2.0944,3.1416,-0.8201,-0.86421,-0.078956,-1.115,0.6722,-2.1204,1.331,-1.5631
2.618,2.1817,3.1416,-1.0669,-0.94334,0.01043,0.10886,1.2433,-2.2644,1.7915,-1.2577
2.618,2.2689,3.1416,-1.2047,-1.0426,0.15832,1.7558,1.9377,-2.2396,0.80999,0.4419
2.618,2.3562,3.1416,-1.0586,-1.0707,0.37731,2.7413,2.6762,-2.1053,-0.14532,2.0186
2.618,2.4435,3.1416,-0.76734,-1.0463,0.64719,3.0132,3.3552,-2.067,-2.3267,0.095467
2.618,2.5307,3.1416,-0.48771,-0.88833,0.70916,2.6355,3.9131,-2.1842,-1.6203,-0.38743
2.618,2.618,3.1416,-0.39361,-0.66897,0.6326,1.7759,4.091,-2.655,-0.49152,-0.022595
2.618,2.7053,3.1416,-0.47484,-0.43026,0.49068,0.6052,3.7192,-3.3534,-0.068153,0.71168
2.618,2.7925,3.1416,-0.61286,-0.19121,0.34638,-0.68787,2.7334,-3.9719,-0.50717,1.434
2.618,2.8798,3.1416,-0.65664,0.04498,0.23853,-1.8818,1.1909,-4.1628,-1.3618,1.8425
2.618,2.9671,3.1416,-0.49841,0.2837,0.16779,-2.7072,-0.71336,-3.6809,-1.9485,1.6977
2.618,3.0543,3.1416,-0.14951,0.53174,0.082667,-2.8326,-2.6306,-2.5252,-1.7141,0.80543
2.618,3.1416,3.1416,0.15623,0.77125,-0.084271,-2.1434,-3.9728,-1.3388,-0.13026,-3.5578
2.618,3.2289,3.1416,0.46052,0.96511,-0.25798,-0.94807,-4.9345,-0.0038691,-0.33826,-2.1416
2.618,3.3161,3.1416,0.58898,1.0345,-0.30178,-0.43785,-4.9914,0.27101,0.17376,-2.5898
2.618,3.4034,3.1416,0.72771,0.94677,-0.16722,-0.75324,-4.5372,0.12004,0.38852,-2.7957
2.618,3.4907,3.1416,0.898,0.71156,0.09904,-1.4769,-3.8876,-0.086132,0.13811,-1.8641
2.618,3.5779,3.1416,1.0233,0.371,0.39661,-1.9449,-3.2644,-0.19978,-0.22688,0.15107
2.618,3.6652,3.1416,0.99644,-0.010651,0.61282,-1.5586,-2.7801,-0.25541,-0.16821,2.5082
2.618,3.7525,3.1416,0.74615,-0.35722,0.66415,-0.095557,-2.4219,-0.4291,0.70925,4.0402
2.618,3.8397,3.1416,0.3046,-0.59078,0.53763,1.9784,-2.036,-0.99778,2.3266,3.4166
2.618,3.927,3.1416,-0.12591,-0.64185,0.33231,3.198,-1.3118,-2.2986,3.8001,-0.59457
2.618,4.0143,3.1416,-0.3198,-0.56041,0.14213,3.8451,-0.50514,-3.1744,1.8279,-0.93596
2.618,4.1015,3.1416,-0.12515,-0.30931,0.087619,3.177,0.58199,-3.506,0.037568,-0.50288
2.618,4.1888,3.1416,0.22854,0.018918,0.1433,2.179,1.7227,-3.3072,-0.7154,-0.067565
2.618,4.2761,3.1416,0.50897,0.33831,0.22163,1.4282,2.7464,-2.9494,-0.99408,-0.14149
2.618,4.3633,3.1416,0.57474,0.5808,0.23446,1.1672,3.4882,-2.7221,-1.0594,-0.74248
2.618,4.4506,3.1416,0.38147,0.70445,0.12815,1.3677,3.8131,-2.7717,-0.88626,-1.5749
2.618,4.5379,3.1416,-0.012094,0.70166,-0.081236,1.7941,3.6411,-3.0401,-0.17993,-2.2099
2.618,4.6251,3.1416,-0.43795,0.60736,-0.27275,2.0669,2.9717,-3.2038,1.6079,-2.2656
2.618,4.7124,3.1416,-0.64809,0.51913,-0.16757,1.6888,2.0096,-2.9729,2.3329,-1.3849
2.618,4.7997,3.1416,-0.71065,0.40884,0.0022471,0.96696,0.80868,-2.3462,3.1415,-0.90042
2.618,4.8869,3.1416,-0.53456,0.36584,0.38307,-0.71755,-0.18722,-2.3964,2.9085,-1.1867
2.618,4.9742,3.1416,-0.19967,0.31471,0.55169,-2.785,-0.98817,-2.8555,2.1685,-1.2833
2.618,5.0615,3.1416,0.17428,0.23089,0.3779,-4.5625,-1.5391,-3.3181,1.5924,-1.1765
2.618,5.1487,3.1416,0.46487,0.1275,-0.061375,-5.445,-1.7569,-3.3794,1.7494,-1.2857
2.618,5.236,3.1416,0.5843,0.04215,-0.56801,-5.0562,-1.5678,-2.7736,2.8687,-1.9514
2.618,5.3233,3.1416,0.51662,0.023765,-0.90858,-3.4092,-0.94414,-1.5127,4.6017,-2.9214
2.618,5.4105,3.1416,0.35497,0.11944,-0.90027,-1.0679,0.057976,-0.024513,5.7832,-2.8385
2.618,5.4978,3.1416,0.38914,0.33488,-0.61932,0.66545,1.0883,0.94879,1.4819,-0.57006
2.618,5.5851,3.1416,0.46088,0.56584,-0.18273,1.9167,2.0846,1.5839,4.5939,-0.49159
2.618,5.6723,3.1416,0.84924,0.69608,-0.060622,1.9051,2.2234,2.4466,4.5999,-0.12145
2.618,5.7596,3.1416,1.154,0.63511,-0.15956,1.3054,1.7083,3.6572,3.3704,0.33116
2.618,5.8469,3.1416,1.2119,0.39927,-0.35771,0.60944,0.81396,4.8297,2.0277,0.71112
2.618,5.9341,3.1416,1.0328,0.072597,-0.53542,0.1296,-0.16391,5.366,1.0726,0.93781
2.618,6.0214,3.1416,0.73556,-0.23231,-0.6058,0.0015148,-0.95917,4.7492,0.51063,1.0255
2.618,6.1087,3.1416,0.48479,-0.41349,-0.54525,0.18713,-1.3853,2.8386,-0.021642,1.104
2.618,6.1959,3.1416,0.42646,-0.41868,-0.42405,0.47772,-1.3859,0.16311,-1.1299,1.4387
2.618,6.2832,3.1416,0.62429,-0.28454,-0.43692,0.49683,-1.0847,-1.7846,-3.536,2.4513

2.7053,0.0,3.1416,0.58769,-0.20605,-0.47183,1.3335,-1.3346,-1.7051,-1.2392,0.68081
2.7053,0.087266,3.1416,0.71558,-0.094558,-0.39903,1.7956,-1.3104,-2.5859,-1.5631,2.752
2.7053,0.17453,3.1416,0.46643,-0.063834,-0.29569,1.5361,-0.33228,-2.4165,0.16573,2.6585
2.7053,0.2618,3.1416,0.036383,-0.14707,-0.21735,0.83335,0.83298,-1.7185,2.4977,1.5181
2.7053,0.34907,3.1416,-0.37068,-0.31364,-0.18709,0.0064076,1.6453,-0.75867,4.1932,0.36221
2.7053,0.43633,3.1416,-0.58597,-0.49747,-0.20327,-0.6491,1.8214,0.3403,4.4413,-0.048966
2.7053,0.5236,3.1416,-0.51875,-0.62538,-0.24725,-0.9255,1.3645,1.4901,3.0785,0.58967
2.7053,0.61087,3.1416,-0.19917,-0.64544,-0.29115,-0.76753,0.59452,2.5268,0.80708,1.9436
2.7053,0.69813,3.1416,0.1788,-0.55533,-0.30559,-0.33674,0.17747,3.1007,-0.58594,2.8542
2.7053,0.7854,3.1416,0.27865,-0.45024,-0.31086,0.029673,0.97267,2.5817,-0.67704,3.2331
2.7053,0.87266,3.1416,0.2285,-0.30703,-0.28146,0.092757,2.2971,1.4152,-1.1556,1.8481
2.7053,0.95993,3.1416,0.040561,-0.24682,-0.35001,-0.079673,3.8462,-0.53838,-1.2521,2.0278
2.7053,1.0472,3.1416,-0.1036,-0.18776,-0.41174,-0.65822,4.6047,-2.3095,-1.1731,2.1013
2.7053,1.1345,3.1416,-0.1596,-0.094217,-0.43766,-1.497,4.272,-3.3632,-1.1184,1.4758
2.7053,1.2217,3.1416,-0.16965,0.031213,-0.44738,-2.2671,3.0471,-3.5243,-1.2087,0.26164
2.7053,1.309,3.1416,-0.21204,0.15556,-0.48192,-2.5901,1.415,-2.9023,-1.413,-1.1025
2.7053,1.3963,3.1416,-0.35063,0.22344,-0.57649,-2.1717,-0.068615,-1.8167,-1.4763,-2.2247
2.7053,1.4835,3.1416,-0.58427,0.16494,-0.7333,-0.93495,-0.99093,-0.72158,-0.84723,-3.1344
2.7053,1.5708,3.1416,-0.75605,-0.060013,-0.81335,0.46249,-1.36,-0.13169,0.83687,-3.9784
2.7053,1.6581,3.1416,-0.92951,-0.37223,-0.88422,2.0271,-1.385,0.11567,1.7209,-1.0092
2.7053,1.7453,3.1416,-0.88205,-0.66369,-0.61223,1.953,-1.3123,-0.34895,1.4323,1.5443
2.7053,1.8326,3.1416,-0.7868,-0.85728,-0.25087,0.89499,-1.104,-1.2331,0.86469,1.9383
2.7053,1.9199,3.1416,-0.7507,-0.95021,0.036568,-0.36948,-0.72535,-2.1968,0.6022,0.52037
2.7053,2.0071,3.1416,-0.81738,-0.98341,0.17171,-1.1313,-0.15475,-2.9222,0.86766,-1.2461
2.7053,2.0944,3.1416,-0.97003,-1.0109,0.15597,-0.94036,0.60665,-3.1835,1.4712,-1.7596
2.7053,2.1817,3.1416,-1.1343,-1.0692,0.065327,0.20304,1.5251,-2.9172,1.7588,-0.25628
2.7053,2.2689,3.1416,-1.1812,-1.1466,0.045123,1.6577,2.5246,-2.2916,0.56084,2.2126
2.7053,2.3562,3.1416,-0.99195,-1.1445,0.21142,2.2307,3.4811,-1.7978,-0.59161,3.7438
2.7053,2.4435,3.1416,-0.68284,-1.0867,0.49113,2.0176,4.3021,-1.5015,-1.4939,0.76412
2.7053,2.5307,3.1416,-0.44607,-0.87782,0.63601,1.2535,4.8454,-1.8351,-0.50719,-0.10303
2.7053,2.618,3.1416,-0.41485,-0.61094,0.62548,0.28293,4.8764,-2.6095,0.37331,0.28303
2.7053,2.7053,3.1416,-0.55574,-0.34198,0.49831,-0.75984,4.2751,-3.4671,0.32822,1.2088
2.7053,2.7925,3.1416,-0.74003,-0.096763,0.3214,-1.843,3.0425,-4.0085,-0.61153,2.1107
2.7053,2.8798,3.1416,-0.81492,0.12162,0.15852,-2.9292,1.3058,-3.9198,-1.8902,2.5787
2.7053,2.9671,3.1416,-0.67493,0.32557,0.039124,-3.8672,-0.67532,-3.0994,-2.7527,2.3608
2.7053,3.0543,3.1416,-0.33312,0.53561,-0.072943,-4.2836,-2.5035,-1.7855,-2.57,1.3664
2.7053,3.1416,3.1416,-0.0089257,0.7476,-0.27121,-3.7038,-3.569,-0.89872,-0.48799,-3.4599
2.7053,3.2289,3.1416,0.33627,0.93915,-0.46236,-2.4866,-4.1387,-0.010141,0.03805,-2.6468
2.7053,3.3161,3.1416,0.58432,1.0255,-0.54782,-1.3618,-3.6691,-0.30505,1.3331,-3.9121
2.7053,3.4034,3.1416,0.88935,0.99533,-0.41888,-0.81452,-2.6875,-0.73772,2.2724,-3.9762
2.7053,3.4907,3.1416,1.2207,0.86576,-0.10378,-0.69945,-1.6464,-0.77634,2.2901,-1.8285
2.7053,3.5779,3.1416,1.4467,0.67221,0.28523,-0.54048,-0.88224,-0.31371,1.3403,1.9018
2.7053,3.6652,3.1416,1.4181,0.458,0.60502,0.17031,-0.57515,0.42197,-0.14204,5.5764
2.7053,3.7525,3.1416,1.0517,0.26418,0.7345,1.6734,-0.70785,0.95637,-1.2801,7.177
2.7053,3.8397,3.1416,0.41448,0.11923,0.62776,3.6426,-1.025,0.65832,-0.79408,4.9358
2.7053,3.927,3.1416,-0.19352,0.02877,0.367,4.886,-0.99273,-1.171,2.9599,-2.035
2.7053,4.0143,3.1416,-0.52452,0.0094441,0.13,5.4297,-0.76118,-2.8655,2.7202,-1.9537
2.7053,4.1015,3.1416,-0.36431,0.074177,0.043674,4.646,0.0245,-4.3907,1.9174,-0.80882
2.7053,4.1888,3.1416,0.0261,0.22525,0.10646,3.3169,1.0616,-5.1162,0.62053,-0.41026
2.7053,4.2761,3.1416,0.38633,0.42396,0.22838,2.0124,2.0807,-5.1236,-0.83789,-0.97972
2.7053,4.3633,3.1416,0.55355,0.61407,0.31044,1.0775,2.844,-4.6668,-2.0188,-1.8648
2.7053,4.4506,3.1416,0.46622,0.73943,0.28135,0.6492,3.176,-4.0425,-2.457,-2.1923
2.7053,4.5379,3.1416,0.16794,0.76164,0.13423,0.67326,2.9953,-3.4595,-1.7416,-1.5212
2.7053,4.6251,3.1416,-0.18875,0.6777,-0.036724,0.9208,2.3452,-2.9091,0.40312,-0.49608
2.7053,4.7124,3.1416,-0.38075,0.55986,0.006885,0.93044,1.4998,-2.3255,1.8295,-0.6552
2.7053,4.7997,3.1416,-0.44663,0.40756,0.085212,0.77034,0.42786,-1.6079,3.3389,-0.026109
2.7053,4.8869,3.1416,-0.31098,0.33701,0.30131,-0.35739,-0.49977,-1.6814,4.2353,-0.66621
2.7053,4.9742,3.1416,-0.0001712,0.29657,0.33393,-2.1283,-1.3891,-2.2232,3.7618,-1.5788
2.7053,5.0615,3.1416,0.37338,0.25369,0.099883,-3.9266,-2.1728,-2.8133,2.3797,-2.4727
2.7053,5.1487,3.1416,0.66621,0.19513,-0.32011,-5.0693,-2.6832,-3.0485,1.1385,-3.4069
2.7053,5.236,3.1416,0.75887,0.1272,-0.75558,-5.03,-2.7251,-2.6552,1.0446,-4.4356
2.7053,5.3233,3.1416,0.611,0.075939,-1.0205,-3.6629,-2.1487,-1.6032,2.4307,-5.2527
2.7053,5.4105,3.1416,0.31631,0.087369,-0.98724,-1.4268,-0.92242,-0.21835,4.3252,-4.8369
2.7053,5.4978,3.1416,0.23319,0.21145,-0.75738,0.32763,0.59951,0.91582,1.0907,-2.4313
2.7053,5.5851,3.1416,0.20345,0.35957,-0.41676,1.6609,2.2238,1.7719,4.9025,-0.3689
2.7053,5.6723,3.1416,0.63205,0.48669,-0.35677,1.6075,3.0519,2.8531,4.4309,0.31838
2.7053,5.7596,3.1416,1.0571,0.4912,-0.47294,0.87381,3.1183,4.0205,2.7997,0.87195
2.7053,5.8469,3.1416,1.2557,0.36008,-0.65191,0.02871,2.5705,4.8879,1.4625,1.6676
2.7053,5.9341,3.1416,1.1878,0.14034,-0.79228,-0.52069,1.628,5.0159,0.70612,2.539
2.7053,6.0214,3.1416,0.9408,-0.089607,-0.82538,-0.55295,0.54005,4.106,0.15417,3.1013
2.7053,6.1087,3.1416,0.67296,-0.24845,-0.73616,-0.056242,-0.45628,2.1957,-0.72945,3.0747
2.7053,6.1959,3.1416,0.55807,-0.28061,-0.58399,0.74767,-1.1777,-0.14793,-2.1369,2.6078
2.7053,6.2832,3.1416,0.72927,-0.18479,-0.52347,1.3794,-1.5368,-1.6334,-3.413,2.6013

2.7925,0.0,3.1416,0.71358,-0.12976,-0.5424,2.5834,-1.7901,-1.6213,-1.5315,0.40719
2.7925,0.087266,3.1416,0.75772,-0.077559,-0.37646,3.523,-2.2022,-1.7374,-1.7155,2.2934
2.7925,0.17453,3.1416,0.45124,-0.036506,-0.19514,3.6315,-1.505,-1.6009,-0.17253,2.6456
2.7925,0.2618,3.1416,-0.026521,-0.07313,-0.11933,3.1098,-0.49524,-1.3991,2.0887,1.3832
2.7925,0.34907,3.1416,-0.48252,-0.19029,-0.18021,2.2508,0.26133,-1.048,3.903,-0.54554
2.7925,0.43633,3.1416,-0.75207,-0.35032,-0.34497,1.3697,0.45764,-0.37001,4.3032,-1.8318
2.7925,0.5236,3.1416,-0.74088,-0.49815,-0.54252,0.73365,0.073521,0.72831,2.8755,-1.475
2.7925,0.61087,3.1416,-0.46716,-0.58442,-0.68927,0.49164,-0.59621,2.079,0.11366,0.549
2.7925,0.69813,3.1416,-0.10364,-0.58867,-0.71483,0.60422,-0.9137,3.0747,-2.2256,2.6192
2.7925,0.7854,3.1416,0.039417,-0.56273,-0.64543,0.87526,-0.068709,2.5514,-3.2767,2.5106
2.7925,0.87266,3.1416,0.056488,-0.48752,-0.50154,0.97934,1.3177,1.2031,-2.5848,1.411
2.7925,0.95993,3.1416,-0.05118,-0.4588,-0.48133,1.0371,2.9035,-1.2424,-1.9489,1.2327
2.7925,1.0472,3.1416,-0.14853,-0.40631,-0.50972,0.73576,3.7769,-3.3412,-1.3581,1.0429
2.7925,1.1345,3.1416,-0.20075,-0.30267,-0.55524,0.12292,3.6418,-4.3394,-0.91262,0.50531
2.7925,1.2217,3.1416,-0.23564,-0.15638,-0.61398,-0.53077,2.6377,-4.0437,-0.71218,-0.32289
2.7925,1.309,3.1416,-0.30594,-0.0047835,-0.6935,-0.8686,1.1596,-2.6936,-0.74433,-1.1933
2.7925,1.3963,3.1416,-0.45173,0.092974,-0.79688,-0.58497,-0.32202,-0.83185,-0.77291,-1.8692
2.7925,1.4835,3.1416,-0.66275,0.062945,-0.90659,0.43744,-1.4414,0.82338,-0.22642,-2.3283
2.7925,1.5708,3.1416,-0.81358,-0.14183,-0.88581,1.6002,-2.1351,1.533,1.0857,-2.6566
2.7925,1.6581,3.1416,-0.95997,-0.44207,-0.83547,2.9523,-2.5113,1.605,1.9707,-0.68188
2.7925,1.7453,3.1416,-0.9388,-0.73831,-0.42312,2.6997,-2.5917,0.60245,0.8569,0.89296
2.7925,1.8326,3.1416,-0.8788,-0.94883,0.049584,1.5431,-2.3022,-0.99816,-0.26865,0.80009
2.7925,1.9199,3.1416,-0.85591,-1.0644,0.38497,0.24878,-1.6395,-2.6425,-0.49853,-0.46999
2.7925,2.0071,3.1416,-0.89752,-1.1185,0.48732,-0.52281,-0.65804,-3.8151,0.22516,-1.5685
2.7925,2.0944,3.1416,-0.98668,-1.1579,0.36083,-0.38855,0.54356,-4.1557,1.3409,-1.1886
2.7925,2.1817,3.1416,-1.0663,-1.2127,0.10749,0.58595,1.8355,-3.5764,1.8981,1.0351
2.7925,2.2689,3.1416,-1.0432,-1.2666,-0.074952,1.715,3.0703,-2.3778,0.7868,3.6255
2.7925,2.3562,3.1416,-0.84681,-1.2208,0.010876,1.8477,4.0786,-1.4625,-0.66564,5.0251
2.7925,2.4435,3.1416,-0.56451,-1.1085,0.26181,1.1788,4.8525,-0.79043,-0.70561,1.8763
2.7925,2.5307,3.1416,-0.39045,-0.84073,0.46109,0.16209,5.1864,-1.2548,0.24271,0.71288
2.7925,2.618,3.1416,-0.42087,-0.5271,0.52346,-0.78979,4.9773,-2.2922,0.81271,0.89038
2.7925,2.7053,3.1416,-0.60847,-0.23404,0.45612,-1.6259,4.1986,-3.3121,0.51465,1.7438
2.7925,2.7925,3.1416,-0.82582,0.0076142,0.31754,-2.4741,2.907,-3.8132,-0.51436,2.6628
2.7925,2.8798,3.1416,-0.92857,0.19469,0.17612,-3.4572,1.2491,-3.4993,-1.7605,3.1672
2.7925,2.9671,3.1416,-0.81883,0.34389,0.06899,-4.5106,-0.53135,-2.3958,-2.5832,2.9822
2.7925,3.0543,3.1416,-0.50847,0.48393,-0.039299,-5.1986,-2.0871,-0.96596,-2.4655,2.1139
2.7925,3.1416,3.1416,-0.1901,0.61934,-0.26673,-4.7116,-2.8799,-0.36547,-0.11062,-2.4763
2.7925,3.2289,3.1416,0.16433,0.75598,-0.49805,-3.4499,-3.1679,0.073878,0.15189,-2.2765
2.7925,3.3161,3.1416,0.48753,0.81486,-0.66334,-1.7482,-2.3843,-0.68189,1.6587,-4.1454
2.7925,3.4034,3.1416,0.89686,0.82359,-0.5951,-0.38683,-1.0784,-1.3124,2.9101,-4.5766
2.7925,3.4907,3.1416,1.3251,0.81036,-0.29723,0.51793,0.2257,-1.2013,2.9496,-2.4578
2.7925,3.5779,3.1416,1.61,0.79746,0.11694,1.2389,1.1031,-0.29887,1.4619,1.5573
2.7925,3.6652,3.1416,1.5846,0.79468,0.4866,2.1634,1.3031,1.0149,-1.1292,5.6766
2.7925,3.7525,3.1416,1.1666,0.79283,0.66542,3.5177,0.82426,2.0673,-3.5632,7.5966
2.7925,3.8397,3.1416,0.44812,0.75715,0.58348,5.0928,-0.011564,2.0303,-3.6447,5.1304
2.7925,3.927,3.1416,-0.21418,0.62083,0.30924,5.9692,-0.48387,0.057258,1.8538,-3.1646
2.7925,4.0143,3.1416,-0.59349,0.48192,0.070733,6.0881,-0.65101,-1.9939,3.2688,-1.6784
2.7925,4.1015,3.1416,-0.45241,0.32713,-0.0062762,4.9766,-0.020807,-4.135,3.5685,-0.34301
2.7925,4.1888,3.1416,-0.072239,0.26512,0.082663,3.321,0.9993,-5.4129,1.7918,-0.21741
2.7925,4.2761,3.1416,0.29185,0.31312,0.24661,1.6691,2.0153,-5.7281,-0.66413,-1.1977
2.7925,4.3633,3.1416,0.49064,0.43354,0.38528,0.39154,2.7008,-5.2824,-2.6034,-2.2929
2.7925,4.4506,3.1416,0.47371,0.56003,0.42143,-0.31494,2.842,-4.4251,-3.1926,-2.4317
2.7925,4.5379,3.1416,0.28214,0.62352,0.33312,-0.42416,2.3837,-3.4985,-2.1229,-1.2683
2.7925,4.6251,3.1416,0.041322,0.57829,0.1861,-0.077316,1.4749,-2.6838,0.22905,0.0113
2.7925,4.7124,3.1416,-0.097257,0.45699,0.15714,0.32924,0.57069,-2.0751,1.9049,-1.0263
2.7925,4.7997,3.1416,-0.13628,0.28765,0.13227,0.69396,-0.44906,-1.4959,3.4357,-0.019621
2.7925,4.8869,3.1416,-0.056819,0.19313,0.14659,0.17085,-1.1768,-1.7162,4.0923,-0.41737
2.7925,4.9742,3.1416,0.19578,0.15533,0.013782,-1.1567,-1.8726,-2.3403,3.2858,-1.7357
2.7925,5.0615,3.1416,0.54013,0.14343,-0.28239,-2.783,-2.5504,-2.9659,1.5335,-3.4676
2.7925,5.1487,3.1416,0.82853,0.12608,-0.64994,-4.0324,-3.064,-3.2533,-0.11243,-5.1212
2.7925,5.236,3.1416,0.91662,0.08359,-0.95052,-4.3116,-3.1936,-2.996,-0.63513,-6.257
2.7925,5.3233,3.1416,0.73311,0.020159,-1.0613,-3.3618,-2.7321,-2.1903,0.37545,-6.5265
2.7925,5.4105,3.1416,0.34947,-0.02395,-0.93706,-1.5114,-1.5713,-1.1054,2.1519,-5.7094
2.7925,5.4978,3.1416,0.14925,0.034674,-0.73637,-0.012458,0.015386,-0.14095,0.42418,-4.3821
2.7925,5.5851,3.1416,0.0028884,0.12632,-0.49885,1.1586,1.7912,0.55426,3.0834,-0.68023
2.7925,5.6723,3.1416,0.41619,0.27584,-0.53548,1.0073,2.919,1.5286,2.3776,0.21573
2.7925,5.7596,3.1416,0.91668,0.37269,-0.70964,0.23563,3.3458,2.4608,1.2548,0.71846
2.7925,5.8469,3.1416,1.2444,0.37002,-0.90506,-0.56877,3.1159,3.0079,0.73172,1.706
2.7925,5.9341,3.1416,1.3106,0.27041,-1.034,-0.97104,2.3513,2.9015,0.61106,3.0353
2.7925,6.0214,3.1416,1.1562,0.1116,-1.0453,-0.72764,1.2316,2.0445,0.19818,4.0561
2.7925,6.1087,3.1416,0.91029,-0.047807,-0.93284,0.17518,-0.025465,0.60741,-0.98168,4.1243
2.7925,6.1959,3.1416,0.74876,-0.14258,-0.74331,1.4829,-1.1841,-0.87525,-2.4664,3.1158
2.7925,6.2832,3.1416,0.85284,-0.11513,-0.58462,2.634,-2.0102,-1.4085,-2.1402,1.9404

2.8798,0.0,3.1416,0.84505,-0.087236,-0.5719,3.4781,-2.6711,-1.588,-1.5706,-0.0060583
2.8798,0.087266,3.1416,0.77567,-0.11316,-0.33131,4.6929,-3.2187,-0.82011,-1.515,1.0211
2.8798,0.17453,3.1416,0.39742,-0.062281,-0.077834,5.0749,-2.5654,-0.57571,-0.55838,1.9116
2.8798,0.2618,3.1416,-0.10894,-0.035532,-0.0067881,4.8019,-1.522,-0.79692,0.93896,1.186
2.8798,0.34907,3.1416,-0.56481,-0.073935,-0.16445,4.1314,-0.68132,-1.1011,2.2398,-0.73633
2.8798,0.43633,3.1416,-0.82663,-0.17475,-0.49116,3.3429,-0.38541,-1.0217,2.5723,-2.4786
2.8798,0.5236,3.1416,-0.81863,-0.30765,-0.86443,2.6813,-0.69315,-0.2495,1.473,-2.6487
2.8798,0.61087,3.1416,-0.56569,-0.43091,-1.142,2.2994,-1.3478,1.1264,-0.87101,-0.7811
2.8798,0.69813,3.1416,-0.2261,-0.50753,-1.205,2.2012,-1.7444,2.3779,-3.2791,1.7219
2.8798,0.7854,3.1416,-0.068966,-0.54139,-1.0743,2.3008,-1.0927,1.9936,-4.7557,1.4965
2.8798,0.87266,3.1416,-0.023888,-0.52558,-0.8181,2.2854,0.10899,0.75026,-3.5014,0.38989
2.8798,0.95993,3.1416,-0.083756,-0.52594,-0.69767,2.4045,1.5837,-1.698,-2.2433,-0.34078
2.8798,1.0472,3.1416,-0.15785,-0.49816,-0.6709,2.296,2.5758,-3.7142,-1.2048,-0.7568
2.8798,1.1345,3.1416,-0.22066,-0.42604,-0.70303,1.9115,2.775,-4.4904,-0.5301,-0.91118
2.8798,1.2217,3.1416,-0.28661,-0.31788,-0.76515,1.4118,2.198,-3.8747,-0.25212,-0.8605
2.8798,1.309,3.1416,-0.38475,-0.20288,-0.83277,1.0613,1.0707,-2.1991,-0.26083,-0.67671
2.8798,1.3963,3.1416,-0.53341,-0.1276,-0.88435,1.1225,-0.28971,-0.10598,-0.27123,-0.45894
2.8798,1.4835,3.1416,-0.71497,-0.15236,-0.89985,1.751,-1.5929,1.6239,0.20846,-0.34533
2.8798,1.5708,3.1416,-0.83692,-0.31925,-0.78039,2.5282,-2.6516,2.2941,1.004,-0.31959
2.8798,1.6581,3.1416,-0.94542,-0.56829,-0.63611,3.53,-3.4405,2.2199,1.7216,-0.13818
2.8798,1.7453,3.1416,-0.93563,-0.82235,-0.17253,3.179,-3.6648,1.0269,0.046504,0.33127
2.8798,1.8326,3.1416,-0.88954,-1.0161,0.31226,2.1143,-3.2322,-0.8685,-1.3672,0.11306
2.8798,1.9199,3.1416,-0.85751,-1.1394,0.62141,0.9934,-2.2095,-2.8513,-1.458,-0.55577
2.8798,2.0071,3.1416,-0.85978,-1.214,0.66054,0.35419,-0.77398,-4.2835,-0.32732,-0.85921
2.8798,2.0944,3.1416,-0.88788,-1.2698,0.43896,0.47579,0.83619,-4.6793,1.1895,-0.036137
2.8798,2.1817,3.1416,-0.90611,-1.3219,0.070845,1.2402,2.3708,-3.8803,1.9525,1.9859
2.8798,2.2689,3.1416,-0.85299,-1.3467,-0.22347,1.9937,3.617,-2.2313,0.94656,3.957
2.8798,2.3562,3.1416,-0.68276,-1.2562,-0.2049,1.7549,4.4127,-0.94829,-0.6126,5.2449
2.8798,2.4435,3.1416,-0.45774,-1.0906,0.013999,0.74856,4.8852,0.080779,-0.40938,2.8001
2.8798,2.5307,3.1416,-0.33858,-0.78342,0.25107,-0.37554,4.8284,-0.51595,0.31148,1.6903
2.8798,2.618,3.1416,-0.40368,-0.44814,0.38664,-1.2424,4.3329,-1.842,0.74169,1.7015
2.8798,2.7053,3.1416,-0.60806,-0.15356,0.40668,-1.893,3.4741,-3.0933,0.57929,2.3553
2.8798,2.7925,3.1416,-0.83774,0.067981,0.35723,-2.5645,2.3317,-3.6644,-0.1035,3.0865
2.8798,2.8798,3.1416,-0.96413,0.21259,0.29874,-3.47,1.01,-3.2561,-0.9925,3.4206
2.8798,2.9671,3.1416,-0.89843,0.29673,0.26052,-4.5786,-0.34315,-1.9817,-1.6637,3.1511
2.8798,3.0543,3.1416,-0.64594,0.34912,0.19505,-5.3957,-1.5162,-0.47422,-1.7156,2.517
2.8798,3.1416,3.1416,-0.36372,0.37611,-0.04194,-4.9039,-2.1144,-0.021018,0.4247,-1.1664
2.8798,3.2289,3.1416,-0.040918,0.41568,-0.31569,-3.5337,-2.3076,0.138,0.079401,-1.042
2.8798,3.3161,3.1416,0.29007,0.40381,-0.58101,-1.4032,-1.5094,-0.73144,1.0476,-2.8749
2.8798,3.4034,3.1416,0.71289,0.41258,-0.62011,0.52672,-0.17263,-1.2946,1.7587,-4.0409
2.8798,3.4907,3.1416,1.1467,0.48333,-0.40864,1.9592,1.1852,-0.99839,1.3705,-3.3526
2.8798,3.5779,3.1416,1.4307,0.62555,-0.048847,3.012,2.0935,0.10939,-0.25026,-0.83675
2.8798,3.6652,3.1416,1.4081,0.81578,0.29739,3.9681,2.2399,1.5601,-2.5478,2.4865
2.8798,3.7525,3.1416,1.0113,0.99646,0.47542,5.0258,1.5822,2.6446,-4.2965,4.8255
2.8798,3.8397,3.1416,0.34554,1.0748,0.40474,6.0502,0.4593,2.5942,-3.6208,3.8383
2.8798,3.927,3.1416,-0.2265,0.92178,0.1459,6.3228,-0.29698,0.76024,1.9857,-3.1453
2.8798,4.0143,3.1416,-0.54149,0.70106,-0.060671,5.8599,-0.66039,-1.2039,3.6758,-0.17768
2.8798,4.1015,3.1416,-0.38242,0.37599,-0.098454,4.3361,-0.040331,-3.2597,4.2503,0.66872
2.8798,4.1888,3.1416,-0.043536,0.13816,0.021514,2.4547,1.0714,-4.5733,2.2378,0.18853
2.8798,4.2761,3.1416,0.25377,0.052698,0.20869,0.73002,2.1636,-5.0326,-0.48695,-1.0995
2.8798,4.3633,3.1416,0.40634,0.10335,0.37396,-0.51884,2.8166,-4.7856,-2.4807,-2.2421
2.8798,4.4506,3.1416,0.40352,0.22292,0.45113,-1.1444,2.7701,-4.1202,-2.8925,-2.4186
2.8798,4.5379,3.1416,0.30147,0.32362,0.41846,-1.1471,1.991,-3.3449,-1.6242,-1.5095
2.8798,4.6251,3.1416,0.19752,0.32748,0.32015,-0.65189,0.74161,-2.6694,0.50886,-0.66371
2.8798,4.7124,3.1416,0.14325,0.22669,0.25894,0.034841,-0.30121,-2.2783,2.0191,-2.1849
2.8798,4.7997,3.1416,0.16668,0.070103,0.18276,0.73477,-1.3111,-1.9635,3.3606,-0.72118
2.8798,4.8869,3.1416,0.19996,-0.034277,0.034865,0.70045,-1.7583,-2.4064,3.1731,-0.5283
2.8798,4.9742,3.1416,0.38423,-0.072194,-0.23307,-0.17346,-2.0553,-3.1211,1.7814,-1.6969
2.8798,5.0615,3.1416,0.68181,-0.065624,-0.56564,-1.5164,-2.3522,-3.7274,-0.063309,-3.6112
2.8798,5.1487,3.1416,0.95524,-0.052836,-0.85512,-2.729,-2.6112,-3.9734,-1.4975,-5.3626
2.8798,5.236,3.1416,1.0461,-0.068449,-0.99284,-3.2294,-2.6823,-3.7568,-1.8595,-6.1629
2.8798,5.3233,3.1416,0.85408,-0.1235,-0.9206,-2.7007,-2.378,-3.1475,-1.004,-5.7583
2.8798,5.4105,3.1416,0.41582,-0.18548,-0.68203,-1.3372,-1.5491,-2.4086,0.38419,-4.8422
2.8798,5.4978,3.1416,0.10313,-0.15387,-0.50531,-0.18676,-0.33387,-1.7817,0.29002,-5.4138
2.8798,5.5851,3.1416,-0.16434,-0.080425,-0.37687,0.74086,1.0709,-1.456,0.53753,-1.1756
2.8798,5.6723,3.1416,0.18574,0.11468,-0.52793,0.53384,2.0076,-0.76,-0.3111,-0.44523
2.8798,5.7596,3.1416,0.71533,0.31534,-0.78009,-0.1742,2.4263,-0.12329,-0.42972,-0.25431
2.8798,5.8469,3.1416,1.1512,0.44268,-1.0107,-0.84099,2.3121,0.16747,0.30084,0.56677
2.8798,5.9341,3.1416,1.3618,0.45578,-1.1462,-1.0592,1.6967,-0.012811,1.0754,1.9569
2.8798,6.0214,3.1416,1.3339,0.35246,-1.1554,-0.60012,0.66913,-0.60905,0.94689,3.1929
2.8798,6.1087,3.1416,1.1492,0.16999,-1.0426,0.54301,-0.61242,-1.3673,-0.39092,3.4574
2.8798,6.1959,3.1416,0.9613,-0.01418,-0.84135,2.1112,-1.9099,-1.816,-1.821,2.4076
2.8798,6.2832,3.1416,0.97234,-0.08163,-0.60713,3.5362,-2.8937,-1.2474,-0.020469,0.74349

2.9671,0.0,3.1416,0.95896,-0.051931,-0.55001,3.4188,-4.1164,-1.6449,-1.2637,-0.33116
2.9671,0.087266,3.1416,0.77304,-0.17292,-0.29945,4.6477,-4.5,-0.21924,-0.92374,-0.79739
2.9671,0.17453,3.1416,0.32487,-0.13963,-0.017672,5.2251,-3.6016,0.16024,-0.51385,0.47704
2.9671,0.2618,3.1416,-0.18709,-0.074487,0.041698,5.3213,-2.2725,-0.33378,-0.0069264,0.84798
2.9671,0.34907,3.1416,-0.60002,-0.047033,-0.18593,5.1212,-1.1506,-1.151,0.40871,-0.11741
2.9671,0.43633,3.1416,-0.80376,-0.083483,-0.62961,4.7969,-0.62464,-1.6397,0.46701,-1.5398
2.9671,0.5236,3.1416,-0.75786,-0.17629,-1.1363,4.48,-0.79784,-1.3224,-0.03819,-2.1268
2.9671,0.61087,3.1416,-0.50869,-0.29372,-1.5246,4.234,-1.4522,-0.17243,-1.1155,-1.0718
2.9671,0.69813,3.1416,-0.20645,-0.3894,-1.6377,4.0266,-2.0122,1.1104,-2.4382,1.0465
2.9671,0.7854,3.1416,-0.068378,-0.43137,-1.4812,3.8481,-1.6908,0.95735,-3.6227,0.99782
2.9671,0.87266,3.1416,-0.035742,-0.43248,-1.1559,3.5065,-0.82268,0.057986,-2.7935,-0.24639
2.9671,0.95993,3.1416,-0.07843,-0.43846,-0.95709,3.4438,0.43779,-1.8569,-1.6478,-1.4714
2.9671,1.0472,3.1416,-0.14283,-0.43994,-0.86827,3.3639,1.53,-3.299,-0.73596,-2.0198
2.9671,1.1345,3.1416,-0.21319,-0.43127,-0.85264,3.1522,2.1249,-3.6272,-0.2715,-1.7079
2.9671,1.2217,3.1416,-0.296,-0.41283,-0.86426,2.8316,2.0847,-2.8318,-0.21102,-0.70027
2.9671,1.309,3.1416,-0.40436,-0.39338,-0.85944,2.5192,1.424,-1.3199,-0.33507,0.61649
2.9671,1.3963,3.1416,-0.54237,-0.39236,-0.80813,2.3823,0.26944,0.30011,-0.32868,1.7591
2.9671,1.4835,3.1416,-0.68951,-0.44221,-0.70531,2.5945,-1.1797,1.4339,0.13796,2.2739
2.9671,1.5708,3.1416,-0.78305,-0.57188,-0.51175,2.9879,-2.5824,1.7888,0.60996,2.2608
2.9671,1.6581,3.1416,-0.85777,-0.75138,-0.32396,3.64,-3.7741,1.5376,1.2683,0.64136
2.9671,1.7453,3.1416,-0.85511,-0.93542,0.090255,3.3423,-4.0934,0.56985,-0.22089,0.35518
2.9671,1.8326,3.1416,-0.81336,-1.0852,0.4816,2.5697,-3.4625,-1.0473,-1.3672,0.44456
2.9671,1.9199,3.1416,-0.76506,-1.193,0.68704,1.7957,-2.0578,-2.8455,-1.2682,0.58544
2.9671,2.0071,3.1416,-0.73197,-1.2674,0.63304,1.3908,-0.21502,-4.1915,-0.1361,0.82988
2.9671,2.0944,3.1416,-0.72,-1.3202,0.33871,1.5212,1.6654,-4.5235,1.1759,1.3485
2.9671,2.1817,3.1416,-0.7142,-1.3515,-0.080916,2.0471,3.2122,-3.5878,1.6465,2.1727
2.9671,2.2689,3.1416,-0.67371,-1.336,-0.41174,2.4215,4.1784,-1.675,0.56002,2.9373
2.9671,2.3562,3.1416,-0.54927,-1.21,-0.41709,1.9227,4.4895,-0.15951,-0.68461,4.1692
2.9671,2.4435,3.1416,-0.38947,-1.0125,-0.20543,0.73573,4.4217,1.114,-0.73122,2.9326
2.9671,2.5307,3.1416,-0.29365,-0.70831,0.065405,-0.36925,3.8508,0.34075,-0.21067,2.3686
2.9671,2.618,3.1416,-0.34978,-0.39546,0.26752,-1.1344,3.0654,-1.3131,0.38729,2.507
2.9671,2.7053,3.1416,-0.53313,-0.13404,0.37872,-1.669,2.2228,-2.8686,0.72814,2.986
2.9671,2.7925,3.1416,-0.75313,0.046795,0.43597,-2.2395,1.3883,-3.6296,0.64758,3.3133
2.9671,2.8798,3.1416,-0.90007,0.14154,0.48879,-3.0605,0.57527,-3.2793,0.16643,3.1274
2.9671,2.9671,3.1416,-0.89193,0.16125,0.55262,-4.0851,-0.21552,-1.9762,-0.49433,2.4594
2.9671,3.0543,3.1416,-0.72111,0.12632,0.56226,-4.7954,-0.95584,-0.44983,-0.89866,1.9943
2.9671,3.1416,3.1416,-0.50527,0.039004,0.34649,-4.1671,-1.4309,0.013874,0.39356,-0.34893
2.9671,3.2289,3.1416,-0.25438,-0.037048,0.05062,-2.6373,-1.6766,0.10034,-0.18128,0.48801
2.9671,3.3161,3.1416,0.01269,-0.14473,-0.30612,-0.34377,-1.1072,-0.47439,-0.34873,-0.50653
2.9671,3.4034,3.1416,0.35538,-0.17619,-0.47192,1.739,-0.0025102,-0.65245,-0.94885,-2.2748
2.9671,3.4907,3.1416,0.70336,-0.078537,-0.39519,3.2692,1.1905,-0.11384,-2.0235,-3.6453
2.9671,3.5779,3.1416,0.92604,0.14998,-0.15728,4.3071,2.0011,0.943,-3.1041,-3.6999
2.9671,3.6652,3.1416,0.90201,0.46387,0.094883,5.0848,2.0771,2.0207,-3.4994,-2.1406
2.9671,3.7525,3.1416,0.58859,0.77421,0.21608,5.7755,1.3276,2.5424,-2.5836,0.34234
2.9671,3.8397,3.1416,0.091295,0.95252,0.13013,6.2632,0.066191,2.0711,-0.0837,1.7043
2.9671,3.927,3.1416,-0.2667,0.83465,-0.10284,5.9121,-0.84684,0.52945,3.6322,-1.8216
2.9671,4.0143,3.1416,-0.415,0.60979,-0.26251,4.9227,-1.2934,-1.0134,3.761,1.5198
2.9671,4.1015,3.1416,-0.19257,0.22573,-0.24745,3.0663,-0.6269,-2.3517,3.4508,1.4813
2.9671,4.1888,3.1416,0.096359,-0.094151,-0.10341,1.1432,0.64974,-3.2141,1.665,0.33206
2.9671,4.2761,3.1416,0.28057,-0.25895,0.079555,-0.37635,1.95,-3.6441,-0.30059,-1.0527
2.9671,4.3633,3.1416,0.32313,-0.26533,0.2342,-1.2821,2.7676,-3.7281,-1.577,-2.0285
2.9671,4.4506,3.1416,0.27358,-0.1688,0.32195,-1.5558,2.773,-3.5737,-1.7498,-2.2862
2.9671,4.5379,3.1416,0.2201,-0.055065,0.33877,-1.3025,1.9108,-3.2865,-0.88616,-1.9564
2.9671,4.6251,3.1416,0.24167,-0.01128,0.32113,-0.68264,0.49619,-2.9485,0.43797,-1.7137
2.9671,4.7124,3.1416,0.28907,-0.072754,0.3,0.11058,-0.62993,-2.8008,1.5313,-3.2954
2.9671,4.7997,3.1416,0.40552,-0.18457,0.26514,0.90073,-1.6248,-2.6621,2.9007,-1.461
2.9671,4.8869,3.1416,0.42606,-0.27088,0.055066,1.1616,-1.8058,-3.2728,2.3368,-0.7328
2.9671,4.9742,3.1416,0.55903,-0.29771,-0.26887,0.65487,-1.668,-4.0425,0.69033,-1.296
2.9671,5.0615,3.1416,0.80854,-0.27716,-0.59262,-0.38897,-1.4904,-4.5918,-1.1228,-2.5306
2.9671,5.1487,3.1416,1.056,-0.24519,-0.79358,-1.4869,-1.3795,-4.7359,-2.3117,-3.525
2.9671,5.236,3.1416,1.1415,-0.23946,-0.78473,-2.1205,-1.3129,-4.4678,-2.4008,-3.5913
2.9671,5.3233,3.1416,0.94556,-0.27712,-0.55882,-1.9523,-1.1833,-3.9429,-1.421,-2.7785
2.9671,5.4105,3.1416,0.47018,-0.3326,-0.23249,-1.0428,-0.8423,-3.4618,-0.099662,-2.3876
2.9671,5.4978,3.1416,0.05205,-0.30356,-0.090847,-0.16738,-0.27799,-3.1729,1.3758,-4.9306
2.9671,5.5851,3.1416,-0.33108,-0.22531,-0.070906,0.6007,0.3978,-3.2384,-1.1737,-1.4836
2.9671,5.6723,3.1416,-0.078704,0.017324,-0.32688,0.49146,0.77722,-2.8296,-2.2135,-1.2593
2.9671,5.7596,3.1416,0.43755,0.30995,-0.64431,-0.025738,0.8649,-2.4233,-1.4052,-1.5856
2.9671,5.8469,3.1416,0.95253,0.54977,-0.90052,-0.52572,0.62226,-2.2706,0.41145,-1.33
2.9671,5.9341,3.1416,1.3027,0.65962,-1.0423,-0.67143,0.011925,-2.4197,1.9286,-0.43099
2.9671,6.0214,3.1416,1.4213,0.60213,-1.0635,-0.25786,-0.95786,-2.7399,2.0794,0.57084
2.9671,6.1087,3.1416,1.3333,0.39373,-0.98304,0.74395,-2.1889,-2.9444,0.74804,1.0017
2.9671,6.1959,3.1416,1.1507,0.11884,-0.82202,2.143,-3.4485,-2.6141,-0.5214,0.5232
2.9671,6.2832,3.1416,1.0676,-0.05611,-0.58192,3.4844,-4.3253,-1.2207,2.1852,-0.39851

3.0543,0.0,3.1416,1.0384,0.039144,-0.46746,2.2462,-5.6677,-1.7639,-0.92986,-0.24136
3.0543,0.087266,3.1416,0.77039,-0.1814,-0.29828,3.1969,-5.8296,-0.23106,0.18369,-2.1612
3.0543,0.17453,3.1416,0.27643,-0.21124,-0.062079,3.8572,-4.602,0.16013,0.41381,-1.0468
3.0543,0.2618,3.1416,-0.21919,-0.1669,-0.025746,4.3726,-2.9029,-0.42434,0.16967,0.27831
3.0543,0.34907,3.1416,-0.5681,-0.12384,-0.26734,4.8149,-1.4207,-1.4437,-0.11767,0.72048
3.0543,0.43633,3.1416,-0.69674,-0.12097,-0.72746,5.1924,-0.58371,-2.2417,-0.10888,0.36179
3.0543,0.5236,3.1416,-0.60512,-0.16525,-1.2605,5.4602,-0.53019,-2.3064,0.33012,-0.093852
3.0543,0.61087,3.1416,-0.36571,-0.23624,-1.6863,5.5305,-1.0778,-1.5295,1.0146,0.12529
3.0543,0.69813,3.1416,-0.12223,-0.29064,-1.8409,5.2833,-1.6937,-0.46556,1.3275,1.3049
3.0543,0.7854,3.1416,-0.034898,-0.28631,-1.7104,4.7559,-1.6357,-0.41597,0.38378,1.3701
3.0543,0.87266,3.1416,-0.045836,-0.25743,-1.3966,3.9519,-1.0668,-0.8952,-0.46278,0.040024
3.0543,0.95993,3.1416,-0.090872,-0.2477,-1.1749,3.527,-0.057191,-1.8806,-0.46309,-1.3687
3.0543,1.0472,3.1416,-0.14367,-0.27959,-1.0378,3.3447,1.0576,-2.3359,-0.32778,-1.9057
3.0543,1.1345,3.1416,-0.19887,-0.35232,-0.95033,3.2643,1.9601,-1.996,-0.37138,-1.2881
3.0543,1.2217,3.1416,-0.26267,-0.45126,-0.8671,3.1726,2.3858,-1.1043,-0.61373,0.26693
3.0543,1.309,3.1416,-0.34346,-0.55747,-0.74822,3.016,2.1587,-0.14995,-0.88143,2.2076
3.0543,1.3963,3.1416,-0.44245,-0.6571,-0.57603,2.8322,1.2259,0.39544,-0.90935,3.8148
3.0543,1.4835,3.1416,-0.54426,-0.75088,-0.3714,2.7823,-0.3072,0.34045,-0.44202,4.3679
3.0543,1.5708,3.1416,-0.61339,-0.85563,-0.15014,2.9505,-1.9664,0.13178,0.20816,4.0348
3.0543,1.6581,3.1416,-0.67001,-0.96919,0.019458,3.3887,-3.4723,-0.32941,1.3595,1.4944
3.0543,1.7453,3.1416,-0.68561,-1.0832,0.30658,3.3162,-3.82,-0.69201,0.86635,1.0812
3.0543,1.8326,3.1416,-0.65819,-1.1797,0.53345,2.9727,-2.9759,-1.4954,0.36778,1.7566
3.0543,1.9199,3.1416,-0.60729,-1.2506,0.58836,2.612,-1.2414,-2.6136,0.42882,2.6183
3.0543,2.0071,3.1416,-0.56024,-1.2932,0.42929,2.4332,0.88637,-3.5472,0.88934,3.0157
3.0543,2.0944,3.1416,-0.53829,-1.3054,0.087631,2.5119,2.8551,-3.7166,1.2128,2.6651
3.0543,2.1817,3.1416,-0.54285,-1.2815,-0.32821,2.7318,4.1971,-2.7543,0.83486,1.7649
3.0543,2.2689,3.1416,-0.54165,-1.207,-0.6291,2.716,4.6691,-0.7972,-0.48754,1.1111
3.0543,2.3562,3.1416,-0.46045,-1.0579,-0.61159,2.0476,4.3464,0.79952,-1.0562,2.2209
3.0543,2.4435,3.1416,-0.34858,-0.85921,-0.37621,0.8209,3.6246,2.2092,-1.3525,2.0275
3.0543,2.5307,3.1416,-0.23376,-0.60766,-0.068241,-0.171,2.5189,1.2776,-0.77607,2.3868
3.0543,2.618,3.1416,-0.23861,-0.36552,0.18947,-0.82482,1.4668,-0.64229,0.23403,3.0055
3.0543,2.7053,3.1416,-0.37157,-0.17254,0.37524,-1.2791,0.67567,-2.4592,1.1705,3.3978
3.0543,2.7925,3.1416,-0.56919,-0.050312,0.52246,-1.7564,0.17983,-3.4248,1.5959,3.1326
3.0543,2.8798,3.1416,-0.7383,-0.0066077,0.67346,-2.4051,-0.10226,-3.2156,1.2805,2.0823
3.0543,2.9671,3.1416,-0.79825,-0.039715,0.83343,-3.1418,-0.31096,-2.0139,0.34103,0.67061
3.0543,3.0543,3.1416,-0.72316,-0.14277,0.92426,-3.4932,-0.58825,-0.58975,-0.62204,0.12071
3.0543,3.1416,3.1416,-0.59361,-0.31912,0.75522,-2.6452,-0.89392,-0.10986,-0.72139,-0.9146
3.0543,3.2289,3.1416,-0.43944,-0.49388,0.46935,-0.9949,-1.1498,-0.064644,-0.98168,0.96384
3.0543,3.3161,3.1416,-0.28654,-0.68488,0.058361,1.094,-0.82217,-0.15581,-2.285,1.326
3.0543,3.4034,3.1416,-0.086412,-0.77049,-0.21392,2.825,-0.029975,0.21391,-3.9714,0.025096
3.0543,3.4907,3.1416,0.11806,-0.69397,-0.27625,3.967,0.87053,1.0154,-5.1432,-2.0558
3.0543,3.5779,3.1416,0.24296,-0.45637,-0.18608,4.6355,1.4439,1.8532,-4.9837,-3.6322
3.0543,3.6652,3.1416,0.21378,-0.10943,-0.065662,5.0752,1.3336,2.2264,-3.0759,-3.6468
3.0543,3.7525,3.1416,0.015728,0.25145,-0.038181,5.4408,0.42027,1.7879,0.27951,-1.8983
3.0543,3.8397,3.1416,-0.25583,0.49439,-0.16385,5.5791,-1.0203,0.60572,3.7451,0.32997
3.0543,3.927,3.1416,-0.34502,0.45802,-0.37601,4.8107,-2.1588,-0.57742,4.6286,-0.35872
3.0543,4.0143,3.1416,-0.27598,0.3084,-0.49163,3.5497,-2.7647,-1.5224,2.5892,1.3169
3.0543,4.1015,3.1416,0.041184,-0.010012,-0.42468,1.5895,-2.1687,-1.7795,1.0279,0.88349
3.0543,4.1888,3.1416,0.29321,-0.3027,-0.26597,-0.16025,-0.77035,-1.9342,0.046616,-0.13934
3.0543,4.2761,3.1416,0.35721,-0.48155,-0.10784,-1.2834,0.84063,-2.2766,-0.35378,-1.0963
3.0543,4.3633,3.1416,0.2617,-0.52933,0.0068833,-1.696,2.0909,-2.7961,-0.42393,-1.7167
3.0543,4.4506,3.1416,0.1192,-0.47847,0.074903,-1.5279,2.5519,-3.3086,-0.45657,-1.9782
3.0543,4.5379,3.1416,0.058904,-0.38983,0.12239,-1.003,2.0678,-3.5839,-0.57704,-1.9703
3.0543,4.6251,3.1416,0.15927,-0.33145,0.19495,-0.32015,0.88354,-3.4729,-0.53377,-1.7583
3.0543,4.7124,3.1416,0.30146,-0.34329,0.27418,0.46526,-0.15243,-3.3068,0.076135,-3.1789
3.0543,4.7997,3.1416,0.52247,-0.3815,0.36235,1.1996,-1.0955,-2.9917,1.6303,-1.1052
3.0543,4.8869,3.1416,0.57734,-0.41005,0.20526,1.6336,-1.153,-3.5352,1.9934,-0.30774
3.0543,4.9742,3.1416,0.70033,-0.396,-0.079471,1.4078,-0.77657,-4.2351,1.0699,-0.20787
3.0543,5.0615,3.1416,0.92026,-0.34888,-0.34795,0.6092,-0.29789,-4.6716,-0.5264,-0.20778
3.0543,5.1487,3.1416,1.1377,-0.30051,-0.47035,-0.40626,0.068828,-4.6724,-1.88,0.1135
3.0543,5.236,3.1416,1.2024,-0.28497,-0.37125,-1.1913,0.22464,-4.2789,-2.1814,0.80422
3.0543,5.3233,3.1416,0.99013,-0.31848,-0.069943,-1.3849,0.18353,-3.7124,-1.1348,1.344
3.0543,5.4105,3.1416,0.48038,-0.37936,0.27925,-0.88984,0.070106,-3.3394,0.63437,0.44813
3.0543,5.4978,3.1416,-0.032795,-0.37074,0.36945,-0.15416,0.030838,-3.3035,3.7339,-3.2607
3.0543,5.5851,3.1416,-0.51774,-0.30855,0.29857,0.62549,0.016407,-3.6805,-1.1557,-1.4018
3.0543,5.6723,3.1416,-0.38371,-0.05573,-0.01857,0.84764,-0.12462,-3.4928,-2.3643,-1.5321
3.0543,5.7596,3.1416,0.079566,0.28903,-0.35179,0.69822,-0.36899,-3.2034,-1.1713,-2.2521
3.0543,5.8469,3.1416,0.63281,0.61235,-0.59186,0.40609,-0.79171,-3.0672,0.85547,-2.8114
3.0543,5.9341,3.1416,1.0969,0.81093,-0.71451,0.19935,-1.4928,-3.1487,2.2948,-2.9366
3.0543,6.0214,3.1416,1.3625,0.81619,-0.74434,0.26167,-2.5241,-3.3412,2.3068,-2.6588
3.0543,6.1087,3.1416,1.3998,0.61902,-0.71879,0.68858,-3.8156,-3.3843,1.0686,-2.1416
3.0543,6.1959,3.1416,1.2683,0.29444,-0.65212,1.4439,-5.1028,-2.8832,0.2084,-1.5089
3.0543,6.2832,3.1416,1.1261,0.026329,-0.49935,2.3158,-5.8528,-1.3259,3.2413,-0.67248

3.1416,0.0,3.1416,1.092,0.20707,-0.32875,0.62925,-5.652,-1.7784,-3.1869,0.41781
3.1416,0.087266,3.1416,0.82527,-0.080284,-0.29454,1.0565,-5.9804,-0.77986,-1.0045,-1.4492
3.1416,0.17453,3.1416,0.33486,-0.19754,-0.1657,1.5619,-4.844,-0.61481,-0.32986,-0.94189
3.1416,0.2618,3.1416,-0.13431,-0.22225,-0.1539,2.2569,-3.1864,-1.1468,-0.59158,0.28308
3.1416,0.34907,3.1416,-0.442,-0.21004,-0.33413,3.1126,-1.6873,-1.9839,-0.85974,1.311
3.1416,0.43633,3.1416,-0.53798,-0.19546,-0.67916,3.9991,-0.75596,-2.6588,-0.2553,1.7988
3.1416,0.5236,3.1416,-0.44725,-0.19276,-1.0941,4.7244,-0.52376,-2.8096,1.6404,1.8043
3.1416,0.61087,3.1416,-0.25532,-0.19672,-1.4508,5.0743,-0.83763,-2.3604,4.3761,1.6158
3.1416,0.69813,3.1416,-0.093467,-0.18343,-1.6226,4.8511,-1.2529,-1.7018,6.2211,1.5819
3.1416,0.7854,3.1416,-0.12394,-0.11112,-1.5186,3.9132,-1.0266,-1.871,3.7559,1.9407
3.1416,0.87266,3.1416,-0.13034,-0.076601,-1.387,3.0221,-0.73544,-1.9053,1.3497,0.033948
3.1416,0.95993,3.1416,-0.1791,-0.079512,-1.2291,2.3773,0.0078336,-1.9872,-0.3785,-1.1184
3.1416,1.0472,3.1416,-0.20861,-0.16762,-1.0863,2.1912,0.9379,-1.4152,-1.0708,-1.6046
3.1416,1.1345,3.1416,-0.22154,-0.33139,-0.93396,2.3186,1.8346,-0.37678,-1.2605,-1.1171
3.1416,1.2217,3.1416,-0.22747,-0.53723,-0.75189,2.5462,2.4188,0.59031,-1.4489,0.26016
3.1416,1.309,3.1416,-0.23776,-0.74253,-0.53202,2.6843,2.4302,0.90943,-1.9229,2.1339
3.1416,1.3963,3.1416,-0.26049,-0.91072,-0.28659,2.6586,1.7046,0.27613,-2.5726,3.8833
3.1416,1.4835,3.1416,-0.29534,-1.0264,-0.056208,2.6019,0.25185,-1.0306,-2.709,4.7416
3.1416,1.5708,3.1416,-0.33808,-1.112,0.13307,2.7804,-1.4417,-1.7293,-1.6131,4.6549
3.1416,1.6581,3.1416,-0.39028,-1.1763,0.23854,3.1974,-3.0309,-2.2687,0.95592,2.7868
3.1416,1.7453,3.1416,-0.4431,-1.2505,0.40175,3.4313,-3.3214,-1.8046,2.1158,2.2811
3.1416,1.8326,3.1416,-0.45469,-1.3132,0.49521,3.4785,-2.3145,-1.6027,2.2574,2.7973
3.1416,1.9199,3.1416,-0.42897,-1.3457,0.44104,3.3966,-0.39413,-1.9621,1.7173,3.5763
3.1416,2.0071,3.1416,-0.3941,-1.3338,0.21557,3.2569,1.8431,-2.5591,0.7761,3.8068
3.1416,2.0944,3.1416,-0.38084,-1.2696,-0.14591,3.0965,3.757,-2.7921,-0.34401,2.9913
3.1416,2.1817,3.1416,-0.40099,-1.154,-0.54447,2.8706,4.834,-2.1255,-1.481,1.3124
3.1416,2.2689,3.1416,-0.42582,-0.99802,-0.81286,2.4048,4.8563,-0.4342,-2.5351,-0.0016877
3.1416,2.3562,3.1416,-0.36444,-0.82527,-0.71082,1.3473,4.0719,1.6517,-3.4709,1.6896
3.1416,2.4435,3.1416,-0.25634,-0.64425,-0.51597,0.37465,2.8032,2.6664,-2.2285,0.91168
3.1416,2.5307,3.1416,-0.097595,-0.46741,-0.17136,-0.45563,1.3056,1.8178,-1.5947,1.7812
3.1416,2.618,3.1416,-0.04488,-0.31172,0.13778,-0.94968,0.035059,-0.0089889,-0.3412,2.695
3.1416,2.7053,3.1416,-0.13679,-0.19157,0.38366,-1.2515,-0.77404,-1.7147,1.1753,3.0303
3.1416,2.7925,3.1416,-0.32858,-0.12056,0.59191,-1.5214,-1.0904,-2.5866,2.3691,2.4592
3.1416,2.8798,3.1416,-0.53374,-0.11058,0.79775,-1.8425,-1.027,-2.3601,2.7108,1.0617
3.1416,2.9671,3.1416,-0.66555,-0.17078,1.0023,-2.1265,-0.78148,-1.2808,2.0122,-0.56235
3.1416,3.0543,3.1416,-0.67864,-0.30662,1.1286,-2.0203,-0.57822,-0.16593,0.71139,-1.1801
3.1416,3.1416,3.1416,-0.61544,-0.5534,0.95308,-0.847,-0.43051,0.14088,-2.8763,-3.6379
3.1416,3.2289,3.1416,-0.54714,-0.76392,0.69761,0.69323,-0.28226,-0.29822,-3.2946,-1.97
3.1416,3.3161,3.1416,-0.50417,-0.96644,0.28659,2.1462,0.22818,-0.32075,-4.5842,-0.64551
3.1416,3.4034,3.1416,-0.43586,-1.0571,-0.026541,3.068,0.99327,0.31779,-4.8281,1.0427
3.1416,3.4907,3.1416,-0.35718,-0.99159,-0.16579,3.4596,1.6931,1.2801,-3.7374,3.0541
3.1416,3.5779,3.1416,-0.31295,-0.77663,-0.1735,3.5651,1.9406,1.9629,-2.0059,4.8694
3.1416,3.6652,3.1416,-0.34217,-0.46071,-0.15117,3.6701,1.426,1.8129,-0.66582,5.7602
3.1416,3.7525,3.1416,-0.44222,-0.12534,-0.20032,3.8994,0.062425,0.64236,-0.44245,5.058
3.1416,3.8397,3.1416,-0.53318,0.12384,-0.36335,4.016,-1.8694,-1.0549,-1.1097,2.4244
3.1416,3.927,3.1416,-0.42206,0.16597,-0.56438,3.2185,-3.5762,-1.7878,-0.84517,-1.8804
3.1416,4.0143,3.1416,-0.1858,0.11286,-0.64863,2.0685,-4.6912,-2.1223,-1.9041,-4.0585
3.1416,4.1015,3.1416,0.2127,-0.078782,-0.53688,0.31419,-4.5384,-1.4096,-2.65,-2.7493
3.1416,4.1888,3.1416,0.45479,-0.28479,-0.35879,-1.1081,-3.2829,-1.055,-2.3779,-1.1791
3.1416,4.2761,3.1416,0.44159,-0.44241,-0.21704,-1.845,-1.4262,-1.5212,-1.4242,-0.55057
3.1416,4.3633,3.1416,0.23698,-0.52863,-0.14368,-1.8967,0.4289,-2.6085,-0.50556,-0.76745
3.1416,4.4506,3.1416,-0.0080347,-0.54881,-0.11863,-1.4673,1.7321,-3.7562,-0.30883,-1.0516
3.1416,4.5379,3.1416,-0.13097,-0.52518,-0.088182,-0.81474,2.1394,-4.344,-1.0811,-0.55953
3.1416,4.6251,3.1416,-0.033521,-0.48542,0.016525,-0.10148,1.6665,-3.9927,-2.2199,1.0004
3.1416,4.7124,3.1416,0.16015,-0.44936,0.17556,0.7849,0.93903,-3.2492,-2.0598,-0.49285
3.1416,4.7997,3.1416,0.46064,-0.3968,0.37728,1.6273,0.071535,-2.1509,-1.1598,1.8982
3.1416,4.8869,3.1416,0.59323,-0.32333,0.32871,2.3961,-0.15571,-2.1974,1.4896,2.0295
3.1416,4.9742,3.1416,0.76299,-0.21942,0.14,2.5202,-0.0021608,-2.573,2.8075,2.1011
3.1416,5.0615,3.1416,0.99374,-0.10863,-0.053827,1.9086,0.28388,-2.7733,2.1018,2.8422
3.1416,5.1487,3.1416,1.1957,-0.029862,-0.13099,0.80159,0.4987,-2.5755,0.21281,3.9667
3.1416,5.236,3.1416,1.233,-0.019667,-0.021123,-0.379,0.51666,-2.0101,-1.3419,4.6287
3.1416,5.3233,3.1416,0.99168,-0.094455,0.25652,-1.1791,0.32365,-1.3309,-1.2233,3.8782
3.1416,5.4105,3.1416,0.44684,-0.23277,0.55496,-1.2616,0.050525,-0.98623,0.87396,1.1161
3.1416,5.4978,3.1416,-0.14376,-0.33457,0.59371,-0.6623,-0.044586,-1.2009,6.2669,-2.1686
3.1416,5.5851,3.1416,-0.7105,-0.38351,0.4825,0.22989,-0.060096,-1.8932,-0.0081542,-1.187
3.1416,5.6723,3.1416,-0.70666,-0.21413,0.18551,1.0209,0.049944,-1.9704,-0.88472,-0.41211
3.1416,5.7596,3.1416,-0.34072,0.11358,-0.081221,1.4943,0.15335,-1.7828,0.061888,-0.69165
3.1416,5.8469,3.1416,0.18937,0.49217,-0.23558,1.5969,0.028768,-1.6146,0.74924,-1.8791
3.1416,5.9341,3.1416,0.71237,0.80013,-0.28586,1.3949,-0.53981,-1.6453,0.34578,-3.2496
3.1416,6.0214,3.1416,1.0999,0.93517,-0.28739,1.0309,-1.6685,-1.9098,-0.97115,-3.9164
3.1416,6.1087,3.1416,1.2825,0.84768,-0.29898,0.68011,-3.2792,-2.2607,-2.2574,-3.247
3.1416,6.1959,3.1416,1.2661,0.57399,-0.33955,0.50697,-5.0048,-2.3282,-2.0438,-1.2791
3.1416,6.2832,3.1416,1.1478,0.2698,-0.34461,0.62168,-6.0949,-1.4817,1.4214,0.86289

3.2289,0.0,3.1416,1.112,0.39849,-0.1463,-1.1028,-5.1073,-1.7692,-2.8845,-0.87333
3.2289,0.087266,3.1416,0.88752,0.078235,-0.26697,-1.3126,-5.7707,-1.5611,0.78663,-1.2442
3.2289,0.17453,3.1416,0.42973,-0.12578,-0.28233,-1.0745,-4.89,-1.6907,1.5641,-1.0304
3.2289,0.2618,3.1416,-0.0034443,-0.23925,-0.30373,-0.33112,-3.433,-2.0701,1.0237,-0.30335
3.2289,0.34907,3.1416,-0.27851,-0.28528,-0.3895,0.79094,-2.0517,-2.5269,0.35943,0.65838
3.2289,0.43633,3.1416,-0.36157,-0.2831,-0.55398,2.0416,-1.1093,-2.8767,0.32428,1.4875
3.2289,0.5236,3.1416,-0.29341,-0.24671,-0.77665,3.109,-0.70644,-2.9935,1.1711,1.8468
3.2289,0.61087,3.1416,-0.16466,-0.18357,-1.0111,3.6802,-0.70791,-2.8816,2.5934,1.5486
3.2289,0.69813,3.1416,-0.09092,-0.093331,-1.1942,3.5031,-0.7693,-2.7471,3.6663,0.6726
3.2289,0.7854,3.1416,-0.18793,0.033533,-1.2552,2.447,-0.36351,-3.0687,2.7876,-0.31422
3.2289,0.87266,3.1416,-0.24358,0.10068,-1.281,1.4057,-0.033974,-2.9416,1.4107,-0.95677
3.2289,0.95993,3.1416,-0.29759,0.086731,-1.236,0.6413,0.49475,-2.1558,0.15737,-0.857
3.2289,1.0472,3.1416,-0.29933,-0.054546,-1.1045,0.48906,1.1796,-0.57416,-0.85087,-0.58186
3.2289,1.1345,3.1416,-0.25728,-0.30186,-0.87949,0.81232,1.9314,1.1393,-1.7386,-0.2244
3.2289,1.2217,3.1416,-0.18673,-0.6027,-0.58353,1.336,2.512,2.1501,-2.4672,0.35132
3.2289,1.309,3.1416,-0.1071,-0.8933,-0.25979,1.7792,2.6353,1.8056,-2.8411,1.3049
3.2289,1.3963,3.1416,-0.039242,-1.1187,0.036944,1.9869,2.0668,-0.013319,-2.5136,2.6146
3.2289,1.4835,3.1416,-0.002818,-1.2525,0.24922,2.0631,0.7245,-2.5395,-0.9932,3.8719
3.2289,1.5708,3.1416,-0.023166,-1.3277,0.36781,2.3926,-0.956,-3.6512,1.1376,4.2715
3.2289,1.6581,3.1416,-0.082009,-1.3568,0.37772,2.9114,-2.5809,-4.1757,4.1243,3.5702
3.2289,1.7453,3.1416,-0.17808,-1.4087,0.41309,3.4717,-2.8562,-2.7769,4.0877,2.6415
3.2289,1.8326,3.1416,-0.23474,-1.4493,0.38925,3.8412,-1.7895,-1.4757,2.7495,2.618
3.2289,1.9199,3.1416,-0.24219,-1.4454,0.25429,3.9214,0.19302,-1.0252,1.19,3.2675
3.2289,2.0071,3.1416,-0.22874,-1.3716,-0.0046144,3.7053,2.4369,-1.2997,-0.037984,3.6919
3.2289,2.0944,3.1416,-0.23212,-1.2179,-0.35493,3.2367,4.2494,-1.6825,-0.79666,3.0246
3.2289,2.1817,3.1416,-0.27083,-0.99684,-0.7124,2.5684,5.0899,-1.4542,-1.2496,1.13
3.2289,2.2689,3.1416,-0.31536,-0.75023,-0.93474,1.7209,4.7593,-0.18098,-1.749,-0.69931
3.2289,2.3562,3.1416,-0.25959,-0.55673,-0.81533,0.64116,3.5911,1.8975,-2.722,0.95673
3.2289,2.4435,3.1416,-0.13367,-0.39232,-0.5958,-0.30574,1.9522,2.9289,-1.3545,-0.11877
3.2289,2.5307,3.1416,0.079612,-0.29648,-0.22402,-0.98129,0.16641,2.2662,-0.19381,1.2102
3.2289,2.618,3.1416,0.19025,-0.2358,0.12273,-1.3442,-1.2804,0.67718,0.96021,2.5663
3.2289,2.7053,3.1416,0.13353,-0.19826,0.40919,-1.4999,-2.1338,-0.78005,1.6098,2.9504
3.2289,2.7925,3.1416,-0.058416,-0.18742,0.65227,-1.5231,-2.3471,-1.4575,1.5822,1.9548
3.2289,2.8798,3.1416,-0.29997,-0.2161,0.88083,-1.4313,-2.029,-1.1645,0.97494,-0.22447
3.2289,2.9671,3.1416,-0.49553,-0.30001,1.0955,-1.1594,-1.3902,-0.21567,0.10143,-2.7752
3.2289,3.0543,3.1416,-0.58289,-0.45136,1.2283,-0.53349,-0.69073,0.52227,-0.56371,-4.2567
3.2289,3.1416,3.1416,-0.60283,-0.66525,1.1069,0.51669,-0.11089,0.18059,-1.5308,-3.9211
3.2289,3.2289,3.1416,-0.60252,-0.88595,0.8546,1.8649,0.40229,-0.84375,-0.51426,-3.7989
3.2289,3.3161,3.1416,-0.65656,-1.0753,0.42549,2.6381,1.0692,-0.96571,-0.96492,-3.4374
3.2289,3.4034,3.1416,-0.6993,-1.1587,0.067195,2.7718,1.7843,-0.15103,-1.5316,-2.727
3.2289,3.4907,3.1416,-0.71753,-1.1093,-0.13653,2.4961,2.2846,1.0219,-1.5619,-1.7756
3.2289,3.5779,3.1416,-0.72504,-0.93904,-0.21256,2.1631,2.2647,1.745,-0.93524,-0.82348
3.2289,3.6652,3.1416,-0.73721,-0.68861,-0.24508,2.0735,1.4912,1.3627,0.10502,-0.1588
3.2289,3.7525,3.1416,-0.74558,-0.41824,-0.32231,2.303,-0.082973,-0.24446,1.1185,-0.032048
3.2289,3.8397,3.1416,-0.69246,-0.19808,-0.48322,2.5297,-2.2036,-2.278,1.6351,-0.5712
3.2289,3.927,3.1416,-0.44548,-0.098713,-0.66419,1.8606,-4.2006,-2.6381,1.3228,-1.6966
3.2289,4.0143,3.1416,-0.097596,-0.067253,-0.72296,0.96182,-5.6308,-2.493,-0.33654,-3.0603
3.2289,4.1015,3.1416,0.34928,-0.1302,-0.5927,-0.45614,-5.8848,-1.0162,-2.0609,-1.7675
3.2289,4.1888,3.1416,0.58323,-0.23849,-0.41442,-1.5052,-4.875,-0.26489,-2.3154,-0.47736
3.2289,4.2761,3.1416,0.51762,-0.35993,-0.29347,-1.9134,-2.9661,-0.8374,-1.3471,-0.078854
3.2289,4.3633,3.1416,0.23193,-0.4711,-0.25681,-1.7443,-0.73815,-2.3794,-0.03247,-0.52444
3.2289,4.4506,3.1416,-0.1042,-0.55504,-0.27306,-1.2313,1.1827,-4.0273,0.63737,-1.1733
3.2289,4.5379,3.1416,-0.30699,-0.59887,-0.2727,-0.61195,2.2935,-4.8517,0.071263,-1.1347
3.2289,4.6251,3.1416,-0.25444,-0.59144,-0.16818,0.038426,2.3839,-4.3003,-1.4071,0.3886
3.2289,4.7124,3.1416,-0.045284,-0.52915,0.038553,1.0168,1.83,-3.1236,-1.6506,-0.3102
3.2289,4.7997,3.1416,0.30046,-0.41323,0.31549,2.0035,0.9132,-1.4406,-1.0958,2.0263
3.2289,4.8869,3.1416,0.50656,-0.26203,0.37305,3.1404,0.39156,-1.1869,1.1996,1.47
3.2289,4.9742,3.1416,0.72909,-0.087796,0.28675,3.6234,0.21852,-1.3955,2.3064,0.61404
3.2289,5.0615,3.1416,0.97817,0.073258,0.16641,3.1778,0.24507,-1.456,1.5977,0.54121
3.2289,5.1487,3.1416,1.1729,0.17605,0.11943,1.9323,0.28851,-1.0895,-0.082452,1.2419
3.2289,5.236,3.1416,1.1963,0.18175,0.21404,0.29181,0.20117,-0.32429,-1.2508,2.0325
3.2289,5.3233,3.1416,0.95011,0.072833,0.44252,-1.1885,-0.060826,0.52897,-0.61592,1.9741
3.2289,5.4105,3.1416,0.40999,-0.13179,0.68444,-1.9299,-0.36884,0.90169,2.0904,0.29026
3.2289,5.4978,3.1416,-0.31984,-0.36168,0.66997,-1.4567,-0.35297,-0.0079266,5.2815,-3.2141
3.2289,5.5851,3.1416,-0.81158,-0.49203,0.59708,-0.63882,-0.22471,-0.60714,1.7941,-1.7502
3.2289,5.6723,3.1416,-0.92175,-0.42331,0.35419,0.66219,0.30037,-1.0355,0.13948,0.70234
3.2289,5.7596,3.1416,-0.67049,-0.14956,0.16064,1.751,0.90544,-0.9864,0.50186,2.803
3.2289,5.8469,3.1416,-0.20542,0.2367,0.077203,2.2994,1.2248,-0.7258,1.2704,3.2023
3.2289,5.9341,3.1416,0.32651,0.60927,0.079398,2.2042,0.93369,-0.55004,1.48,1.8742
3.2289,6.0214,3.1416,0.79616,0.84612,0.09953,1.547,-0.14219,-0.67552,0.77494,-0.34983
3.2289,6.1087,3.1416,1.1094,0.86718,0.068694,0.55461,-1.9162,-1.1279,-0.62634,-2.2469
3.2289,6.1959,3.1416,1.224,0.67218,-0.041212,-0.44132,-3.9312,-1.6317,-1.9675,-2.6679
3.2289,6.2832,3.1416,1.1673,0.37846,-0.17547,-1.044,-5.2493,-1.4992,-1.9901,-1.0042

3.3161,0.0,3.1416,1.1493,0.33291,-0.010955,-2.2446,-2.6179,-1.1482,-2.8717,-1.5556
3.3161,0.087266,3.1416,1.0262,0.074606,-0.19921,-2.9984,-3.6276,-1.6503,0.81811,0.023373
3.3161,0.17453,3.1416,0.6323,-0.12141,-0.32139,-3.1645,-3.1917,-2.1422,1.7014,0.65564
3.3161,0.2618,3.1416,0.22359,-0.2398,-0.34789,-2.7182,-2.2748,-2.4491,1.2574,0.53493
3.3161,0.34907,3.1416,-0.064453,-0.27818,-0.30143,-1.8028,-1.4448,-2.5434,0.43865,0.13852
3.3161,0.43633,3.1416,-0.19199,-0.24453,-0.23602,-0.67148,-0.9477,-2.4976,-0.22652,-0.018946
3.3161,0.5236,3.1416,-0.18975,-0.15455,-0.2159,0.37103,-0.78247,-2.4381,-0.53163,0.36839
3.3161,0.61087,3.1416,-0.13407,-0.029094,-0.29448,1.0265,-0.77588,-2.4984,-0.48975,1.1514
3.3161,0.69813,3.1416,-0.1218,0.10852,-0.49327,1.0613,-0.65739,-2.7722,-0.23111,1.4796
3.3161,0.7854,3.1416,-0.2454,0.23507,-0.78083,0.3651,-0.13395,-3.2671,0.099238,-0.44449
3.3161,0.87266,3.1416,-0.31686,0.27807,-1.0238,-0.30848,0.18714,-3.1285,-0.016333,-1.4838
3.3161,0.95993,3.1416,-0.37092,0.19867,-1.1477,-0.70843,0.40512,-1.8297,-0.38959,-0.48608
3.3161,1.0472,3.1416,-0.36173,-0.025017,-1.0606,-0.57134,0.66925,0.32444,-0.74516,0.093263
3.3161,1.1345,3.1416,-0.29352,-0.35275,-0.78458,-0.041925,1.071,2.3477,-1.0454,-0.54771
3.3161,1.2217,3.1416,-0.17831,-0.71646,-0.40396,0.6187,1.497,3.2458,-1.2525,-1.7946
3.3161,1.309,3.1416,-0.036436,-1.0423,-0.029045,1.1568,1.7166,2.3753,-1.248,-2.4434
3.3161,1.3963,3.1416,0.10285,-1.2724,0.23986,1.4499,1.4695,-0.19696,-0.75232,-1.5276
3.3161,1.4835,3.1416,0.20091,-1.3873,0.34865,1.6304,0.55282,-3.3347,0.75573,0.8551
3.3161,1.5708,3.1416,0.20286,-1.4443,0.3608,2.1273,-0.81483,-4.3632,2.4588,1.6155
3.3161,1.6581,3.1416,0.14207,-1.4494,0.27752,2.7849,-2.2053,-4.506,4.5952,1.9331
3.3161,1.7453,3.1416,0.018074,-1.5075,0.27089,3.5586,-2.4322,-2.172,4.0343,0.84202
3.3161,1.8326,3.1416,-0.068298,-1.5589,0.25674,4.0504,-1.4335,-0.050818,2.4223,0.94182
3.3161,1.9199,3.1416,-0.095091,-1.5499,0.1703,4.0841,0.41882,0.73143,0.75145,2.4537
3.3161,2.0071,3.1416,-0.087147,-1.4425,-0.022039,3.6495,2.5103,0.1818,-0.51321,4.2425
3.3161,2.0944,3.1416,-0.084006,-1.2243,-0.311,2.8461,4.1756,-0.98986,-1.3066,4.8389
3.3161,2.1817,3.1416,-0.10781,-0.91851,-0.63265,1.8266,4.8899,-1.8012,-1.8364,3.4612
3.3161,2.2689,3.1416,-0.13122,-0.59347,-0.85663,0.74109,4.4604,-1.4278,-2.4565,1.0375
3.3161,2.3562,3.1416,-0.045287,-0.37263,-0.77442,-0.31963,3.218,0.36653,-3.5392,1.2277
3.3161,2.4435,3.1416,0.11066,-0.20282,-0.58266,-1.2346,1.5355,1.3508,-2.0355,-0.20191
3.3161,2.5307,3.1416,0.35195,-0.14266,-0.20555,-1.8761,-0.26053,1.0563,-0.9436,1.0465
3.3161,2.618,3.1416,0.4694,-0.12423,0.18014,-2.2302,-1.7106,0.040005,0.11119,2.3578
3.3161,2.7053,3.1416,0.39334,-0.12093,0.51704,-2.3196,-2.5634,-0.76752,0.712,2.4742
3.3161,2.7925,3.1416,0.16131,-0.13291,0.79737,-2.1431,-2.751,-0.85055,0.71414,1.0839
3.3161,2.8798,3.1416,-0.13014,-0.1754,1.0302,-1.6927,-2.3475,-0.14982,0.21035,-1.3566
3.3161,2.9671,3.1416,-0.37346,-0.26703,1.209,-0.9699,-1.5284,0.89576,-0.50396,-3.801
3.3161,3.0543,3.1416,-0.49832,-0.41814,1.2784,-0.0031542,-0.52919,1.3075,-0.96545,-4.7916
3.3161,3.1416,3.1416,-0.55361,-0.60666,1.098,0.93295,0.43183,0.24318,-1.5969,-2.857
3.3161,3.2289,3.1416,-0.57824,-0.7949,0.79625,1.9051,1.3399,-1.7013,0.041862,-3.9462
3.3161,3.3161,3.1416,-0.6797,-0.92089,0.31808,2.0031,2.2293,-2.4453,0.5073,-3.9581
3.3161,3.4034,3.1416,-0.76389,-0.95045,-0.082129,1.5266,2.9464,-1.8045,0.98288,-2.7044
3.3161,3.4907,3.1416,-0.79912,-0.88205,-0.30907,0.87435,3.289,-0.41688,1.8256,-0.71567
3.3161,3.5779,3.1416,-0.79128,-0.73739,-0.37863,0.42619,3.0671,0.73046,2.8508,1.1255
3.3161,3.6652,3.1416,-0.759,-0.55196,-0.37013,0.42536,2.1635,0.77402,3.6164,1.9517
3.3161,3.7525,3.1416,-0.70888,-0.36566,-0.37843,0.86039,0.59473,-0.55314,3.7077,1.2772
3.3161,3.8397,3.1416,-0.61063,-0.21332,-0.46617,1.3473,-1.4285,-2.4485,3.0222,-0.63479
3.3161,3.927,3.1416,-0.37226,-0.11533,-0.61594,1.0117,-3.4405,-2.567,2.0538,-2.4052
3.3161,4.0143,3.1416,-0.037563,-0.06092,-0.66118,0.5248,-5.006,-2.2435,0.64249,-3.1886
3.3161,4.1015,3.1416,0.38583,-0.05662,-0.55222,-0.39482,-5.6638,-0.56627,-1.5875,-1.3455
3.3161,4.1888,3.1416,0.61164,-0.1067,-0.39351,-1.0583,-5.0758,0.18011,-2.4808,0.45569
3.3161,4.2761,3.1416,0.54405,-0.2037,-0.28275,-1.3079,-3.4213,-0.59898,-1.7516,1.0079
3.3161,4.3633,3.1416,0.24266,-0.32895,-0.25554,-1.2246,-1.1928,-2.4243,-0.11474,0.24012
3.3161,4.4506,3.1416,-0.14099,-0.45538,-0.29508,-0.97647,0.97352,-4.2631,1.2751,-1.0925
3.3161,4.5379,3.1416,-0.42682,-0.55033,-0.34173,-0.66627,2.4673,-5.0495,1.3842,-1.7178
3.3161,4.6251,3.1416,-0.46972,-0.57833,-0.30268,-0.17973,2.8731,-4.2047,-0.13966,-0.15601
3.3161,4.7124,3.1416,-0.30201,-0.5167,-0.13491,0.99526,2.2992,-2.7043,-0.77481,0.3273
3.3161,4.7997,3.1416,0.027862,-0.3777,0.11176,2.3339,1.1643,-0.6572,-1.6793,3.0775
3.3161,4.8869,3.1416,0.28418,-0.18433,0.21922,4.04,0.17879,-0.31492,0.50552,2.2521
3.3161,4.9742,3.1416,0.55696,0.038092,0.20573,4.9954,-0.49022,-0.50669,2.0544,0.76229
3.3161,5.0615,3.1416,0.83362,0.24132,0.13901,4.7133,-0.87411,-0.49619,1.721,-0.017804
3.3161,5.1487,3.1416,1.0391,0.3694,0.10211,3.2192,-1.1063,0.045354,-0.030116,0.14782
3.3161,5.236,3.1416,1.0762,0.37384,0.15927,0.93186,-1.3255,1.0661,-1.7902,0.75628
3.3161,5.3233,3.1416,0.86555,0.22882,0.32184,-1.4558,-1.5788,2.1605,-1.974,0.96485
3.3161,5.4105,3.1416,0.38592,-0.053653,0.51412,-3.0958,-1.7255,2.5959,0.41308,-0.0099203
3.3161,5.4978,3.1416,-0.28557,-0.40852,0.53929,-3.1042,-1.3398,1.3401,5.0073,-2.4931
3.3161,5.5851,3.1416,-0.77619,-0.67391,0.52307,-2.4546,-0.656,0.33909,3.3603,-1.4761
3.3161,5.6723,3.1416,-0.97513,-0.75039,0.37525,-0.78637,0.69268,-0.62703,1.8372,0.8933
3.3161,5.7596,3.1416,-0.8564,-0.58766,0.25546,0.89723,2.1957,-0.84908,1.1139,3.3294
3.3161,5.8469,3.1416,-0.50892,-0.2536,0.21464,2.0137,3.3145,-0.48765,0.87693,4.2152
3.3161,5.9341,3.1416,-0.035472,0.13477,0.23888,2.2791,3.601,0.066951,0.71273,3.1905
3.3161,6.0214,3.1416,0.45831,0.44961,0.27674,1.6762,2.8154,0.3845,0.24101,0.82307
3.3161,6.1087,3.1416,0.87506,0.59053,0.26668,0.42143,1.0463,0.18459,-0.75138,-1.7194
3.3161,6.1959,3.1416,1.1367,0.52292,0.16441,-1.0666,-1.1715,-0.47358,-2.1769,-2.9981
3.3161,6.2832,3.1416,1.1954,0.3162,-0.029764,-2.1998,-2.7371,-1.0015,-3.5137,-1.6313

3.4034,0.0,3.1416,1.1612,0.045281,0.049069,-2.7797,-0.69257,-0.069682,-2.9926,-2.1004
3.4034,0.087266,3.1416,1.1292,-0.080155,-0.12766,-3.8567,-1.735,-0.92982,0.10982,1.0002
3.4034,0.17453,3.1416,0.79926,-0.17832,-0.31847,-4.3401,-1.4647,-1.7026,1.0577,2.4389
3.4034,0.2618,3.1416,0.41092,-0.22222,-0.34806,-4.2475,-0.88905,-2.0626,0.88627,1.7719
3.4034,0.34907,3.1416,0.10108,-0.20061,-0.19256,-3.7065,-0.51784,-2.0224,0.22745,-0.097377
3.4034,0.43633,3.1416,-0.076904,-0.11595,0.06833,-2.9133,-0.48525,-1.7977,-0.57641,-1.695
3.4034,0.5236,3.1416,-0.13391,0.017543,0.29911,-2.0918,-0.67219,-1.6729,-1.3592,-1.752
3.4034,0.61087,3.1416,-0.12579,0.17592,0.35637,-1.4522,-0.82849,-1.867,-2.0175,0.019212
3.4034,0.69813,3.1416,-0.13412,0.32749,0.1366,-1.1498,-0.69504,-2.3989,-2.3971,2.1491
3.4034,0.7854,3.1416,-0.24696,0.43484,-0.37597,-1.244,-0.12602,-2.953,-2.1796,0.6348
3.4034,0.87266,3.1416,-0.30963,0.44819,-0.82506,-1.3029,0.17013,-2.7856,-1.4847,-1.73
3.4034,0.95993,3.1416,-0.36526,0.32266,-1.1047,-1.1308,0.15316,-1.2005,-1.2466,-0.4631
3.4034,1.0472,3.1416,-0.36468,0.051672,-1.0508,-0.682,0.08586,1.1822,-0.82851,0.18089
3.4034,1.1345,3.1416,-0.3012,-0.31558,-0.7198,-0.11669,0.20445,3.2206,-0.23031,-1.0047
3.4034,1.2217,3.1416,-0.17942,-0.70481,-0.26143,0.38703,0.51478,3.9009,0.40309,-3.1963
3.4034,1.309,3.1416,-0.017459,-1.0393,0.14619,0.70745,0.85308,2.6677,0.94759,-4.6857
3.4034,1.3963,3.1416,0.15096,-1.2626,0.36087,0.85336,0.94673,-0.24479,1.4656,-4.026
3.4034,1.4835,3.1416,0.2743,-1.3611,0.34076,1.0382,0.47497,-3.4821,2.3717,-1.1773
3.4034,1.5708,3.1416,0.28195,-1.4079,0.23768,1.668,-0.6009,-4.1394,2.8019,-0.7214
3.4034,1.6581,3.1416,0.2153,-1.4058,0.068971,2.4771,-1.8024,-3.7533,3.4474,0.061326
3.4034,1.7453,3.1416,0.088625,-1.4838,0.056986,3.3525,-2.137,-0.66884,2.7285,-0.77809
3.4034,1.8326,3.1416,0.007729,-1.5657,0.10984,3.8059,-1.3978,1.9758,1.3815,-0.37287
3.4034,1.9199,3.1416,-0.0042872,-1.5828,0.13875,3.6708,0.16821,2.8106,-0.067898,1.6664
3.4034,2.0071,3.1416,0.026399,-1.4855,0.077169,3.008,2.0436,1.7796,-1.2991,4.2482
3.4034,2.0944,3.1416,0.057751,-1.2556,-0.10017,2.0117,3.6244,-0.31224,-2.1906,5.7969
3.4034,2.1817,3.1416,0.065293,-0.91774,-0.35809,0.91522,4.4031,-2.2528,-2.8145,5.2489
3.4034,2.2689,3.1416,0.075529,-0.55183,-0.58195,-0.10324,4.153,-2.8767,-3.4306,3.0498
3.4034,2.3562,3.1416,0.19936,-0.30451,-0.55846,-1.0148,3.1115,-1.5185,-4.4806,2.1503
3.4034,2.4435,3.1416,0.37734,-0.11368,-0.42578,-1.8553,1.656,-0.69234,-2.6707,0.44291
3.4034,2.5307,3.1416,0.61904,-0.049342,-0.078192,-2.6219,0.066805,-0.71879,-1.7015,0.90673
3.4034,2.618,3.1416,0.70954,-0.038007,0.31607,-3.1705,-1.2212,-1.2623,-0.6487,1.2318
3.4034,2.7053,3.1416,0.58928,-0.05149,0.67859,-3.3702,-1.9659,-1.5123,0.1667,0.45937
3.4034,2.7925,3.1416,0.31095,-0.087835,0.97476,-3.1311,-2.0873,-1.0489,0.48163,-1.3052
3.4034,2.8798,3.1416,-0.014312,-0.15789,1.1903,-2.4389,-1.6345,0.098655,0.19448,-3.2761
3.4034,2.9671,3.1416,-0.27071,-0.27189,1.3077,-1.3883,-0.75282,1.3927,-0.53108,-4.3708
3.4034,3.0543,3.1416,-0.3916,-0.42603,1.283,-0.21824,0.34975,1.7281,-1.1624,-3.5939
3.4034,3.1416,3.1416,-0.45331,-0.57681,1.0081,0.52774,1.4401,0.14091,-1.561,0.51537
3.4034,3.2289,3.1416,-0.47517,-0.70824,0.62571,1.1018,2.4628,-2.49,0.94304,-1.6578
3.4034,3.3161,3.1416,-0.59862,-0.75032,0.066881,0.74383,3.302,-3.8876,2.123,-1.727
3.4034,3.4034,3.1416,-0.68925,-0.70906,-0.39117,0.013776,3.8013,-3.4912,3.3275,-0.040856
3.4034,3.4907,3.1416,-0.70001,-0.60553,-0.62992,-0.63451,3.8555,-1.8548,4.8419,2.3745
3.4034,3.5779,3.1416,-0.64112,-0.46883,-0.6493,-0.89411,3.4147,-0.086137,6.2869,4.2563
3.4034,3.6652,3.1416,-0.54997,-0.32907,-0.5274,-0.64609,2.4879,0.71416,7.0166,4.5468
3.4034,3.7525,3.1416,-0.46104,-0.21027,-0.38021,-0.00056297,1.1467,0.013208,6.5166,2.8341
3.4034,3.8397,3.1416,-0.37577,-0.12337,-0.32132,0.66229,-0.47065,-1.5933,4.8022,-0.20583
3.4034,3.927,3.1416,-0.23251,-0.059185,-0.42168,0.6512,-2.1555,-1.8204,2.8169,-2.3685
3.4034,4.0143,3.1416,0.010899,-0.024803,-0.46475,0.56464,-3.5539,-1.7257,1.5399,-2.4453
3.4034,4.1015,3.1416,0.35841,-0.013876,-0.43516,0.21494,-4.4001,-0.36631,-0.45152,-0.68233
3.4034,4.1888,3.1416,0.56782,-0.046389,-0.34937,-0.022914,-4.174,0.14162,-1.3864,1.0753
3.4034,4.2761,3.1416,0.52905,-0.12355,-0.27351,-0.14588,-2.8837,-0.73258,-0.90907,1.6416
3.4034,4.3633,3.1416,0.26529,-0.23197,-0.24995,-0.24845,-0.90936,-2.5063,0.49401,0.72166
3.4034,4.4506,3.1416,-0.11174,-0.34731,-0.28941,-0.40324,1.1572,-4.1901,1.8987,-1.1573
3.4034,4.5379,3.1416,-0.44669,-0.43791,-0.363,-0.54149,2.673,-4.7944,2.3476,-2.7148
3.4034,4.6251,3.1416,-0.58532,-0.46839,-0.39432,-0.33364,3.1045,-3.8355,1.2544,-1.9863
3.4034,4.7124,3.1416,-0.49266,-0.4148,-0.29925,0.92472,2.3786,-2.3896,0.77937,-1.1938
3.4034,4.7997,3.1416,-0.22973,-0.28525,-0.13689,2.5117,0.99859,-0.4695,-0.82603,1.8593
3.4034,4.8869,3.1416,0.019937,-0.09504,-0.017121,4.6153,-0.34838,-0.33434,0.93836,1.3997
3.4034,4.9742,3.1416,0.2981,0.13459,0.019037,5.8778,-1.3529,-0.6451,2.4041,-0.045413
3.4034,5.0615,3.1416,0.58011,0.35302,-0.0067974,5.6627,-1.9748,-0.58764,2.0949,-1.0899
3.4034,5.1487,3.1416,0.80128,0.49727,-0.040046,3.9324,-2.3262,0.16731,0.14757,-1.2511
3.4034,5.236,3.1416,0.88333,0.50889,-0.022847,1.1268,-2.5552,1.504,-2.2659,-0.71207
3.4034,5.3233,3.1416,0.76075,0.35098,0.076266,-1.959,-2.7288,2.9017,-3.5177,-0.08479
3.4034,5.4105,3.1416,0.4072,0.025097,0.23269,-4.2962,-2.7164,3.4745,-2.102,-0.17215
3.4034,5.4978,3.1416,-0.13811,-0.41174,0.33609,-4.7442,-2.0731,2.011,2.7855,-1.7307
3.4034,5.5851,3.1416,-0.56756,-0.78126,0.40174,-4.3034,-1.0321,0.66103,3.7945,-1.1694
3.4034,5.6723,3.1416,-0.80839,-0.99312,0.35665,-2.4723,0.82171,-0.87098,3.0804,0.04808
3.4034,5.7596,3.1416,-0.80211,-0.97039,0.28065,-0.41104,2.8665,-1.4837,1.7979,1.8572
3.4034,5.8469,3.1416,-0.58393,-0.75412,0.2257,1.1475,4.4709,-1.1495,0.73746,2.9543
3.4034,5.9341,3.1416,-0.20998,-0.43729,0.21272,1.7966,5.1277,-0.25224,0.043469,2.662
3.4034,6.0214,3.1416,0.24645,-0.13129,0.23399,1.432,4.5743,0.6464,-0.52,0.96847
3.4034,6.1087,3.1416,0.69878,0.06762,0.25555,0.22798,2.9125,1.0405,-1.3038,-1.4339
3.4034,6.1959,3.1416,1.0509,0.1118,0.21968,-1.3873,0.72851,0.7138,-2.5079,-3.1089
3.4034,6.2832,3.1416,1.2011,0.035788,0.047257,-2.7551,-0.78709,-0.027119,-3.9163,-1.8374

3.4907,0.0,3.1416,1.1215,-0.33399,0.073085,-2.7979,-0.37245,0.99906,-2.9824,-2.5003
3.4907,0.087266,3.1416,1.1384,-0.29689,-0.042429,-3.9528,-1.1217,0.2216,-0.73035,1.2959
3.4907,0.17453,3.1416,0.86183,-0.24881,-0.27348,-4.5644,-0.62895,-0.62483,0.15063,3.4703
3.4907,0.2618,3.1416,0.50152,-0.17879,-0.32078,-4.7102,0.0063207,-1.0787,0.30667,2.6677
3.4907,0.34907,3.1416,0.18826,-0.08127,-0.11175,-4.5052,0.27355,-1.1164,0.11964,-0.17748
3.4907,0.43633,3.1416,-0.014675,0.043348,0.2661,-4.0798,0.096379,-0.9751,-0.23022,-2.9992
3.4907,0.5236,3.1416,-0.10026,0.18824,0.63177,-3.5563,-0.32217,-0.97425,-0.70158,-3.7584
3.4907,0.61087,3.1416,-0.10655,0.33962,0.77735,-3.0266,-0.65451,-1.3383,-1.3293,-1.6004
3.4907,0.69813,3.1416,-0.10542,0.47625,0.53464,-2.5287,-0.60331,-2.0188,-2.1617,1.9864
3.4907,0.7854,3.1416,-0.19138,0.56892,-0.15825,-2.0246,-0.056305,-2.5167,-3.1979,2.0127
3.4907,0.87266,3.1416,-0.24031,0.57645,-0.76229,-1.4756,0.20066,-2.2658,-2.2733,-1.8669
3.4907,0.95993,3.1416,-0.30659,0.45918,-1.1537,-0.74806,0.069772,-0.54406,-1.742,-0.96244
3.4907,1.0472,3.1416,-0.32799,0.20272,-1.1149,-0.096007,-0.15381,1.8383,-0.80927,-0.34989
3.4907,1.1345,3.1416,-0.28528,-0.15121,-0.73351,0.29826,-0.16018,3.7278,0.33557,-1.1995
3.4907,1.2217,3.1416,-0.17868,-0.53248,-0.21196,0.38159,0.12774,4.1945,1.4535,-2.921
3.4907,1.309,3.1416,-0.027655,-0.86551,0.21878,0.22906,0.58912,2.8092,2.3449,-4.1348
3.4907,1.3963,3.1416,0.12925,-1.0924,0.38554,0.043034,0.94008,-0.079683,2.9391,-3.6432
3.4907,1.4835,3.1416,0.23468,-1.1957,0.25916,0.15224,0.76859,-3.0691,3.3831,-1.4023
3.4907,1.5708,3.1416,0.22467,-1.2453,0.061044,0.89282,-0.18044,-3.3261,2.5222,-1.8385
3.4907,1.6581,3.1416,0.14198,-1.2496,-0.1716,1.8752,-1.3663,-2.5303,1.7106,-1.163
3.4907,1.7453,3.1416,0.039692,-1.3457,-0.18496,2.7781,-2.0041,0.92688,0.92802,-1.4621
3.4907,1.8326,3.1416,0.0052562,-1.4596,-0.06424,3.0843,-1.7011,3.7765,-0.054384,-0.79304
3.4907,1.9199,3.1416,0.046392,-1.5188,0.088011,2.7101,-0.54084,4.5563,-1.1705,1.1091
3.4907,2.0071,3.1416,0.12541,-1.4662,0.17772,1.8526,1.086,3.1702,-2.2093,3.4831
3.4907,2.0944,3.1416,0.19354,-1.2743,0.14514,0.83581,2.65,0.44842,-2.9658,5.1931
3.4907,2.1817,3.1416,0.22519,-0.95954,-0.0092757,-0.042367,3.6522,-2.2934,-3.3909,5.3796
3.4907,2.2689,3.1416,0.25231,-0.59578,-0.19903,-0.66376,3.7925,-3.6941,-3.7422,4.1113
3.4907,2.3562,3.1416,0.39865,-0.32886,-0.22573,-1.2432,3.1391,-2.7876,-4.7345,3.0362
3.4907,2.4435,3.1416,0.57854,-0.11188,-0.15788,-1.9112,2.0794,-2.2083,-2.5248,1.2279
3.4907,2.5307,3.1416,0.80256,-0.019567,0.12906,-2.8884,0.80796,-2.1841,-1.598,0.48412
3.4907,2.618,3.1416,0.8578,-0.0024894,0.48851,-3.7784,-0.23358,-2.5684,-0.52446,-0.7638
3.4907,2.7053,3.1416,0.70037,-0.040918,0.83081,-4.2385,-0.79883,-2.6204,0.41805,-2.6881
3.4907,2.7925,3.1416,0.39859,-0.12759,1.1024,-4.0736,-0.80002,-1.9284,0.859,-4.5915
3.4907,2.8798,3.1416,0.074165,-0.25771,1.2713,-3.2688,-0.27739,-0.51264,0.56073,-5.4418
3.4907,2.9671,3.1416,-0.15649,-0.41898,1.3124,-2.0205,0.63148,1.0704,-0.35591,-4.4068
3.4907,3.0543,3.1416,-0.24106,-0.58162,1.1927,-0.76841,1.7223,1.6249,-1.1858,-1.3893
3.4907,3.1416,3.1416,-0.29364,-0.68225,0.83162,-0.2485,2.7413,-0.057143,-1.3402,4.6454
3.4907,3.2289,3.1416,-0.30606,-0.73243,0.38329,-0.053233,3.636,-2.8539,2.3085,1.5694
3.4907,3.3161,3.1416,-0.44915,-0.67733,-0.24775,-0.65226,4.1852,-4.6623,3.8493,1.3962
3.4907,3.4034,3.1416,-0.54181,-0.56033,-0.7605,-1.3444,4.2875,-4.4677,4.9819,2.9229
3.4907,3.4907,3.1416,-0.52112,-0.41834,-1.0067,-1.724,3.9545,-2.6386,6.2535,4.7931
3.4907,3.5779,3.1416,-0.40485,-0.28062,-0.96241,-1.6339,3.2702,-0.30796,7.4532,5.7887
3.4907,3.6652,3.1416,-0.25396,-0.16753,-0.6988,-1.1189,2.3499,1.245,8.0046,5.1214
3.4907,3.7525,3.1416,-0.13514,-0.089349,-0.35398,-0.37936,1.2993,1.2132,7.3596,2.7247
3.4907,3.8397,3.1416,-0.083259,-0.04508,-0.1041,0.27599,0.17343,-0.1201,5.3917,-0.45495
3.4907,3.927,3.1416,-0.063918,-0.021211,-0.13466,0.47639,-1.0645,-0.76274,2.7894,-2.166
3.4907,4.0143,3.1416,0.059307,-0.023881,-0.17531,0.69175,-2.1546,-1.1903,1.6789,-1.4935
3.4907,4.1015,3.1416,0.30599,-0.045132,-0.26083,0.90072,-3.0147,-0.48133,0.47341,-0.15503
3.4907,4.1888,3.1416,0.49046,-0.086706,-0.28961,1.1122,-3.0188,-0.30765,0.041911,1.1593
3.4907,4.2761,3.1416,0.49404,-0.14184,-0.27602,1.1551,-2.0526,-1.1213,0.38884,1.6226
3.4907,4.3633,3.1416,0.30259,-0.20016,-0.26074,0.91166,-0.39834,-2.5573,1.2086,0.77264
3.4907,4.4506,3.1416,-0.0193,-0.24905,-0.28356,0.39465,1.4159,-3.8484,2.0382,-1.2585
3.4907,4.5379,3.1416,-0.35413,-0.275,-0.35621,-0.17556,2.7667,-4.2396,2.4091,-3.5154
3.4907,4.6251,3.1416,-0.55726,-0.26498,-0.43521,-0.29383,3.0865,-3.4023,2.0003,-3.9902
3.4907,4.7124,3.1416,-0.55011,-0.21333,-0.41062,0.86176,2.2242,-2.3322,2.1258,-3.6814
3.4907,4.7997,3.1416,-0.38526,-0.11121,-0.34391,2.4498,0.7105,-0.92306,0.76654,-0.92627
3.4907,4.8869,3.1416,-0.20315,0.039914,-0.22507,4.5898,-0.76916,-1.1182,2.0177,-0.7872
3.4907,4.9742,3.1416,0.024549,0.23827,-0.14946,5.8486,-1.8549,-1.5423,3.0768,-1.5868
3.4907,5.0615,3.1416,0.27999,0.44155,-0.14118,5.5548,-2.4864,-1.3978,2.6881,-2.2892
3.4907,5.1487,3.1416,0.51493,0.58639,-0.17615,3.6682,-2.7793,-0.40967,0.79748,-2.4057
3.4907,5.236,3.1416,0.66654,0.60791,-0.20518,0.64903,-2.9015,1.2292,-1.794,-1.8987
3.4907,5.3233,3.1416,0.67318,0.45917,-0.17706,-2.673,-2.9496,2.913,-3.7752,-1.0879
3.4907,5.4105,3.1416,0.49017,0.13072,-0.061666,-5.2295,-2.8254,3.6783,-3.671,-0.55438
3.4907,5.4978,3.1416,0.10565,-0.32996,0.12696,-5.844,-2.112,2.2585,-0.18745,-1.046
3.4907,5.5851,3.1416,-0.22493,-0.7516,0.27928,-5.4885,-1.025,0.74337,2.8541,-0.53911
3.4907,5.6723,3.1416,-0.46792,-1.0604,0.34113,-3.6489,0.84415,-1.2239,3.2619,-0.25289
3.4907,5.7596,3.1416,-0.53963,-1.1745,0.29722,-1.4809,2.8649,-2.2947,2.3037,0.76633
3.4907,5.8469,3.1416,-0.43461,-1.1111,0.20029,0.26372,4.414,-2.2137,1.1035,1.6493
3.4907,5.9341,3.1416,-0.17278,-0.92981,0.11526,1.147,5.0107,-1.2382,0.071841,1.6453
3.4907,6.0214,3.1416,0.20059,-0.70837,0.091944,1.0252,4.4295,0.084438,-0.81029,0.41599
3.4907,6.1087,3.1416,0.6148,-0.51792,0.13782,0.029503,2.8126,1.1387,-1.7079,-1.6717
3.4907,6.1959,3.1416,0.97378,-0.39852,0.19078,-1.4532,0.78261,1.4634,-2.6485,-3.2519
3.4907,6.2832,3.1416,1.156,-0.33456,0.09185,-2.8,-0.44472,0.97392,-3.2381,-1.6665

3.5779,0.0,3.1416,1.0207,-0.64,0.12794,-2.4617,-1.6058,1.5175,-2.5819,-2.5443
3.5779,0.087266,3.1416,1.0412,-0.45737,0.084931,-3.4964,-1.9136,1.2063,-1.3809,1.0964
3.5779,0.17453,3.1416,0.81096,-0.27229,-0.1718,-4.0377,-0.94335,0.56713,-0.78237,3.5177
3.5779,0.2618,3.1416,0.49796,-0.10345,-0.25809,-4.2321,0.10711,0.11759,-0.31695,2.7973
3.5779,0.34907,3.1416,0.2157,0.043011,-0.059201,-4.2078,0.67326,-0.064564,0.20206,-0.33311
3.5779,0.43633,3.1416,0.026956,0.16938,0.34563,-4.0593,0.66145,-0.16034,0.73146,-3.728
3.5779,0.5236,3.1416,-0.052536,0.28228,0.75866,-3.833,0.28627,-0.42862,1.0508,-5.0693
3.5779,0.61087,3.1416,-0.050309,0.38857,0.93912,-3.5121,-0.092033,-1.0253,0.81513,-3.1067
3.5779,0.69813,3.1416,-0.033436,0.49125,0.67862,-3.0021,-0.13018,-1.8222,-0.39235,1.1017
3.5779,0.7854,3.1416,-0.10479,0.58535,-0.12333,-2.1154,0.33558,-2.2264,-3.0075,2.9484
3.5779,0.87266,3.1416,-0.15728,0.62086,-0.81358,-1.1687,0.51979,-1.8813,-2.2306,-1.9988
3.5779,0.95993,3.1416,-0.24976,0.56979,-1.2683,-0.059926,0.35098,-0.13356,-1.4164,-1.8992
3.5779,1.0472,3.1416,-0.29652,0.38689,-1.2431,0.64111,0.10529,2.134,-0.25811,-1.3459
3.5779,1.1345,3.1416,-0.2692,0.091694,-0.844,0.72002,0.097941,3.857,0.75612,-1.1847
3.5779,1.2217,3.1416,-0.1734,-0.25765,-0.2993,0.25267,0.42235,4.2367,1.535,-1.4102
3.5779,1.309,3.1416,-0.040416,-0.588,0.13584,-0.47672,0.96843,2.9532,2.1832,-1.5877
3.5779,1.3963,3.1416,0.081013,-0.83482,0.27535,-1.0576,1.4408,0.38025,2.8011,-1.2747
3.5779,1.4835,3.1416,0.133,-0.96574,0.097943,-1.0348,1.3773,-2.2011,3.2833,-0.44218
3.5779,1.5708,3.1416,0.083702,-1.028,-0.14938,-0.16079,0.38876,-2.2725,1.8792,-1.9256
3.5779,1.6581,3.1416,-0.027439,-1.0446,-0.40776,1.0406,-0.93529,-1.4278,0.20453,-1.7067
3.5779,1.7453,3.1416,-0.082082,-1.1442,-0.43554,1.9564,-1.9989,1.8737,-0.73479,-1.449
3.5779,1.8326,3.1416,-0.034192,-1.2736,-0.28531,2.067,-2.2359,4.5987,-1.4891,-0.61239
3.5779,1.9199,3.1416,0.090611,-1.369,-0.049455,1.4165,-1.5613,5.3457,-2.1796,0.77321
3.5779,2.0071,3.1416,0.23106,-1.3723,0.16936,0.38398,-0.22709,3.9674,-2.6977,2.3315
3.5779,2.0944,3.1416,0.32624,-1.2467,0.28781,-0.54452,1.3238,1.1943,-2.9051,3.5633
3.5779,2.1817,3.1416,0.35162,-0.9933,0.27146,-1.0044,2.6021,-1.7418,-2.8332,4.0699
3.5779,2.2689,3.1416,0.35503,-0.66692,0.16436,-0.98097,3.2176,-3.4848,-2.8828,3.7763
3.5779,2.3562,3.1416,0.49272,-0.39226,0.11857,-1.0375,3.0242,-2.9306,-4.0241,3.155
3.5779,2.4435,3.1416,0.64978,-0.15624,0.14,-1.3871,2.41,-2.6292,-1.5015,1.4937
3.5779,2.5307,3.1416,0.85255,-0.032986,0.3498,-2.5296,1.4518,-2.7666,-0.65095,-0.37733
3.5779,2.618,3.1416,0.89026,-0.018738,0.63372,-3.7726,0.63532,-3.3406,0.30383,-3.0294
3.5779,2.7053,3.1416,0.73041,-0.10693,0.90328,-4.5416,0.2382,-3.6277,1.1061,-5.722
3.5779,2.7925,3.1416,0.44859,-0.27894,1.0996,-4.5315,0.36653,-3.131,1.3761,-7.2696
3.5779,2.8798,3.1416,0.16714,-0.5026,1.1856,-3.725,0.98477,-1.7504,0.88999,-6.6261
3.5779,2.9671,3.1416,-0.006283,-0.73061,1.1387,-2.4102,1.9458,0.045779,-0.14075,-3.4698
3.5779,3.0543,3.1416,-0.040065,-0.89905,0.94291,-1.1983,3.0209,1.0501,-0.79027,1.2111
3.5779,3.1416,3.1416,-0.084256,-0.93118,0.54197,-0.94402,3.9104,-0.24643,-0.55,7.9906
3.5779,3.2289,3.1416,-0.099805,-0.87317,0.084646,-1.1238,4.6014,-2.613,4.0593,4.448
3.5779,3.3161,3.1416,-0.27515,-0.71007,-0.56314,-1.8382,4.8036,-4.4802,5.475,4.041
3.5779,3.4034,3.1416,-0.38404,-0.52003,-1.0972,-2.3469,4.5079,-4.4341,5.6951,4.858
3.5779,3.4907,3.1416,-0.34681,-0.34775,-1.3445,-2.3606,3.8305,-2.5949,5.7478,5.5168
3.5779,3.5779,3.1416,-0.18636,-0.21291,-1.2507,-1.9086,2.9493,0.0052037,5.934,5.1861
3.5779,3.6652,3.1416,0.015864,-0.11852,-0.86776,-1.2072,2.0402,2.0431,6.0689,3.6076
3.5779,3.7525,3.1416,0.16387,-0.059334,-0.34208,-0.52728,1.2133,2.527,5.7249,1.1177
3.5779,3.8397,3.1416,0.19116,-0.030218,0.098224,-0.062173,0.44926,1.4173,4.4735,-1.3304
3.5779,3.927,3.1416,0.10471,-0.034565,0.15545,0.20404,-0.46481,0.24915,2.1277,-2.1453
3.5779,4.0143,3.1416,0.11941,-0.069,0.13354,0.58151,-1.3131,-0.76431,1.3589,-0.72998
3.5779,4.1015,3.1416,0.26526,-0.13542,-0.058271,1.2463,-2.1347,-0.79355,1.0216,0.094248
3.5779,4.1888,3.1416,0.41733,-0.19613,-0.20347,1.864,-2.258,-0.93803,1.1462,0.78483
3.5779,4.2761,3.1416,0.46054,-0.22431,-0.25844,2.1075,-1.5098,-1.5776,1.3009,1.0984
3.5779,4.3633,3.1416,0.3541,-0.20908,-0.25425,1.8324,-0.11408,-2.5383,1.3399,0.55256
3.5779,4.4506,3.1416,0.12065,-0.15332,-0.25322,1.1081,1.4536,-3.3681,1.3075,-1.1139
3.5779,4.5379,3.1416,-0.1644,-0.071487,-0.30549,0.25108,2.6123,-3.6138,1.3419,-3.4815
3.5779,4.6251,3.1416,-0.38374,0.012564,-0.40554,-0.14407,2.8214,-3.0971,1.5797,-4.9901
3.5779,4.7124,3.1416,-0.45163,0.070939,-0.43245,0.74935,1.9404,-2.5605,2.4162,-5.3634
3.5779,4.7997,3.1416,-0.39209,0.13689,-0.44693,2.0803,0.47251,-1.8248,1.8086,-3.8259
3.5779,4.8869,3.1416,-0.32468,0.22313,-0.32656,3.8694,-0.89856,-2.2758,2.5587,-3.144
3.5779,4.9742,3.1416,-0.19518,0.35749,-0.21428,4.7998,-1.8509,-2.6941,3.1556,-2.8959
3.5779,5.0615,3.1416,0.0050206,0.51473,-0.17788,4.2939,-2.3388,-2.4086,2.8465,-2.7949
3.5779,5.1487,3.1416,0.24869,0.6385,-0.22451,2.3716,-2.4812,-1.2355,1.501,-2.6627
3.5779,5.236,3.1416,0.48247,0.66319,-0.31525,-0.49182,-2.4484,0.58122,-0.52408,-2.4012
3.5779,5.3233,3.1416,0.63661,0.53591,-0.37961,-3.5075,-2.3508,2.4306,-2.5201,-1.9661
3.5779,5.4105,3.1416,0.63469,0.23838,-0.33005,-5.7145,-2.1261,3.3947,-3.5619,-1.3389
3.5779,5.4978,3.1416,0.40333,-0.19114,-0.076499,-6.122,-1.4275,2.3088,-2.6433,-0.49989
3.5779,5.5851,3.1416,0.1754,-0.60783,0.15347,-5.6472,-0.48026,0.89326,1.1664,0.35181
3.5779,5.6723,3.1416,-0.050718,-0.9579,0.33278,-3.8966,1.0568,-1.2544,2.4932,0.52331
3.5779,5.7596,3.1416,-0.16688,-1.1728,0.34088,-1.8842,2.6106,-2.7689,2.4067,1.0743
3.5779,5.8469,3.1416,-0.14339,-1.2521,0.21945,-0.25257,3.6449,-3.1808,1.7055,1.3974
3.5779,5.9341,3.1416,0.018277,-1.2207,0.069358,0.62669,3.7759,-2.5188,0.7537,0.97419
3.5779,6.0214,3.1416,0.28771,-1.1158,-0.0047509,0.63222,2.8686,-1.1562,-0.3135,-0.36892
3.5779,6.1087,3.1416,0.60773,-0.97336,0.050055,-0.12827,1.1341,0.34287,-1.3837,-2.2039
3.5779,6.1959,3.1416,0.89656,-0.81455,0.17956,-1.3389,-0.77435,1.3773,-2.1615,-3.2446
3.5779,6.2832,3.1416,1.05,-0.63232,0.16692,-2.4966,-1.6639,1.4626,-1.9627,-1.0908

3.6652,0.0,3.1416,0.86651,-0.73434,0.26803,-1.9744,-3.6224,1.112,-1.6526,-2.0934
3.6652,0.087266,3.1416,0.86314,-0.46335,0.27373,-2.7747,-3.5847,1.4858,-1.6812,0.77677
3.6652,0.17453,3.1416,0.6825,-0.20391,-0.0053668,-3.1019,-2.1396,1.3276,-1.6061,2.7537
3.6652,0.2618,3.1416,0.44304,0.0003965,-0.14812,-3.1612,-0.52265,1.0962,-0.90391,2.0799
3.6652,0.34907,3.1416,0.22966,0.136,-0.011431,-3.1242,0.6286,0.88322,0.40326,-0.72244
3.6652,0.43633,3.1416,0.092166,0.21185,0.34442,-3.1031,1.1337,0.5734,1.9126,-3.869
3.6652,0.5236,3.1416,0.043653,0.25181,0.73038,-3.1254,1.1285,0.0050083,3.0051,-5.3296
3.6652,0.61087,3.1416,0.059001,0.2872,0.90327,-3.1078,0.92403,-0.87002,3.0105,-3.8454
3.6652,0.69813,3.1416,0.073297,0.3492,0.64043,-2.8304,0.86574,-1.8258,1.3722,0.05472
3.6652,0.7854,3.1416,-0.019723,0.46136,-0.18565,-1.9111,1.1925,-2.2025,-2.1886,3.0367
3.6652,0.87266,3.1416,-0.10986,0.55185,-0.8908,-0.89625,1.2359,-1.8305,-1.6188,-2.1067
3.6652,0.95993,3.1416,-0.24755,0.60417,-1.3704,0.34168,1.0063,-0.15329,-0.13486,-2.953
3.6652,1.0472,3.1416,-0.3142,0.52952,-1.3826,0.96005,0.75713,1.9765,1.1632,-2.495
3.6652,1.1345,3.1416,-0.27919,0.31821,-1.0316,0.69666,0.76853,3.6348,1.4069,-1.2235
3.6652,1.2217,3.1416,-0.16706,0.013109,-0.53503,-0.27759,1.1127,4.1436,0.90217,0.1938
3.6652,1.309,3.1416,-0.035168,-0.31475,-0.13381,-1.5086,1.6677,3.2291,0.47351,1.1269
3.6652,1.3963,3.1416,0.048679,-0.59053,-0.0030929,-2.4091,2.1317,1.1793,0.80847,1.1986
3.6652,1.4835,3.1416,0.02862,-0.76002,-0.16258,-2.4082,2.0368,-0.9978,1.802,0.49948
3.6652,1.5708,3.1416,-0.072545,-0.8369,-0.3965,-1.3313,0.94925,-1.2609,1.035,-1.6621
3.6652,1.6581,3.1416,-0.22117,-0.86235,-0.62811,0.15556,-0.54056,-0.87271,-0.62138,-1.9311
3.6652,1.7453,3.1416,-0.21185,-0.94382,-0.68559,1.1352,-2.0051,1.6846,-1.8628,-1.3873
3.6652,1.8326,3.1416,-0.058697,-1.0602,-0.56226,1.0694,-2.774,3.972,-2.5841,-0.45269
3.6652,1.9199,3.1416,0.16425,-1.1664,-0.31165,0.13361,-2.6212,4.7808,-2.7275,0.55422
3.6652,2.0071,3.1416,0.362,-1.2103,-0.018867,-1.0929,-1.6562,3.8763,-2.3336,1.4127
3.6652,2.0944,3.1416,0.45754,-1.15,0.22788,-1.938,-0.21493,1.7397,-1.5928,1.9936
3.6652,2.1817,3.1416,0.4309,-0.97093,0.36587,-1.9463,1.2488,-0.68832,-0.89614,2.2535
3.6652,2.2689,3.1416,0.35805,-0.70271,0.3864,-1.1901,2.2724,-2.2652,-0.88703,2.2285
3.6652,2.3562,3.1416,0.44991,-0.43663,0.36332,-0.57927,2.4935,-1.9038,-2.5121,2.0284
3.6652,2.4435,3.1416,0.56183,-0.20017,0.37373,-0.45093,2.2663,-1.8516,0.082469,0.80661
3.6652,2.5307,3.1416,0.75369,-0.062882,0.50964,-1.58,1.5285,-2.2783,0.62069,-1.6085
3.6652,2.618,3.1416,0.81093,-0.074808,0.69265,-3.0303,0.83206,-3.2913,1.1505,-4.7482
3.6652,2.7053,3.1416,0.70032,-0.24154,0.84528,-4.0296,0.51572,-4.1598,1.5036,-7.2633
3.6652,2.7925,3.1416,0.49022,-0.52683,0.91748,-4.1779,0.72629,-4.2389,1.4161,-7.8373
3.6652,2.8798,3.1416,0.29006,-0.86287,0.88326,-3.4506,1.4448,-3.2195,0.80224,-5.7109
3.6652,2.9671,3.1416,0.18987,-1.1606,0.73737,-2.2006,2.5127,-1.3778,0.028335,-1.2074
3.6652,3.0543,3.1416,0.1997,-1.32,0.49194,-1.1615,3.6578,0.1751,0.18685,3.7418
3.6652,3.1416,3.1416,0.14775,-1.2609,0.12023,-1.2329,4.5026,-0.34167,1.0276,9.4511
3.6652,3.2289,3.1416,0.10261,-1.0699,-0.26263,-1.8174,5.0945,-1.7761,5.7877,6.1306
3.6652,3.3161,3.1416,-0.12272,-0.79197,-0.83434,-2.6307,5.098,-3.3703,6.5575,5.4183
3.6652,3.4034,3.1416,-0.2673,-0.53769,-1.3277,-2.9659,4.6032,-3.4667,5.3658,5.2938
3.6652,3.4907,3.1416,-0.23628,-0.35214,-1.5625,-2.675,3.7877,-1.9108,3.6914,4.6932
3.6652,3.5779,3.1416,-0.053296,-0.23582,-1.4535,-1.9671,2.8562,0.50499,2.4633,3.2975
3.6652,3.6652,3.1416,0.18737,-0.16567,-1.0185,-1.2062,1.9812,2.5972,2.0621,1.321
3.6652,3.7525,3.1416,0.36842,-0.11607,-0.3865,-0.70997,1.2431,3.3473,2.3209,-0.70021
3.6652,3.8397,3.1416,0.39732,-0.079948,0.1944,-0.54784,0.57014,2.4577,2.5255,-2.1199
3.6652,3.927,3.1416,0.25398,-0.089715,0.34893,-0.33908,-0.32101,0.90784,1.4163,-2.3931
3.6652,4.0143,3.1416,0.19888,-0.13506,0.37493,0.058151,-1.1629,-0.4994,1.25,-0.32785
3.6652,4.1015,3.1416,0.2625,-0.23661,0.13455,0.99601,-2.0209,-1.1178,1.4139,0.078626
3.6652,4.1888,3.1416,0.37606,-0.31255,-0.079109,1.8887,-2.2144,-1.4904,1.6044,0.1978
3.6652,4.2761,3.1416,0.44233,-0.31098,-0.17657,2.3122,-1.5732,-1.9321,1.2553,0.40428
3.6652,4.3633,3.1416,0.41162,-0.21679,-0.17669,2.1081,-0.31388,-2.4608,0.44434,0.35108
3.6652,4.4506,3.1416,0.2792,-0.046629,-0.15339,1.3735,1.1094,-2.9288,-0.38021,-0.48636
3.6652,4.5379,3.1416,0.082752,0.15622,-0.18234,0.45075,2.1546,-3.1547,-0.6729,-2.2663
3.6652,4.6251,3.1416,-0.10025,0.32686,-0.28769,-0.082441,2.3408,-3.0547,-0.064442,-4.2368
3.6652,4.7124,3.1416,-0.21538,0.39623,-0.345,0.47908,1.5967,-3.0092,1.2535,-4.7811
3.6652,4.7997,3.1416,-0.24403,0.42282,-0.41518,1.3823,0.34896,-2.8624,1.2142,-5.3662
3.6652,4.8869,3.1416,-0.31278,0.42872,-0.28484,2.5394,-0.74292,-3.3413,1.519,-4.3545
3.6652,4.9742,3.1416,-0.30859,0.47458,-0.13771,2.915,-1.4643,-3.5809,1.8383,-2.9395
3.6652,5.0615,3.1416,-0.18146,0.55764,-0.082138,2.1304,-1.7934,-3.129,1.923,-1.9107
3.6652,5.1487,3.1416,0.063969,0.63505,-0.15577,0.31254,-1.8218,-1.8993,1.61,-1.6397
3.6652,5.236,3.1416,0.37688,0.64727,-0.33037,-2.0571,-1.675,-0.12488,0.82712,-2.0651
3.6652,5.3233,3.1416,0.6687,0.5414,-0.51654,-4.294,-1.4328,1.6874,-0.40221,-2.6782
3.6652,5.4105,3.1416,0.82158,0.29456,-0.56848,-5.6611,-1.0501,2.804,-1.9534,-2.5088
3.6652,5.4978,3.1416,0.6968,-0.062742,-0.28878,-5.5205,-0.27722,2.3106,-3.5961,-0.1102
3.6652,5.5851,3.1416,0.54156,-0.42368,0.0012431,-4.7333,0.57331,1.2788,-0.31994,1.2005
3.6652,5.6723,3.1416,0.32722,-0.75375,0.31372,-3.1325,1.7233,-0.7271,1.2737,2.0794
3.6652,5.7596,3.1416,0.1902,-1.0082,0.42048,-1.4939,2.6637,-2.578,1.9592,2.6756
3.6652,5.8469,3.1416,0.16857,-1.1762,0.33256,-0.25035,2.9821,-3.6511,2.0181,2.3447
3.6652,5.9341,3.1416,0.25981,-1.2545,0.16459,0.37558,2.4292,-3.6915,1.6054,1.0103
3.6652,6.0214,3.1416,0.43164,-1.245,0.058246,0.34217,0.99174,-2.7699,0.84593,-0.91082
3.6652,6.1087,3.1416,0.63299,-1.1512,0.10563,-0.24141,-1.0338,-1.2407,-0.070019,-2.5839
3.6652,6.1959,3.1416,0.80487,-0.97658,0.27274,-1.1448,-2.9686,0.29968,-0.79041,-2.8307
3.6652,6.2832,3.1416,0.89123,-0.72118,0.32292,-2.0465,-3.6784,1.0551,-0.70548,-0.20445

3.7525,0.0,3.1416,0.68501,-0.56603,0.4953,-1.5463,-5.3079,-0.18461,-0.2926,-1.3565
3.7525,0.087266,3.1416,0.65919,-0.28565,0.50642,-2.0868,-5.2091,0.85895,-1.5058,0.51474
3.7525,0.17453,3.1416,0.54234,-0.043246,0.20619,-2.1472,-3.5568,1.3381,-2.1098,1.5437
3.7525,0.2618,3.1416,0.40055,0.11216,0.0042091,-1.9537,-1.4962,1.5552,-1.3089,0.80817
3.7525,0.34907,3.1416,0.28319,0.17076,0.05364,-1.7414,0.2942,1.5425,0.64224,-1.2543
3.7525,0.43633,3.1416,0.21834,0.15253,0.31705,-1.6947,1.5099,1.1997,2.8618,-3.4549
3.7525,0.5236,3.1416,0.20824,0.097694,0.63232,-1.8896,2.128,0.43219,4.2638,-4.4616
3.7525,0.61087,3.1416,0.22475,0.057262,0.7785,-2.2347,2.3145,-0.71153,3.9811,-3.4075
3.7525,0.69813,3.1416,0.20478,0.083537,0.54167,-2.4133,2.3316,-1.9021,1.7886,-0.49953
3.7525,0.7854,3.1416,0.045783,0.22062,-0.21913,-1.8245,2.4451,-2.3912,-1.4738,2.374
3.7525,0.87266,3.1416,-0.11928,0.37206,-0.87275,-1.0733,2.2366,-2.125,-0.95734,-1.9923
3.7525,0.95993,3.1416,-0.31974,0.52706,-1.3514,0.058341,1.8073,-0.61193,1.8023,-3.5921
3.7525,1.0472,3.1416,-0.39812,0.55765,-1.444,0.53638,1.4352,1.4038,3.473,-3.3507
3.7525,1.1345,3.1416,-0.32867,0.42865,-1.2309,0.031287,1.3661,3.1464,2.7318,-1.552
3.7525,1.2217,3.1416,-0.16664,0.1698,-0.87855,-1.2531,1.6437,4.0128,0.36423,0.72121
3.7525,1.309,3.1416,-0.0074918,-0.14943,-0.57225,-2.7698,2.1305,3.6917,-1.8696,2.2027
3.7525,1.3963,3.1416,0.053908,-0.4449,-0.449,-3.8185,2.529,2.2818,-2.3685,2.0581
3.7525,1.4835,3.1416,-0.035912,-0.64296,-0.53026,-3.7357,2.402,0.41039,-0.82405,0.50099
3.7525,1.5708,3.1416,-0.18639,-0.72598,-0.68568,-2.3685,1.3359,-0.43653,0.054673,-1.6161
3.7525,1.6581,3.1416,-0.37097,-0.74968,-0.83146,-0.53053,-0.15498,-0.9875,-0.84946,-2.1367
3.7525,1.7453,3.1416,-0.2889,-0.79405,-0.92223,0.62083,-1.8105,0.31832,-2.404,-1.7479
3.7525,1.8326,3.1416,-0.025162,-0.86871,-0.87519,0.46856,-2.9733,1.9147,-3.1933,-0.76526
3.7525,1.9199,3.1416,0.29014,-0.95091,-0.68163,-0.72259,-3.3274,2.8801,-2.7429,0.36765
3.7525,2.0071,3.1416,0.52427,-1.0015,-0.38445,-2.1937,-2.8406,2.8482,-1.2777,1.2059
3.7525,2.0944,3.1416,0.58429,-0.98092,-0.055737,-3.0795,-1.7078,1.9188,0.5199,1.4291
3.7525,2.1817,3.1416,0.45956,-0.86505,0.22568,-2.7957,-0.29302,0.56885,1.7515,0.96787
3.7525,2.2689,3.1416,0.26414,-0.66128,0.39672,-1.4269,0.92787,-0.43731,1.5446,0.1295
3.7525,2.3562,3.1416,0.27928,-0.42442,0.43245,-0.11403,1.4244,-0.13677,-0.70543,-0.27545
3.7525,2.4435,3.1416,0.3326,-0.21447,0.47127,0.60519,1.4567,-0.27724,1.7241,-0.7448
3.7525,2.5307,3.1416,0.53163,-0.093163,0.55558,-0.25031,0.8213,-0.99977,1.5829,-2.8411
3.7525,2.618,3.1416,0.65055,-0.15706,0.63723,-1.6422,0.12649,-2.5097,1.2936,-5.221
3.7525,2.7053,3.1416,0.6405,-0.41872,0.65279,-2.6887,-0.21314,-4.091,0.95247,-6.5082
3.7525,2.7925,3.1416,0.54617,-0.82114,0.5703,-2.9348,0.0098056,-4.9479,0.5136,-5.6834
3.7525,2.8798,3.1416,0.45043,-1.2603,0.38797,-2.3453,0.81113,-4.528,0.048218,-2.4834
3.7525,2.9671,3.1416,0.41894,-1.6079,0.1329,-1.2976,2.0307,-2.8449,0.0040413,2.1986
3.7525,3.0543,3.1416,0.44482,-1.7339,-0.14023,-0.57499,3.3481,-0.80071,1.4647,5.9134
3.7525,3.1416,3.1416,0.35844,-1.5655,-0.41566,-1.042,4.2856,-0.33164,2.9752,8.8043
3.7525,3.2289,3.1416,0.25218,-1.2305,-0.64244,-2.0722,4.9609,-0.554,6.6266,6.4402
3.7525,3.3161,3.1416,-0.034454,-0.84243,-1.0342,-3.033,5.0143,-1.6575,6.3706,5.414
3.7525,3.4034,3.1416,-0.22464,-0.54025,-1.4102,-3.2992,4.6248,-1.9513,3.9226,4.4644
3.7525,3.4907,3.1416,-0.21492,-0.36337,-1.6112,-2.8541,3.9741,-1.0151,0.88829,3.1335
3.7525,3.5779,3.1416,-0.027097,-0.28637,-1.5287,-2.0445,3.2176,0.72249,-1.4297,1.4992
3.7525,3.6652,3.1416,0.23975,-0.25384,-1.1351,-1.3364,2.454,2.4052,-2.2244,-0.091418
3.7525,3.7525,3.1416,0.4574,-0.21516,-0.51255,-1.07,1.6965,3.1707,-1.3771,-1.2897
3.7525,3.8397,3.1416,0.51647,-0.15927,0.11696,-1.2149,0.84269,2.5716,0.34933,-2.012
3.7525,3.927,3.1416,0.37454,-0.14949,0.36233,-1.1257,-0.35452,0.99741,1.1181,-2.7075
3.7525,4.0143,3.1416,0.29702,-0.1792,0.46742,-0.82131,-1.4688,-0.42018,1.7877,-0.279
3.7525,4.1015,3.1416,0.30555,-0.29233,0.27151,0.15923,-2.4955,-1.3173,1.9355,-0.11315
3.7525,4.1888,3.1416,0.37485,-0.37329,0.079167,1.1161,-2.7619,-1.8038,1.4975,-0.31816
3.7525,4.2761,3.1416,0.43753,-0.34706,-0.0036038,1.6165,-2.1507,-2.1216,0.26816,-0.096576
3.7525,4.3633,3.1416,0.45474,-0.19089,0.011597,1.52,-0.91731,-2.409,-1.3259,0.41105
3.7525,4.4506,3.1416,0.41387,0.07139,0.050556,0.93307,0.47032,-2.72,-2.5964,0.59863
3.7525,4.5379,3.1416,0.32634,0.3751,0.031418,0.16398,1.493,-3.0417,-2.9631,-0.13298
3.7525,4.6251,3.1416,0.22534,0.62037,-0.080346,-0.3223,1.741,-3.3136,-2.3242,-1.9035
3.7525,4.7124,3.1416,0.10307,0.69774,-0.155,-0.04659,1.2425,-3.5502,-0.8961,-1.6817
3.7525,4.7997,3.1416,0.024815,0.68519,-0.25702,0.40847,0.30999,-3.7232,-1.1027,-4.7845
3.7525,4.8869,3.1416,-0.17008,0.60534,-0.11287,0.86248,-0.45543,-3.9624,-1.1538,-3.664
3.7525,4.9742,3.1416,-0.29176,0.54818,0.060864,0.64729,-0.98708,-3.8882,-0.8109,-1.2928
3.7525,5.0615,3.1416,-0.24237,0.5351,0.12127,-0.36912,-1.2736,-3.3079,-0.091747,0.37574
3.7525,5.1487,3.1416,-0.005223,0.5419,0.0038598,-1.9383,-1.3316,-2.2042,0.78285,0.39951
3.7525,5.236,3.1416,0.36608,0.52184,-0.27267,-3.5872,-1.179,-0.72388,1.4424,-1.1607
3.7525,5.3233,3.1416,0.75845,0.42864,-0.60163,-4.7735,-0.8075,0.8334,1.4203,-3.2495
3.7525,5.4105,3.1416,1.0102,0.2395,-0.7836,-5.0415,-0.15555,2.0267,0.20686,-3.8247
3.7525,5.4978,3.1416,0.92185,-0.021822,-0.5216,-4.1781,0.91859,2.285,-2.6971,0.13413
3.7525,5.5851,3.1416,0.78776,-0.28936,-0.19374,-3.0004,1.9143,1.8678,-0.8836,1.5777
3.7525,5.6723,3.1416,0.56261,-0.54452,0.26079,-1.6188,2.9002,0.31328,0.15946,3.5055
3.7525,5.7596,3.1416,0.41553,-0.76751,0.51643,-0.52031,3.3927,-1.6804,0.94149,4.5817
3.7525,5.8469,3.1416,0.38086,-0.94426,0.53463,0.13166,3.0995,-3.4266,1.5246,3.8663
3.7525,5.9341,3.1416,0.43942,-1.055,0.41542,0.31455,1.9088,-4.3955,1.9081,1.693
3.7525,6.0214,3.1416,0.54272,-1.0796,0.31074,0.1021,-0.068513,-4.3007,2.0436,-0.84997
3.7525,6.1087,3.1416,0.63726,-1.0036,0.33759,-0.38003,-2.456,-3.1855,1.8513,-2.44
3.7525,6.1959,3.1416,0.68882,-0.82326,0.49128,-0.99873,-4.5692,-1.5091,1.2351,-2.0399
3.7525,6.2832,3.1416,0.70672,-0.55156,0.55871,-1.6578,-5.3732,-0.23281,0.098048,0.58211

3.8397,0.0,3.1416,0.52097,-0.23253,0.71926,-1.362,-5.5786,-1.6929,1.0492,-1.1657
3.8397,0.087266,3.1416,0.50593,-0.013251,0.70085,-1.6777,-5.7125,-0.26019,-0.63909,-0.096268
3.8397,0.17453,3.1416,0.47159,0.13704,0.39444,-1.5163,-4.2755,0.75608,-1.8295,0.23426
3.8397,0.2618,3.1416,0.43594,0.18632,0.15665,-1.0614,-2.1494,1.4926,-1.1738,-0.32338
3.8397,0.34907,3.1416,0.41531,0.13832,0.13167,-0.60101,0.035963,1.8702,0.97717,-1.412
3.8397,0.43633,3.1416,0.4174,0.023638,0.30303,-0.42028,1.8733,1.7284,3.3331,-2.4171
3.8397,0.5236,3.1416,0.43416,-0.10922,0.54547,-0.69335,3.1479,0.96029,4.4231,-2.7166
3.8397,0.61087,3.1416,0.43485,-0.2027,0.6767,-1.3756,3.8083,-0.35289,3.3552,-1.9295
3.8397,0.69813,3.1416,0.35892,-0.1991,0.50922,-2.0957,3.9364,-1.8068,0.57532,-0.16583
3.8397,0.7854,3.1416,0.10906,-0.049489,-0.09789,-2.0478,3.7178,-2.5394,-1.3734,1.7246
3.8397,0.87266,3.1416,-0.1497,0.13615,-0.63821,-1.7436,3.1006,-2.5159,-0.86681,-1.2222
3.8397,0.95993,3.1416,-0.42218,0.34532,-1.0934,-0.82928,2.2356,-1.256,3.5476,-3.0968
3.8397,1.0472,3.1416,-0.51256,0.43499,-1.3087,-0.44078,1.5133,0.64832,6.1409,-3.3574
3.8397,1.1345,3.1416,-0.40264,0.3601,-1.3227,-0.99393,1.186,2.5562,5.0397,-2.1414
3.8397,1.2217,3.1416,-0.18006,0.14407,-1.2172,-2.322,1.2942,3.8981,1.2209,-0.35124
3.8397,1.309,3.1416,0.020751,-0.14626,-1.0851,-3.872,1.7008,4.2705,-2.8958,0.9085
3.8397,1.3963,3.1416,0.077652,-0.42572,-0.99825,-4.9009,2.1241,3.5297,-4.8564,0.89425
3.8397,1.4835,3.1416,-0.060105,-0.61589,-0.97547,-4.6722,2.1727,1.886,-3.5804,-0.2138
3.8397,1.5708,3.1416,-0.23731,-0.687,-1.0045,-2.9686,1.4677,0.26198,-1.0953,-1.6439
3.8397,1.6581,3.1416,-0.4369,-0.69681,-1.012,-0.75443,0.35836,-1.4483,-1.2544,-2.1091
3.8397,1.7453,3.1416,-0.27891,-0.7005,-1.1149,0.70898,-1.0935,-1.631,-2.7617,-2.2377
3.8397,1.8326,3.1416,0.081475,-0.72158,-1.1574,0.63241,-2.3833,-0.85878,-3.499,-1.3323
3.8397,1.9199,3.1416,0.46274,-0.75487,-1.0621,-0.72046,-3.1695,0.27036,-2.7393,0.26525
3.8397,2.0071,3.1416,0.70115,-0.77795,-0.81714,-2.4788,-3.281,1.2352,-0.75754,1.6756
3.8397,2.0944,3.1416,0.69482,-0.76278,-0.46349,-3.6106,-2.7262,1.6939,1.559,1.9838
3.8397,2.1817,3.1416,0.44787,-0.68713,-0.081517,-3.368,-1.7009,1.5867,3.1003,0.74133
3.8397,2.2689,3.1416,0.11447,-0.54614,0.2218,-1.7336,-0.59634,1.2383,2.9231,-1.5324
3.8397,2.3562,3.1416,0.042931,-0.36382,0.32596,0.13406,-0.007844,1.4604,0.64013,-2.8482
3.8397,2.4435,3.1416,0.039025,-0.21007,0.41788,1.423,0.15554,1.1468,2.9597,-2.2524
3.8397,2.5307,3.1416,0.25931,-0.13536,0.48539,1.0761,-0.42137,0.23598,1.8727,-3.3331
3.8397,2.618,3.1416,0.46556,-0.26145,0.49678,0.034276,-1.1288,-1.5884,0.44466,-4.2002
3.8397,2.7053,3.1416,0.5832,-0.60196,0.39555,-0.84374,-1.5003,-3.704,-0.69942,-3.9357
3.8397,2.7925,3.1416,0.62119,-1.0835,0.16588,-1.1108,-1.2773,-5.241,-1.3478,-1.9757
3.8397,2.8798,3.1416,0.62617,-1.5771,-0.16697,-0.72299,-0.40866,-5.4521,-1.399,1.5678
3.8397,2.9671,3.1416,0.63659,-1.9301,-0.53635,-0.031282,0.94929,-4.083,-0.55959,5.5845
3.8397,3.0543,3.1416,0.63683,-1.9977,-0.83383,0.22678,2.4332,-1.7416,1.9589,7.6441
3.8397,3.1416,3.1416,0.48752,-1.7231,-0.98181,-0.67848,3.4715,-0.33384,3.7714,7.1389
3.8397,3.2289,3.1416,0.29593,-1.2654,-1.0136,-2.1445,4.2722,0.62784,5.1183,6.1005
3.8397,3.3161,3.1416,-0.043577,-0.79759,-1.1534,-3.258,4.4929,0.060416,3.8512,4.6812
3.8397,3.4034,3.1416,-0.26366,-0.47589,-1.3476,-3.5224,4.4078,-0.51611,1.2042,3.1547
3.8397,3.4907,3.1416,-0.2656,-0.32922,-1.4893,-3.0318,4.1669,-0.45879,-1.6607,1.8041
3.8397,3.5779,3.1416,-0.073083,-0.30548,-1.4646,-2.2167,3.8174,0.23628,-3.7752,0.8361
3.8397,3.6652,3.1416,0.21393,-0.31806,-1.2007,-1.5893,3.3248,1.172,-4.4865,0.29497
3.8397,3.7525,3.1416,0.46537,-0.2922,-0.71253,-1.4892,2.5944,1.7883,-3.5801,-0.023608
3.8397,3.8397,3.1416,0.56719,-0.21147,-0.14993,-1.8285,1.4924,1.6001,-1.401,-0.65853
3.8397,3.927,3.1416,0.46759,-0.16416,0.1548,-1.8378,-0.13262,0.43538,1.0235,-2.5693
3.8397,4.0143,3.1416,0.40044,-0.15898,0.3536,-1.6832,-1.6305,-0.57216,2.5672,-0.43693
3.8397,4.1015,3.1416,0.37576,-0.26296,0.29915,-0.88533,-2.8693,-1.4189,2.6151,-0.39638
3.8397,4.1888,3.1416,0.3932,-0.34523,0.23359,-0.11699,-3.2015,-1.9429,1.3777,-0.57249
3.8397,4.2761,3.1416,0.42081,-0.31392,0.24005,0.27278,-2.5935,-2.2776,-0.73728,-0.17272
3.8397,4.3633,3.1416,0.4463,-0.13546,0.30188,0.20407,-1.3655,-2.5616,-2.873,0.75156
3.8397,4.4506,3.1416,0.46826,0.16872,0.35174,-0.20432,-0.015663,-2.9008,-4.1817,1.6346
3.8397,4.5379,3.1416,0.48736,0.52547,0.32073,-0.70521,0.95499,-3.3304,-4.2831,1.726
3.8397,4.6251,3.1416,0.49765,0.81328,0.18742,-0.99335,1.2182,-3.7766,-3.7221,0.41988
3.8397,4.7124,3.1416,0.41424,0.88954,0.094766,-0.85212,0.92276,-4.0235,-2.2899,2.0888
3.8397,4.7997,3.1416,0.34002,0.84103,-0.027309,-0.68696,0.2455,-4.2136,-3.4315,-2.7604
3.8397,4.8869,3.1416,0.060417,0.67923,0.11816,-0.72372,-0.29171,-4.0894,-3.6751,-1.5928
3.8397,4.9742,3.1416,-0.16184,0.51543,0.2956,-1.3029,-0.77899,-3.7271,-3.1079,1.184
3.8397,5.0615,3.1416,-0.1847,0.39428,0.34014,-2.3508,-1.196,-3.1461,-1.9388,2.8335
3.8397,5.1487,3.1416,0.027509,0.31403,0.16948,-3.5333,-1.4479,-2.343,-0.47998,2.17
3.8397,5.236,3.1416,0.41837,0.24674,-0.2042,-4.4091,-1.4008,-1.325,0.87106,-0.56056
3.8397,5.3233,3.1416,0.85371,0.15848,-0.66238,-4.5835,-0.91808,-0.14403,1.6501,-3.8008
3.8397,5.4105,3.1416,1.1358,0.029586,-0.96826,-3.8614,0.1044,1.07,1.3445,-4.8015
3.8397,5.4978,3.1416,1.018,-0.12516,-0.75494,-2.4014,1.702,2.0751,-0.58868,0.25831
3.8397,5.5851,3.1416,0.85576,-0.27705,-0.41351,-0.98476,3.119,2.3659,-0.57953,1.0417
3.8397,5.6723,3.1416,0.59656,-0.42103,0.16226,0.028215,4.2642,1.4581,-0.56785,3.4961
3.8397,5.7596,3.1416,0.44082,-0.55612,0.57925,0.4524,4.6416,-0.42414,-0.48679,5.1607
3.8397,5.8469,3.1416,0.41328,-0.66927,0.74355,0.409,4.063,-2.6127,-0.016966,4.7475
3.8397,5.9341,3.1416,0.47227,-0.73603,0.71936,0.083181,2.5365,-4.384,0.91191,2.5889
3.8397,6.0214,3.1416,0.54768,-0.73073,0.64376,-0.33681,0.27273,-5.1532,2.096,-0.068209
3.8397,6.1087,3.1416,0.57896,-0.63667,0.64146,-0.72057,-2.3081,-4.6672,3.0323,-1.7675
3.8397,6.1959,3.1416,0.55317,-0.45623,0.7396,-1.0564,-4.5703,-3.1991,2.8938,-1.5484
3.8397,6.2832,3.1416,0.54295,-0.2211,0.78248,-1.5121,-5.6558,-1.7417,0.50425,0.34858

3.927,0.0,3.1416,0.42673,-0.042662,0.69617,-1.5214,-4.3922,-1.6922,3.1144,-0.80252
3.927,0.087266,3.1416,0.46888,0.10166,0.65803,-1.6437,-4.713,-0.41449,1.7176,-0.14723
3.927,0.17453,3.1416,0.51804,0.17322,0.38777,-1.3599,-3.762,0.58927,-0.35006,0.27845
3.927,0.2618,3.1416,0.55919,0.15806,0.16576,-0.7365,-2.0135,1.4588,-0.42269,0.10382
3.927,0.34907,3.1416,0.59378,0.066818,0.11502,-0.064481,0.080161,2.0603,1.4325,-0.59474
3.927,0.43633,3.1416,0.6269,-0.071283,0.23685,0.29691,2.1104,2.1489,3.6085,-1.4528
3.927,0.5236,3.1416,0.65444,-0.21444,0.44639,0.077089,3.7347,1.5308,4.1516,-1.9769
3.927,0.61087,3.1416,0.6502,-0.31429,0.60821,-0.74918,4.6987,0.22539,1.9549,-1.7037
3.927,0.69813,3.1416,0.5531,-0.32192,0.57192,-1.805,4.8582,-1.3722,-2.0488,-0.35877
3.927,0.7854,3.1416,0.2695,-0.2005,0.29526,-2.0561,4.186,-2.3377,-3.8591,1.1116
3.927,0.87266,3.1416,-0.06314,-0.031518,-0.14556,-2.1673,3.0799,-2.572,-2.9264,0.79019
3.927,0.95993,3.1416,-0.39879,0.15017,-0.52087,-1.3699,1.616,-1.6227,3.7165,-0.16417
3.927,1.0472,3.1416,-0.5288,0.22974,-0.84207,-0.9396,0.39027,0.063733,7.9785,-1.0655
3.927,1.1345,3.1416,-0.43286,0.17393,-1.1051,-1.3817,-0.28581,1.9772,7.2341,-1.5516
3.927,1.2217,3.1416,-0.21006,0.0074352,-1.2971,-2.6068,-0.33846,3.6081,2.5662,-1.5163
3.927,1.309,3.1416,-0.010069,-0.21068,-1.403,-4.1066,0.11523,4.511,-2.9902,-1.0422
3.927,1.3963,3.1416,0.035816,-0.4106,-1.4118,-5.1305,0.81414,4.3695,-6.2054,-0.33272
3.927,1.4835,3.1416,-0.11647,-0.5354,-1.3238,-4.8615,1.4,3.0597,-5.4109,0.35528
3.927,1.5708,3.1416,-0.26838,-0.61359,-1.3025,-2.8094,1.4399,1.1723,-2.5468,-0.28889
3.927,1.6581,3.1416,-0.43223,-0.6049,-1.1443,-0.29265,1.2975,-1.3436,-3.4641,-0.66365
3.927,1.7453,3.1416,-0.19636,-0.59599,-1.2015,1.6161,0.59137,-2.7426,-3.9042,-1.2129
3.927,1.8326,3.1416,0.22902,-0.59147,-1.2776,1.8478,-0.45133,-2.7316,-4.1463,-0.7682
3.927,1.9199,3.1416,0.63291,-0.5883,-1.2498,0.53059,-1.5242,-1.6214,-4.1023,0.55107
3.927,2.0071,3.1416,0.84301,-0.57884,-1.0648,-1.4782,-2.3218,-0.055364,-3.5435,1.8963
3.927,2.0944,3.1416,0.76527,-0.55388,-0.7334,-3.0597,-2.62,1.2628,-2.3275,2.249
3.927,2.1817,3.1416,0.42344,-0.50568,-0.32639,-3.3013,-2.3564,1.8406,-0.62609,0.9795
3.927,2.2689,3.1416,-0.0014372,-0.43096,0.030431,-1.9645,-1.7101,1.6683,0.84834,-1.5941
3.927,2.3562,3.1416,-0.13148,-0.33397,0.16088,0.047088,-1.1824,1.4907,0.61515,-3.6467
3.927,2.4435,3.1416,-0.17107,-0.26086,0.29133,1.6369,-0.92157,0.88728,3.5921,-1.6917
3.927,2.5307,3.1416,0.063252,-0.24563,0.37698,1.8473,-1.2741,-0.039548,1.784,-1.8951
3.927,2.618,3.1416,0.33694,-0.40487,0.38435,1.3202,-1.7387,-1.75,-0.78214,-2.2249
3.927,2.7053,3.1416,0.55486,-0.7519,0.24411,0.7385,-1.8902,-3.8495,-2.6616,-2.0156
3.927,2.7925,3.1416,0.69066,-1.2139,-0.063391,0.4616,-1.4957,-5.5624,-3.4371,-0.54895
3.927,2.8798,3.1416,0.75415,-1.6647,-0.5029,0.53207,-0.52413,-6.1014,-3.2523,2.4567
3.927,2.9671,3.1416,0.75876,-1.9572,-0.97898,0.68171,0.84364,-5.037,-2.3446,6.3566
3.927,3.0543,3.1416,0.68886,-1.956,-1.3308,0.33788,2.2046,-2.6674,-0.57829,9.0905
3.927,3.1416,3.1416,0.47065,-1.6625,-1.3701,-0.90121,3.116,-0.56589,4.1324,4.5974
3.927,3.2289,3.1416,0.19568,-1.1647,-1.2673,-2.5941,3.5697,1.2314,3.5607,5.606
3.927,3.3161,3.1416,-0.15672,-0.69326,-1.1807,-3.6269,3.5276,1.0955,1.5382,3.8862
3.927,3.4034,3.1416,-0.35458,-0.39674,-1.1842,-3.7181,3.4438,0.25136,-0.52806,1.9493
3.927,3.4907,3.1416,-0.32327,-0.28894,-1.2425,-3.0803,3.4752,-0.52707,-2.1929,0.88385
3.927,3.5779,3.1416,-0.10054,-0.30017,-1.2641,-2.1891,3.5639,-0.85905,-3.5384,0.75671
3.927,3.6652,3.1416,0.20847,-0.32841,-1.1551,-1.5514,3.5188,-0.69939,-4.7391,1.0143
3.927,3.7525,3.1416,0.47611,-0.29045,-0.87187,-1.4737,3.0976,-0.28081,-5.6275,0.88382
3.927,3.8397,3.1416,0.59723,-0.17301,-0.47457,-1.8307,2.0886,-0.0562,-5.259,-0.22547
3.927,3.927,3.1416,0.5798,-0.10981,-0.17921,-1.8771,0.53106,-0.43974,-1.3011,-2.2907
3.927,4.0143,3.1416,0.47135,-0.047738,0.073708,-1.7955,-1.1621,-1.1177,1.552,-1.409
3.927,4.1015,3.1416,0.41664,-0.15091,0.18938,-1.2823,-2.3429,-1.8331,2.9335,-0.97567
3.927,4.1888,3.1416,0.37292,-0.25982,0.30111,-0.87234,-2.572,-2.4471,2.0988,-0.58658
3.927,4.2761,3.1416,0.33786,-0.26915,0.4386,-0.78905,-1.9121,-2.9237,-0.26262,0.00014254
3.927,4.3633,3.1416,0.33064,-0.12946,0.56701,-1.0274,-0.74303,-3.2915,-2.7671,0.83988
3.927,4.4506,3.1416,0.37311,0.15113,0.62613,-1.4362,0.4237,-3.6039,-4.077,1.7771
3.927,4.5379,3.1416,0.4709,0.5053,0.56949,-1.8009,1.1305,-3.9004,-3.6403,2.421
3.927,4.6251,3.1416,0.59454,0.80484,0.4035,-1.9264,1.1589,-4.1679,-2.431,2.1211
3.927,4.7124,3.1416,0.59821,0.86653,0.31584,-1.8267,0.69393,-4.2677,0.50381,1.6927
3.927,4.7997,3.1416,0.58695,0.78927,0.16504,-1.6211,-0.0209,-4.378,-1.4693,-2.1469
3.927,4.8869,3.1416,0.28936,0.55719,0.27043,-1.609,-0.56538,-4.1634,-1.576,-0.64945
3.927,4.9742,3.1416,0.010415,0.29424,0.40484,-2.0101,-1.1672,-3.8546,-0.99676,1.6703
3.927,5.0615,3.1416,-0.07731,0.06723,0.40684,-2.7034,-1.8015,-3.5094,-0.46044,2.4287
3.927,5.1487,3.1416,0.080734,-0.099786,0.1943,-3.3716,-2.2811,-3.073,-0.29952,0.9903
3.927,5.236,3.1416,0.4355,-0.21116,-0.22203,-3.645,-2.3472,-2.4369,-0.50487,-1.9154
3.927,5.3233,3.1416,0.84872,-0.28528,-0.72495,-3.2454,-1.7595,-1.4994,-0.78086,-4.5771
3.927,5.4105,3.1416,1.1074,-0.34023,-1.0773,-2.1306,-0.3869,-0.22492,-0.60021,-4.6847
3.927,5.4978,3.1416,0.93797,-0.37938,-0.90826,-0.63811,1.702,1.2958,0.741,0.28715
3.927,5.5851,3.1416,0.73653,-0.40645,-0.57826,0.5119,3.5517,2.1556,-0.7876,-0.74854
3.927,5.6723,3.1416,0.44622,-0.43416,0.034519,0.82897,4.9379,1.8506,-1.232,0.56786
3.927,5.7596,3.1416,0.28345,-0.47159,0.52791,0.43009,5.3982,0.3516,-1.9357,2.3765
3.927,5.8469,3.1416,0.26535,-0.50636,0.77734,-0.30441,4.8684,-1.7198,-2.3098,3.3649
3.927,5.9341,3.1416,0.33756,-0.51442,0.81515,-1.0227,3.4691,-3.5967,-1.9596,2.9427
3.927,6.0214,3.1416,0.41935,-0.47157,0.75529,-1.4734,1.4726,-4.6024,-0.79903,1.1853
3.927,6.1087,3.1416,0.44871,-0.36497,0.71808,-1.578,-0.73207,-4.3859,0.83494,-1.2216
3.927,6.1959,3.1416,0.42744,-0.20469,0.75484,-1.5029,-2.6727,-3.1575,2.0678,-3.0388
3.927,6.2832,3.1416,0.46624,-0.035211,0.77264,-1.7313,-3.828,-1.9239,1.373,-2.5292

4.0143,0.0,3.1416,0.38219,0.064512,0.55918,-1.8362,-2.3216,-1.1418,2.7393,-0.78381
4.0143,0.087266,3.1416,0.50657,0.12714,0.50662,-1.8276,-2.7893,-0.28826,1.8566,-1.2415
4.0143,0.17453,3.1416,0.63953,0.12667,0.29834,-1.4941,-2.4409,0.45281,-0.16399,-0.82362
4.0143,0.2618,3.1416,0.74041,0.06784,0.12351,-0.75898,-1.2903,1.2956,-0.84838,-0.011593
4.0143,0.34907,3.1416,0.80437,-0.034235,0.074082,0.10349,0.44508,2.0744,0.25058,0.77548
4.0143,0.43633,3.1416,0.84269,-0.15648,0.16405,0.67153,2.4095,2.4466,2.299,1.2506
4.0143,0.5236,3.1416,0.86299,-0.27023,0.34863,0.57934,4.1742,2.0959,3.9281,1.3283
4.0143,0.61087,3.1416,0.84945,-0.34364,0.54347,-0.27947,5.3031,0.93527,3.9801,1.1943
4.0143,0.69813,3.1416,0.74307,-0.34409,0.64385,-1.5484,5.418,-0.68977,2.2543,1.3751
4.0143,0.7854,3.1416,0.43971,-0.25065,0.59728,-2.0754,4.3443,-1.8218,-0.010751,0.56925
4.0143,0.87266,3.1416,0.073875,-0.11972,0.39709,-2.4647,2.6018,-2.2515,-2.585,1.77
4.0143,0.95993,3.1416,-0.30336,-0.0021574,0.124,-1.7498,0.48923,-1.5652,-0.99576,0.21085
4.0143,1.0472,3.1416,-0.47427,0.028001,-0.28763,-1.225,-1.2794,-0.10187,1.9438,-1.9199
4.0143,1.1345,3.1416,-0.41512,-0.039177,-0.79407,-1.4665,-2.3208,1.7349,4.2418,-3.4038
4.0143,1.2217,3.1416,-0.22425,-0.17158,-1.288,-2.476,-2.5209,3.5053,4.7552,-3.7687
4.0143,1.309,3.1416,-0.050124,-0.31707,-1.6442,-3.8226,-1.9732,4.7628,3.2167,-3.0661
4.0143,1.3963,3.1416,-0.019366,-0.42557,-1.7653,-4.7864,-0.91701,5.0833,0.26223,-1.6469
4.0143,1.4835,3.1416,-0.16485,-0.47106,-1.6278,-4.5006,0.32352,4.0938,-2.5418,0.06113
4.0143,1.5708,3.1416,-0.27842,-0.48035,-1.4188,-2.3919,1.3794,1.7554,-1.9137,0.48298
4.0143,1.6581,3.1416,-0.3799,-0.4685,-1.1271,0.32064,2.1418,-1.1668,-3.026,0.77511
4.0143,1.7453,3.1416,-0.082428,-0.47028,-1.1502,2.6411,2.2238,-3.3607,-3.1115,-0.24288
4.0143,1.8326,3.1416,0.36798,-0.4621,-1.2601,3.2443,1.5544,-3.8652,-3.1006,-0.74561
4.0143,1.9199,3.1416,0.75244,-0.43772,-1.298,2.0855,0.35906,-2.757,-3.2258,-0.29206
4.0143,2.0071,3.1416,0.90949,-0.40225,-1.1769,-0.06154,-0.97645,-0.75543,-3.3007,0.66614
4.0143,2.0944,3.1416,0.76539,-0.36629,-0.88256,-2.0649,-2.0423,1.1741,-3.0004,1.2764
4.0143,2.1817,3.1416,0.36442,-0.33992,-0.47567,-2.8962,-2.5407,2.2153,-2.1411,0.77674
4.0143,2.2689,3.1416,-0.10081,-0.32683,-0.093151,-2.0913,-2.4226,2.097,-0.95949,-1.0123
4.0143,2.3562,3.1416,-0.29871,-0.29827,0.14091,-0.58781,-2.1644,1.5827,-0.057645,-0.76619
4.0143,2.4435,3.1416,-0.31249,-0.32782,0.2105,1.4383,-1.6995,0.59767,1.9259,-0.5257
4.0143,2.5307,3.1416,-0.07233,-0.37371,0.31901,2.0791,-1.7628,-0.32784,0.069462,-0.22575
4.0143,2.618,3.1416,0.24753,-0.55486,0.34108,2.0172,-1.8437,-1.8521,-2.0599,-0.38343
4.0143,2.7053,3.1416,0.54052,-0.88317,0.1948,1.7161,-1.6055,-3.8159,-2.8473,-0.83909
4.0143,2.7925,3.1416,0.74992,-1.2936,-0.14777,1.4247,-0.89384,-5.5859,-2.0682,-1.0883
4.0143,2.8798,3.1416,0.85098,-1.6741,-0.6501,1.182,0.25351,-6.397,-0.32759,-0.61416
4.0143,2.9671,3.1416,0.83308,-1.8957,-1.2006,0.82143,1.5978,-5.6963,1.5013,0.78117
4.0143,3.0543,3.1416,0.68189,-1.8427,-1.6024,-0.023654,2.6901,-3.4854,2.8383,2.6439
4.0143,3.1416,3.1416,0.37075,-1.495,-1.6292,-1.5053,2.9259,-1.0698,2.2672,1.5962
4.0143,3.2289,3.1416,0.01104,-1.0039,-1.441,-3.2687,2.8408,1.2845,-0.80883,3.6195
4.0143,3.3161,3.1416,-0.33026,-0.56973,-1.1719,-4.0535,2.3842,1.5209,-3.1172,3.0435
4.0143,3.4034,3.1416,-0.47324,-0.32152,-1.0035,-3.8503,2.1988,0.48901,-3.7752,1.8865
4.0143,3.4907,3.1416,-0.38071,-0.25786,-0.97362,-2.9986,2.4522,-0.98951,-3.1376,1.1619
4.0143,3.5779,3.1416,-0.11347,-0.2983,-1.0272,-1.9971,2.9809,-2.2289,-2.1832,1.1275
4.0143,3.6652,3.1416,0.21447,-0.33458,-1.0671,-1.3151,3.4347,-2.7872,-1.9021,1.533
4.0143,3.7525,3.1416,0.48068,-0.28186,-1.0045,-1.2025,3.4209,-2.5746,-2.6822,1.8689
4.0143,3.8397,3.1416,0.59909,-0.12999,-0.81014,-1.5013,2.6483,-1.961,-3.6964,1.6145
4.0143,3.927,3.1416,0.59583,-0.022354,-0.56699,-1.5576,1.2534,-1.7622,-2.1348,0.23844
4.0143,4.0143,3.1416,0.503,0.080023,-0.28121,-1.5218,-0.35652,-1.7741,-0.86919,-0.22583
4.0143,4.1015,3.1416,0.42872,-0.0043019,0.0084885,-1.3351,-1.3135,-2.2883,1.4362,-0.81332
4.0143,4.1888,3.1416,0.3315,-0.12864,0.31383,-1.3482,-1.334,-2.9954,2.4926,-0.81588
4.0143,4.2761,3.1416,0.23006,-0.18446,0.59779,-1.6446,-0.58665,-3.6744,1.9847,-0.14736
4.0143,4.3633,3.1416,0.17348,-0.10899,0.80184,-2.1278,0.49631,-4.1872,0.74574,0.85832
4.0143,4.4506,3.1416,0.21122,0.10716,0.87314,-2.6078,1.4063,-4.4726,-0.068436,1.6492
4.0143,4.5379,3.1416,0.36323,0.41238,0.79183,-2.888,1.7465,-4.5415,0.19525,1.6574
4.0143,4.6251,3.1416,0.59001,0.68648,0.59816,-2.8519,1.4193,-4.471,0.86159,0.50083
4.0143,4.7124,3.1416,0.68835,0.7535,0.46303,-2.5498,0.87803,-4.3169,2.6897,1.9173
4.0143,4.7997,3.1416,0.7681,0.6803,0.31489,-2.249,0.076093,-4.2619,-0.66969,-1.2977
4.0143,4.8869,3.1416,0.49835,0.42759,0.38429,-2.0408,-0.55094,-4.0413,-1.0789,-0.649
4.0143,4.9742,3.1416,0.19661,0.11473,0.46801,-2.1279,-1.3032,-3.8486,-0.6615,0.77574
4.0143,5.0615,3.1416,0.051777,-0.17941,0.42484,-2.4035,-2.1358,-3.6962,-0.51176,1.3372
4.0143,5.1487,3.1416,0.13581,-0.40937,0.18635,-2.5917,-2.7893,-3.4769,-0.89946,0.5806
4.0143,5.236,3.1416,0.41541,-0.55613,-0.23232,-2.3866,-2.9201,-3.0256,-1.4752,-1.0286
4.0143,5.3233,3.1416,0.76373,-0.62005,-0.72169,-1.5928,-2.2312,-2.1816,-1.4756,-2.3684
4.0143,5.4105,3.1416,0.97201,-0.61391,-1.0672,-0.26438,-0.60256,-0.8501,0.071595,-1.9242
4.0143,5.4978,3.1416,0.85113,-0.56113,-0.97115,0.89383,1.5566,0.64287,1.2467,1.3609
4.0143,5.5851,3.1416,0.54022,-0.4788,-0.63962,1.9692,3.8414,2.1509,1.6021,0.16524
4.0143,5.6723,3.1416,0.25155,-0.41136,-0.056085,1.6007,5.2344,2.2994,0.78151,1.3126
4.0143,5.7596,3.1416,0.10597,-0.37118,0.44127,0.42853,5.5791,1.2381,0.28961,2.6429
4.0143,5.8469,3.1416,0.10888,-0.34722,0.71791,-0.94196,4.9592,-0.48152,0.66062,3.128
4.0143,5.9341,3.1416,0.19754,-0.31685,0.78155,-2.0199,3.6229,-2.1416,1.7482,2.5796
4.0143,6.0214,3.1416,0.28832,-0.25771,0.72082,-2.5084,1.9077,-3.0946,3.0156,1.3562
4.0143,6.1087,3.1416,0.32397,-0.15953,0.64384,-2.3844,0.1653,-2.9995,3.8259,0.070341
4.0143,6.1959,3.1416,0.32091,-0.035969,0.61689,-1.9783,-1.3139,-2.0579,3.7318,-0.70417
4.0143,6.2832,3.1416,0.41649,0.063545,0.60301,-2.0534,-2.3761,-1.2504,2.7664,-0.72481

4.1015,0.0,3.1416,0.37373,-0.10369,0.14085,-2.0751,-1.423,1.1912,-1.0752,-0.29187
4.1015,0.087266,3.1416,0.56766,-0.068243,0.10016,-1.9961,-1.6424,1.3261,-1.7159,-0.16587
4.1015,0.17453,3.1416,0.74614,-0.053014,-0.031748,-1.642,-1.6559,1.3262,-3.1107,0.46372
4.1015,0.2618,3.1416,0.85786,-0.065672,-0.14946,-0.82102,-1.0802,1.6405,-3.553,1.4457
4.1015,0.34907,3.1416,0.90821,-0.10505,-0.18991,0.2199,0.13069,2.1793,-2.6771,2.3969
4.1015,0.43633,3.1416,0.92996,-0.16206,-0.12709,1.0267,1.7623,2.5637,-0.96631,2.8961
4.1015,0.5236,3.1416,0.9538,-0.22068,0.03332,1.1705,3.416,2.3743,0.73972,2.6779
4.1015,0.61087,3.1416,0.97904,-0.25888,0.25925,0.47929,4.5853,1.4007,1.7368,1.8268
4.1015,0.69813,3.1416,0.94419,-0.24952,0.49755,-0.72955,4.733,-0.10951,1.9485,0.9705
4.1015,0.7854,3.1416,0.71462,-0.17753,0.69997,-1.2887,3.519,-1.2133,2.4707,-2.0495
4.1015,0.87266,3.1416,0.4003,-0.074819,0.78431,-1.7311,1.5238,-1.714,0.58996,0.54688
4.1015,0.95993,3.1416,0.022347,-0.0090676,0.70647,-1.05,-0.82706,-1.2015,0.011672,-0.057916
4.1015,1.0472,3.1416,-0.21277,-0.015388,0.3382,-0.48505,-2.7655,-0.052634,1.1086,-1.8981
4.1015,1.1345,3.1416,-0.26545,-0.081523,-0.26254,-0.629,-3.8881,1.4083,3.0525,-3.6944
4.1015,1.2217,3.1416,-0.20153,-0.16892,-0.92687,-1.5383,-4.0771,2.879,4.4939,-4.7017
4.1015,1.309,3.1416,-0.13099,-0.2338,-1.4501,-2.8437,-3.4208,4.0493,4.2405,-4.5568
4.1015,1.3963,3.1416,-0.1465,-0.24824,-1.667,-3.8613,-2.1341,4.5707,1.9367,-3.1253
4.1015,1.4835,3.1416,-0.26206,-0.22124,-1.5269,-3.7026,-0.47982,4.0267,-1.2573,-0.34988
4.1015,1.5708,3.1416,-0.29336,-0.22063,-1.2686,-1.6368,1.2554,2.0672,-1.5564,1.8884
4.1015,1.6581,3.1416,-0.28747,-0.23124,-0.90365,1.077,2.7875,-0.46008,-2.2823,2.5685
4.1015,1.7453,3.1416,0.051303,-0.2837,-0.90072,3.7082,3.6454,-2.6775,-1.5252,1.5341
4.1015,1.8326,3.1416,0.47101,-0.314,-1.0183,4.7339,3.4717,-3.3037,-1.1073,0.45342
4.1015,1.9199,3.1416,0.77941,-0.30422,-1.0846,3.8986,2.3679,-2.2673,-1.5221,-0.041484
4.1015,2.0071,3.1416,0.85695,-0.26737,-1.0008,1.7997,0.72916,-0.2677,-2.4143,-0.018031
4.1015,2.0944,3.1416,0.66986,-0.23236,-0.74353,-0.52845,-0.92215,1.6651,-3.0604,0.093365
4.1015,2.1817,3.1416,0.28314,-0.22888,-0.3684,-2.0292,-2.1018,2.6095,-2.8489,-0.16406
4.1015,2.2689,3.1416,-0.12641,-0.2723,-0.012506,-2.0394,-2.5296,2.1922,-1.7603,-0.93681
4.1015,2.3562,3.1416,-0.2962,-0.32464,0.19869,-1.046,-2.4588,1.2798,-0.98439,0.057399
4.1015,2.4435,3.1416,-0.2901,-0.43064,0.25955,0.61474,-1.8952,-0.1833,0.76138,0.83205
4.1015,2.5307,3.1416,-0.070275,-0.52213,0.38557,1.3977,-1.514,-1.0759,-0.70241,1.5093
4.1015,2.618,3.1416,0.24253,-0.69219,0.45014,1.6237,-0.9411,-2.2749,-2.4261,1.6357
4.1015,2.7053,3.1416,0.55191,-0.95359,0.35672,1.5046,-0.003091,-3.8694,-3.0064,1.2073
4.1015,2.7925,3.1416,0.78422,-1.2612,0.056815,1.1536,1.285,-5.4428,-2.19,0.51507
4.1015,2.8798,3.1416,0.88692,-1.5342,-0.432,0.59612,2.732,-6.3553,-0.47725,-0.010371
4.1015,2.9671,3.1416,0.82703,-1.6786,-1.0081,-0.21943,3.9822,-6.0254,1.2748,0.04696
4.1015,3.0543,3.1416,0.58952,-1.6094,-1.4679,-1.4113,4.5279,-4.2129,2.2486,0.93341
4.1015,3.1416,3.1416,0.205,-1.3172,-1.5425,-2.7782,3.8402,-1.7673,1.254,-1.1271
4.1015,3.2289,3.1416,-0.21896,-0.91966,-1.3931,-4.1829,2.6624,0.79006,-1.2793,2.6488
4.1015,3.3161,3.1416,-0.51884,-0.58282,-1.0773,-4.3096,1.2103,1.4156,-3.4609,3.1533
4.1015,3.4034,3.1416,-0.57447,-0.39794,-0.81053,-3.5142,0.3644,0.55442,-3.9036,2.365
4.1015,3.4907,3.1416,-0.39563,-0.35087,-0.68141,-2.2936,0.35173,-1.0785,-2.7831,1.472
4.1015,3.5779,3.1416,-0.074821,-0.36596,-0.6859,-1.1548,0.94775,-2.7039,-1.1437,1.0253
4.1015,3.6652,3.1416,0.25999,-0.35007,-0.76223,-0.48338,1.6787,-3.6834,-0.20417,1.0918
4.1015,3.7525,3.1416,0.49257,-0.23654,-0.82552,-0.4126,2.0236,-3.7253,-0.66333,1.4083
4.1015,3.8397,3.1416,0.56566,-0.029089,-0.80251,-0.69222,1.6165,-3.0898,-2.0061,1.534
4.1015,3.927,3.1416,0.54909,0.12742,-0.66066,-0.7065,0.64737,-2.7528,-1.4893,0.99897
4.1015,4.0143,3.1416,0.45012,0.25847,-0.44299,-0.62744,-0.5161,-2.5547,-1.3189,-0.12151
4.1015,4.1015,3.1416,0.36862,0.18013,-0.10179,-0.5742,-0.89468,-3.1756,0.67397,-0.66112
4.1015,4.1888,3.1416,0.23941,0.017265,0.27989,-0.81073,-0.38197,-4.1394,2.2657,-0.52593
4.1015,4.2761,3.1416,0.083221,-0.12144,0.61592,-1.3616,0.74011,-5.0378,2.7167,0.070779
4.1015,4.3633,3.1416,-0.032505,-0.15739,0.8335,-2.0911,1.9844,-5.5713,2.2516,0.74375
4.1015,4.4506,3.1416,-0.032737,-0.056071,0.88958,-2.7828,2.8414,-5.5908,1.5404,1.071
4.1015,4.5379,3.1416,0.12597,0.15908,0.78721,-3.2188,2.9625,-5.1386,1.1791,0.72895
4.1015,4.6251,3.1416,0.41634,0.39268,0.592,-3.2586,2.3427,-4.4899,1.1703,-0.37214
4.1015,4.7124,3.1416,0.62127,0.47723,0.46642,-2.8804,1.5437,-4.1149,3.008,-0.72413
4.1015,4.7997,3.1416,0.81561,0.44832,0.34227,-2.3968,0.50595,-3.9915,-0.18986,-1.6391
4.1015,4.8869,3.1416,0.62971,0.23963,0.36351,-1.744,-0.34133,-4.0856,0.059704,-0.44462
4.1015,4.9742,3.1416,0.34644,-0.055496,0.37551,-1.2935,-1.2717,-4.2119,0.8794,0.88669
4.1015,5.0615,3.1416,0.15064,-0.35938,0.2823,-1.0609,-2.2107,-4.202,0.89325,1.4001
4.1015,5.1487,3.1416,0.1322,-0.61197,0.04836,-0.85273,-2.879,-3.9191,-0.10283,0.94098
4.1015,5.236,3.1416,0.28924,-0.77279,-0.29955,-0.41264,-2.9353,-3.2728,-1.4703,-0.063212
4.1015,5.3233,3.1416,0.53116,-0.8228,-0.67062,0.43196,-2.1201,-2.2338,-2.0575,-0.82045
4.1015,5.4105,3.1416,0.6818,-0.76637,-0.90818,1.6236,-0.39841,-0.84911,-0.52898,-0.39207
4.1015,5.4978,3.1416,0.56982,-0.64442,-0.80872,2.4247,1.6653,0.506,1.0575,0.96381
4.1015,5.5851,3.1416,0.30016,-0.48426,-0.53592,3.0402,3.7495,1.8756,1.835,0.6025
4.1015,5.6723,3.1416,0.076794,-0.36409,-0.0836,1.9643,4.6947,2.1044,1.2715,1.2375
4.1015,5.7596,3.1416,-0.017417,-0.29944,0.2855,0.10126,4.5439,1.4608,0.61441,1.6197
4.1015,5.8469,3.1416,0.009554,-0.27908,0.46744,-1.7672,3.5808,0.44306,0.34854,1.3195
4.1015,5.9341,3.1416,0.099299,-0.2772,0.47047,-3.061,2.2126,-0.39727,0.43642,0.47375
4.1015,6.0214,3.1416,0.1834,-0.26559,0.36829,-3.4797,0.85216,-0.63139,0.55902,-0.4671
4.1015,6.1087,3.1416,0.22383,-0.22582,0.25346,-3.0816,-0.19934,-0.12963,0.35636,-0.99185
4.1015,6.1959,3.1416,0.25339,-0.16144,0.19069,-2.3616,-0.86973,0.76235,-0.33192,-0.78149
4.1015,6.2832,3.1416,0.41612,-0.11012,0.17022,-2.33,-1.4335,1.0473,-1.2259,0.037971

4.1888,0.0,3.1416,0.38436,-0.33983,-0.23954,-1.9251,-1.3306,3.1314,-3.5436,0.15007
4.1888,0.087266,3.1416,0.6182,-0.29657,-0.26207,-1.9122,-1.1812,2.73,-4.1687,1.1105
4.1888,0.17453,3.1416,0.81374,-0.23045,-0.32752,-1.583,-1.3402,2.106,-4.8627,1.8833
4.1888,0.2618,3.1416,0.91345,-0.17571,-0.40091,-0.70643,-1.1772,1.9225,-4.7737,2.6199
4.1888,0.34907,3.1416,0.93378,-0.14895,-0.44767,0.4702,-0.44364,2.1851,-3.9399,3.1414
4.1888,0.43633,3.1416,0.92815,-0.15122,-0.43686,1.4665,0.79491,2.5205,-2.8604,3.1626
4.1888,0.5236,3.1416,0.94995,-0.17013,-0.3444,1.814,2.2263,2.455,-2.0672,2.5161
4.1888,0.61087,3.1416,1.0155,-0.18194,-0.1563,1.3015,3.3594,1.6931,-1.6965,1.3765
4.1888,0.69813,3.1416,1.0671,-0.15366,0.12809,0.21986,3.5916,0.39626,-1.0605,0.48476
4.1888,0.7854,3.1416,0.95076,-0.069103,0.48874,-0.2973,2.473,-0.51539,1.9347,-3.3138
4.1888,0.87266,3.1416,0.73554,0.048025,0.78752,-0.70692,0.57529,-0.95012,2.5107,0.42619
4.1888,0.95993,3.1416,0.40752,0.1085,0.90637,-0.10007,-1.6097,-0.43976,2.116,1.0173
4.1888,1.0472,3.1416,0.13469,0.094379,0.66085,0.41116,-3.3585,0.47318,2.1639,-0.31042
4.1888,1.1345,3.1416,-0.031614,0.029496,0.10117,0.28288,-4.3238,1.4807,2.7684,-2.42
4.1888,1.2217,3.1416,-0.11426,-0.04231,-0.58026,-0.55134,-4.4353,2.4168,3.3101,-4.2944
4.1888,1.309,3.1416,-0.16786,-0.079017,-1.1412,-1.7711,-3.8008,3.165,3.002,-5.0633
4.1888,1.3963,3.1416,-0.23632,-0.062215,-1.3819,-2.76,-2.6069,3.5659,1.455,-4.0306
4.1888,1.4835,3.1416,-0.31039,-0.018913,-1.2378,-2.696,-1.0202,3.3244,-0.75612,-0.70092
4.1888,1.5708,3.1416,-0.25246,-0.038534,-0.97217,-0.83648,0.84727,1.9611,-1.2631,2.3667
4.1888,1.6581,3.1416,-0.13457,-0.087866,-0.59999,1.6411,2.6251,0.1959,-1.2108,3.5867
4.1888,1.7453,3.1416,0.20516,-0.18801,-0.61245,4.2382,3.9116,-1.6109,-0.045841,2.7805
4.1888,1.8326,3.1416,0.53843,-0.25133,-0.7538,5.4395,4.1514,-2.1499,0.61408,1.482
4.1888,1.9199,3.1416,0.72519,-0.25418,-0.84451,4.8685,3.3108,-1.2587,0.31018,0.41429
4.1888,2.0071,3.1416,0.70631,-0.21599,-0.7827,2.9437,1.7139,0.48205,-0.65252,-0.25159
4.1888,2.0944,3.1416,0.49621,-0.17827,-0.54551,0.53412,-0.12095,2.1519,-1.6004,-0.638
4.1888,2.1817,3.1416,0.17551,-0.18368,-0.19047,-1.3845,-1.6443,2.8944,-1.8862,-0.90224
4.1888,2.2689,3.1416,-0.1163,-0.25506,0.14306,-2.074,-2.4397,2.3203,-1.2847,-0.9779
4.1888,2.3562,3.1416,-0.22384,-0.35058,0.32685,-1.6567,-2.5524,1.2495,-1.0189,0.068115
4.1888,2.4435,3.1416,-0.18146,-0.49169,0.37671,-0.53899,-1.9962,-0.36794,0.41321,1.7005
4.1888,2.5307,3.1416,0.0017835,-0.60114,0.50026,0.15797,-1.3019,-1.1577,-0.68738,2.568
4.1888,2.618,3.1416,0.27796,-0.74871,0.59251,0.49058,-0.18938,-2.0713,-2.2028,2.672
4.1888,2.7053,3.1416,0.57477,-0.94773,0.55868,0.46823,1.3669,-3.3611,-2.9721,2.1511
4.1888,2.7925,3.1416,0.81046,-1.1705,0.33717,0.081095,3.1822,-4.7927,-2.6034,1.263
4.1888,2.8798,3.1416,0.90869,-1.3635,-0.07757,-0.67218,4.9061,-5.8587,-1.2851,0.36654
4.1888,2.9671,3.1416,0.81349,-1.4632,-0.61204,-1.7568,6.0668,-5.9914,0.4023,-0.097213
4.1888,3.0543,3.1416,0.50412,-1.4107,-1.0908,-3.0739,6.1161,-4.7764,1.6744,0.37738
4.1888,3.1416,3.1416,0.058685,-1.2008,-1.2551,-4.1076,4.6421,-2.6138,1.5747,-2.6538
4.1888,3.2289,3.1416,-0.41738,-0.91697,-1.22,-4.9417,2.5222,-0.16564,0.16611,2.6144
4.1888,3.3161,3.1416,-0.6721,-0.67743,-0.98254,-4.2645,0.23512,0.82988,-1.6639,3.663
4.1888,3.4034,3.1416,-0.64065,-0.53977,-0.71138,-2.8006,-1.2104,0.44696,-2.2018,2.7054
4.1888,3.4907,3.1416,-0.37932,-0.48576,-0.50527,-1.2044,-1.567,-0.82048,-1.3484,1.2345
4.1888,3.5779,3.1416,-0.013862,-0.45471,-0.40493,0.015503,-1.1051,-2.2903,0.051924,0.12573
4.1888,3.6652,3.1416,0.31209,-0.37694,-0.40458,0.57114,-0.36999,-3.3233,0.88232,-0.25899
4.1888,3.7525,3.1416,0.4886,-0.20722,-0.46355,0.47044,0.061696,-3.5554,0.42477,0.031366
4.1888,3.8397,3.1416,0.49107,0.041851,-0.51795,0.092294,-0.17469,-3.1281,-0.96901,0.64049
4.1888,3.927,3.1416,0.44691,0.24256,-0.47098,0.08516,-0.79453,-2.9429,-1.0307,0.79467
4.1888,4.0143,3.1416,0.33531,0.40258,-0.36846,0.21594,-1.4978,-2.8467,-0.85008,-0.2637
4.1888,4.1015,3.1416,0.27197,0.35392,-0.076412,0.30085,-1.2513,-3.6979,0.51198,-0.6016
4.1888,4.1888,3.1416,0.15186,0.18211,0.27388,0.067893,-0.13132,-4.9352,1.7804,-0.45776
4.1888,4.2761,3.1416,-0.020881,-0.018646,0.57566,-0.52597,1.4736,-6.0278,2.3761,-0.058406
4.1888,4.3633,3.1416,-0.17699,-0.16384,0.75526,-1.3608,3.0299,-6.5629,2.23,0.38153
4.1888,4.4506,3.1416,-0.22594,-0.19709,0.78075,-2.22,4.027,-6.3333,1.5953,0.6572
4.1888,4.5379,3.1416,-0.099961,-0.10861,0.67048,-2.8557,4.1449,-5.4239,0.86198,0.57268
4.1888,4.6251,3.1416,0.20209,0.046398,0.50178,-3.0555,3.4223,-4.2997,0.36921,-0.060222
4.1888,4.7124,3.1416,0.48807,0.13642,0.41058,-2.647,2.4445,-3.8324,1.7033,-1.9148
4.1888,4.7997,3.1416,0.78365,0.15749,0.3339,-2.0355,1.1962,-3.7436,-0.56443,-1.7093
4.1888,4.8869,3.1416,0.7117,0.03424,0.31397,-1.0401,0.083197,-4.2292,0.2113,-0.48817
4.1888,4.9742,3.1416,0.48616,-0.18735,0.25409,-0.26086,-1.0585,-4.6297,1.1821,0.55751
4.1888,5.0615,3.1416,0.26683,-0.44993,0.11294,0.17525,-2.1033,-4.5981,1.1264,0.92402
4.1888,5.1487,3.1416,0.15251,-0.69392,-0.10465,0.43673,-2.7707,-4.0344,0.024987,0.62348
4.1888,5.236,3.1416,0.17424,-0.86648,-0.35687,0.81031,-2.7597,-3.0205,-1.3622,0.012436
4.1888,5.3233,3.1416,0.2884,-0.93072,-0.57416,1.5235,-1.883,-1.7547,-1.9206,-0.3796
4.1888,5.4105,3.1416,0.36997,-0.87467,-0.66839,2.567,-0.20225,-0.48665,-0.60429,-0.021598
4.1888,5.4978,3.1416,0.28383,-0.73536,-0.55214,3.1651,1.6254,0.41977,0.48668,0.32787
4.1888,5.5851,3.1416,0.088257,-0.55013,-0.33778,3.5778,3.351,1.256,1.2635,1.0409
4.1888,5.6723,3.1416,-0.033686,-0.41068,-0.046222,2.1343,3.8005,1.3052,0.87816,1.5833
4.1888,5.7596,3.1416,-0.052227,-0.34081,0.15594,-0.062531,3.1488,0.94573,0.1193,1.3391
4.1888,5.8469,3.1416,0.0068299,-0.33354,0.21094,-2.1203,1.823,0.59262,-0.59689,0.33585
4.1888,5.9341,3.1416,0.09194,-0.3631,0.1373,-3.4241,0.35243,0.59393,-1.1395,-0.98656
4.1888,6.0214,3.1416,0.15566,-0.39695,-0.002688,-3.7027,-0.78314,1.1277,-1.5754,-2.0063
4.1888,6.1087,3.1416,0.18446,-0.40782,-0.13552,-3.0954,-1.3039,2.0988,-2.0824,-2.1504
4.1888,6.1959,3.1416,0.22863,-0.38573,-0.20897,-2.2181,-1.2811,3.0355,-2.8613,-1.1253
4.1888,6.2832,3.1416,0.43204,-0.34998,-0.22467,-2.2303,-1.288,2.9864,-4.0493,0.85212

4.2761,0.0,3.1416,0.39533,-0.51043,-0.41536,-1.2817,-1.5241,3.6533,-3.1996,0.48486
4.2761,0.087266,3.1416,0.63638,-0.44853,-0.42795,-1.5078,-1.0826,3.0681,-4.0159,1.714
4.2761,0.17453,3.1416,0.82847,-0.33531,-0.44365,-1.2715,-1.2483,2.1581,-4.2981,2.4
4.2761,0.2618,3.1416,0.90853,-0.23025,-0.48411,-0.38985,-1.3131,1.7114,-3.7488,2.7465
4.2761,0.34907,3.1416,0.89751,-0.16365,-0.54601,0.84859,-0.92471,1.8174,-2.8458,2.7343
4.2761,0.43633,3.1416,0.86029,-0.14077,-0.60616,1.931,-0.038531,2.1466,-2.3389,2.2944
4.2761,0.5236,3.1416,0.86567,-0.14595,-0.6266,2.3669,1.1322,2.2305,-2.747,1.4819
4.2761,0.61087,3.1416,0.94623,-0.14666,-0.55967,1.9355,2.1655,1.742,-3.8547,0.64891
4.2761,0.69813,3.1416,1.0583,-0.097678,-0.35311,0.93194,2.4796,0.77474,-4.2092,0.61806
4.2761,0.7854,3.1416,1.0543,0.023728,0.026994,0.44696,1.5976,0.20346,-0.69415,-2.6421
4.2761,0.87266,3.1416,0.95385,0.18608,0.4103,0.093443,0.023231,-0.023673,2.0044,1.7728
4.2761,0.95993,3.1416,0.72065,0.28033,0.66482,0.57791,-1.7233,0.68129,2.9579,3.0475
4.2761,1.0472,3.1416,0.46024,0.28261,0.56321,0.96596,-3.0502,1.5434,3.0192,1.8912
4.2761,1.1345,3.1416,0.22325,0.21545,0.13215,0.81449,-3.724,2.2017,2.6786,-0.62402
4.2761,1.2217,3.1416,0.025555,0.12462,-0.4457,0.085514,-3.7545,2.5732,2.1583,-3.2562
4.2761,1.309,3.1416,-0.13156,0.056034,-0.92968,-0.94008,-3.2804,2.7175,1.5047,-4.7858
4.2761,1.3963,3.1416,-0.24126,0.032602,-1.1192,-1.7488,-2.4546,2.7004,0.68309,-4.209
4.2761,1.4835,3.1416,-0.27101,0.031115,-0.95178,-1.6806,-1.3298,2.4585,-0.32956,-0.93028
4.2761,1.5708,3.1416,-0.13891,-0.030955,-0.69842,-0.15112,0.19772,1.5842,-1.0199,1.6892
4.2761,1.6581,3.1416,0.067981,-0.12002,-0.36132,1.8703,1.7503,0.54632,-0.61577,3.4902
4.2761,1.7453,3.1416,0.36463,-0.23749,-0.42172,4.0366,3.0841,-0.75025,0.30718,3.229
4.2761,1.8326,3.1416,0.57176,-0.29994,-0.60621,5.0742,3.5574,-1.1825,0.94322,2.1528
4.2761,1.9199,3.1416,0.6154,-0.29064,-0.72652,4.6159,3.0284,-0.54115,1.0101,0.94547
4.2761,2.0071,3.1416,0.50102,-0.23666,-0.67892,2.9421,1.7134,0.77817,0.59914,-0.09037
4.2761,2.0944,3.1416,0.28754,-0.18606,-0.44358,0.72143,0.045508,2.0841,0.025329,-0.85128
4.2761,2.1817,3.1416,0.061463,-0.18504,-0.084032,-1.2478,-1.4667,2.6984,-0.32261,-1.2508
4.2761,2.2689,3.1416,-0.089068,-0.25505,0.2535,-2.297,-2.3809,2.2651,-0.13212,-1.0375
4.2761,2.3562,3.1416,-0.12847,-0.35085,0.42636,-2.3462,-2.6134,1.4044,-0.47938,-0.77113
4.2761,2.4435,3.1416,-0.054302,-0.48206,0.47736,-1.7705,-2.1415,0.054489,0.76609,1.8453
4.2761,2.5307,3.1416,0.082237,-0.58062,0.57973,-1.2862,-1.3338,-0.50838,-0.19239,2.6127
4.2761,2.618,3.1416,0.31189,-0.70242,0.67041,-0.96249,0.048182,-1.1813,-1.7895,2.3242
4.2761,2.7053,3.1416,0.59102,-0.86027,0.67687,-0.91823,1.9346,-2.2753,-2.9564,1.5459
4.2761,2.7925,3.1416,0.83264,-1.0356,0.5401,-1.265,4.0237,-3.6673,-3.1037,0.68771
4.2761,2.8798,3.1416,0.93746,-1.1904,0.2376,-2.0511,5.858,-4.9515,-2.1034,0.074477
4.2761,2.9671,3.1416,0.82497,-1.2786,-0.19351,-3.2053,6.9013,-5.5907,-0.27126,0.016575
4.2761,3.0543,3.1416,0.46441,-1.258,-0.63358,-4.4807,6.6144,-5.0685,1.6503,0.88103
4.2761,3.1416,3.1416,-0.029326,-1.1242,-0.88809,-5.1228,4.7357,-3.409,2.855,-2.8661
4.2761,3.2289,3.1416,-0.5491,-0.93662,-0.99444,-5.3869,2.1493,-1.3105,2.0977,2.9623
4.2761,3.3161,3.1416,-0.77069,-0.76834,-0.9251,-3.9987,-0.45545,-0.01745,0.69633,3.9794
4.2761,3.4034,3.1416,-0.67248,-0.65619,-0.73677,-1.9768,-2.1225,0.24894,0.13142,2.5786
4.2761,3.4907,3.1416,-0.34923,-0.5865,-0.498,-0.10011,-2.6616,-0.29995,0.55094,0.47035
4.2761,3.5779,3.1416,0.04445,-0.51769,-0.27644,1.1242,-2.3883,-1.2164,1.3242,-1.2401
4.2761,3.6652,3.1416,0.35063,-0.40276,-0.12602,1.4941,-1.863,-2.0123,1.5956,-1.9738
4.2761,3.7525,3.1416,0.46461,-0.21187,-0.074214,1.1451,-1.6314,-2.3553,0.83831,-1.5998
4.2761,3.8397,3.1416,0.39147,0.045154,-0.10927,0.58293,-1.9634,-2.2651,-0.59186,-0.35682
4.2761,3.927,3.1416,0.31557,0.27666,-0.12654,0.53728,-2.4219,-2.3733,-1.196,0.21092
4.2761,4.0143,3.1416,0.19223,0.46814,-0.14595,0.69792,-2.8027,-2.5265,-0.24648,-0.25837
4.2761,4.1015,3.1416,0.16693,0.48363,0.036609,0.93608,-2.0666,-3.5614,0.58083,-0.60165
4.2761,4.1888,3.1416,0.092695,0.35398,0.28762,0.90407,-0.46791,-4.9568,1.1383,-0.75715
4.2761,4.2761,3.1416,-0.054591,0.14249,0.50582,0.48159,1.5223,-6.159,1.3494,-0.6299
4.2761,4.3633,3.1416,-0.21927,-0.075143,0.62687,-0.2734,3.3546,-6.7083,1.2074,-0.17576
4.2761,4.4506,3.1416,-0.3091,-0.23075,0.6281,-1.1739,4.5405,-6.3652,0.77314,0.51464
4.2761,4.5379,3.1416,-0.23835,-0.2837,0.53322,-1.9528,4.7908,-5.2376,0.1738,1.1319
4.2761,4.6251,3.1416,0.028992,-0.24092,0.41703,-2.3124,4.1549,-3.9063,-0.39914,1.064
4.2761,4.7124,3.1416,0.35525,-0.1742,0.37764,-1.9126,3.161,-3.5154,0.053714,-1.3659
4.2761,4.7997,3.1416,0.71728,-0.12588,0.35984,-1.2664,1.8445,-3.5686,-0.91428,-1.4108
4.2761,4.8869,3.1416,0.76585,-0.1564,0.30899,-0.16628,0.54552,-4.4105,0.072471,-0.76041
4.2761,4.9742,3.1416,0.62974,-0.2782,0.18563,0.57328,-0.77126,-4.9688,0.82,-0.2091
4.2761,5.0615,3.1416,0.42685,-0.46931,0.00036558,0.77991,-1.9301,-4.7867,0.5872,-0.050407
4.2761,5.1487,3.1416,0.25003,-0.68588,-0.20458,0.68969,-2.6572,-3.864,-0.37833,-0.22796
4.2761,5.236,3.1416,0.15295,-0.87486,-0.37368,0.71319,-2.6933,-2.4974,-1.3044,-0.48633
4.2761,5.3233,3.1416,0.13587,-0.98652,-0.45654,1.2016,-1.9068,-1.1208,-1.3587,-0.52178
4.2761,5.4105,3.1416,0.13147,-0.98707,-0.42625,2.2128,-0.40638,-0.14591,-0.11219,-0.1332
4.2761,5.4978,3.1416,0.057009,-0.88747,-0.29798,2.8715,1.1717,0.20113,0.50001,0.0046552
4.2761,5.5851,3.1416,-0.074456,-0.73022,-0.13498,3.4411,2.5979,0.37468,0.89383,1.3669
4.2761,5.6723,3.1416,-0.098554,-0.59644,0.0211,2.0462,2.8147,0.21483,0.27495,2.0997
4.2761,5.7596,3.1416,-0.040158,-0.51926,0.091426,-0.061693,1.9811,0.045613,-0.66838,1.784
4.2761,5.8469,3.1416,0.054696,-0.50106,0.057979,-1.9413,0.54231,0.13785,-1.4758,0.57889
4.2761,5.9341,3.1416,0.13834,-0.52374,-0.055278,-3.001,-0.93934,0.65587,-1.9207,-0.98546
4.2761,6.0214,3.1416,0.18099,-0.55909,-0.20125,-3.0381,-1.9538,1.6042,-2.0156,-2.2157
4.2761,6.1087,3.1416,0.19031,-0.57905,-0.32859,-2.2789,-2.2126,2.7744,-2.0183,-2.4625
4.2761,6.1959,3.1416,0.23092,-0.56604,-0.40049,-1.4172,-1.8181,3.6915,-2.4371,-1.3286
4.2761,6.2832,3.1416,0.44391,-0.52328,-0.4136,-1.6547,-1.4327,3.5611,-4.037,1.1241

4.3633,0.0,3.1416,0.38773,-0.55045,-0.34031,-0.19586,-1.4991,2.6381,-0.7945,0.90009
4.3633,0.087266,3.1416,0.60955,-0.48132,-0.36008,-0.8273,-0.9561,2.1796,-1.9693,1.525
4.3633,0.17453,3.1416,0.7835,-0.34849,-0.33951,-0.76905,-1.0878,1.2818,-2.308,1.8476
4.3633,0.2618,3.1416,0.84292,-0.2235,-0.345,0.042522,-1.2465,0.77974,-1.548,1.8268
4.3633,0.34907,3.1416,0.80589,-0.14383,-0.40982,1.2421,-1.0735,0.84373,-0.40874,1.4618
4.3633,0.43633,3.1416,0.7374,-0.1172,-0.53437,2.2772,-0.47018,1.2298,0.043922,0.84958
4.3633,0.5236,3.1416,0.71154,-0.12571,-0.68634,2.6499,0.43258,1.5311,-0.96603,0.24331
4.3633,0.61087,3.1416,0.77373,-0.13006,-0.801,2.1588,1.3037,1.4286,-3.2891,0.11019
4.3633,0.69813,3.1416,0.90286,-0.073793,-0.78135,1.1404,1.642,0.94231,-5.2144,1.1895
4.3633,0.7854,3.1416,0.98395,0.077595,-0.51853,0.65933,1.0188,0.83669,-3.2778,-1.1341
4.3633,0.87266,3.1416,0.98842,0.27897,-0.19326,0.3781,-0.16792,0.93966,-0.20376,3.302
4.3633,0.95993,3.1416,0.87672,0.41477,0.10381,0.73865,-1.3955,2.0032,1.9232,4.4902
4.3633,1.0472,3.1416,0.67917,0.44242,0.11663,0.99673,-2.2502,3.0363,2.6634,3.126
4.3633,1.1345,3.1416,0.43251,0.37275,-0.16028,0.83368,-2.6266,3.5721,2.3035,0.34255
4.3633,1.2217,3.1416,0.17877,0.24708,-0.57649,0.26142,-2.6098,3.5263,1.4901,-2.5401
4.3633,1.309,3.1416,-0.035943,0.11448,-0.9205,-0.47252,-2.358,3.0556,0.86264,-4.2668
4.3633,1.3963,3.1416,-0.16256,0.0088796,-1.0144,-0.97995,-1.9847,2.4155,0.68737,-3.8986
4.3633,1.4835,3.1416,-0.15028,-0.07371,-0.80865,-0.82701,-1.4414,1.819,0.49022,-1.0644
4.3633,1.5708,3.1416,0.027691,-0.18344,-0.56971,0.28969,-0.45063,1.1226,-0.75143,0.44009
4.3633,1.6581,3.1416,0.28461,-0.30065,-0.28107,1.7014,0.64918,0.50351,-0.44952,2.59
4.3633,1.7453,3.1416,0.5011,-0.3959,-0.39744,3.1379,1.7534,-0.40732,-0.27207,2.9628
4.3633,1.8326,3.1416,0.56635,-0.41601,-0.63037,3.7448,2.2399,-0.81586,-0.010458,2.3222
4.3633,1.9199,3.1416,0.47467,-0.36402,-0.78241,3.2737,1.9221,-0.51602,0.34264,1.2248
4.3633,2.0071,3.1416,0.287,-0.27741,-0.74593,1.9127,0.93198,0.29623,0.69091,0.071999
4.3633,2.0944,3.1416,0.092563,-0.20639,-0.50198,0.11727,-0.39676,1.2089,0.9321,-0.83874
4.3633,2.1817,3.1416,-0.029663,-0.19212,-0.11913,-1.5589,-1.6462,1.7799,1.0557,-1.2619
4.3633,2.2689,3.1416,-0.049334,-0.245,0.24774,-2.6331,-2.4312,1.7229,1.2408,-0.95216
4.3633,2.3562,3.1416,-0.039777,-0.31221,0.43104,-2.9791,-2.643,1.3778,0.4555,-1.9151
4.3633,2.4435,3.1416,0.042196,-0.40246,0.4993,-2.8543,-2.2229,0.65135,1.5269,1.5113
4.3633,2.5307,3.1416,0.12474,-0.46857,0.57034,-2.6244,-1.4208,0.4564,0.42596,1.9364
4.3633,2.618,3.1416,0.31051,-0.56271,0.63306,-2.3563,-0.01846,0.032109,-1.4065,1.0264
4.3633,2.7053,3.1416,0.58092,-0.69646,0.65269,-2.2275,1.8701,-0.90886,-2.8749,-0.10981
4.3633,2.7925,3.1416,0.84224,-0.8526,0.5887,-2.4331,3.8971,-2.2864,-3.275,-0.80964
4.3633,2.8798,3.1416,0.97165,-0.99668,0.41279,-3.0922,5.5794,-3.759,-2.3409,-0.7453
4.3633,2.9671,3.1416,0.86331,-1.0888,0.1268,-4.1544,6.3977,-4.8295,-0.29092,0.18775
4.3633,3.0543,3.1416,0.47441,-1.0953,-0.21935,-5.3063,5.8949,-4.9514,2.1256,1.9822
4.3633,3.1416,3.1416,-0.053486,-1.0134,-0.5342,-5.6469,3.9934,-3.8851,4.2163,-2.158
4.3633,3.2289,3.1416,-0.60782,-0.89019,-0.76724,-5.5168,1.4518,-2.2817,3.5474,2.9944
4.3633,3.3161,3.1416,-0.81497,-0.76574,-0.90577,-3.6966,-0.89475,-0.81368,2.5692,3.6273
4.3633,3.4034,3.1416,-0.68031,-0.66824,-0.86158,-1.3644,-2.3253,0.099511,2.1122,1.9335
4.3633,3.4907,3.1416,-0.32376,-0.59314,-0.64426,0.63609,-2.7861,0.38142,2.1813,-0.46113
4.3633,3.5779,3.1416,0.080579,-0.5163,-0.32726,1.8056,-2.6393,0.17973,2.3239,-2.4387
4.3633,3.6652,3.1416,0.36477,-0.40715,-0.014016,1.9983,-2.4123,-0.2524,1.9969,-3.3308
4.3633,3.7525,3.1416,0.42742,-0.24178,0.19602,1.4315,-2.5461,-0.67502,0.93421,-2.8597
4.3633,3.8397,3.1416,0.29404,-0.016102,0.24129,0.69465,-3.1447,-0.98011,-0.48569,-1.0796
4.3633,3.927,3.1416,0.19039,0.22601,0.19268,0.60197,-3.5897,-1.3962,-1.6975,-0.36845
4.3633,4.0143,3.1416,0.058802,0.44677,0.072317,0.77558,-3.8005,-1.7931,-0.040038,-0.024981
4.3633,4.1015,3.1416,0.075315,0.55137,0.13303,1.2384,-2.7922,-2.837,0.43995,-0.56697
4.3633,4.1888,3.1416,0.064119,0.51046,0.27072,1.5388,-0.9849,-4.1828,0.32083,-1.2059
4.3633,4.2761,3.1416,-0.028161,0.34545,0.40514,1.4478,1.1086,-5.3573,0.011778,-1.3721
4.3633,4.3633,3.1416,-0.16946,0.10996,0.48443,0.93066,2.9771,-5.9185,-0.24229,-0.78949
4.3633,4.4506,3.1416,-0.27927,-0.12867,0.48977,0.11833,4.2056,-5.6133,-0.35582,0.45017
4.3633,4.5379,3.1416,-0.26561,-0.30793,0.43997,-0.72114,4.5699,-4.537,-0.39777,1.8124
4.3633,4.6251,3.1416,-0.062055,-0.38865,0.39604,-1.2111,4.131,-3.2912,-0.58667,2.2457
4.3633,4.7124,3.1416,0.26161,-0.37247,0.41573,-0.85657,3.3123,-3.126,-0.90585,0.41617
4.3633,4.7997,3.1416,0.64582,-0.32986,0.45524,-0.26961,2.1556,-3.4116,-0.59276,-0.48008
4.3633,4.8869,3.1416,0.80061,-0.28673,0.38311,0.68804,0.88996,-4.5357,0.26866,-0.68236
4.3633,4.9742,3.1416,0.77215,-0.31044,0.20981,1.0406,-0.44407,-5.1504,0.48074,-0.72374
4.3633,5.0615,3.1416,0.62705,-0.41993,-0.013412,0.64702,-1.6566,-4.7741,-0.075498,-0.79878
4.3633,5.1487,3.1416,0.4361,-0.59774,-0.21755,-0.1076,-2.4945,-3.5406,-0.87783,-0.88499
4.3633,5.236,3.1416,0.25798,-0.80203,-0.33885,-0.61999,-2.7264,-1.9492,-1.2003,-0.86412
4.3633,5.3233,3.1416,0.12302,-0.97857,-0.34184,-0.37712,-2.2293,-0.61363,-0.55071,-0.64357
4.3633,5.4105,3.1416,0.016949,-1.0728,-0.24235,0.73556,-1.0734,-0.011899,0.89193,-0.27773
4.3633,5.4978,3.1416,-0.08046,-1.0574,-0.12093,1.6698,0.26726,-0.10274,1.5748,-0.0060891
4.3633,5.5851,3.1416,-0.1891,-0.97058,-0.001355,2.6719,1.5223,-0.43646,1.4011,1.5454
4.3633,5.6723,3.1416,-0.15187,-0.8648,0.076851,1.6446,1.8737,-0.60682,0.15143,2.5347
4.3633,5.7596,3.1416,-0.038002,-0.77607,0.094676,-0.029694,1.305,-0.58467,-1.129,2.5143
4.3633,5.8469,3.1416,0.087782,-0.71778,0.052456,-1.4061,0.13552,-0.31254,-1.8092,1.5746
4.3633,5.9341,3.1416,0.17706,-0.68705,-0.035341,-1.9717,-1.1483,0.24663,-1.6619,0.16116
4.3633,6.0214,3.1416,0.20952,-0.671,-0.14531,-1.6397,-2.0631,1.0609,-0.85366,-1.1088
4.3633,6.1087,3.1416,0.20481,-0.65317,-0.25032,-0.74323,-2.2986,1.9805,0.0654,-1.6295
4.3633,6.1959,3.1416,0.23432,-0.6198,-0.32473,-0.029271,-1.8867,2.6893,0.17184,-0.98985
4.3633,6.2832,3.1416,0.43301,-0.56621,-0.34957,-0.65296,-1.3718,2.6564,-1.8211,0.84351

4.4506,0.0,3.1416,0.34411,-0.45778,-0.05627,1.1797,-0.93754,0.63113,1.8038,1.6067
4.4506,0.087266,3.1416,0.53122,-0.40663,-0.10336,0.027606,-0.50997,0.44943,0.20943,0.83704
4.4506,0.17453,3.1416,0.67571,-0.28824,-0.054156,-0.17644,-0.6513,-0.32692,-0.60307,0.57543
4.4506,0.2618,3.1416,0.71387,-0.1673,-0.0093846,0.47234,-0.85192,-0.83586,0.096095,0.3026
4.4506,0.34907,3.1416,0.65753,-0.08375,-0.044043,1.5145,-0.81329,-0.80104,1.6633,-0.1201
4.4506,0.43633,3.1416,0.56294,-0.05272,-0.19715,2.3593,-0.43313,-0.33489,2.8191,-0.55117
4.4506,0.5236,3.1416,0.49979,-0.064361,-0.46146,2.5172,0.2093,0.2585,2.3869,-0.66941
4.4506,0.61087,3.1416,0.52011,-0.083737,-0.77319,1.833,0.86805,0.68033,0.029868,-0.074373
4.4506,0.69813,3.1416,0.62723,-0.050691,-1.0017,0.71856,1.1453,0.83414,-3.0102,1.6132
4.4506,0.7854,3.1416,0.75431,0.08713,-0.95237,0.23955,0.7034,1.2665,-3.8277,-0.40229
4.4506,0.87266,3.1416,0.83545,0.27863,-0.80025,0.074405,-0.17619,1.7642,-2.5072,3.3709
4.4506,0.95993,3.1416,0.84433,0.42663,-0.55417,0.38268,-0.99216,3.2592,-0.37596,3.8738
4.4506,1.0472,3.1416,0.74002,0.47206,-0.48814,0.5799,-1.5018,4.6452,1.0256,2.1962
4.4506,1.1345,3.1416,0.53794,0.40857,-0.64176,0.45987,-1.6918,5.3299,1.4372,-0.44068
4.4506,1.2217,3.1416,0.29168,0.26391,-0.90648,0.083986,-1.6775,5.1356,1.3252,-2.8564
4.4506,1.309,3.1416,0.074793,0.081293,-1.1118,-0.32941,-1.6016,4.1993,1.3286,-4.083
4.4506,1.3963,3.1416,-0.037406,-0.099259,-1.1116,-0.51568,-1.5331,2.8738,1.7061,-3.5369
4.4506,1.4835,3.1416,0.013964,-0.25954,-0.87025,-0.27457,-1.3662,1.6273,1.7819,-1.1908
4.4506,1.5708,3.1416,0.20581,-0.40297,-0.63822,0.38692,-0.77588,0.7311,-0.43057,-0.51737
4.4506,1.6581,3.1416,0.46956,-0.5291,-0.38626,1.1336,-0.053678,0.099995,-0.33333,1.5506
4.4506,1.7453,3.1416,0.58309,-0.56911,-0.53944,1.7393,0.7096,-0.65283,-1.0595,2.2905
4.4506,1.8326,3.1416,0.51658,-0.51496,-0.8059,1.834,0.99315,-1.1387,-1.5088,1.9242
4.4506,1.9199,3.1416,0.32478,-0.39777,-0.98276,1.3334,0.65384,-1.2162,-1.2719,0.90281
4.4506,2.0071,3.1416,0.10501,-0.2682,-0.95687,0.35794,-0.18101,-0.92401,-0.4179,-0.23422
4.4506,2.0944,3.1416,-0.044861,-0.17691,-0.70549,-0.85003,-1.2209,-0.41451,0.71734,-1.0
4.4506,2.1817,3.1416,-0.068396,-0.15508,-0.297,-2.0078,-2.1193,0.11345,1.7438,-1.1013
4.4506,2.2689,3.1416,0.0073731,-0.1948,0.10845,-2.8745,-2.5811,0.48126,2.4294,-0.5795
4.4506,2.3562,3.1416,0.029247,-0.2288,0.31616,-3.3711,-2.5715,0.77567,1.5683,-2.6206
4.4506,2.4435,3.1416,0.081509,-0.27114,0.41274,-3.5858,-2.0431,0.85272,2.2577,1.1249
4.4506,2.5307,3.1416,0.10352,-0.29657,0.45352,-3.5921,-1.2131,1.1425,0.80901,1.1038
4.4506,2.618,3.1416,0.25301,-0.3599,0.47571,-3.3712,0.090496,1.0385,-1.1662,-0.40099
4.4506,2.7053,3.1416,0.52746,-0.4717,0.48731,-3.1144,1.7348,0.31573,-2.5721,-1.86
4.4506,2.7925,3.1416,0.823,-0.61217,0.4762,-3.0889,3.3874,-0.94775,-2.8063,-2.3887
4.4506,2.8798,3.1416,0.9934,-0.74493,0.41931,-3.505,4.6226,-2.4501,-1.7374,-1.6389
4.4506,2.9671,3.1416,0.90895,-0.83095,0.29168,-4.3822,5.0269,-3.7447,0.31687,0.31023
4.4506,3.0543,3.1416,0.51546,-0.84236,0.075645,-5.4158,4.305,-4.3188,2.6122,3.0606
4.4506,3.1416,3.1416,-0.028434,-0.7831,-0.25311,-5.6478,2.6038,-3.794,4.6267,-1.1447
4.4506,3.2289,3.1416,-0.60313,-0.69493,-0.56764,-5.4057,0.45475,-2.7212,3.9178,2.1982
4.4506,3.3161,3.1416,-0.81366,-0.60063,-0.90078,-3.5375,-1.2107,-1.2271,3.3644,2.4087
4.4506,3.4034,3.1416,-0.67547,-0.52524,-1.0243,-1.218,-2.0396,0.16848,3.0971,0.92412
4.4506,3.4907,3.1416,-0.317,-0.47166,-0.87914,0.72365,-2.1691,1.1461,2.9704,-1.1255
4.4506,3.5779,3.1416,0.081537,-0.4269,-0.52656,1.8086,-2.0083,1.5631,2.7138,-2.8865
4.4506,3.6652,3.1416,0.34947,-0.36829,-0.099573,1.9123,-2.0192,1.4296,2.083,-3.7516
4.4506,3.7525,3.1416,0.38691,-0.26964,0.24579,1.2689,-2.4983,0.88459,1.0103,-3.3292
4.4506,3.8397,3.1416,0.22605,-0.10749,0.37918,0.47589,-3.3578,0.17218,-0.24419,-1.413
4.4506,3.927,3.1416,0.10572,0.12168,0.32167,0.38463,-3.8218,-0.47779,-2.0263,-0.74422
4.4506,4.0143,3.1416,-0.029443,0.3608,0.13775,0.58008,-3.9534,-1.0002,-0.52903,0.32842
4.4506,4.1015,3.1416,0.013668,0.5554,0.10913,1.2908,-2.8985,-1.8212,-0.25889,-0.39651
4.4506,4.1888,3.1416,0.056473,0.62424,0.17117,1.9734,-1.2197,-2.8819,-0.67085,-1.4531
4.4506,4.2761,3.1416,0.026493,0.54645,0.26611,2.288,0.58063,-3.8704,-1.2266,-1.8984
4.4506,4.3633,3.1416,-0.06957,0.34666,0.35024,2.0946,2.0973,-4.4083,-1.4971,-1.3163
4.4506,4.4506,3.1416,-0.17277,0.080249,0.40107,1.4505,3.059,-4.2372,-1.2655,0.17889
4.4506,4.5379,3.1416,-0.19883,-0.18152,0.42447,0.60687,3.3659,-3.4055,-0.629,1.9386
4.4506,4.6251,3.1416,-0.06507,-0.36627,0.46188,0.0056279,3.1255,-2.4545,-0.10232,2.7761
4.4506,4.7124,3.1416,0.22137,-0.41329,0.53679,0.27549,2.6521,-2.6013,-0.58156,2.5402
4.4506,4.7997,3.1416,0.5847,-0.40422,0.6208,0.7331,1.9154,-3.1738,0.67402,1.2255
4.4506,4.8869,3.1416,0.81502,-0.32228,0.53436,1.3797,1.0038,-4.5132,1.176,0.32482
4.4506,4.9742,3.1416,0.8949,-0.2716,0.32691,1.1443,-0.074127,-5.1434,0.70934,-0.26108
4.4506,5.0615,3.1416,0.83942,-0.30596,0.074567,-0.028364,-1.1822,-4.6218,-0.28684,-0.57394
4.4506,5.1487,3.1416,0.68419,-0.43696,-0.14169,-1.5647,-2.1151,-3.2135,-1.0761,-0.63914
4.4506,5.236,3.1416,0.47342,-0.6421,-0.25793,-2.6494,-2.657,-1.5661,-0.98206,-0.50663
4.4506,5.3233,3.1416,0.24794,-0.87298,-0.24912,-2.6123,-2.6404,-0.38368,0.25442,-0.29185
4.4506,5.4105,3.1416,0.033208,-1.0634,-0.15103,-1.3159,-2.0046,-0.1015,2.1181,-0.2167
4.4506,5.4978,3.1416,-0.1266,-1.1509,-0.062425,-0.034976,-0.92675,-0.32353,3.5465,-0.015967
4.4506,5.5851,3.1416,-0.26635,-1.158,0.019454,1.4791,0.24273,-0.79194,2.8996,1.542
4.4506,5.6723,3.1416,-0.22247,-1.1021,0.087032,0.93615,1.0227,-0.62012,0.88161,2.6395
4.4506,5.7596,3.1416,-0.090802,-1.0084,0.14472,-0.13236,1.1053,-0.30837,-0.84777,2.9103
4.4506,5.8469,3.1416,0.051002,-0.89717,0.1836,-0.80112,0.57017,-0.06791,-1.4289,2.4234
4.4506,5.9341,3.1416,0.15077,-0.78432,0.18992,-0.68097,-0.269,0.083129,-0.69276,1.5143
4.4506,6.0214,3.1416,0.18905,-0.68122,0.15372,0.1511,-1.018,0.2236,0.94868,0.61743
4.4506,6.1087,3.1416,0.18636,-0.59479,0.077307,1.2221,-1.3552,0.43325,2.6123,0.097388
4.4506,6.1959,3.1416,0.21042,-0.52756,-0.016159,1.7331,-1.185,0.69669,3.0532,0.08109
4.4506,6.2832,3.1416,0.38344,-0.47775,-0.074121,0.62913,-0.79108,0.8073,0.77491,0.28946

4.5379,0.0,3.1416,0.25019,-0.28769,0.339,2.6442,0.12203,-1.4013,2.7121,2.6178
4.5379,0.087266,3.1416,0.39805,-0.27857,0.24746,0.95401,0.28418,-1.3408,0.85674,0.014844
4.5379,0.17453,3.1416,0.50241,-0.19633,0.31868,0.43467,0.051618,-2.1112,-0.52077,-0.9047
4.5379,0.2618,3.1416,0.51507,-0.082581,0.42991,0.82844,-0.20876,-2.7726,-0.042951,-1.2692
4.5379,0.34907,3.1416,0.4452,0.020205,0.46441,1.5905,-0.27739,-2.8888,1.981,-1.4778
4.5379,0.43633,3.1416,0.33734,0.078693,0.33567,2.1094,-0.075945,-2.3974,4.2872,-1.4759
4.5379,0.5236,3.1416,0.24953,0.078635,0.011688,1.9271,0.33864,-1.4807,5.3893,-1.0298
4.5379,0.61087,3.1416,0.2314,0.034834,-0.46085,0.95956,0.78025,-0.43612,4.31,-0.0019918
4.5379,0.69813,3.1416,0.30225,0.0011207,-0.93227,-0.28296,0.93965,0.45377,1.3139,1.3736
4.5379,0.7854,3.1416,0.43877,0.055444,-1.125,-0.71061,0.56529,1.3908,-1.8674,-1.4043
4.5379,0.87266,3.1416,0.55822,0.15921,-1.2006,-0.67435,-0.16222,2.2357,-3.4345,1.2693
4.5379,0.95993,3.1416,0.65284,0.26506,-1.0666,-0.27446,-0.79277,4.0846,-2.6191,1.0206
4.5379,1.0472,3.1416,0.6346,0.3122,-1.01,-0.005196,-1.1989,5.8826,-1.1641,-0.7001
4.5379,1.1345,3.1416,0.50152,0.27673,-1.1021,-0.0068593,-1.3842,6.9355,0.19157,-2.7246
4.5379,1.2217,3.1416,0.30858,0.16231,-1.2748,-0.19059,-1.4208,6.8991,1.3217,-4.1858
4.5379,1.309,3.1416,0.13875,-0.0092479,-1.396,-0.36324,-1.3866,5.7691,2.3224,-4.5366
4.5379,1.3963,3.1416,0.073957,-0.20735,-1.3461,-0.35216,-1.3029,3.8708,3.1212,-3.5686
4.5379,1.4835,3.1416,0.16608,-0.40203,-1.0942,-0.13009,-1.072,1.849,3.0869,-1.4314
4.5379,1.5708,3.1416,0.34645,-0.55069,-0.86241,0.071649,-0.49745,0.46215,-0.18849,-0.57551
4.5379,1.6581,3.1416,0.58145,-0.66618,-0.62295,0.21161,0.15332,-0.55841,-0.078229,1.0923
4.5379,1.7453,3.1416,0.58749,-0.63757,-0.77672,0.13655,0.61321,-1.3533,-1.4844,1.6198
4.5379,1.8326,3.1416,0.42098,-0.50036,-1.0466,-0.11684,0.51348,-1.9525,-2.7862,1.0037
4.5379,1.9199,3.1416,0.18286,-0.31392,-1.2328,-0.50832,-0.15327,-2.3464,-3.1283,-0.21743
4.5379,2.0071,3.1416,-0.017133,-0.14326,-1.2177,-0.99764,-1.1547,-2.5056,-2.2856,-1.2932
4.5379,2.0944,3.1416,-0.096255,-0.040686,-0.97091,-1.5482,-2.14,-2.4008,-0.52786,-1.5907
4.5379,2.1817,3.1416,-0.03447,-0.027506,-0.55343,-2.1303,-2.7619,-2.0228,1.5153,-0.92398
4.5379,2.2689,3.1416,0.089781,-0.075718,-0.12304,-2.7253,-2.7977,-1.4023,2.9898,0.11638
4.5379,2.3562,3.1416,0.081955,-0.097662,0.10702,-3.3025,-2.354,-0.57231,2.4247,-2.3312
4.5379,2.4435,3.1416,0.063842,-0.11174,0.2304,-3.7766,-1.4732,0.25745,2.4091,0.99546
4.5379,2.5307,3.1416,0.018662,-0.10513,0.25103,-3.9718,-0.43449,1.0792,0.64358,0.59215
4.5379,2.618,3.1416,0.1366,-0.13483,0.23862,-3.7667,0.82139,1.3966,-1.1438,-1.2004
4.5379,2.7053,3.1416,0.42083,-0.21107,0.23622,-3.3505,2.1322,1.0368,-2.0472,-2.7786
4.5379,2.7925,3.1416,0.7557,-0.31314,0.25977,-3.056,3.2125,0.081915,-1.8075,-3.2005
4.5379,2.8798,3.1416,0.97498,-0.40534,0.29767,-3.1909,3.7519,-1.2002,-0.63754,-2.1106
4.5379,2.9671,3.1416,0.93006,-0.45285,0.31029,-3.8705,3.5132,-2.4247,0.95315,0.33541
4.5379,3.0543,3.1416,0.55817,-0.43767,0.22953,-4.8495,2.4309,-3.1584,2.3335,3.5465
4.5379,3.1416,3.1416,0.024117,-0.37742,-0.066889,-5.19,0.91869,-2.9952,3.253,-0.37287
4.5379,3.2289,3.1416,-0.54749,-0.30866,-0.40453,-5.1228,-0.762,-2.3715,2.8905,0.57637
4.5379,3.3161,3.1416,-0.77253,-0.25035,-0.87359,-3.5884,-1.6017,-0.98174,2.8852,0.56097
4.5379,3.4034,3.1416,-0.66155,-0.22118,-1.1465,-1.6033,-1.6642,0.63021,2.9087,-0.16273
4.5379,3.4907,3.1416,-0.33346,-0.22391,-1.1067,0.10094,-1.2937,1.9818,2.7861,-1.2755
4.5379,3.5779,3.1416,0.042005,-0.24755,-0.79332,1.0882,-0.94349,2.7142,2.4508,-2.4025
4.5379,3.6652,3.1416,0.30198,-0.26949,-0.34509,1.2293,-1.0037,2.6549,1.8991,-3.1204
4.5379,3.7525,3.1416,0.34804,-0.25765,0.054838,0.71318,-1.6304,1.8796,1.1457,-2.9651
4.5379,3.8397,3.1416,0.20386,-0.17263,0.23467,0.057733,-2.5735,0.77512,0.17791,-1.4382
4.5379,3.927,3.1416,0.085029,0.021728,0.1768,0.065037,-2.9744,-0.00065242,-1.9566,-0.88489
4.5379,4.0143,3.1416,-0.046148,0.25832,-0.027035,0.32318,-3.0405,-0.48861,-1.7959,0.63003
4.5379,4.1015,3.1416,-0.0055699,0.51069,-0.081484,1.2674,-2.1245,-0.89668,-1.6079,-0.037008
4.5379,4.1888,3.1416,0.057939,0.66879,-0.024084,2.3057,-0.89091,-1.4996,-1.6758,-1.2464
4.5379,4.2761,3.1416,0.072023,0.68223,0.098862,3.0078,0.22294,-2.1783,-1.8749,-1.9584
4.5379,4.3633,3.1416,0.025324,0.54985,0.24273,3.1337,0.98013,-2.6337,-1.8868,-1.6893
4.5379,4.4506,3.1416,-0.047991,0.30939,0.37504,2.6609,1.3174,-2.6008,-1.4115,-0.4677
4.5379,4.5379,3.1416,-0.083703,0.027103,0.48587,1.8121,1.3185,-2.0616,-0.38164,1.2094
4.5379,4.6251,3.1416,-0.0030076,-0.21265,0.59838,1.0827,1.1875,-1.4596,0.82526,2.4203
4.5379,4.7124,3.1416,0.22738,-0.31306,0.71431,1.2223,1.1634,-1.9139,0.98102,4.14
4.5379,4.7997,3.1416,0.5371,-0.34779,0.82312,1.5153,1.0641,-2.7739,2.6469,3.4413
4.5379,4.8869,3.1416,0.8025,-0.26424,0.72649,1.8109,0.83905,-4.2883,2.7433,2.28
4.5379,4.9742,3.1416,0.97171,-0.17461,0.50066,1.0016,0.34131,-4.9564,1.6506,1.2892
4.5379,5.0615,3.1416,1.0173,-0.15076,0.23075,-0.86802,-0.42546,-4.398,0.13099,0.73316
4.5379,5.1487,3.1416,0.93393,-0.227,-0.0048818,-3.0561,-1.3422,-2.975,-0.94799,0.59378
4.5379,5.236,3.1416,0.73634,-0.40282,-0.15026,-4.5764,-2.2096,-1.4112,-0.89012,0.65833
4.5379,5.3233,3.1416,0.45693,-0.6456,-0.1874,-4.6528,-2.7833,-0.41376,0.55286,0.60648
4.5379,5.4105,3.1416,0.14368,-0.89344,-0.15197,-3.1726,-2.8088,-0.29358,2.9047,0.097553
4.5379,5.4978,3.1416,-0.10213,-1.0694,-0.11915,-1.6484,-2.0812,-0.2808,5.4548,-0.40741
4.5379,5.5851,3.1416,-0.31388,-1.1682,-0.071829,0.22285,-1.0293,-0.44856,4.7138,1.2445
4.5379,5.6723,3.1416,-0.31331,-1.1825,0.039252,0.043642,0.24902,0.42772,2.1921,2.1732
4.5379,5.7596,3.1416,-0.205,-1.1078,0.20935,-0.46561,1.1314,1.1729,0.087875,2.4156
4.5379,5.8469,3.1416,-0.070797,-0.96145,0.39703,-0.3984,1.4147,1.2881,-0.56884,2.2502
4.5379,5.9341,3.1416,0.034683,-0.77487,0.54586,0.48604,1.1896,0.76563,0.31954,2.0205
4.5379,6.0214,3.1416,0.088588,-0.58568,0.60615,1.9108,0.71497,-0.096599,2.154,1.9592
4.5379,6.1087,3.1416,0.10433,-0.43025,0.55661,3.2295,0.29255,-0.87983,3.8745,2.011
4.5379,6.1959,3.1416,0.13609,-0.33596,0.42608,3.5743,0.1413,-1.2299,4.1959,1.6568
4.5379,6.2832,3.1416,0.28334,-0.3136,0.31524,2.0041,0.27195,-1.0425,1.8437,-0.26282

4.6251,0.0,3.1416,0.096434,-0.14736,0.72407,4.002,1.1138,-2.3146,1.1335,3.5269
4.6251,0.087266,3.1416,0.20689,-0.18163,0.58014,1.9034,1.0259,-2.1614,-0.44495,-0.84655
4.6251,0.17453,3.1416,0.25805,-0.1242,0.65554,1.0896,0.66225,-3.19,-1.8321,-2.2717
4.6251,0.2618,3.1416,0.23562,0.0091738,0.82584,1.1662,0.30981,-4.28,-1.5161,-2.5417
4.6251,0.34907,3.1416,0.15793,0.16689,0.94466,1.5396,0.14256,-4.7721,0.48634,-2.392
4.6251,0.43633,3.1416,0.062386,0.28524,0.8823,1.618,0.22281,-4.4031,3.2021,-1.9329
4.6251,0.5236,3.1416,-0.0079877,0.31215,0.56441,1.0117,0.50234,-3.2411,5.2741,-1.0816
4.6251,0.61087,3.1416,-0.018069,0.23092,0.010614,-0.26591,0.82362,-1.6204,5.5343,0.0059211
4.6251,0.69813,3.1416,0.045876,0.083927,-0.62685,-1.5982,0.92102,-0.077213,3.5754,0.5023
4.6251,0.7854,3.1416,0.17265,-0.015402,-1.0073,-1.8699,0.57153,1.1498,0.20554,-3.2745
4.6251,0.87266,3.1416,0.29118,-0.072942,-1.2789,-1.5123,-0.10932,2.1136,-2.6658,-1.489
4.6251,0.95993,3.1416,0.39951,-0.058613,-1.2511,-0.83309,-0.76539,4.0283,-3.2962,-1.7289
4.6251,1.0472,3.1416,0.40809,-0.016753,-1.2263,-0.33238,-1.3021,6.0849,-2.5138,-2.9572
4.6251,1.1345,3.1416,0.31736,0.013583,-1.3046,-0.15664,-1.6534,7.5571,-0.96081,-4.352
4.6251,1.2217,3.1416,0.18431,0.0026317,-1.4505,-0.22753,-1.7743,7.9111,0.84677,-5.2929
4.6251,1.309,3.1416,0.088992,-0.06608,-1.5599,-0.37053,-1.6332,6.9147,2.4585,-5.3467
4.6251,1.3963,3.1416,0.10108,-0.19173,-1.5263,-0.4437,-1.2046,4.7469,3.4297,-4.254
4.6251,1.4835,3.1416,0.24634,-0.35219,-1.3074,-0.4663,-0.46163,2.1069,3.2607,-1.9152
4.6251,1.5708,3.1416,0.40763,-0.47469,-1.0834,-0.69518,0.50329,0.1948,-0.42435,0.083472
4.6251,1.6581,3.1416,0.5979,-0.56919,-0.84159,-0.9913,1.4169,-1.3395,-0.20598,1.6944
4.6251,1.7453,3.1416,0.51083,-0.48894,-0.96569,-1.3424,1.6664,-2.2076,-1.8128,1.3318
4.6251,1.8326,3.1416,0.28747,-0.29283,-1.2099,-1.5249,1.0571,-2.8097,-3.6504,-0.24987
4.6251,1.9199,3.1416,0.059503,-0.058647,-1.3882,-1.5033,-0.21522,-3.3238,-4.6073,-2.0048
4.6251,2.0071,3.1416,-0.072188,0.13644,-1.3838,-1.3694,-1.7199,-3.7613,-4.1148,-2.9421
4.6251,2.0944,3.1416,-0.059015,0.23544,-1.1585,-1.2814,-2.9483,-4.0243,-2.2068,-2.4712
4.6251,2.1817,3.1416,0.073852,0.22105,-0.76212,-1.4037,-3.4696,-3.9607,0.42036,-0.74825
4.6251,2.2689,3.1416,0.20602,0.13519,-0.34198,-1.8454,-3.0875,-3.4215,2.3485,0.97864
4.6251,2.3562,3.1416,0.13762,0.085925,-0.11248,-2.5314,-2.0671,-2.3616,2.1951,-1.0616
4.6251,2.4435,3.1416,0.020229,0.058844,0.017408,-3.2488,-0.6107,-1.0607,1.3535,1.018
4.6251,2.5307,3.1416,-0.098555,0.070864,0.030288,-3.5958,0.88268,0.22089,-0.2905,0.43205
4.6251,2.618,3.1416,-0.018589,0.071586,0.0061274,-3.3998,2.2838,1.0106,-1.449,-1.1262
4.6251,2.7053,3.1416,0.26285,0.051072,0.0037613,-2.8591,3.3599,1.1405,-1.6792,-2.4562
4.6251,2.7925,3.1416,0.62295,0.024565,0.054336,-2.3573,3.8594,0.67625,-1.1263,-2.8169
4.6251,2.8798,3.1416,0.88531,0.017211,0.15476,-2.2782,3.5954,-0.15394,-0.2654,-1.8936
4.6251,2.9671,3.1416,0.89178,0.048781,0.26116,-2.8197,2.5305,-1.0306,0.35531,0.23512
4.6251,3.0543,3.1416,0.57445,0.11839,0.28231,-3.8081,0.86064,-1.6139,0.37235,3.1305
4.6251,3.1416,3.1416,0.0885,0.18871,0.044564,-4.3856,-0.69951,-1.5432,-0.18795,-0.030282
4.6251,3.2289,3.1416,-0.44325,0.23533,-0.26737,-4.6522,-2.1259,-1.1704,0.33497,-1.023
4.6251,3.3161,3.1416,-0.68309,0.23599,-0.78682,-3.6954,-2.3118,0.067714,1.2617,-1.0842
4.6251,3.4034,3.1416,-0.62575,0.18883,-1.1521,-2.2748,-1.6868,1.6375,1.9606,-0.98033
4.6251,3.4907,3.1416,-0.36281,0.1025,-1.2187,-0.95824,-0.7763,2.9828,2.2157,-1.1142
4.6251,3.5779,3.1416,-0.034549,-0.0046984,-1.0039,-0.10396,-0.077176,3.6421,2.067,-1.5609
4.6251,3.6652,3.1416,0.21834,-0.10571,-0.63227,0.15619,0.066422,3.3655,1.651,-2.1038
4.6251,3.7525,3.1416,0.30286,-0.16563,-0.27996,-0.065813,-0.41282,2.2315,1.0407,-2.2696
4.6251,3.8397,3.1416,0.22197,-0.14262,-0.12007,-0.39688,-1.1812,0.76437,0.086412,-1.3651
4.6251,3.927,3.1416,0.13093,0.0032335,-0.17781,-0.18157,-1.3996,-0.065826,-2.0487,-0.90976
4.6251,4.0143,3.1416,0.019161,0.20807,-0.36064,0.20372,-1.3817,-0.41957,-3.7249,0.76918
4.6251,4.1015,3.1416,0.027041,0.44945,-0.3711,1.349,-0.72807,-0.39378,-3.28,0.46259
4.6251,4.1888,3.1416,0.064293,0.62394,-0.24854,2.6652,-0.13539,-0.54374,-2.2331,-0.6633
4.6251,4.2761,3.1416,0.081885,0.67786,-0.045054,3.6646,0.067963,-0.90403,-1.3162,-1.6895
4.6251,4.3633,3.1416,0.065953,0.59993,0.18626,4.0237,-0.15987,-1.2307,-0.69162,-1.9993
4.6251,4.4506,3.1416,0.031718,0.41396,0.40295,3.6458,-0.65603,-1.2434,-0.16938,-1.3334
4.6251,4.5379,3.1416,0.017412,0.17154,0.58494,2.7239,-1.1347,-0.86756,0.57542,0.15495
4.6251,4.6251,3.1416,0.078193,-0.055295,0.74621,1.8033,-1.269,-0.4767,1.785,1.8452
4.6251,4.7124,3.1416,0.25419,-0.1742,0.88113,1.7572,-0.84519,-1.1309,2.8988,4.7849
4.6251,4.7997,3.1416,0.49581,-0.23569,0.99509,1.8833,-0.22916,-2.209,4.4334,5.2083
4.6251,4.8869,3.1416,0.75448,-0.17392,0.89113,1.9274,0.43384,-3.8776,4.3136,4.0819
4.6251,4.9742,3.1416,0.97399,-0.077964,0.66102,0.78704,0.768,-4.6305,2.7918,2.7718
4.6251,5.0615,3.1416,1.1011,-0.014388,0.3876,-1.4285,0.59078,-4.129,0.63557,1.9326
4.6251,5.1487,3.1416,1.0952,-0.025755,0.13749,-3.89,-0.10235,-2.7855,-1.1754,1.6694
4.6251,5.236,3.1416,0.93826,-0.12906,-0.04612,-5.5409,-1.153,-1.3479,-1.7521,1.6997
4.6251,5.3233,3.1416,0.6442,-0.31419,-0.15075,-5.5891,-2.2553,-0.48267,-0.59935,1.5148
4.6251,5.4105,3.1416,0.26891,-0.54238,-0.20185,-3.9993,-2.9705,-0.35904,2.0814,0.54159
4.6251,5.4978,3.1416,-0.044987,-0.7553,-0.2316,-2.4772,-2.7289,0.1089,5.3905,-1.3931
4.6251,5.5851,3.1416,-0.32371,-0.91472,-0.2159,-0.60098,-1.9834,0.49888,5.1477,0.38532
4.6251,5.6723,3.1416,-0.38087,-1.0124,-0.043189,-0.74101,-0.4825,2.2357,2.8303,0.90867
4.6251,5.7596,3.1416,-0.32157,-0.99864,0.25752,-0.95321,0.9411,3.4991,0.79119,0.78032
4.6251,5.8469,3.1416,-0.22319,-0.87322,0.60582,-0.33015,1.8688,3.5417,0.044929,0.65479
4.6251,5.9341,3.1416,-0.13507,-0.67062,0.90202,1.2274,2.1994,2.4023,0.60868,1.0203
4.6251,6.0214,3.1416,-0.078214,-0.44557,1.0593,3.2391,2.0535,0.6182,1.8434,1.9815
4.6251,6.1087,3.1416,-0.044981,-0.25843,1.0358,4.8731,1.6763,-1.0618,2.7948,3.0419
4.6251,6.1959,3.1416,0.0012115,-0.16061,0.86702,5.175,1.3422,-1.965,2.5348,2.8865
4.6251,6.2832,3.1416,0.1262,-0.18002,0.69754,3.2962,1.2579,-1.7819,0.50212,-0.83553

4.7124,0.0,3.1416,-0.10469,-0.18361,1.0359,5.0751,1.0129,-1.421,-0.5505,2.8174
4.7124,0.087266,3.1416,-0.025925,-0.20898,0.84793,2.903,0.95317,-1.1743,-1.8419,-2.4375
4.7124,0.17453,3.1416,-0.038108,-0.11384,0.87512,1.9511,0.58882,-2.5304,-2.7087,-3.6804
4.7124,0.2618,3.1416,-0.10307,0.090302,1.0294,1.7237,0.2268,-4.1291,-2.3287,-3.6834
4.7124,0.34907,3.1416,-0.17615,0.33253,1.1687,1.6365,0.065447,-5.0889,-0.8319,-3.4908
4.7124,0.43633,3.1416,-0.21582,0.51749,1.1465,1.183,0.18981,-4.9819,1.0818,-3.1017
4.7124,0.5236,3.1416,-0.1932,0.56033,0.8618,0.098948,0.567,-3.8085,2.5248,-2.1528
4.7124,0.61087,3.1416,-0.10174,0.42176,0.30874,-1.4718,1.0415,-1.9724,2.8036,-0.60139
4.7124,0.69813,3.1416,0.033319,0.14298,-0.37365,-2.812,1.3306,-0.25482,1.801,0.59199
4.7124,0.7854,3.1416,0.14525,-0.11931,-0.85176,-2.4658,1.0197,0.20989,0.35837,-1.2193
4.7124,0.87266,3.1416,0.2369,-0.33682,-1.1658,-2.0231,0.58188,1.2641,-0.42935,0.17853
4.7124,0.95993,3.1416,0.25045,-0.40115,-1.1507,-0.89276,-0.14151,2.6766,-0.52364,0.40789
4.7124,1.0472,3.1416,0.16808,-0.33865,-1.0954,-0.023055,-0.89071,4.5394,-0.013761,-0.25829
4.7124,1.1345,3.1416,0.030042,-0.20249,-1.1288,0.35263,-1.4836,6.1978,1.0125,-1.4499
4.7124,1.2217,3.1416,-0.088954,-0.056703,-1.2451,0.2564,-1.7348,6.9804,2.3589,-2.8605
4.7124,1.309,3.1416,-0.11306,0.03987,-1.3611,-0.14939,-1.4987,6.42,3.6939,-4.1044
4.7124,1.3963,3.1416,0.0013076,0.049641,-1.3751,-0.67734,-0.7137,4.4753,4.5223,-4.5725
4.7124,1.4835,3.1416,0.23208,-0.027677,-1.2241,-1.2303,0.55459,1.7522,4.1589,-3.289
4.7124,1.5708,3.1416,0.36888,-0.042768,-1.0012,-1.9232,2.0625,-0.43608,-1.9152,-0.046863
4.7124,1.6581,3.1416,0.53004,-0.1271,-0.78249,-2.3903,3.2674,-2.1317,-2.4699,3.2979
4.7124,1.7453,3.1416,0.38049,-0.050567,-0.88846,-2.4018,3.284,-2.784,-3.8309,1.6555
4.7124,1.8326,3.1416,0.1385,0.14101,-1.1064,-1.8836,2.0977,-3.0527,-5.0835,-1.4691
4.7124,1.9199,3.1416,-0.043093,0.3721,-1.2709,-1.0053,0.11326,-3.3179,-5.5454,-3.8253
4.7124,2.0071,3.1416,-0.08123,0.56085,-1.2756,-0.074638,-2.0331,-3.7208,-4.8792,-4.3089
4.7124,2.0944,3.1416,0.033087,0.64245,-1.0833,0.56857,-3.6618,-4.2046,-3.2056,-2.8552
4.7124,2.1817,3.1416,0.23045,0.5926,-0.73797,0.65758,-4.2381,-4.5553,-1.2168,-0.33111
4.7124,2.2689,3.1416,0.35875,0.45083,-0.37533,0.10458,-3.5599,-4.4426,-0.28937,1.5719
4.7124,2.3562,3.1416,0.23101,0.33295,-0.19124,-0.80654,-2.0043,-3.5616,-0.52355,0.21777
4.7124,2.4435,3.1416,0.016615,0.24257,-0.098584,-1.8295,0.062961,-2.2472,-1.5821,0.375
4.7124,2.5307,3.1416,-0.18039,0.21675,-0.09034,-2.3476,2.1627,-0.75104,-2.0728,-0.15178
4.7124,2.618,3.1416,-0.16457,0.22885,-0.094365,-2.2453,3.9471,0.38609,-2.2963,-0.89394
4.7124,2.7053,3.1416,0.071371,0.27154,-0.062329,-1.7496,5.0603,0.94705,-2.4525,-1.4878
4.7124,2.7925,3.1416,0.41396,0.34682,0.026425,-1.256,5.2195,0.95868,-2.6638,-1.6613
4.7124,2.8798,3.1416,0.69631,0.45615,0.16102,-1.1559,4.2962,0.6121,-2.9985,-1.2203
4.7124,2.9671,3.1416,0.7654,0.59054,0.29518,-1.6626,2.3976,0.18316,-3.4942,-0.03535
4.7124,3.0543,3.1416,0.5495,0.72059,0.34338,-2.6381,-0.05245,-0.047251,-4.1803,1.9718
4.7124,3.1416,3.1416,0.17413,0.74828,0.11696,-3.3261,-2.2153,0.051985,-4.3997,-0.34463
4.7124,3.2289,3.1416,-0.26835,0.76472,-0.16312,-3.7976,-3.6781,0.44973,-3.3133,-2.944
4.7124,3.3161,3.1416,-0.51283,0.69512,-0.65954,-3.3562,-3.5066,1.64,-0.94562,-2.9904
4.7124,3.4034,3.1416,-0.53338,0.56223,-1.0417,-2.5267,-2.3659,3.0725,1.02,-2.3209
4.7124,3.4907,3.1416,-0.37897,0.3949,-1.1725,-1.6925,-0.91993,4.185,1.8642,-1.8734
4.7124,3.5779,3.1416,-0.14056,0.22538,-1.0587,-1.091,0.26735,4.5269,1.5441,-1.887
4.7124,3.6652,3.1416,0.081715,0.086599,-0.80132,-0.80784,0.82944,3.8813,0.40589,-2.1037
4.7124,3.7525,3.1416,0.21145,0.0094502,-0.54613,-0.77258,0.69551,2.3883,-1.1023,-1.9686
4.7124,3.8397,3.1416,0.22883,0.020114,-0.43389,-0.75325,0.18846,0.6677,-2.7176,-0.83178
4.7124,3.927,3.1416,0.20351,0.13733,-0.55082,-0.35143,0.12292,-0.058152,-4.6499,1.8513
4.7124,4.0143,3.1416,0.14704,0.27893,-0.58363,0.25065,0.037802,-0.46566,-6.5965,1.2743
4.7124,4.1015,3.1416,0.12012,0.42564,-0.49808,1.5445,0.31549,-0.2836,-4.763,0.96977
4.7124,4.1888,3.1416,0.098013,0.50464,-0.28514,3.0323,0.29369,-0.3087,-1.8857,-0.42196
4.7124,4.2761,3.1416,0.071563,0.4912,-0.014341,4.2007,-0.2369,-0.59751,0.53105,-1.8718
4.7124,4.3633,3.1416,0.044536,0.38985,0.25673,4.6686,-1.1848,-0.88424,1.9295,-2.4687
4.7124,4.4506,3.1416,0.030443,0.22628,0.48981,4.2834,-2.2598,-0.85189,2.441,-1.6743
4.7124,4.5379,3.1416,0.049377,0.039114,0.67323,3.2166,-3.0745,-0.40334,2.6288,0.42342
4.7124,4.6251,3.1416,0.12485,-0.12825,0.82927,2.0595,-3.2463,0.06758,3.23,2.8552
4.7124,4.7124,3.1416,0.26126,-0.20959,0.92721,1.7386,-2.6446,-0.47404,3.2528,4.889
4.7124,4.7997,3.1416,0.44492,-0.24671,1.0363,1.7132,-1.4931,-1.6164,4.3475,4.5863
4.7124,4.8869,3.1416,0.6642,-0.19733,0.93011,1.7181,-0.065814,-3.4033,4.4463,2.9497
4.7124,4.9742,3.1416,0.8765,-0.10594,0.70704,0.67485,1.0978,-4.2321,2.7055,1.1147
4.7124,5.0615,3.1416,1.0242,-0.011095,0.44616,-1.3189,1.6542,-3.7501,-0.35888,-0.12553
4.7124,5.1487,3.1416,1.0523,0.056096,0.20479,-3.4781,1.4607,-2.4003,-3.482,-0.38946
4.7124,5.236,3.1416,0.92663,0.073525,0.01611,-4.8186,0.5811,-0.9684,-5.262,0.22229
4.7124,5.3233,3.1416,0.65138,0.029603,-0.1133,-4.6469,-0.70931,-0.12878,-4.7713,1.0572
4.7124,5.4105,3.1416,0.28704,-0.075208,-0.2059,-3.0481,-1.9187,0.0091146,-2.1679,0.84067
4.7124,5.4978,3.1416,-0.0048428,-0.23898,-0.27266,-1.8196,-2.2948,0.72297,0.34155,-2.7757
4.7124,5.5851,3.1416,-0.25966,-0.39675,-0.28064,-0.37642,-2.2035,1.4218,1.2564,-1.5368
4.7124,5.6723,3.1416,-0.31451,-0.57575,-0.087213,-0.90313,-1.1959,3.6824,0.23281,-1.3633
4.7124,5.7596,3.1416,-0.28921,-0.67698,0.27182,-1.2445,-0.055735,5.3312,-0.72116,-1.6961
4.7124,5.8469,3.1416,-0.25253,-0.66695,0.70155,-0.46365,0.7935,5.4921,-0.89646,-1.838
4.7124,5.9341,3.1416,-0.23299,-0.56076,1.0838,1.4486,1.2082,4.2336,-0.45295,-1.243
4.7124,6.0214,3.1416,-0.22953,-0.40515,1.3127,3.8641,1.2436,2.2147,0.010934,0.19485
4.7124,6.1087,3.1416,-0.22235,-0.26153,1.3309,5.8084,1.0733,0.33208,-0.11149,1.8527
4.7124,6.1959,3.1416,-0.18356,-0.18907,1.1648,6.251,0.90811,-0.63413,-1.0049,2.0897
4.7124,6.2832,3.1416,-0.088004,-0.22776,0.96089,4.3959,0.91544,-0.37336,-2.0016,-2.0418

4.7997,0.0,3.1416,-0.31307,-0.28593,1.2629,5.7632,0.33657,0.36357,-4.4149,4.9676
4.7997,0.087266,3.1416,-0.26437,-0.28828,1.0475,3.7415,0.40405,0.62241,-4.1905,-2.038
4.7997,0.17453,3.1416,-0.34381,-0.13694,1.0043,2.755,0.069351,-1.0876,-2.5389,-3.9617
4.7997,0.2618,3.1416,-0.4524,0.14863,1.1038,2.2466,-0.29902,-3.2027,-0.78795,-3.3994
4.7997,0.34907,3.1416,-0.51276,0.47577,1.2307,1.6923,-0.44819,-4.6608,0.24079,-1.9826
4.7997,0.43633,3.1416,-0.47607,0.7216,1.2406,0.71829,-0.25196,-4.9041,0.17478,-0.6156
4.7997,0.5236,3.1416,-0.32901,0.77591,1.0175,-0.78219,0.27815,-3.8819,-0.96671,0.28748
4.7997,0.61087,3.1416,-0.10069,0.58413,0.5311,-2.5318,0.98184,-2.0535,-2.8299,0.56546
4.7997,0.69813,3.1416,0.1304,0.19027,-0.10589,-3.7523,1.539,-0.39072,-4.7836,0.073032
4.7997,0.7854,3.1416,0.22946,-0.22017,-0.58041,-3.0475,1.4587,-0.38103,-5.9768,-1.5563
4.7997,0.87266,3.1416,0.26094,-0.5616,-0.87854,-2.1674,1.1507,0.17393,-2.4271,1.2013
4.7997,0.95993,3.1416,0.13062,-0.6886,-0.82765,-0.57785,0.3786,0.91046,-0.48167,3.5755
4.7997,1.0472,3.1416,-0.090148,-0.60043,-0.71733,0.6487,-0.54701,2.3668,0.060693,3.7387
4.7997,1.1345,3.1416,-0.30864,-0.35908,-0.70139,1.1775,-1.319,4.0211,-0.077422,1.4115
4.7997,1.2217,3.1416,-0.42986,-0.055521,-0.79926,0.96369,-1.6206,5.14,-0.31818,-2.2767
4.7997,1.309,3.1416,-0.38619,0.21516,-0.94519,0.16171,-1.2125,5.081,-0.36559,-5.521
4.7997,1.3963,3.1416,-0.16698,0.37872,-1.0376,-0.96536,-0.019786,3.594,-0.34259,-6.5736
4.7997,1.4835,3.1416,0.15174,0.40661,-0.98826,-2.1364,1.7809,1.1234,-0.92808,-4.4771
4.7997,1.5708,3.1416,0.32727,0.36484,-0.87133,-3.0182,3.4788,-0.86071,-2.0775,-2.5341
4.7997,1.6581,3.1416,0.46341,0.29189,-0.69444,-3.5301,4.8217,-2.6162,-4.4293,1.2929
4.7997,1.7453,3.1416,0.27074,0.34944,-0.80646,-3.0443,4.5571,-3.1268,-5.3442,0.21531
4.7997,1.8326,3.1416,0.026707,0.51549,-1.0141,-1.7463,2.8526,-3.1347,-5.249,-2.3076
4.7997,1.9199,3.1416,-0.10457,0.72621,-1.1673,-0.04051,0.28455,-3.1406,-4.402,-4.134
4.7997,2.0071,3.1416,-0.060338,0.90187,-1.1701,1.5771,-2.364,-3.4061,-3.0334,-4.277
4.7997,2.0944,3.1416,0.13278,0.97272,-0.99183,2.6457,-4.3056,-3.9561,-1.4839,-2.7432
4.7997,2.1817,3.1416,0.37072,0.90489,-0.67839,2.866,-4.9513,-4.5814,-0.34508,-0.36959
4.7997,2.2689,3.1416,0.48399,0.72632,-0.36302,2.2278,-4.1124,-4.8412,-0.59876,1.338
4.7997,2.3562,3.1416,0.24962,0.55267,-0.27755,1.1365,-2.2032,-4.0656,-3.7565,0.36754
4.7997,2.4435,3.1416,0.024076,0.38794,-0.18375,0.052875,0.1863,-2.9916,-2.0925,-0.083918
4.7997,2.5307,3.1416,-0.23185,0.30821,-0.18634,-0.53918,2.6716,-1.404,-2.5712,-0.48683
4.7997,2.618,3.1416,-0.27949,0.30928,-0.16972,-0.54712,4.703,-0.058561,-2.3704,-0.43653
4.7997,2.7053,3.1416,-0.1061,0.39068,-0.10189,-0.21838,5.8234,0.76948,-1.6408,-0.24332
4.7997,2.7925,3.1416,0.1938,0.54488,0.019142,0.084899,5.715,1.075,-0.76043,-0.080999
4.7997,2.8798,3.1416,0.4758,0.75304,0.16858,0.02691,4.2844,1.0327,-0.20896,0.024338
4.7997,2.9671,3.1416,0.60307,0.98095,0.29815,-0.56082,1.7472,0.90746,-0.44276,0.20547
4.7997,3.0543,3.1416,0.50374,1.1748,0.33939,-1.5384,-1.2869,0.96406,-1.7696,0.76527
4.7997,3.1416,3.1416,0.2523,1.2604,0.17954,-2.2993,-3.5349,1.4718,-3.6398,0.1926
4.7997,3.2289,3.1416,-0.065493,1.2503,-0.05357,-2.8493,-5.1812,2.0413,-3.1701,-1.5279
4.7997,3.3161,3.1416,-0.29182,1.1168,-0.47028,-2.8169,-4.8505,3.2562,-1.6851,-2.1526
4.7997,3.4034,3.1416,-0.38438,0.90489,-0.8126,-2.5325,-3.3601,4.5224,0.35277,-2.1449
4.7997,3.4907,3.1416,-0.34743,0.66388,-0.97426,-2.1991,-1.4674,5.3057,2.2472,-1.9514
4.7997,3.5779,3.1416,-0.21658,0.4414,-0.9594,-1.9131,0.20768,5.2301,3.2933,-1.8848
4.7997,3.6652,3.1416,-0.043423,0.27711,-0.84119,-1.6833,1.2607,4.176,3.0018,-2.0073
4.7997,3.7525,3.1416,0.11975,0.1966,-0.72052,-1.4514,1.581,2.3784,1.3243,-2.013
4.7997,3.8397,3.1416,0.23522,0.20518,-0.68464,-1.1118,1.4294,0.52548,-1.1226,-1.1112
4.7997,3.927,3.1416,0.29518,0.28179,-0.76582,-0.53101,1.5161,-0.14334,-2.8321,2.091
4.7997,4.0143,3.1416,0.29679,0.35051,-0.73013,0.25459,1.3604,-0.4764,-4.2492,2.3373
4.7997,4.1015,3.1416,0.23897,0.36337,-0.53017,1.612,1.2612,-0.2636,-2.5896,1.8004
4.7997,4.1888,3.1416,0.14906,0.29979,-0.22188,3.1476,0.67535,-0.32422,-0.10435,0.096483
4.7997,4.2761,3.1416,0.062011,0.17723,0.1012,4.3582,-0.47957,-0.66152,1.7236,-1.3874
4.7997,4.3633,3.1416,0.0072299,0.026329,0.37982,4.8391,-2.005,-0.94799,2.3909,-1.8292
4.7997,4.4506,3.1416,0.0046752,-0.11957,0.5885,4.4052,-3.5272,-0.82254,2.1101,-0.99886
4.7997,4.5379,3.1416,0.060938,-0.23473,0.73516,3.2113,-4.6035,-0.18766,1.546,0.71413
4.7997,4.6251,3.1416,0.16534,-0.31149,0.86058,1.8735,-4.8276,0.4934,1.5518,2.2738
4.7997,4.7124,3.1416,0.29331,-0.36176,0.97056,1.4625,-3.9938,-0.065798,2.9619,3.6945
4.7997,4.7997,3.1416,0.42974,-0.38649,1.0721,1.415,-2.6054,-1.1719,3.8649,4.215
4.7997,4.8869,3.1416,0.60363,-0.36765,0.9681,1.4903,-0.76297,-2.9773,4.0192,2.9086
4.7997,4.9742,3.1416,0.78813,-0.30447,0.75448,0.6757,0.91416,-3.8157,2.8438,1.2071
4.7997,5.0615,3.1416,0.92784,-0.20426,0.50536,-0.95042,1.9871,-3.3328,0.68688,0.0060955
4.7997,5.1487,3.1416,0.96254,-0.081909,0.27225,-2.6826,2.2172,-2.003,-1.5898,-0.32255
4.7997,5.236,3.1416,0.85078,0.040657,0.083209,-3.6518,1.5864,-0.64602,-3.0263,0.082379
4.7997,5.3233,3.1416,0.59357,0.135,-0.057873,-3.2893,0.31675,0.056313,-2.9803,0.58406
4.7997,5.4105,3.1416,0.25799,0.16666,-0.1721,-1.79,-1.109,0.04329,-1.5419,0.060462
4.7997,5.4978,3.1416,0.00086626,0.095748,-0.30635,-0.57635,-1.9277,0.35869,0.050157,-3.0829
4.7997,5.5851,3.1416,-0.17731,-0.03851,-0.28721,-0.071402,-2.273,1.4997,0.39017,-1.6071
4.7997,5.6723,3.1416,-0.20048,-0.2597,-0.094894,-1.0549,-1.7643,4.0132,-0.61566,-0.99627
4.7997,5.7596,3.1416,-0.19429,-0.4468,0.28168,-1.6386,-1.0194,5.9249,-0.99488,-1.2634
4.7997,5.8469,3.1416,-0.22015,-0.53746,0.74873,-0.87616,-0.39568,6.279,-0.32474,-1.6395
4.7997,5.9341,3.1416,-0.28149,-0.52521,1.1862,1.186,-0.018699,5.1406,0.61489,-1.3604
4.7997,6.0214,3.1416,-0.348,-0.44255,1.4823,3.8356,0.14361,3.2098,0.66035,-0.067841
4.7997,6.1087,3.1416,-0.3797,-0.34398,1.5673,6.0221,0.20691,1.4362,-0.91712,1.7892
4.7997,6.1959,3.1416,-0.35116,-0.28907,1.4482,6.6836,0.29642,0.6329,-3.5926,2.5526
4.7997,6.2832,3.1416,-0.27561,-0.32554,1.2429,5.0745,0.47289,1.0909,-4.7685,-1.0459

4.8869,0.0,3.1416,-0.464,-0.50834,1.5152,5.736,-0.81463,2.0627,-4.025,6.3654
4.8869,0.087266,3.1416,-0.42085,-0.44003,1.3098,4.2333,-0.36869,2.6316,-4.7432,-0.64984
4.8869,0.17453,3.1416,-0.54139,-0.20474,1.1481,3.4218,-0.4508,1.1683,-1.6096,-2.1911
4.8869,0.2618,3.1416,-0.6698,0.14974,1.0945,2.7185,-0.61612,-0.80075,1.5195,-1.1656
4.8869,0.34907,3.1416,-0.69627,0.51778,1.098,1.7177,-0.55513,-2.2437,2.7746,0.41857
4.8869,0.43633,3.1416,-0.56362,0.77552,1.0501,0.23981,-0.10769,-2.6253,1.7847,1.3835
4.8869,0.5236,3.1416,-0.27379,0.82036,0.84438,-1.6197,0.72296,-1.9093,-0.81077,1.3121
4.8869,0.61087,3.1416,0.10557,0.61052,0.43531,-3.4418,1.7562,-0.56068,-3.8507,0.47883
4.8869,0.69813,3.1416,0.43461,0.20462,-0.10287,-4.4353,2.6202,0.45211,-6.1404,-0.21947
4.8869,0.7854,3.1416,0.4947,-0.1988,-0.51713,-3.388,2.7375,-0.34518,-6.94,0.66732
4.8869,0.87266,3.1416,0.42855,-0.5246,-0.73698,-2.0779,2.5319,-0.65847,-1.0101,3.5613
4.8869,0.95993,3.1416,0.099453,-0.6215,-0.60608,-0.074886,1.7096,-0.85577,1.2132,5.0913
4.8869,1.0472,3.1416,-0.30919,-0.49724,-0.39792,1.4886,0.66952,-0.1092,0.95501,4.6744
4.8869,1.1345,3.1416,-0.64185,-0.21471,-0.28335,2.1794,-0.20046,1.2334,0.049101,2.6209
4.8869,1.2217,3.1416,-0.7809,0.13654,-0.30754,1.8734,-0.53432,2.4909,-0.4363,-0.21688
4.8869,1.309,3.1416,-0.66969,0.46205,-0.42899,0.70253,-0.083004,2.962,-0.2473,-2.7506
4.8869,1.3963,3.1416,-0.33556,0.68418,-0.55845,-0.99813,1.1905,2.2383,0.0069191,-3.9633
4.8869,1.4835,3.1416,0.087023,0.76383,-0.59796,-2.7437,3.0162,0.51807,-1.1947,-3.2163
4.8869,1.5708,3.1416,0.29686,0.74015,-0.58143,-3.8023,4.5351,-1.0145,-2.1867,-2.661
4.8869,1.6581,3.1416,0.4271,0.66884,-0.49838,-4.2326,5.5934,-2.4724,-5.9455,0.36687
4.8869,1.7453,3.1416,0.21439,0.67707,-0.67784,-3.1054,4.8907,-2.8183,-6.0913,-1.7026
4.8869,1.8326,3.1416,-0.027369,0.77947,-0.91671,-0.98031,2.7848,-2.6327,-4.5601,-4.6786
4.8869,1.9199,3.1416,-0.12775,0.93728,-1.068,1.48,-0.059275,-2.392,-2.588,-6.2144
4.8869,2.0071,3.1416,-0.036649,1.0839,-1.0479,3.6301,-2.8458,-2.4184,-0.90258,-5.4969
4.8869,2.0944,3.1416,0.19882,1.1503,-0.84346,4.9614,-4.8258,-2.8302,0.08682,-2.9355
4.8869,2.1817,3.1416,0.45749,1.0908,-0.5194,5.2219,-5.474,-3.4926,0.097631,0.14883
4.8869,2.2689,3.1416,0.56732,0.9084,-0.22569,4.5367,-4.6658,-3.9674,-1.2167,1.8339
4.8869,2.3562,3.1416,0.32846,0.68041,-0.20473,3.527,-2.8543,-3.4639,-4.4576,-0.092212
4.8869,2.4435,3.1416,0.08211,0.45671,-0.16699,2.445,-0.51123,-2.6333,-2.2485,-0.19492
4.8869,2.5307,3.1416,-0.2081,0.30276,-0.19978,1.8546,1.9879,-1.16,-2.9384,-1.104
4.8869,2.618,3.1416,-0.32908,0.25873,-0.16895,1.6505,4.0721,0.13065,-3.21,-0.90908
4.8869,2.7053,3.1416,-0.25401,0.33766,-0.061449,1.5807,5.213,0.9069,-2.6259,-0.27386
4.8869,2.7925,3.1416,-0.040926,0.52842,0.094762,1.3872,5.0329,1.1447,-1.2847,0.27363
4.8869,2.8798,3.1416,0.20784,0.79788,0.24822,0.88785,3.4114,1.0322,0.32311,0.40197
4.8869,2.9671,3.1416,0.38631,1.093,0.34145,0.058106,0.59133,0.87362,1.4581,0.037172
4.8869,3.0543,3.1416,0.42542,1.3429,0.32845,-0.88734,-2.7138,0.99339,1.2763,-0.57665
4.8869,3.1416,3.1416,0.34036,1.4648,0.17072,-1.4613,-5.0332,1.7023,0.41161,-0.87351
4.8869,3.2289,3.1416,0.18056,1.4729,-0.044673,-1.7696,-6.574,2.494,-1.2495,-2.5521
4.8869,3.3161,3.1416,0.00084702,1.3323,-0.3742,-1.7884,-5.8758,3.837,-1.3226,-2.8524
4.8869,3.4034,3.1416,-0.15271,1.0871,-0.65026,-1.8034,-3.8563,5.0331,-0.16598,-2.5068
4.8869,3.4907,3.1416,-0.24514,0.79745,-0.8084,-1.8984,-1.3645,5.5897,1.4525,-2.0561
4.8869,3.5779,3.1416,-0.2552,0.52758,-0.85533,-2.0222,0.89569,5.2554,2.6595,-1.7948
4.8869,3.6652,3.1416,-0.17814,0.33216,-0.83702,-2.0561,2.4422,4.0553,2.7806,-1.7172
4.8869,3.7525,3.1416,-0.028377,0.24355,-0.80676,-1.8822,3.091,2.3264,1.6442,-1.4627
4.8869,3.8397,3.1416,0.15781,0.25876,-0.79315,-1.4501,3.0332,0.75347,-0.11398,-0.26165
4.8869,3.927,3.1416,0.31956,0.32651,-0.7682,-0.84489,2.9107,0.40377,-0.74683,3.1191
4.8869,4.0143,3.1416,0.4113,0.35679,-0.60921,-0.041055,2.3954,0.24667,-1.718,2.6113
4.8869,4.1015,3.1416,0.37543,0.27393,-0.25843,1.1764,1.7904,0.30751,-0.75757,1.7315
4.8869,4.1888,3.1416,0.25491,0.089919,0.14079,2.5341,0.78272,-0.11476,0.90279,0.32012
4.8869,4.2761,3.1416,0.11635,-0.14345,0.47163,3.6026,-0.61232,-0.84781,2.1276,-0.49292
4.8869,4.3633,3.1416,0.018433,-0.36976,0.68617,4.0187,-2.1984,-1.4169,2.4698,-0.40819
4.8869,4.4506,3.1416,0.0010988,-0.54241,0.79145,3.6093,-3.6721,-1.3679,2.0319,0.31926
4.8869,4.5379,3.1416,0.074707,-0.63906,0.83546,2.5145,-4.6966,-0.59046,1.3264,1.1559
4.8869,4.6251,3.1416,0.20922,-0.67609,0.89329,1.3116,-4.9755,0.35904,1.1369,1.5655
4.8869,4.7124,3.1416,0.34254,-0.7128,0.98077,1.005,-4.3503,-0.0055076,2.4647,1.5289
4.8869,4.7997,3.1416,0.45654,-0.73685,1.0866,1.1277,-3.2221,-0.93958,2.6179,2.9021
4.8869,4.8869,3.1416,0.59282,-0.75615,0.99415,1.4259,-1.5828,-2.6334,2.6081,2.2754
4.8869,4.9742,3.1416,0.72818,-0.73586,0.79012,0.99592,0.051237,-3.35,1.7699,0.64802
4.8869,5.0615,3.1416,0.8136,-0.65503,0.54963,-0.11347,1.2726,-2.7468,0.29195,-1.0359
4.8869,5.1487,3.1416,0.7982,-0.50899,0.33012,-1.314,1.8147,-1.3588,-1.1768,-2.0486
4.8869,5.236,3.1416,0.6531,-0.31169,0.16532,-1.8915,1.5834,-0.081629,-1.9199,-2.0403
4.8869,5.3233,3.1416,0.39535,-0.098101,0.059174,-1.4192,0.68914,0.34588,-1.5475,-1.2007
4.8869,5.4105,3.1416,0.11178,0.073459,-0.02021,-0.17074,-0.52102,-0.1417,-0.38885,-0.42068
4.8869,5.4978,3.1416,-0.017066,0.11893,-0.14662,0.46591,-1.4319,-0.4192,0.11374,-1.4535
4.8869,5.5851,3.1416,-0.070515,0.066284,-0.14411,0.38043,-2.0955,0.21659,-0.045672,-1.2868
4.8869,5.6723,3.1416,0.011343,-0.13951,-0.01625,-1.1024,-2.2209,2.4232,-1.5018,-1.1538
4.8869,5.7596,3.1416,0.041216,-0.37099,0.27747,-2.0596,-2.1937,4.3553,-1.2936,-1.4187
4.8869,5.8469,3.1416,-0.040855,-0.54663,0.67977,-1.5695,-2.1764,5.0492,0.66744,-1.5519
4.8869,5.9341,3.1416,-0.20591,-0.63519,1.1019,0.32102,-2.1605,4.4875,2.9351,-1.155
4.8869,6.0214,3.1416,-0.37917,-0.64306,1.4486,2.9194,-2.051,3.2478,3.6503,-0.1078
4.8869,6.1087,3.1416,-0.4831,-0.60162,1.6428,5.2112,-1.7501,2.1512,1.6628,1.2851
4.8869,6.1959,3.1416,-0.48049,-0.55461,1.6505,6.1827,-1.2419,1.9111,-2.3467,2.147
4.8869,6.2832,3.1416,-0.41756,-0.54544,1.5057,5.145,-0.67642,2.7815,-4.7451,0.88261

4.9742,0.0,3.1416,-0.51754,-0.67934,1.6643,4.8764,-1.7761,3.023,-1.7458,6.4124
4.9742,0.087266,3.1416,-0.46525,-0.56428,1.5141,4.0455,-0.97352,3.8426,-3.6972,0.25434
4.9742,0.17453,3.1416,-0.5991,-0.28465,1.2525,3.5092,-0.75924,2.9386,-0.75447,-0.80026
4.9742,0.2618,3.1416,-0.72309,0.081758,1.0392,2.7114,-0.6749,1.5311,2.4255,0.29601
4.9742,0.34907,3.1416,-0.70877,0.4315,0.89887,1.4059,-0.40151,0.43253,3.6586,1.5921
4.9742,0.43633,3.1416,-0.49924,0.66309,0.77505,-0.37232,0.22624,0.052891,2.576,2.0635
4.9742,0.5236,3.1416,-0.11318,0.70466,0.58494,-2.3346,1.2056,0.40501,-0.033319,1.5365
4.9742,0.61087,3.1416,0.3511,0.54152,0.27383,-3.9669,2.3514,1.1096,-2.8805,0.61338
4.9742,0.69813,3.1416,0.71162,0.24381,-0.13041,-4.5573,3.2817,1.4003,-4.8338,0.5969
4.9742,0.7854,3.1416,0.69871,-0.0059251,-0.46285,-3.2247,3.4034,0.12898,-5.5764,3.4151
4.9742,0.87266,3.1416,0.52654,-0.19667,-0.59595,-1.6114,3.1898,-0.7365,-0.24232,5.0563
4.9742,0.95993,3.1416,0.037972,-0.2067,-0.40861,0.5523,2.3507,-1.4995,1.4311,4.3364
4.9742,1.0472,3.1416,-0.50099,-0.073657,-0.13534,2.2284,1.3654,-1.3592,1.106,2.8928
4.9742,1.1345,3.1416,-0.89805,0.15309,0.051898,2.9684,0.63471,-0.49915,0.51439,1.7296
4.9742,1.2217,3.1416,-1.0306,0.4164,0.089463,2.607,0.48196,0.58456,0.5551,0.97335
4.9742,1.309,3.1416,-0.86015,0.65952,-0.005844,1.2476,1.0783,1.3188,1.2696,0.32672
4.9742,1.3963,3.1416,-0.44638,0.83427,-0.16466,-0.7513,2.3681,1.2894,1.8181,-0.47794
4.9742,1.4835,3.1416,0.038225,0.90922,-0.29292,-2.7897,3.9941,0.47656,0.45578,-1.2252
4.9742,1.5708,3.1416,0.27155,0.88707,-0.40043,-3.8824,5.0713,-0.45599,-0.39123,-1.8877
4.9742,1.6581,3.1416,0.39458,0.82248,-0.44291,-4.2057,5.6039,-1.4684,-4.5776,-1.035
4.9742,1.7453,3.1416,0.18638,0.78134,-0.72831,-2.6867,4.4336,-1.8213,-4.5973,-3.7483
4.9742,1.8326,3.1416,-0.041758,0.80944,-1.0215,-0.15479,2.0973,-1.7257,-3.0399,-6.1973
4.9742,1.9199,3.1416,-0.12704,0.89704,-1.1664,2.5976,-0.72453,-1.4781,-1.3441,-6.6003
4.9742,2.0071,3.1416,-0.027608,0.9998,-1.0883,4.9014,-3.3302,-1.3655,-0.13351,-4.7628
4.9742,2.0944,3.1416,0.205,1.0595,-0.7967,6.2972,-5.1186,-1.57,0.44688,-1.6173
4.9742,2.1817,3.1416,0.45337,1.0249,-0.38802,6.6217,-5.7113,-2.0737,0.39535,1.2374
4.9742,2.2689,3.1416,0.56179,0.87256,-0.048062,6.0943,-5.075,-2.5636,-0.48272,1.9966
4.9742,2.3562,3.1416,0.36376,0.62761,-0.054725,5.4034,-3.643,-2.3364,-2.9107,-0.88948
4.9742,2.4435,3.1416,0.14147,0.37869,-0.05825,4.536,-1.6655,-1.779,-0.72131,-0.65308
4.9742,2.5307,3.1416,-0.14402,0.1674,-0.14056,4.02,0.56386,-0.58153,-1.739,-2.4302
4.9742,2.618,3.1416,-0.32099,0.071509,-0.12854,3.5752,2.5367,0.46285,-2.5734,-2.4847
4.9742,2.7053,3.1416,-0.34812,0.11845,-0.013762,2.9847,3.6912,0.98492,-2.3597,-1.4214
4.9742,2.7925,3.1416,-0.24177,0.30068,0.15402,2.1387,3.594,0.93885,-1.0615,-0.073857
4.9742,2.8798,3.1416,-0.054397,0.58224,0.29942,1.0541,2.0719,0.51746,0.79571,0.73554
4.9742,2.9671,3.1416,0.1471,0.90534,0.35402,-0.10717,-0.65504,0.067463,2.3895,0.43518
4.9742,3.0543,3.1416,0.30299,1.1969,0.28892,-1.0185,-3.8417,0.0047443,2.8667,-1.0558
4.9742,3.1416,3.1416,0.37835,1.3776,0.133,-1.2707,-5.9312,0.75509,3.0164,-2.1441
4.9742,3.2289,3.1416,0.38001,1.4458,-0.063773,-1.14,-7.1434,1.6841,0.76082,-3.6834
4.9742,3.3161,3.1416,0.28593,1.3584,-0.3027,-0.894,-6.0259,3.169,-0.2295,-3.2302
4.9742,3.4034,3.1416,0.12522,1.1309,-0.50234,-0.90807,-3.561,4.3797,-0.17738,-2.2441
4.9742,3.4907,3.1416,-0.050405,0.81868,-0.63933,-1.2301,-0.64347,4.8551,0.4587,-1.4602
4.9742,3.5779,3.1416,-0.18217,0.49631,-0.72503,-1.7007,1.9892,4.4657,1.1422,-1.0522
4.9742,3.6652,3.1416,-0.21982,0.23754,-0.78213,-2.0729,3.8248,3.3765,1.4162,-0.79572
4.9742,3.7525,3.1416,-0.13712,0.094941,-0.82119,-2.1327,4.6456,2.0101,1.0608,-0.23083
4.9742,3.8397,3.1416,0.052595,0.079596,-0.81733,-1.8188,4.5966,1.0092,0.25089,1.1744
4.9742,3.927,3.1416,0.28087,0.14089,-0.68675,-1.3429,4.2547,1.1998,-0.28644,3.8611
4.9742,4.0143,3.1416,0.4491,0.16349,-0.41335,-0.69746,3.4311,1.3717,-0.58963,1.8132
4.9742,4.1015,3.1416,0.46968,0.064155,0.069503,0.19206,2.4368,1.3427,-0.23692,0.21434
4.9742,4.1888,3.1416,0.36709,-0.1435,0.53578,1.1673,1.1739,0.56617,0.69688,-0.94564
4.9742,4.2761,3.1416,0.21693,-0.39975,0.85006,1.9277,-0.26619,-0.59194,1.4812,-0.96239
4.9742,4.3633,3.1416,0.095713,-0.64146,0.98047,2.2167,-1.7169,-1.5054,1.7658,-0.13462
4.9742,4.4506,3.1416,0.06181,-0.81844,0.97061,1.9212,-2.9766,-1.6262,1.5548,0.76973
4.9742,4.5379,3.1416,0.13642,-0.90982,0.91158,1.1715,-3.8485,-0.8239,1.1807,1.0473
4.9742,4.6251,3.1416,0.28452,-0.94048,0.9139,0.44079,-4.1806,0.27607,1.278,0.59326
4.9742,4.7124,3.1416,0.42377,-0.98469,1.0004,0.50329,-3.8929,0.043654,2.7023,-0.09657
4.9742,4.7997,3.1416,0.52374,-1.0243,1.1349,0.99123,-3.2468,-0.75004,2.7242,1.6353
4.9742,4.8869,3.1416,0.63815,-1.0705,1.0713,1.5476,-2.1422,-2.3066,2.3747,2.1464
4.9742,4.9742,3.1416,0.73477,-1.0775,0.88187,1.4433,-0.92008,-2.8832,1.567,1.4071
4.9742,5.0615,3.1416,0.7647,-1.0139,0.64467,0.73694,0.1176,-2.1733,0.58488,-0.080169
4.9742,5.1487,3.1416,0.6853,-0.8669,0.42931,-0.076561,0.7418,-0.77008,-0.14115,-1.5647
4.9742,5.236,3.1416,0.4831,-0.6449,0.28223,-0.41829,0.83051,0.37059,-0.25807,-2.331
4.9742,5.3233,3.1416,0.19673,-0.38153,0.21215,0.022773,0.40276,0.46666,0.28562,-1.9826
4.9742,5.4105,3.1416,-0.060121,-0.13881,0.1755,0.93776,-0.34738,-0.55317,1.0158,-0.72552
4.9742,5.4978,3.1416,-0.075819,-0.010608,0.061914,1.0459,-1.0167,-1.5127,0.70888,0.34757
4.9742,5.5851,3.1416,-0.0099058,0.010726,0.041744,0.48564,-1.662,-1.4898,0.28008,-0.4437
4.9742,5.6723,3.1416,0.18666,-0.13939,0.077403,-1.3098,-2.1358,0.28043,-1.5032,-0.60007
4.9742,5.7596,3.1416,0.26187,-0.3546,0.24106,-2.5519,-2.6494,2.1827,-1.2575,-0.99796
4.9742,5.8469,3.1416,0.15132,-0.55535,0.52269,-2.404,-3.1853,3.2554,1.0446,-1.2613
4.9742,5.9341,3.1416,-0.090118,-0.69922,0.87919,-0.88754,-3.589,3.3456,3.9413,-1.1238
4.9742,6.0214,3.1416,-0.34853,-0.77292,1.2457,1.4044,-3.6699,2.8327,5.5054,-0.485
4.9742,6.1087,3.1416,-0.51108,-0.78443,1.5471,3.5927,-3.3015,2.3525,4.3681,0.53442
4.9742,6.1959,3.1416,-0.52622,-0.75506,1.7091,4.7987,-2.5226,2.5206,0.74259,1.5368
4.9742,6.2832,3.1416,-0.46385,-0.7115,1.6701,4.4303,-1.6373,3.6566,-2.5523,1.7917

5.0615,0.0,3.1416,-0.47245,-0.71783,1.6196,3.4291,-2.2376,3.1923,0.52434,5.3153
5.0615,0.087266,3.1416,-0.41164,-0.61063,1.5646,3.2639,-1.2405,4.0342,-1.8044,0.28669
5.0615,0.17453,3.1416,-0.53971,-0.35116,1.2645,3.022,-0.80257,3.7333,-0.27208,-0.5626
5.0615,0.2618,3.1416,-0.64198,-0.036378,0.94743,2.2272,-0.54875,3.0135,1.6657,0.23805
5.0615,0.34907,3.1416,-0.59046,0.24653,0.70425,0.80942,-0.2078,2.3554,2.4242,1.1626
5.0615,0.43633,3.1416,-0.34114,0.43199,0.53244,-0.99695,0.37006,2.004,1.7527,1.536
5.0615,0.5236,3.1416,0.068637,0.48792,0.37989,-2.7551,1.1953,1.9759,0.19866,1.3815
5.0615,0.61087,3.1416,0.52285,0.42759,0.18875,-3.9275,2.121,2.0672,-1.429,1.2685
5.0615,0.69813,3.1416,0.82942,0.32146,-0.060695,-3.9779,2.8255,1.8609,-2.5958,2.1597
5.0615,0.7854,3.1416,0.72294,0.30908,-0.30621,-2.4731,2.794,0.73442,-3.5783,5.2589
5.0615,0.87266,3.1416,0.46501,0.31355,-0.37007,-0.76225,2.5171,-0.081688,-0.87252,5.0185
5.0615,0.95993,3.1416,-0.088303,0.40221,-0.17926,1.2217,1.7654,-0.81613,0.081546,2.2599
5.0615,1.0472,3.1416,-0.64614,0.50452,0.091717,2.7031,1.0411,-1.0181,0.5032,0.11402
5.0615,1.1345,3.1416,-1.022,0.59806,0.28912,3.3241,0.68985,-0.73354,0.88885,-0.1861
5.0615,1.2217,3.1416,-1.1128,0.67844,0.34357,2.9338,0.92746,-0.15227,1.516,0.85778
5.0615,1.309,3.1416,-0.90404,0.74873,0.25255,1.6071,1.7978,0.46939,2.3278,1.9367
5.0615,1.3963,3.1416,-0.4744,0.80895,0.06306,-0.33527,3.1318,0.88652,2.8179,1.8621
5.0615,1.4835,3.1416,-0.00076993,0.84552,-0.14587,-2.3068,4.5058,0.9433,1.9151,0.49268
5.0615,1.5708,3.1416,0.22604,0.82047,-0.3773,-3.2921,5.0958,0.64396,1.9192,-0.52572
5.0615,1.6581,3.1416,0.33082,0.77273,-0.54917,-3.5197,5.0755,0.15499,-1.2988,-2.41
5.0615,1.7453,3.1416,0.15246,0.69447,-0.95118,-1.985,3.5347,-0.34761,-1.5132,-5.0114
5.0615,1.8326,3.1416,-0.043049,0.65211,-1.3078,0.40986,1.1424,-0.57696,-1.128,-5.8319
5.0615,1.9199,3.1416,-0.11803,0.66335,-1.4452,2.9177,-1.4607,-0.54211,-1.0128,-4.357
5.0615,2.0071,3.1416,-0.037799,0.7105,-1.2912,4.9815,-3.7195,-0.41924,-1.0805,-1.4095
5.0615,2.0944,3.1416,0.15465,0.75368,-0.87475,6.2702,-5.2218,-0.42278,-0.86618,1.4969
5.0615,2.1817,3.1416,0.36394,0.74411,-0.32631,6.7144,-5.7554,-0.6766,-0.10468,2.8046
5.0615,2.2689,3.1416,0.46759,0.63741,0.12271,6.5417,-5.3659,-1.0851,0.69086,1.5576
5.0615,2.3562,3.1416,0.34136,0.40685,0.13988,6.3129,-4.4133,-1.2046,-0.34907,-1.9513
5.0615,2.4435,3.1416,0.17641,0.16614,0.1245,5.7992,-2.9191,-0.98973,1.3539,-1.5422
5.0615,2.5307,3.1416,-0.070559,-0.071861,-0.015905,5.3805,-1.053,-0.21476,0.31835,-3.9576
5.0615,2.618,3.1416,-0.27814,-0.20621,-0.058117,4.7032,0.75896,0.48176,-0.65078,-4.3332
5.0615,2.7053,3.1416,-0.3934,-0.19972,0.019757,3.625,1.9477,0.71127,-0.73721,-2.9708
5.0615,2.7925,3.1416,-0.39416,-0.054025,0.16306,2.1849,2.0435,0.3776,0.0075153,-0.83681
5.0615,2.8798,3.1416,-0.28491,0.19986,0.28475,0.5772,0.825,-0.37089,1.0641,0.85348
5.0615,2.9671,3.1416,-0.092646,0.51092,0.30962,-0.87402,-1.531,-1.1891,1.8457,1.0534
5.0615,3.0543,3.1416,0.13722,0.81755,0.21841,-1.7406,-4.3006,-1.5831,2.0979,-0.69872
5.0615,3.1416,3.1416,0.33885,1.058,0.084186,-1.64,-5.9467,-0.95699,2.7325,-2.6922
5.0615,3.2289,3.1416,0.47855,1.205,-0.073872,-1.0285,-6.7148,-0.038147,1.8066,-3.8764
5.0615,3.3161,3.1416,0.49931,1.2122,-0.21778,-0.3295,-5.2719,1.5391,0.87347,-2.8327
5.0615,3.4034,3.1416,0.39559,1.0493,-0.33634,-0.096291,-2.6314,2.8154,0.138,-1.4241
5.0615,3.4907,3.1416,0.20917,0.75021,-0.44057,-0.42317,0.33969,3.3395,-0.25006,-0.43965
5.0615,3.5779,3.1416,0.0085781,0.38859,-0.54703,-1.1067,2.9622,3.0683,-0.24191,0.075393
5.0615,3.6652,3.1416,-0.13158,0.052385,-0.66118,-1.8067,4.7862,2.2685,0.064712,0.48861
5.0615,3.7525,3.1416,-0.15119,-0.18108,-0.76067,-2.2077,5.6323,1.4177,0.37992,1.2499
5.0615,3.8397,3.1416,-0.025278,-0.2702,-0.77873,-2.1795,5.6331,1.1049,0.17605,2.5608
5.0615,3.927,3.1416,0.21541,-0.23409,-0.5874,-1.9388,5.2749,1.9316,-1.358,4.0438
5.0615,4.0143,3.1416,0.42247,-0.20919,-0.24944,-1.5717,4.3948,2.5343,-0.93308,0.55837
5.0615,4.1015,3.1416,0.51008,-0.26134,0.30951,-1.1008,3.2612,2.5701,-0.82125,-2.0006
5.0615,4.1888,3.1416,0.46182,-0.39808,0.80382,-0.6145,1.913,1.621,-0.29196,-3.2392
5.0615,4.2761,3.1416,0.34112,-0.57824,1.0867,-0.26383,0.50664,0.19437,0.203,-2.7459
5.0615,4.3633,3.1416,0.22618,-0.75482,1.1408,-0.15628,-0.79524,-0.98474,0.45608,-1.2409
5.0615,4.4506,3.1416,0.18444,-0.88918,1.0395,-0.30434,-1.8498,-1.3104,0.50212,0.11098
5.0615,4.5379,3.1416,0.24705,-0.96514,0.9076,-0.57422,-2.5594,-0.63344,0.61637,0.38746
5.0615,4.6251,3.1416,0.38326,-1.0032,0.88229,-0.63452,-2.8976,0.40142,1.3125,-0.40379
5.0615,4.7124,3.1416,0.50979,-1.0588,0.98889,-0.060705,-2.8945,0.14323,3.041,-0.88074
5.0615,4.7997,3.1416,0.58504,-1.1121,1.1687,0.87997,-2.6967,-0.64752,3.6634,0.27647
5.0615,4.8869,3.1416,0.68367,-1.1526,1.147,1.6445,-2.1865,-2.1193,2.9801,1.7265
5.0615,4.9742,3.1416,0.76074,-1.1459,0.9811,1.7443,-1.5289,-2.6104,1.7721,2.3023
5.0615,5.0615,3.1416,0.76038,-1.0712,0.75118,1.2931,-0.88896,-1.8671,0.6585,1.7435
5.0615,5.1487,3.1416,0.63947,-0.92324,0.53776,0.72337,-0.40771,-0.51274,0.048627,0.42065
5.0615,5.236,3.1416,0.3913,-0.71302,0.39968,0.50184,-0.17715,0.48347,0.094987,-0.94195
5.0615,5.3233,3.1416,0.069277,-0.46948,0.35185,0.84567,-0.21565,0.33787,0.64589,-1.5424
5.0615,5.4105,3.1416,-0.1894,-0.24069,0.34311,1.4383,-0.44326,-1.0167,1.1981,-0.77765
5.0615,5.4978,3.1416,-0.1401,-0.095218,0.23397,1.1455,-0.657,-2.3995,0.8496,1.4797
5.0615,5.5851,3.1416,0.00028096,-0.042158,0.18681,0.30149,-0.99028,-2.7853,0.43696,0.634
5.0615,5.6723,3.1416,0.27963,-0.13018,0.13493,-1.5564,-1.4393,-1.3496,-1.2627,0.44097
5.0615,5.7596,3.1416,0.39953,-0.28935,0.16738,-2.9101,-2.1538,0.5336,-1.4204,-0.26939
5.0615,5.8469,3.1416,0.28975,-0.46105,0.31166,-3.0687,-3.0149,1.9195,0.18911,-1.0426
5.0615,5.9341,3.1416,0.018908,-0.6093,0.56811,-2.0261,-3.7653,2.5184,2.6756,-1.405
5.0615,6.0214,3.1416,-0.27651,-0.7155,0.90759,-0.23134,-4.1241,2.5081,4.6681,-1.0407
5.0615,6.1087,3.1416,-0.46309,-0.77309,1.2693,1.64,-3.9017,2.3466,4.9492,0.031516
5.0615,6.1959,3.1416,-0.48145,-0.78228,1.5585,2.9154,-3.1152,2.585,3.0894,1.2809
5.0615,6.2832,3.1416,-0.41721,-0.74474,1.6444,3.1544,-2.1031,3.6797,0.081517,1.4879

5.1487,0.0,3.1416,-0.35426,-0.61532,1.3409,1.8406,-2.1581,2.89,1.5391,3.7358
5.1487,0.087266,3.1416,-0.30064,-0.56987,1.4073,2.2316,-1.1608,3.5046,-0.001032,-0.24976
5.1487,0.17453,3.1416,-0.41728,-0.38813,1.1494,2.2514,-0.62703,3.634,-0.091505,-1.1625
5.1487,0.2618,3.1416,-0.49119,-0.16888,0.8171,1.5403,-0.36085,3.4583,0.13155,-0.80924
5.1487,0.34907,3.1416,-0.41308,0.025117,0.54358,0.19527,-0.17976,3.1167,0.20317,-0.15514
5.1487,0.43633,3.1416,-0.16368,0.16472,0.37266,-1.3927,0.05375,2.7091,0.086253,0.45969
5.1487,0.5236,3.1416,0.19994,0.25202,0.28596,-2.7021,0.40034,2.2981,-0.071667,1.1034
5.1487,0.61087,3.1416,0.55795,0.31797,0.23011,-3.2441,0.81204,1.9103,-0.18171,2.0357
5.1487,0.69813,3.1416,0.74147,0.41996,0.14396,-2.726,1.1004,1.5386,-0.45688,3.491
5.1487,0.7854,3.1416,0.54623,0.63949,-0.01427,-1.2139,0.90494,1.1437,-1.6553,5.4619
5.1487,0.87266,3.1416,0.24661,0.82363,-0.032807,0.35612,0.63295,0.94865,-1.7363,3.8563
5.1487,0.95993,3.1416,-0.25604,0.97936,0.10713,1.8366,0.14088,0.76181,-1.2923,0.50069
5.1487,1.0472,3.1416,-0.71133,1.0181,0.30508,2.8365,-0.14382,0.46515,-0.064585,-1.5856
5.1487,1.1345,3.1416,-0.98134,0.9517,0.44447,3.1735,0.019658,0.12848,1.0243,-1.5023
5.1487,1.2217,3.1416,-1.0041,0.831,0.46556,2.7603,0.72176,-0.049606,1.6699,0.090401
5.1487,1.309,3.1416,-0.79018,0.7185,0.3563,1.6476,1.8889,0.12668,1.9356,1.8092
5.1487,1.3963,3.1416,-0.41918,0.66054,0.14312,0.06803,3.27,0.71881,2.0023,2.3852
5.1487,1.4835,3.1416,-0.036332,0.65971,-0.11828,-1.5204,4.4226,1.5223,1.9173,1.5007
5.1487,1.5708,3.1416,0.1484,0.63918,-0.44259,-2.2849,4.6395,1.8374,3.2493,1.0516
5.1487,1.6581,3.1416,0.22215,0.61744,-0.71675,-2.4307,4.2171,1.9205,2.0299,-3.189
5.1487,1.7453,3.1416,0.095697,0.51856,-1.2202,-1.2236,2.5089,1.228,1.7718,-5.1531
5.1487,1.8326,3.1416,-0.046505,0.41994,-1.6422,0.56773,0.22764,0.58668,0.67422,-3.8704
5.1487,1.9199,3.1416,-0.10764,0.36105,-1.7868,2.3983,-2.0654,0.31661,-1.2214,-0.30079
5.1487,2.0071,3.1416,-0.060948,0.349,-1.5744,3.926,-3.9633,0.38455,-2.8737,3.5659
5.1487,2.0944,3.1416,0.067802,0.36419,-1.0418,4.9911,-5.2175,0.55776,-3.0833,5.6106
5.1487,2.1817,3.1416,0.21792,0.36589,-0.34418,5.5952,-5.7411,0.55776,-1.3352,4.4851
5.1487,2.2689,3.1416,0.31136,0.29787,0.24491,5.8812,-5.6125,0.21392,1.3593,0.51261
5.1487,2.3562,3.1416,0.27024,0.094021,0.3321,6.1117,-5.0789,-0.38276,1.6205,-3.4115
5.1487,2.4435,3.1416,0.17868,-0.12028,0.33884,5.9733,-4.0105,-0.62057,2.6862,-2.6917
5.1487,2.5307,3.1416,-0.011053,-0.35681,0.14772,5.6289,-2.4491,-0.38472,2.1448,-5.0314
5.1487,2.618,3.1416,-0.22683,-0.50706,0.028836,4.7946,-0.76961,-0.046051,1.6116,-5.5374
5.1487,2.7053,3.1416,-0.40715,-0.53241,0.03137,3.4269,0.46987,-0.0027673,1.4381,-4.1325
5.1487,2.7925,3.1416,-0.49944,-0.4318,0.11394,1.6675,0.79653,-0.44727,1.3902,-1.6336
5.1487,2.8798,3.1416,-0.46953,-0.23008,0.19431,-0.19399,-0.029539,-1.3493,1.0752,0.69656
5.1487,2.9671,3.1416,-0.31103,0.0338,0.19907,-1.7565,-1.8678,-2.4393,0.36839,1.5976
5.1487,3.0543,3.1416,-0.054856,0.31841,0.11338,-2.5445,-4.0498,-3.1912,-0.15969,0.26021
5.1487,3.1416,3.1416,0.22173,0.59194,0.026907,-2.1548,-5.1589,-2.8117,0.33088,-2.0872
5.1487,3.2289,3.1416,0.45469,0.80371,-0.065015,-1.1756,-5.4838,-2.0569,1.4622,-3.0263
5.1487,3.3161,3.1416,0.59659,0.91683,-0.10855,-0.0056791,-3.9194,-0.47581,1.2511,-2.0428
5.1487,3.4034,3.1416,0.59946,0.85292,-0.14259,0.59771,-1.4687,0.87121,0.35243,-0.72194
5.1487,3.4907,3.1416,0.47414,0.61404,-0.20343,0.43315,1.1107,1.5195,-0.55222,0.28245
5.1487,3.5779,3.1416,0.27241,0.25763,-0.31286,-0.32294,3.2991,1.4622,-0.93997,0.93862
5.1487,3.6652,3.1416,0.069162,-0.1284,-0.46612,-1.2941,4.8067,1.0133,-0.63161,1.5269
5.1487,3.7525,3.1416,-0.055425,-0.45075,-0.61997,-2.0819,5.5657,0.66918,0.023351,2.3303
5.1487,3.8397,3.1416,-0.033747,-0.63562,-0.68069,-2.4434,5.7224,0.97168,-0.038419,3.3244
5.1487,3.927,3.1416,0.1714,-0.65378,-0.49211,-2.4694,5.6294,2.3702,-2.7791,3.868
5.1487,4.0143,3.1416,0.374,-0.64237,-0.1574,-2.4062,5.0105,3.3975,-1.9221,-0.18625
5.1487,4.1015,3.1416,0.51527,-0.63013,0.40372,-2.3105,4.0195,3.6373,-1.657,-3.5781
5.1487,4.1888,3.1416,0.53223,-0.6502,0.87887,-2.2865,2.7382,2.7464,-1.2066,-5.2285
5.1487,4.2761,3.1416,0.46408,-0.69484,1.1183,-2.36,1.3884,1.2833,-0.95889,-4.735
5.1487,4.3633,3.1416,0.37745,-0.7497,1.1144,-2.4805,0.17951,-0.012979,-0.9481,-2.9199
5.1487,4.4506,3.1416,0.33752,-0.80105,0.95665,-2.5354,-0.73027,-0.53772,-0.94294,-1.1103
5.1487,4.5379,3.1416,0.37898,-0.84313,0.78705,-2.3645,-1.2731,-0.13405,-0.5345,-0.41946
5.1487,4.6251,3.1416,0.47709,-0.8854,0.75532,-1.7737,-1.5104,0.59275,0.77567,-1.0271
5.1487,4.7124,3.1416,0.55992,-0.94194,0.885,-0.72588,-1.6223,0.12346,2.9415,-0.75902
5.1487,4.7997,3.1416,0.58491,-0.99223,1.1056,0.61326,-1.6867,-0.83273,4.4952,-0.78271
5.1487,4.8869,3.1416,0.65821,-0.98731,1.1244,1.4782,-1.6745,-2.2885,3.6974,1.017
5.1487,4.9742,3.1416,0.73017,-0.91953,0.99084,1.67,-1.5983,-2.7563,1.9913,2.7273
5.1487,5.0615,3.1416,0.73542,-0.79487,0.78388,1.3863,-1.4756,-2.0468,0.3429,3.3553
5.1487,5.1487,3.1416,0.62033,-0.62938,0.58711,1.0108,-1.3231,-0.77445,-0.70247,2.6835
5.1487,5.236,3.1416,0.37056,-0.44555,0.46327,0.90329,-1.151,0.13737,-0.96399,1.1264
5.1487,5.3233,3.1416,0.038518,-0.26873,0.42904,1.189,-0.95748,-0.049293,-0.5693,-0.41357
5.1487,5.4105,3.1416,-0.22914,-0.12352,0.42971,1.5487,-0.72308,-1.3923,0.10174,-0.69025
5.1487,5.4978,3.1416,-0.16399,-0.030204,0.3139,1.0081,-0.40506,-2.7747,0.47316,1.7426
5.1487,5.5851,3.1416,-0.0047489,-0.0016208,0.24142,0.075308,-0.24549,-3.2423,0.1346,1.564
5.1487,5.6723,3.1416,0.30247,-0.051317,0.13267,-1.6111,-0.3569,-1.9924,-1.1728,1.569
5.1487,5.7596,3.1416,0.44638,-0.14522,0.069461,-2.8854,-0.93137,-0.16381,-1.8832,0.55956
5.1487,5.8469,3.1416,0.35579,-0.25562,0.093023,-3.2504,-1.8419,1.3681,-1.486,-0.81194
5.1487,5.9341,3.1416,0.10102,-0.36754,0.23223,-2.6881,-2.7932,2.2329,-0.11106,-1.7104
5.1487,6.0214,3.1416,-0.17937,-0.47272,0.49105,-1.4933,-3.4438,2.4564,1.678,-1.5103
5.1487,6.1087,3.1416,-0.35194,-0.56351,0.83595,-0.10703,-3.5272,2.3517,3.09,-0.18691
5.1487,6.1959,3.1416,-0.36169,-0.62685,1.1834,1.0499,-2.974,2.4105,3.3128,1.291
5.1487,6.2832,3.1416,-0.30536,-0.63818,1.3872,1.7436,-2.0335,3.1939,1.7195,0.56981

5.236,0.0,3.1416,-0.20329,-0.41827,0.8518,0.59818,-1.6803,2.5762,0.88848,2.4399
5.236,0.087266,3.1416,-0.18194,-0.46573,1.0469,1.3884,-0.82584,2.8013,0.96304,-0.755
5.236,0.17453,3.1416,-0.2939,-0.39107,0.90757,1.6138,-0.31908,3.0575,0.061835,-1.7642
5.236,0.2618,3.1416,-0.34359,-0.27703,0.65058,1.0411,-0.2111,3.0945,-0.87887,-1.7344
5.236,0.34907,3.1416,-0.25335,-0.16195,0.42071,-0.099117,-0.41943,2.7995,-1.3142,-1.2107
5.236,0.43633,3.1416,-0.035998,-0.050405,0.29617,-1.3185,-0.78974,2.1903,-1.0563,-0.35692
5.236,0.5236,3.1416,0.23263,0.076337,0.2938,-2.0756,-1.1575,1.4073,-0.23988,0.82321
5.236,0.61087,3.1416,0.44109,0.24972,0.37425,-1.9818,-1.4097,0.70647,0.71193,2.2661
5.236,0.69813,3.1416,0.46981,0.50338,0.44721,-1.0061,-1.5464,0.45161,1.1222,3.6273
5.236,0.7854,3.1416,0.21853,0.86258,0.37663,0.31909,-1.7426,1.1071,0.09437,4.0612
5.236,0.87266,3.1416,-0.064257,1.1414,0.38462,1.5301,-1.8197,1.8437,-1.1583,2.5978
5.236,0.95993,3.1416,-0.41077,1.3011,0.43548,2.2888,-1.8536,2.4458,-0.91938,0.50942
5.236,1.0472,3.1416,-0.6667,1.2626,0.50814,2.6263,-1.6049,2.1785,0.23655,-0.79384
5.236,1.1345,3.1416,-0.77357,1.0698,0.53855,2.5691,-0.95899,1.2186,0.88699,-1.0239
5.236,1.2217,3.1416,-0.72187,0.81295,0.49175,2.1197,0.083749,0.17367,0.65818,-0.40393
5.236,1.309,3.1416,-0.54219,0.5908,0.35751,1.3123,1.4011,-0.2673,-0.089334,0.57597
5.236,1.3963,3.1416,-0.29644,0.47435,0.14609,0.26841,2.7418,0.31734,-0.57523,1.4021
5.236,1.4835,3.1416,-0.068942,0.46982,-0.1161,-0.7475,3.7187,1.7327,0.086187,1.7811
5.236,1.5708,3.1416,0.044448,0.46955,-0.47349,-1.2246,3.7715,2.6207,2.5316,2.4417
5.236,1.6581,3.1416,0.078379,0.47823,-0.79647,-1.2867,3.2186,3.2984,3.562,-2.9315
5.236,1.7453,3.1416,0.018154,0.37459,-1.3663,-0.61284,1.6181,2.4884,3.7688,-4.2811
5.236,1.8326,3.1416,-0.055186,0.24061,-1.8525,0.31467,-0.39701,1.5181,1.8906,-1.3929
5.236,1.9199,3.1416,-0.095326,0.12913,-2.0371,1.2483,-2.3734,1.0092,-1.3309,3.7563
5.236,2.0071,3.1416,-0.084464,0.064459,-1.8214,2.1048,-4.0148,1.0548,-4.1575,8.2193
5.236,2.0944,3.1416,-0.027109,0.042888,-1.2326,2.895,-5.1604,1.3954,-4.8616,9.2997
5.236,2.1817,3.1416,0.056135,0.033245,-0.43056,3.6529,-5.7626,1.5947,-2.7327,5.7727
5.236,2.2689,3.1416,0.13477,-0.022556,0.28535,4.3653,-5.8652,1.2164,0.91514,-0.89399
5.236,2.3562,3.1416,0.17463,-0.20898,0.46959,4.9016,-5.5817,9.1752e-05,1.737,-5.3193
5.236,2.4435,3.1416,0.15396,-0.39911,0.52803,5.0388,-4.7668,-0.80415,2.3664,-3.7621
5.236,2.5307,3.1416,0.020724,-0.61778,0.30956,4.7164,-3.3641,-1.1643,2.7743,-5.0976
5.236,2.618,3.1416,-0.19094,-0.76164,0.11354,3.8638,-1.758,-1.109,3.0795,-5.3979
5.236,2.7053,3.1416,-0.41197,-0.79995,0.021283,2.5358,-0.48019,-1.0465,3.0363,-4.2743
5.236,2.7925,3.1416,-0.56935,-0.73639,0.018309,0.89465,0.035861,-1.3147,2.3344,-2.0824
5.236,2.8798,3.1416,-0.60402,-0.59448,0.042603,-0.79802,-0.42259,-2.0772,0.86424,0.32743
5.236,2.9671,3.1416,-0.48872,-0.40302,0.032946,-2.1885,-1.7256,-3.2197,-1.0169,1.859
5.236,3.0543,3.1416,-0.24583,-0.18149,-0.022792,-2.8388,-3.2783,-4.2461,-2.2192,1.4203
5.236,3.1416,3.1416,0.048743,0.075637,-0.041711,-2.2939,-3.8719,-4.1684,-2.2882,-0.4204
5.236,3.2289,3.1416,0.31721,0.30887,-0.045692,-1.1807,-3.8479,-3.6987,-0.07505,-1.6208
5.236,3.3161,3.1416,0.55758,0.50662,0.012236,0.30842,-2.4136,-2.2185,0.48874,-1.5096
5.236,3.4034,3.1416,0.68509,0.55828,0.062957,1.2527,-0.51154,-0.84426,0.083202,-0.79783
5.236,3.4907,3.1416,0.67056,0.43131,0.054255,1.318,1.2825,-0.069821,-0.55692,0.092293
5.236,3.5779,3.1416,0.53133,0.15235,-0.040238,0.59342,2.6876,0.085081,-0.84408,0.95629
5.236,3.6652,3.1416,0.32205,-0.21169,-0.21209,-0.57205,3.645,-0.073846,-0.5399,1.7359
5.236,3.7525,3.1416,0.1256,-0.5725,-0.40915,-1.7327,4.246,-0.064063,0.042841,2.448
5.236,3.8397,3.1416,0.043938,-0.83931,-0.52654,-2.5094,4.6597,0.62518,-0.16178,3.1126
5.236,3.927,3.1416,0.18897,-0.93775,-0.39778,-2.7532,5.0605,2.3842,-3.1748,3.6825
5.236,4.0143,3.1416,0.3532,-0.9741,-0.12883,-2.9184,4.9587,3.7112,-2.4574,0.3505
5.236,4.1015,3.1416,0.51633,-0.93195,0.36324,-3.0278,4.33,4.2146,-1.7725,-3.3131
5.236,4.1888,3.1416,0.58048,-0.85457,0.77355,-3.3128,3.2297,3.5707,-1.2052,-5.4963
5.236,4.2761,3.1416,0.56146,-0.76654,0.95831,-3.7376,1.951,2.2912,-1.2783,-5.528
5.236,4.3633,3.1416,0.50863,-0.6907,0.91323,-4.1194,0.79824,1.0352,-1.8459,-3.9817
5.236,4.4506,3.1416,0.47581,-0.64506,0.72884,-4.2155,0.010488,0.34021,-2.3516,-2.0398
5.236,4.5379,3.1416,0.4921,-0.63976,0.54585,-3.8098,-0.31472,0.35355,-2.0865,-0.85928
5.236,4.6251,3.1416,0.53277,-0.67403,0.5105,-2.8007,-0.29749,0.56394,-0.44692,-0.93604
5.236,4.7124,3.1416,0.53803,-0.71427,0.64106,-1.487,-0.3137,-0.26705,2.1233,0.10848
5.236,4.7997,3.1416,0.48035,-0.73904,0.87231,0.066964,-0.4075,-1.5206,4.3097,-1.0859
5.236,4.8869,3.1416,0.50398,-0.6581,0.91152,0.89651,-0.74614,-2.9915,3.7363,0.36088
5.236,4.9742,3.1416,0.57284,-0.49498,0.81365,1.1132,-1.2048,-3.4556,1.9082,2.473
5.236,5.0615,3.1416,0.61644,-0.28859,0.65397,0.99986,-1.6468,-2.7984,-0.12137,3.8907
5.236,5.1487,3.1416,0.56415,-0.083378,0.50661,0.88038,-1.9422,-1.5881,-1.6868,3.9114
5.236,5.236,3.1416,0.37937,0.080531,0.42311,0.98917,-1.9868,-0.64821,-2.4457,2.5318
5.236,5.3233,3.1416,0.093768,0.17715,0.41105,1.3408,-1.7206,-0.63058,-2.3149,0.48919
5.236,5.4105,3.1416,-0.15853,0.20448,0.41262,1.5997,-1.1469,-1.5884,-1.4055,-0.69672
5.236,5.4978,3.1416,-0.10671,0.19433,0.28316,0.94957,-0.35094,-2.549,0.040498,1.3176
5.236,5.5851,3.1416,0.026276,0.14774,0.19367,0.080172,0.33705,-2.803,-0.43896,1.9759
5.236,5.6723,3.1416,0.30048,0.093154,0.073193,-1.2638,0.72154,-1.6671,-1.3288,2.3373
5.236,5.7596,3.1416,0.43269,0.044207,-0.028146,-2.2933,0.51569,-0.028066,-2.407,1.3017
5.236,5.8469,3.1416,0.36176,-0.00065858,-0.085087,-2.7331,-0.21535,1.4062,-3.0068,-0.38137
5.236,5.9341,3.1416,0.15206,-0.054378,-0.062411,-2.5801,-1.1997,2.2884,-2.785,-1.6533
5.236,6.0214,3.1416,-0.073899,-0.13098,0.067966,-1.9929,-2.0763,2.5731,-1.7265,-1.6724
5.236,6.1087,3.1416,-0.20295,-0.23531,0.3099,-1.1821,-2.5117,2.4581,-0.14859,-0.33984
5.236,6.1959,3.1416,-0.19871,-0.35277,0.62594,-0.3003,-2.318,2.3263,1.2942,1.1742
5.236,6.2832,3.1416,-0.16896,-0.43901,0.92021,0.66799,-1.5696,2.6872,1.6057,-0.095385

5.3233,0.0,3.1416,-0.06267,-0.2103,0.25168,0.070384,-1.0454,2.6223,-0.81568,1.947
5.3233,0.087266,3.1416,-0.096702,-0.34657,0.56381,1.1102,-0.36663,2.4514,0.8952,-0.72587
5.3233,0.17453,3.1416,-0.21644,-0.36946,0.59183,1.4896,0.053986,2.5193,0.50041,-1.581
5.3233,0.2618,3.1416,-0.25335,-0.3331,0.47092,1.0793,-0.10297,2.3933,-0.40884,-1.5415
5.3233,0.34907,3.1416,-0.1664,-0.25941,0.32985,0.1898,-0.83616,1.8652,-0.92076,-1.0725
5.3233,0.43633,3.1416,-0.00077702,-0.14828,0.27025,-0.65453,-1.9313,0.9427,-0.68405,-0.35238
5.3233,0.5236,3.1416,0.1533,0.012426,0.34595,-0.94107,-3.0691,-0.15894,0.21093,0.55666
5.3233,0.61087,3.1416,0.20183,0.23671,0.54218,-0.39487,-3.933,-1.0253,1.3511,1.5377
5.3233,0.69813,3.1416,0.08821,0.5304,0.75493,0.79558,-4.3172,-1.0511,2.1194,2.2485
5.3233,0.7854,3.1416,-0.16547,0.88102,0.77017,1.7525,-4.2346,0.55102,1.8139,1.9505
5.3233,0.87266,3.1416,-0.37224,1.1291,0.79419,2.4644,-3.877,2.1214,1.6459,2.4326
5.3233,0.95993,3.1416,-0.49359,1.2207,0.74104,2.4625,-3.3075,3.3721,1.7935,2.67
5.3233,1.0472,3.1416,-0.50331,1.1155,0.66682,2.1291,-2.5677,3.0971,1.532,2.2167
5.3233,1.1345,3.1416,-0.43252,0.87916,0.56963,1.6666,-1.6562,1.5804,0.39137,1.0377
5.3233,1.2217,3.1416,-0.32175,0.61024,0.45049,1.1616,-0.5893,-0.22225,-1.4056,-0.2488
5.3233,1.309,3.1416,-0.21096,0.40631,0.31043,0.64169,0.56926,-1.2082,-3.1768,-0.83086
5.3233,1.3963,3.1416,-0.12967,0.32937,0.14763,0.13066,1.6791,-0.65328,-4.0141,-0.16067
5.3233,1.4835,3.1416,-0.08705,0.37163,-0.045449,-0.29498,2.494,1.2637,-3.0169,1.5867
5.3233,1.5708,3.1416,-0.058101,0.40901,-0.3588,-0.47621,2.6131,2.6553,-0.34046,3.2464
5.3233,1.6581,3.1416,-0.06521,0.44634,-0.66309,-0.43336,2.2456,3.8907,2.3675,-1.5206
5.3233,1.7453,3.1416,-0.057444,0.35136,-1.2534,-0.31059,1.0517,3.0961,3.5284,-2.8252
5.3233,1.8326,3.1416,-0.059074,0.20639,-1.801,-0.24433,-0.55341,1.9931,2.1568,0.25797
5.3233,1.9199,3.1416,-0.074361,0.067905,-2.069,-0.1746,-2.2469,1.424,-0.8855,5.7629
5.3233,2.0071,3.1416,-0.093983,-0.033892,-1.9299,0.050917,-3.7876,1.5544,-3.83,10.374
5.3233,2.0944,3.1416,-0.10146,-0.095466,-1.3816,0.57297,-5.0052,2.0745,-4.942,10.968
5.3233,2.1817,3.1416,-0.079569,-0.14033,-0.56441,1.4167,-5.7895,2.4007,-3.4611,6.153
5.3233,2.2689,3.1416,-0.016804,-0.21946,0.22238,2.3877,-6.0794,1.8774,-0.54202,-2.1856
5.3233,2.3562,3.1416,0.086235,-0.41167,0.50367,2.9679,-5.8526,-0.021269,-0.19473,-7.3476
5.3233,2.4435,3.1416,0.11838,-0.59563,0.63103,3.1947,-5.0968,-1.4335,0.40577,-4.3318
5.3233,2.5307,3.1416,0.022474,-0.7944,0.4195,2.8418,-3.7104,-2.3438,1.8665,-3.9508
5.3233,2.618,3.1416,-0.1861,-0.91763,0.17048,2.1498,-2.1453,-2.4285,2.9989,-3.738
5.3233,2.7053,3.1416,-0.42859,-0.94953,-0.0080798,1.2443,-0.88896,-2.114,3.1844,-3.1516
5.3233,2.7925,3.1416,-0.62037,-0.90632,-0.098932,0.21154,-0.29079,-1.9164,2.2782,-1.8962
5.3233,2.8798,3.1416,-0.69223,-0.81794,-0.13451,-0.84475,-0.48763,-2.2421,0.55214,-0.059889
5.3233,2.9671,3.1416,-0.61161,-0.70983,-0.1559,-1.7466,-1.3293,-3.1885,-1.3631,1.7473
5.3233,3.0543,3.1416,-0.40384,-0.58463,-0.17175,-2.1851,-2.3041,-4.3442,-2.5351,2.2561
5.3233,3.1416,3.1416,-0.14175,-0.40029,-0.12046,-1.6481,-2.4783,-4.5591,-3.1783,1.6703
5.3233,3.2289,3.1416,0.10254,-0.20351,-0.034226,-0.68797,-2.2375,-4.4406,-1.9902,-0.3929
5.3233,3.3161,3.1416,0.39091,0.032847,0.11165,0.8425,-1.1461,-3.1619,-1.1725,-1.5787
5.3233,3.4034,3.1416,0.62025,0.19477,0.23574,1.9577,-0.02951,-1.8447,-0.71518,-1.6752
5.3233,3.4907,3.1416,0.72745,0.22206,0.27945,2.2081,0.76129,-1.0153,-0.47219,-0.95863
5.3233,3.5779,3.1416,0.69143,0.10087,0.21389,1.5615,1.2133,-0.74029,-0.27268,0.06585
5.3233,3.6652,3.1416,0.53521,-0.14367,0.046725,0.28516,1.5146,-0.76283,-0.032649,0.92376
5.3233,3.7525,3.1416,0.32794,-0.45492,-0.17095,-1.1731,1.9183,-0.63826,0.1336,1.4304
5.3233,3.8397,3.1416,0.18698,-0.7521,-0.33776,-2.3029,2.605,0.12987,-0.19808,1.9503
5.3233,3.927,3.1416,0.27993,-0.93774,-0.29522,-2.6499,3.5473,1.9539,-1.8731,3.6564
5.3233,4.0143,3.1416,0.39306,-1.0552,-0.12557,-2.8906,4.0345,3.3726,-1.7893,2.197
5.3233,4.1015,3.1416,0.53882,-1.0486,0.25087,-2.9603,3.8412,4.0992,-0.60667,-0.84457
5.3233,4.1888,3.1416,0.60993,-0.94392,0.56461,-3.3222,2.9778,3.7928,0.097043,-3.3261
5.3233,4.2761,3.1416,0.61219,-0.78303,0.68596,-3.9613,1.8119,2.8385,-0.40216,-4.1954
5.3233,4.3633,3.1416,0.58125,-0.61797,0.60958,-4.6122,0.76024,1.7387,-1.7909,-3.5104
5.3233,4.4506,3.1416,0.55565,-0.49636,0.41471,-4.9153,0.16516,0.90752,-3.1643,-1.9961
5.3233,4.5379,3.1416,0.54995,-0.4468,0.22517,-4.5728,0.17129,0.4667,-3.4724,-0.60314
5.3233,4.6251,3.1416,0.5278,-0.46421,0.16958,-3.5048,0.60244,0.040506,-1.966,-0.064976
5.3233,4.7124,3.1416,0.43064,-0.47762,0.25724,-2.2296,0.84857,-1.2118,0.72903,1.3489
5.3233,4.7997,3.1416,0.2625,-0.46365,0.44851,-0.71479,0.89694,-2.7979,2.6785,-0.5765
5.3233,4.8869,3.1416,0.20512,-0.303,0.46898,-0.052337,0.30891,-4.2317,2.5661,-0.010834
5.3233,4.9742,3.1416,0.25862,-0.042927,0.39949,0.16538,-0.63757,-4.6328,1.2926,1.5477
5.3233,5.0615,3.1416,0.35822,0.25038,0.31148,0.28263,-1.6406,-3.9778,-0.40993,2.8665
5.3233,5.1487,3.1416,0.41639,0.50703,0.25695,0.5342,-2.4165,-2.7657,-1.9647,3.131
5.3233,5.236,3.1416,0.3651,0.66864,0.25833,0.99936,-2.7422,-1.6829,-2.9371,2.0966
5.3233,5.3233,3.1416,0.19793,0.70356,0.29845,1.5557,-2.4974,-1.2677,-3.0209,0.24143
5.3233,5.4105,3.1416,0.01232,0.62206,0.31048,1.833,-1.7067,-1.5761,-2.0258,-1.0815
5.3233,5.4978,3.1416,0.051749,0.49163,0.1678,1.1674,-0.58228,-1.8464,0.13673,0.50806
5.3233,5.5851,3.1416,0.13731,0.34291,0.073265,0.45052,0.52891,-1.7437,-0.77907,1.6163
5.3233,5.6723,3.1416,0.3271,0.23863,-0.015899,-0.45578,1.3719,-0.78978,-1.4823,2.3825
5.3233,5.7596,3.1416,0.40455,0.19638,-0.095968,-1.1195,1.587,0.42752,-2.5056,1.7499
5.3233,5.8469,3.1416,0.33387,0.19736,-0.18314,-1.4968,1.1542,1.4932,-3.3079,0.2856
5.3233,5.9341,3.1416,0.17298,0.20322,-0.25848,-1.6276,0.28379,2.2074,-3.6566,-1.0764
5.3233,6.0214,3.1416,0.017857,0.17295,-0.28263,-1.5698,-0.68442,2.5406,-3.5079,-1.498
5.3233,6.1087,3.1416,-0.053029,0.079727,-0.21065,-1.3328,-1.3819,2.5879,-2.8863,-0.69986
5.3233,6.1959,3.1416,-0.034351,-0.072237,-0.0067164,-0.81091,-1.5117,2.5243,-1.765,0.57603
5.3233,6.2832,3.1416,-0.049527,-0.23083,0.34106,0.28281,-0.94951,2.5589,0.054435,0.10332

5.4105,0.0,3.1416,0.033619,-0.094532,-0.27101,0.34621,-0.50805,3.0809,-1.7552,2.1792
5.4105,0.087266,3.1416,-0.060022,-0.27706,0.13127,1.5479,0.10662,2.6909,0.53057,-0.14988
5.4105,0.17453,3.1416,-0.19327,-0.349,0.32446,2.0629,0.50347,2.3962,1.4088,-0.44417
5.4105,0.2618,3.1416,-0.22909,-0.33431,0.33806,1.8067,0.12959,1.894,1.4083,-0.046553
5.4105,0.34907,3.1416,-0.15921,-0.25159,0.27145,1.1074,-1.0576,1.0407,1.0656,0.31687
5.4105,0.43633,3.1416,-0.052873,-0.11603,0.24557,0.47713,-2.7525,-0.13202,0.84545,0.39063
5.4105,0.5236,3.1416,-0.005619,0.058718,0.35465,0.38497,-4.4636,-1.4005,1.0613,0.24366
5.4105,0.61087,3.1416,-0.08807,0.2586,0.61791,1.0283,-5.6757,-2.333,1.7955,0.12309
5.4105,0.69813,3.1416,-0.2947,0.46726,0.9313,2.105,-6.012,-2.2733,2.82,0.30801
5.4105,0.7854,3.1416,-0.49261,0.66414,1.0192,2.5856,-5.3965,-0.32417,3.5165,0.9633
5.4105,0.87266,3.1416,-0.58182,0.76709,1.0521,2.8011,-4.4563,1.511,5.1676,4.2548
5.4105,0.95993,3.1416,-0.46785,0.74229,0.89995,2.2373,-3.3098,2.8832,4.8559,5.4219
5.4105,1.0472,3.1416,-0.25052,0.60509,0.69064,1.4459,-2.3025,2.434,2.4849,4.4684
5.4105,1.1345,3.1416,-0.035189,0.42381,0.48673,0.70318,-1.4983,0.54705,-0.76709,2.0886
5.4105,1.2217,3.1416,0.10454,0.27244,0.32873,0.14147,-0.84274,-1.6302,-3.882,-0.43558
5.4105,1.309,3.1416,0.13292,0.20987,0.23163,-0.20635,-0.23702,-2.7958,-6.06,-1.7806
5.4105,1.3963,3.1416,0.058274,0.2589,0.18143,-0.36225,0.38785,-2.103,-6.7778,-1.1274
5.4105,1.4835,3.1416,-0.060926,0.38544,0.1317,-0.35835,0.99708,0.23035,-5.8456,1.2929
5.4105,1.5708,3.1416,-0.10531,0.46957,-0.063991,-0.2973,1.3523,1.99,-3.9795,3.1046
5.4105,1.6581,3.1416,-0.14576,0.52853,-0.28815,-0.11977,1.4337,3.6155,-0.66488,0.64213
5.4105,1.7453,3.1416,-0.086048,0.45439,-0.85576,-0.38266,0.90723,2.9138,1.2793,-1.4127
5.4105,1.8326,3.1416,-0.034188,0.32364,-1.4581,-0.92782,-0.1487,1.8539,1.3075,0.0050757
5.4105,1.9199,3.1416,-0.033004,0.18617,-1.8464,-1.4656,-1.5646,1.3936,-0.061876,4.1841
5.4105,2.0071,3.1416,-0.077908,0.06719,-1.8595,-1.6904,-3.1119,1.7089,-1.7811,8.3367
5.4105,2.0944,3.1416,-0.1347,-0.030787,-1.4528,-1.3969,-4.5351,2.4235,-2.8069,9.2999
5.4105,2.1817,3.1416,-0.15735,-0.12595,-0.72585,-0.59544,-5.5836,2.8381,-2.6353,5.2354
5.4105,2.2689,3.1416,-0.1058,-0.25524,0.048972,0.37217,-6.0435,2.1594,-1.8356,-2.6694
5.4105,2.3562,3.1416,0.036267,-0.47237,0.39842,0.71662,-5.7698,-0.27019,-2.5846,-8.5012
5.4105,2.4435,3.1416,0.095006,-0.66943,0.59262,0.83547,-4.9843,-2.1454,-1.7266,-3.982
5.4105,2.5307,3.1416,0.0052972,-0.8564,0.42303,0.43977,-3.5926,-3.3999,0.21066,-1.982
5.4105,2.618,3.1416,-0.21383,-0.95896,0.166,0.086088,-2.131,-3.4368,1.5642,-1.2082
5.4105,2.7053,3.1416,-0.4688,-0.97722,-0.057813,-0.081365,-1.0149,-2.7083,1.8478,-1.1385
5.4105,2.7925,3.1416,-0.66823,-0.94216,-0.20591,-0.12934,-0.47295,-1.899,1.2601,-0.97756
5.4105,2.8798,3.1416,-0.74417,-0.89433,-0.28293,-0.19962,-0.53248,-1.6454,0.34237,-0.13048
5.4105,2.9671,3.1416,-0.67335,-0.86243,-0.30966,-0.37304,-1.0056,-2.2535,-0.3642,1.3238
5.4105,3.0543,3.1416,-0.49845,-0.84205,-0.29204,-0.53352,-1.4746,-3.4175,-0.66054,2.1588
5.4105,3.1416,3.1416,-0.30015,-0.76722,-0.19443,-0.14014,-1.3236,-3.8802,-1.4305,2.9755
5.4105,3.2289,3.1416,-0.12784,-0.65251,-0.050174,0.42765,-0.94779,-4.1181,-2.8556,0.027156
5.4105,3.3161,3.1416,0.13849,-0.43088,0.14006,1.6819,-0.26071,-3.1189,-2.5006,-1.722
5.4105,3.4034,3.1416,0.40456,-0.18761,0.29974,2.7091,0.083571,-1.9664,-1.4588,-2.1182
5.4105,3.4907,3.1416,0.59413,0.0050209,0.37516,3.0063,-0.04826,-1.2064,-0.47308,-1.5973
5.4105,3.5779,3.1416,0.66029,0.094106,0.34019,2.4274,-0.44716,-0.95862,0.048155,-0.82644
5.4105,3.6652,3.1416,0.59666,0.052544,0.20119,1.1287,-0.74014,-1.0281,0.016461,-0.34427
5.4105,3.7525,3.1416,0.44868,-0.11456,0.0018018,-0.48473,-0.56868,-1.017,-0.352,-0.20184
5.4105,3.8397,3.1416,0.32479,-0.36349,-0.17219,-1.8139,0.23291,-0.43593,-0.55155,0.39659
5.4105,3.927,3.1416,0.40777,-0.60552,-0.18804,-2.1192,1.459,1.1844,0.19795,3.4528
5.4105,4.0143,3.1416,0.48661,-0.80487,-0.098377,-2.259,2.3068,2.4856,-0.13966,4.0916
5.4105,4.1015,3.1416,0.58497,-0.88386,0.16385,-2.0663,2.3992,3.3188,1.4617,2.6294
5.4105,4.1888,3.1416,0.61734,-0.82864,0.37839,-2.2839,1.7506,3.3195,2.1857,0.51253
5.4105,4.2761,3.1416,0.60122,-0.67844,0.43639,-2.9822,0.78915,2.71,1.2983,-1.0452
5.4105,4.3633,3.1416,0.57024,-0.49809,0.33183,-3.8657,0.003542,1.7997,-0.73505,-1.5208
5.4105,4.4506,3.1416,0.55032,-0.3539,0.12806,-4.4856,-0.21254,0.85429,-2.8053,-0.95114
5.4105,4.5379,3.1416,0.53586,-0.2896,-0.075684,-4.4512,0.28318,-0.035426,-3.7154,0.19727
5.4105,4.6251,3.1416,0.46599,-0.30217,-0.17778,-3.6419,1.2254,-1.085,-2.7358,1.1595
5.4105,4.7124,3.1416,0.26491,-0.30349,-0.18421,-2.6651,1.7603,-2.6766,-0.51075,2.3886
5.4105,4.7997,3.1416,-0.021575,-0.26793,-0.089951,-1.408,1.9518,-4.4815,0.10433,-0.062667
5.4105,4.8869,3.1416,-0.18367,-0.070267,-0.14106,-1.0062,1.0837,-5.7047,0.23961,-0.4336
5.4105,4.9742,3.1416,-0.16801,0.23565,-0.20642,-0.80604,-0.3577,-5.882,0.0089549,-0.0019443
5.4105,5.0615,3.1416,-0.020044,0.57344,-0.21234,-0.43793,-1.887,-5.1134,-0.44134,0.3464
5.4105,5.1487,3.1416,0.16435,0.86154,-0.13589,0.22017,-3.0767,-3.8319,-0.93516,0.13502
5.4105,5.236,3.1416,0.28729,1.0306,0.0017162,1.0788,-3.6151,-2.5737,-1.2693,-0.68548
5.4105,5.3233,3.1416,0.29728,1.0407,0.14171,1.8731,-3.3634,-1.7474,-1.2158,-1.7198
5.4105,5.4105,3.1416,0.23763,0.89888,0.19446,2.1996,-2.4132,-1.4031,-0.52518,-2.1105
5.4105,5.4978,3.1416,0.29486,0.6764,0.046004,1.5515,-1.1443,-1.0029,1.0716,-0.5202
5.4105,5.5851,3.1416,0.34164,0.43938,-0.044595,1.0178,0.18569,-0.6381,-0.22617,0.45496
5.4105,5.6723,3.1416,0.41901,0.264,-0.08319,0.58919,1.2663,-0.076728,-0.99447,1.5548
5.4105,5.7596,3.1416,0.40166,0.1944,-0.10618,0.37201,1.7631,0.44669,-1.539,1.6365
5.4105,5.8469,3.1416,0.29521,0.21186,-0.18064,0.18369,1.6062,0.91657,-1.7028,0.81895
5.4105,5.9341,3.1416,0.15898,0.26351,-0.31839,-0.080759,0.94089,1.3844,-1.807,-0.37991
5.4105,6.0214,3.1416,0.063859,0.28604,-0.48243,-0.41383,0.055365,1.9022,-2.2289,-1.2992
5.4105,6.1087,3.1416,0.050173,0.22924,-0.59328,-0.66063,-0.69208,2.4559,-2.9802,-1.3911
5.4105,6.1959,3.1416,0.085519,0.079653,-0.53544,-0.48401,-0.94558,2.8989,-3.2856,-0.47688
5.4105,6.2832,3.1416,0.022623,-0.11585,-0.16371,0.67033,-0.42431,2.8854,-1.1607,0.99675

5.4978,0.0,3.1416,0.075672,-0.15144,-0.42174,0.9228,-0.2746,3.3895,0.27352,2.3723
5.4978,0.087266,3.1416,-0.036448,-0.32309,0.037325,2.2909,0.47357,2.9843,2.3038,0.51821
5.4978,0.17453,3.1416,-0.16343,-0.38178,0.31981,2.9722,1.0363,2.3881,3.2848,0.76188
5.4978,0.2618,3.1416,-0.2017,-0.33654,0.37408,2.8371,0.71964,1.6718,3.1086,1.3111
5.4978,0.34907,3.1416,-0.1636,-0.2146,0.28524,2.1744,-0.54008,0.82085,2.2162,1.277
5.4978,0.43633,3.1416,-0.1243,-0.053687,0.20178,1.4691,-2.3772,-0.17761,1.3006,0.49003
5.4978,0.5236,3.1416,-0.16888,0.10584,0.26235,1.1788,-4.1973,-1.2481,1.0113,-0.68385
5.4978,0.61087,3.1416,-0.3393,0.22872,0.52245,1.511,-5.3782,-2.1399,1.6569,-1.5267
5.4978,0.69813,3.1416,-0.58137,0.2926,0.8811,2.1998,-5.4708,-2.3403,2.9094,-1.1527
5.4978,0.7854,3.1416,-0.67494,0.2841,1.0377,2.4285,-4.5284,-1.3155,3.0517,1.0521
5.4978,0.87266,3.1416,-0.66415,0.23579,1.0359,2.2304,-3.0888,0.23296,2.6154,5.8967
5.4978,0.95993,3.1416,-0.37941,0.11734,0.79574,1.5642,-1.7381,1.037,0.72926,3.92
5.4978,1.0472,3.1416,-0.021422,-0.0065059,0.48352,0.7422,-0.86859,0.30597,-1.3799,0.24972
5.4978,1.1345,3.1416,0.27004,-0.083936,0.21961,-0.027975,-0.53689,-1.5321,-3.1526,-2.3841
5.4978,1.2217,3.1416,0.41496,-0.081126,0.075847,-0.6224,-0.57589,-3.3956,-4.4691,-3.0497
5.4978,1.309,3.1416,0.39193,0.012718,0.072949,-0.98055,-0.70674,-4.1149,-5.4217,-2.0142
5.4978,1.3963,3.1416,0.23689,0.18032,0.17806,-1.0847,-0.65084,-2.9979,-6.0867,-0.14462
5.4978,1.4835,3.1416,0.042008,0.3713,0.30218,-0.93929,-0.24192,-0.39539,-6.2973,1.6919
5.4978,1.5708,3.1416,-0.012789,0.52138,0.30385,-0.72845,0.25858,1.2814,-4.9709,1.7252
5.4978,1.6581,3.1416,-0.070791,0.5929,0.18732,-0.40471,0.88327,2.891,-1.9259,2.4413
5.4978,1.7453,3.1416,0.0013811,0.55493,-0.33354,-0.76324,1.1716,2.126,-0.93287,-0.74435
5.4978,1.8326,3.1416,0.058283,0.46226,-0.97623,-1.5106,0.81091,1.0525,-0.53681,-2.4341
5.4978,1.9199,3.1416,0.044259,0.34838,-1.4876,-2.2748,-0.2115,0.66133,-0.11868,-1.2431
5.4978,2.0071,3.1416,-0.031958,0.2289,-1.6801,-2.7129,-1.6913,1.1156,0.36827,1.6114
5.4978,2.0944,3.1416,-0.12263,0.10476,-1.4688,-2.6186,-3.2894,1.9983,0.66198,3.7188
5.4978,2.1817,3.1416,-0.16643,-0.034353,-0.90725,-2.0299,-4.6149,2.5604,0.45497,2.8863
5.4978,2.2689,3.1416,-0.11378,-0.20679,-0.22425,-1.3368,-5.3074,1.9679,-0.34216,-1.4521
5.4978,2.3562,3.1416,0.047659,-0.43555,0.13968,-1.3883,-5.1195,-0.44987,-1.3373,-6.8255
5.4978,2.4435,3.1416,0.11035,-0.64201,0.37349,-1.4729,-4.4805,-2.303,-0.56565,-2.3837
5.4978,2.5307,3.1416,-0.0043785,-0.82431,0.26618,-1.8298,-3.327,-3.4649,0.22863,-0.42682
5.4978,2.618,3.1416,-0.25568,-0.92493,0.056856,-1.7292,-2.2045,-3.2549,0.48638,0.40851
5.4978,2.7053,3.1416,-0.52829,-0.94999,-0.13825,-1.0745,-1.4118,-2.1452,0.41379,0.54145
5.4978,2.7925,3.1416,-0.72227,-0.93369,-0.2701,-0.097814,-1.0398,-0.90612,0.32958,0.48634
5.4978,2.8798,3.1416,-0.77413,-0.91832,-0.33336,0.83215,-1.0111,-0.28762,0.51796,0.60097
5.4978,2.9671,3.1416,-0.67796,-0.93435,-0.34304,1.4013,-1.1188,-0.70057,1.0816,0.83489
5.4978,3.0543,3.1416,-0.50656,-0.98043,-0.31105,1.5416,-1.0657,-1.8984,1.7948,0.47771
5.4978,3.1416,3.1416,-0.3739,-0.95944,-0.17473,1.5031,-0.42266,-2.6606,2.5941,3.5887
5.4978,3.2289,3.1416,-0.28693,-0.91518,-0.046443,1.6484,0.09847,-3.1851,-0.54802,1.3579
5.4978,3.3161,3.1416,-0.106,-0.7389,0.10075,2.4331,0.52805,-2.4808,-1.5643,0.58972
5.4978,3.4034,3.1416,0.10699,-0.47156,0.21426,3.1485,0.43105,-1.581,-1.3337,0.48138
5.4978,3.4907,3.1416,0.29106,-0.17699,0.26023,3.3386,-0.17648,-1.0239,-0.70797,0.46511
5.4978,3.5779,3.1416,0.40005,0.073986,0.22572,2.8041,-0.99823,-0.94918,-0.35279,0.24439
5.4978,3.6652,3.1416,0.41649,0.21948,0.12098,1.6065,-1.6284,-1.194,-0.58857,-0.16964
5.4978,3.7525,3.1416,0.36547,0.22249,-0.018248,0.07228,-1.7227,-1.3895,-1.2314,-0.42174
5.4978,3.8397,3.1416,0.32852,0.086754,-0.12852,-1.2035,-1.1687,-1.0571,-1.4342,0.22386
5.4978,3.927,3.1416,0.38628,-0.11514,-0.095885,-1.4471,-0.41647,-0.031205,-0.43815,1.7427
5.4978,4.0143,3.1416,0.54362,-0.33049,-0.025559,-1.2917,0.38784,1.427,1.323,3.7812
5.4978,4.1015,3.1416,0.59388,-0.44485,0.18688,-0.80629,0.37502,2.2924,3.217,3.5521
5.4978,4.1888,3.1416,0.56739,-0.43001,0.34275,-0.82855,-0.17175,2.5227,3.7897,2.066
5.4978,4.2761,3.1416,0.51242,-0.3177,0.35827,-1.4987,-0.81394,2.1991,2.8403,0.28671
5.4978,4.3633,3.1416,0.47394,-0.17212,0.23414,-2.5084,-1.1034,1.463,0.97561,-0.9961
5.4978,4.4506,3.1416,0.4723,-0.062483,0.025162,-3.35,-0.7282,0.45221,-0.83701,-1.2949
5.4978,4.5379,3.1416,0.48199,-0.0356,-0.19022,-3.565,0.34191,-0.76202,-1.7154,-0.55214
5.4978,4.6251,3.1416,0.41034,-0.088398,-0.34034,-2.9932,1.7095,-2.2385,-1.3091,0.73226
5.4978,4.7124,3.1416,0.12674,-0.18118,-0.48465,-2.2654,2.4204,-4.2603,-0.11328,2.4649
5.4978,4.7997,3.1416,-0.24725,-0.19871,-0.52744,-1.297,2.4736,-5.9754,-1.5273,-1.6818
5.4978,4.8869,3.1416,-0.50854,-0.074191,-0.70663,-1.1748,1.0859,-6.6632,-2.2826,-2.2634
5.4978,4.9742,3.1416,-0.55357,0.15339,-0.81569,-1.0808,-0.95767,-6.3471,-1.9747,-2.2702
5.4978,5.0615,3.1416,-0.39841,0.42273,-0.76261,-0.64239,-2.9659,-5.3093,-0.70378,-2.8939
5.4978,5.1487,3.1416,-0.13029,0.66429,-0.54677,0.16994,-4.3982,-3.9576,1.0936,-4.0903
5.4978,5.236,3.1416,0.14095,0.81438,-0.23573,1.1454,-4.921,-2.6937,2.8132,-5.1428
5.4978,5.3233,3.1416,0.33132,0.82928,0.057842,1.9357,-4.465,-1.7801,3.8512,-5.2247
5.4978,5.4105,3.1416,0.4312,0.69932,0.19938,2.1571,-3.2816,-1.2078,3.7727,-3.9623
5.4978,5.4978,3.1416,0.55388,0.46297,0.05553,1.4938,-1.9995,-0.56387,2.48,-1.9978
5.4978,5.5851,3.1416,0.59845,0.20808,-0.035359,1.1462,-0.67582,-0.32118,1.8725,-1.2098
5.4978,5.6723,3.1416,0.57109,-0.0043792,-0.054668,1.234,0.30294,-0.44723,1.2105,0.04781
5.4978,5.7596,3.1416,0.4351,-0.098356,-0.039194,1.533,0.78523,-0.81798,1.1942,0.59306
5.4978,5.8469,3.1416,0.24866,-0.079042,-0.086455,1.6395,0.74161,-1.0323,1.6467,0.18688
5.4978,5.9341,3.1416,0.088659,0.0017978,-0.23543,1.3795,0.28902,-0.76338,2.0856,-0.84956
5.4978,6.0214,3.1416,0.017347,0.073105,-0.46166,0.81312,-0.34536,0.13628,2.0486,-1.8781
5.4978,6.1087,3.1416,0.049115,0.071819,-0.67241,0.2389,-0.86026,1.5291,1.4182,-2.187
5.4978,6.1959,3.1416,0.1172,-0.029838,-0.70176,0.19855,-0.9165,2.8871,0.74689,-1.2337
5.4978,6.2832,3.1416,0.040434,-0.19707,-0.30575,1.4812,-0.17315,3.1867,1.5828,1.1113

5.5851,0.0,3.1416,0.086357,-0.30604,-0.39973,1.6421,-0.22619,3.5737,1.4011,2.7079
5.5851,0.087266,3.1416,-0.033544,-0.42355,0.087138,3.1632,0.74611,3.3305,1.6845,0.32886
5.5851,0.17453,3.1416,-0.14778,-0.41931,0.40618,3.9955,1.5278,2.5071,2.6411,1.0479
5.5851,0.2618,3.1416,-0.18801,-0.3029,0.4444,3.9379,1.3743,1.6679,2.9721,1.9043
5.5851,0.34907,3.1416,-0.18216,-0.1194,0.2818,3.2222,0.23485,0.9706,2.5016,1.7606
5.5851,0.43633,3.1416,-0.20379,0.067735,0.096503,2.301,-1.4752,0.33989,1.7262,0.75065
5.5851,0.5236,3.1416,-0.32158,0.19381,0.069866,1.6359,-3.1024,-0.35935,1.3643,-0.27267
5.5851,0.61087,3.1416,-0.54872,0.21003,0.29156,1.4849,-3.983,-1.1485,1.906,-0.28921
5.5851,0.69813,3.1416,-0.79236,0.10066,0.66466,1.6903,-3.6712,-1.7616,3.1621,1.3363
5.5851,0.7854,3.1416,-0.80457,-0.096765,0.82582,1.6564,-2.3228,-1.6881,5.1622,3.8329
5.5851,0.87266,3.1416,-0.66798,-0.32167,0.83107,1.3053,-0.58818,-1.2832,1.0447,7.2055
5.5851,0.95993,3.1416,-0.26104,-0.51256,0.52097,0.7995,0.76472,-1.3564,-1.8335,4.2152
5.5851,1.0472,3.1416,0.1795,-0.59735,0.14009,0.17647,1.2847,-2.3766,-3.8426,0.033341
5.5851,1.1345,3.1416,0.50431,-0.55169,-0.14287,-0.49217,0.96355,-3.9242,-5.1176,-2.7553
5.5851,1.2217,3.1416,0.64197,-0.38827,-0.23441,-1.113,0.095599,-5.1378,-5.6483,-3.4556
5.5851,1.309,3.1416,0.58948,-0.14608,-0.1157,-1.5832,-0.86319,-5.1605,-5.3686,-2.5646
5.5851,1.3963,3.1416,0.40268,0.12026,0.15812,-1.8025,-1.4358,-3.5864,-4.2451,-1.074
5.5851,1.4835,3.1416,0.18675,0.35123,0.45849,-1.686,-1.2647,-0.90728,-2.3672,0.22685
5.5851,1.5708,3.1416,0.098558,0.49387,0.54561,-1.4095,-0.29731,0.77708,-1.4136,-0.045651
5.5851,1.6581,3.1416,0.030798,0.57472,0.51988,-0.9388,0.91763,2.1002,1.4053,4.0499
5.5851,1.7453,3.1416,0.10697,0.57337,0.068394,-1.2623,2.0068,1.2133,0.22997,1.5706
5.5851,1.8326,3.1416,0.16247,0.51599,-0.56243,-2.0241,2.2998,0.10106,-0.74388,-1.7928
5.5851,1.9199,3.1416,0.13507,0.42022,-1.1316,-2.8384,1.6184,-0.2963,-0.14045,-3.3389
5.5851,2.0071,3.1416,0.035725,0.29695,-1.4438,-3.3781,0.14893,0.16229,1.5585,-2.6036
5.5851,2.0944,3.1416,-0.080518,0.15209,-1.3898,-3.4639,-1.6857,1.0637,2.9758,-0.6082
5.5851,2.1817,3.1416,-0.14368,-0.011685,-0.98664,-3.1532,-3.3538,1.6856,2.8011,0.89237
5.5851,2.2689,3.1416,-0.097994,-0.19313,-0.41814,-2.8288,-4.3427,1.2416,0.75347,0.16145
5.5851,2.3562,3.1416,-0.0087848,-0.38481,-0.055113,-3.1287,-4.337,-0.38294,-1.8429,-2.7969
5.5851,2.4435,3.1416,0.12678,-0.56938,0.16654,-3.5845,-3.8064,-2.4395,-1.2405,-0.27772
5.5851,2.5307,3.1416,-0.010473,-0.72333,0.11039,-3.8749,-2.8527,-3.2778,-0.49323,0.74157
5.5851,2.618,3.1416,-0.2864,-0.81521,-0.037757,-3.3823,-1.983,-2.7456,0.22216,0.75832
5.5851,2.7053,3.1416,-0.57031,-0.85018,-0.17207,-2.0819,-1.4054,-1.324,0.82285,0.39914
5.5851,2.7925,3.1416,-0.75641,-0.8553,-0.24767,-0.3274,-1.1105,0.19549,1.3059,0.22231
5.5851,2.8798,3.1416,-0.78541,-0.8649,-0.26163,1.3628,-0.95344,1.0339,1.7343,0.52028
5.5851,2.9671,3.1416,-0.66597,-0.90583,-0.23402,2.5199,-0.73561,0.74777,2.2237,1.122
5.5851,3.0543,3.1416,-0.49626,-0.98278,-0.18892,2.939,-0.2863,-0.44776,2.9277,1.1955
5.5851,3.1416,3.1416,-0.41668,-1.0547,-0.13467,3.0269,0.38,-1.2694,3.0203,2.2497
5.5851,3.2289,3.1416,-0.41938,-1.0731,-0.071362,2.8034,1.0328,-2.0235,1.37,-0.21077
5.5851,3.3161,3.1416,-0.35565,-0.95853,-0.014964,3.0335,1.2812,-1.6002,0.2365,-0.15874
5.5851,3.4034,3.1416,-0.24383,-0.6985,0.01439,3.301,0.92819,-0.96699,-0.27315,0.6915
5.5851,3.4907,3.1416,-0.11394,-0.33652,0.0079917,3.2749,0.096957,-0.63994,-0.27535,1.2385
5.5851,3.5779,3.1416,0.0044075,0.050757,-0.031386,2.76,-0.90526,-0.76712,-0.013188,0.94515
5.5851,3.6652,3.1416,0.094085,0.37626,-0.089431,1.7473,-1.723,-1.2127,0.24059,-0.2098
5.5851,3.7525,3.1416,0.16256,0.56531,-0.14024,0.46498,-2.0883,-1.6408,0.28055,-1.7801
5.5851,3.8397,3.1416,0.25396,0.57844,-0.14627,-0.57113,-1.9571,-1.5994,0.065486,-2.9006
5.5851,3.927,3.1416,0.38228,0.45264,-0.044952,-0.58265,-1.7377,-0.88273,-0.13665,-3.0386
5.5851,4.0143,3.1416,0.58053,0.26145,0.077567,-0.20625,-1.4586,0.25719,-0.30891,-0.15949
5.5851,4.1015,3.1416,0.58639,0.12483,0.27597,0.53389,-1.7242,1.0205,0.25301,0.87852
5.5851,4.1888,3.1416,0.4955,0.088584,0.39642,0.69288,-2.1852,1.3501,0.37228,0.52207
5.5851,4.2761,3.1416,0.39524,0.13579,0.38243,0.088107,-2.4405,1.2145,-0.17256,-0.40388
5.5851,4.3633,3.1416,0.34677,0.21365,0.24568,-0.96937,-2.1498,0.60949,-1.0094,-1.0116
5.5851,4.4506,3.1416,0.36708,0.26031,0.036838,-1.9434,-1.1465,-0.43981,-1.5345,-0.66612
5.5851,4.5379,3.1416,0.41105,0.23181,-0.18367,-2.3414,0.45,-1.8771,-1.2744,0.69937
5.5851,4.6251,3.1416,0.35347,0.12886,-0.37486,-1.9828,2.1215,-3.613,-0.24753,2.2679
5.5851,4.7124,3.1416,0.051856,0.028078,-0.60845,-1.5369,2.7589,-5.2017,1.0466,3.6512
5.5851,4.7997,3.1416,-0.38157,-0.044747,-0.76891,-0.81987,2.7357,-6.7223,1.1676,-2.3573
5.5851,4.8869,3.1416,-0.71924,-0.014614,-1.0794,-0.98119,1.0726,-6.8519,0.13767,-3.1133
5.5851,4.9742,3.1416,-0.821,0.1019,-1.257,-1.0787,-1.2504,-6.0758,-0.82929,-2.3344
5.5851,5.0615,3.1416,-0.67659,0.26858,-1.1832,-0.7303,-3.4222,-4.8489,-1.0212,-1.9964
5.5851,5.1487,3.1416,-0.35997,0.43822,-0.86786,0.038008,-4.8538,-3.5502,-0.21857,-2.7136
5.5851,5.236,3.1416,0.016391,0.56126,-0.41379,0.9446,-5.2318,-2.4386,1.3152,-4.1199
5.5851,5.3233,3.1416,0.34719,0.5944,0.019327,1.6043,-4.5715,-1.6073,2.843,-5.2499
5.5851,5.4105,3.1416,0.58,0.50929,0.25068,1.6807,-3.2706,-0.93979,3.1635,-4.9195
5.5851,5.4978,3.1416,0.70893,0.30944,0.24587,1.4928,-2.068,-0.45125,1.71,-2.3869
5.5851,5.5851,3.1416,0.80202,0.067201,0.020689,0.90931,-1.0737,0.14195,0.90933,-0.9243
5.5851,5.6723,3.1416,0.6751,-0.15779,0.00096175,1.5143,-0.43934,-0.44428,0.81401,0.46203
5.5851,5.7596,3.1416,0.42329,-0.27426,0.037156,2.3206,-0.17981,-1.4927,1.049,1.0928
5.5851,5.8469,3.1416,0.15528,-0.27339,0.017248,2.7315,-0.2553,-2.2852,1.2874,0.8812
5.5851,5.9341,3.1416,-0.032823,-0.19989,-0.11782,2.5155,-0.56918,-2.2576,1.3086,0.14293
5.5851,6.0214,3.1416,-0.083555,-0.12307,-0.35867,1.7808,-0.96559,-1.1545,1.0556,-0.59486
5.5851,6.1087,3.1416,-0.0042026,-0.10792,-0.61205,0.9496,-1.2272,0.81532,0.69316,-0.78386
5.5851,6.1959,3.1416,0.1071,-0.18621,-0.68534,0.73263,-1.073,2.8243,0.66578,-0.04517
5.5851,6.2832,3.1416,0.035277,-0.32758,-0.27111,2.1037,-0.15579,3.2711,1.7551,1.6401

5.6723,0.0,3.1416,0.086934,-0.51633,-0.035653,1.6062,-0.49926,2.8539,-0.90273,1.3072
5.6723,0.087266,3.1416,-1.6684e-05,-0.58481,0.44983,3.2516,0.55222,2.4919,0.29994,-0.20002
5.6723,0.17453,3.1416,-0.080813,-0.50862,0.70744,4.2056,1.4464,1.3912,2.438,1.5848
5.6723,0.2618,3.1416,-0.12447,-0.32676,0.62601,4.1828,1.5196,0.5926,3.4183,2.7844
5.6723,0.34907,3.1416,-0.16638,-0.10717,0.3128,3.3626,0.74067,0.37059,2.9353,2.345
5.6723,0.43633,3.1416,-0.26611,0.072353,-0.015314,2.1844,-0.50521,0.50746,1.7549,1.011
5.6723,0.5236,3.1416,-0.46531,0.14326,-0.14069,1.1417,-1.6333,0.56759,0.99913,0.3015
5.6723,0.61087,3.1416,-0.74544,0.065332,0.046256,0.57684,-2.0755,0.17163,1.4296,1.4852
5.6723,0.69813,3.1416,-0.9857,-0.15422,0.43819,0.47571,-1.4974,-0.72923,2.732,4.5567
5.6723,0.7854,3.1416,-0.94335,-0.43182,0.60783,0.46602,-0.15842,-1.6271,5.4238,7.4107
5.6723,0.87266,3.1416,-0.71961,-0.71635,0.62543,0.30005,1.369,-2.4436,0.33198,7.5059
5.6723,0.95993,3.1416,-0.2672,-0.89625,0.26976,0.2359,2.3172,-3.2579,-1.9995,3.7315
5.6723,1.0472,3.1416,0.18724,-0.92999,-0.14975,-0.030634,2.363,-4.2149,-3.172,-0.12436
5.6723,1.1345,3.1416,0.51195,-0.82337,-0.43416,-0.57866,1.5824,-5.0237,-3.8096,-2.3858
5.6723,1.2217,3.1416,0.65421,-0.61413,-0.48587,-1.3214,0.32423,-5.2175,-3.9154,-2.8612
5.6723,1.309,3.1416,0.6245,-0.35656,-0.29929,-2.0655,-0.91591,-4.4134,-3.2283,-2.2146
5.6723,1.3963,3.1416,0.48067,-0.10609,0.048359,-2.57,-1.6223,-2.5729,-1.5792,-1.3378
5.6723,1.4835,3.1416,0.31213,0.096072,0.40632,-2.6059,-1.3855,-0.26164,0.7524,-0.72168
5.6723,1.5708,3.1416,0.24596,0.23895,0.53827,-2.2867,-0.067544,0.89677,1.3816,-0.45623
5.6723,1.6581,3.1416,0.18051,0.32782,0.54679,-1.6674,1.6318,1.5476,3.1185,3.6281
5.6723,1.7453,3.1416,0.25092,0.36354,0.17509,-1.8022,3.3832,0.36597,1.0208,1.846
5.6723,1.8326,3.1416,0.29495,0.33155,-0.37094,-2.3718,4.2493,-0.95248,-0.43133,-1.4823
5.6723,1.9199,3.1416,0.25104,0.23763,-0.88431,-3.0561,3.9012,-1.5894,0.13927,-3.7988
5.6723,2.0071,3.1416,0.1305,0.10114,-1.1929,-3.5957,2.4721,-1.3986,2.0907,-4.0575
5.6723,2.0944,3.1416,-0.01043,-0.051788,-1.1954,-3.8541,0.41135,-0.70144,3.8458,-2.4751
5.6723,2.1817,3.1416,-0.098372,-0.19499,-0.8975,-3.88,-1.6618,-0.081472,3.9757,-0.28102
5.6723,2.2689,3.1416,-0.07072,-0.30905,-0.44751,-3.9685,-3.1046,-0.17957,2.2837,0.53248
5.6723,2.3562,3.1416,0.013287,-0.39656,-0.16111,-4.5279,-3.4824,-1.1089,0.9248,-1.8828
5.6723,2.4435,3.1416,0.15099,-0.46429,0.023499,-5.1395,-3.2557,-2.3195,0.59529,-0.021766
5.6723,2.5307,3.1416,0.0078772,-0.54808,-0.016051,-5.2773,-2.5881,-2.5018,0.66103,0.17813
5.6723,2.618,3.1416,-0.28001,-0.62713,-0.098737,-4.5362,-1.9272,-1.6017,0.94056,-0.26411
5.6723,2.7053,3.1416,-0.57557,-0.6918,-0.13241,-2.9866,-1.4233,-0.082673,1.1081,-0.6121
5.6723,2.7925,3.1416,-0.76602,-0.74116,-0.092314,-1.0003,-1.0309,1.3522,0.88034,-0.4611
5.6723,2.8798,3.1416,-0.78817,-0.78045,0.00032948,0.92271,-0.60994,2.0394,0.20321,0.21291
5.6723,2.9671,3.1416,-0.65383,-0.81862,0.099824,2.3282,-0.027035,1.6336,-0.56122,1.0043
5.6723,3.0543,3.1416,-0.47507,-0.8658,0.15744,2.9815,0.7436,0.3864,-0.44799,1.0285
5.6723,3.1416,3.1416,-0.42214,-0.92494,0.1509,3.1047,1.4446,-0.48857,0.21974,1.1361
5.6723,3.2289,3.1416,-0.47344,-0.94135,0.1083,2.8287,2.0294,-1.283,1.1982,-0.88771
5.6723,3.3161,3.1416,-0.50898,-0.87508,0.031613,2.6362,2.0209,-0.98107,0.97746,-0.7397
5.6723,3.4034,3.1416,-0.51226,-0.67828,-0.063843,2.4548,1.5157,-0.51279,0.44659,0.14435
5.6723,3.4907,3.1416,-0.47775,-0.36571,-0.16022,2.1722,0.7121,-0.36615,0.14207,0.8595
5.6723,3.5779,3.1416,-0.40587,0.0065586,-0.23827,1.6951,-0.15597,-0.67241,0.28211,0.94632
5.6723,3.6652,3.1416,-0.29798,0.36235,-0.2784,1.0088,-0.88553,-1.2915,0.80072,0.30562
5.6723,3.7525,3.1416,-0.15131,0.62667,-0.26183,0.23651,-1.371,-1.8974,1.3819,-0.88678
5.6723,3.8397,3.1416,0.046012,0.74697,-0.1717,-0.30155,-1.6706,-2.0635,1.4936,-2.2654
5.6723,3.927,3.1416,0.23635,0.7337,0.0096402,-0.06622,-2.0712,-1.5863,1.6485,-3.6703
5.6723,4.0143,3.1416,0.47639,0.64863,0.20519,0.42529,-2.4614,-0.68788,-0.23434,-1.6676
5.6723,4.1015,3.1416,0.4551,0.59395,0.41574,1.1281,-3.018,0.0030388,-0.83406,-0.81969
5.6723,4.1888,3.1416,0.33055,0.59855,0.52255,1.2187,-3.3818,0.45557,-1.0719,-1.1079
5.6723,4.2761,3.1416,0.2238,0.64589,0.49753,0.59675,-3.2647,0.56769,-1.2932,-1.9482
5.6723,4.3633,3.1416,0.20639,0.69436,0.37068,-0.38448,-2.5028,0.22273,-1.486,-2.5297
5.6723,4.4506,3.1416,0.28782,0.69766,0.19757,-1.1873,-1.1095,-0.65401,-1.5007,-2.1522
5.6723,4.5379,3.1416,0.40293,0.62509,0.026811,-1.3588,0.67118,-2.0388,-1.2683,-0.56471
5.6723,4.6251,3.1416,0.39939,0.48192,-0.13252,-0.80054,2.3112,-3.7528,-1.0197,1.6963
5.6723,4.7124,3.1416,0.11325,0.32769,-0.4063,-0.30527,2.8415,-5.0644,-0.34405,4.6625
5.6723,4.7997,3.1416,-0.33051,0.18495,-0.63664,0.32607,2.7225,-6.2449,0.78263,-2.4774
5.6723,4.8869,3.1416,-0.6994,0.086327,-1.0718,-0.10344,1.0344,-5.79,0.62037,-3.1415
5.6723,4.9742,3.1416,-0.84743,0.042106,-1.3561,-0.55865,-1.1894,-4.6149,-0.43007,-1.7605
5.6723,5.0615,3.1416,-0.74748,0.051202,-1.33,-0.61528,-3.1322,-3.3437,-1.5826,-0.8363
5.6723,5.1487,3.1416,-0.45352,0.10148,-0.99079,-0.2813,-4.2424,-2.3321,-2.0293,-1.2948
5.6723,5.236,3.1416,-0.062862,0.17013,-0.45267,0.1818,-4.2809,-1.6913,-1.304,-2.8392
5.6723,5.3233,3.1416,0.32158,0.22396,0.093115,0.43758,-3.3688,-1.3103,0.35449,-4.3033
5.6723,5.4105,3.1416,0.62906,0.21981,0.41785,0.25336,-2.0354,-0.87901,1.6386,-4.0049
5.6723,5.4978,3.1416,0.79458,0.11247,0.43505,0.1539,-1.1489,-0.4021,1.0072,-0.58772
5.6723,5.5851,3.1416,0.90291,-0.039187,0.19242,-0.16257,-0.64844,0.3059,0.14008,1.1999
5.6723,5.6723,3.1416,0.70242,-0.21418,0.12505,1.0109,-0.6408,-0.4089,0.60605,1.3991
5.6723,5.7596,3.1416,0.35468,-0.32248,0.13008,2.3339,-0.87601,-1.7525,1.1697,0.85526
5.6723,5.8469,3.1416,0.011155,-0.34831,0.11562,3.0386,-1.2006,-2.8778,1.2049,0.16538
5.6723,5.9341,3.1416,-0.20999,-0.32359,0.022897,2.8632,-1.5172,-3.0874,0.58076,-0.308
5.6723,6.0214,3.1416,-0.24723,-0.30133,-0.15154,1.985,-1.7436,-2.037,-0.4516,-0.42302
5.6723,6.1087,3.1416,-0.11892,-0.32903,-0.33366,0.9545,-1.7726,0.061704,-1.3731,-0.24472
5.6723,6.1959,3.1416,0.053416,-0.42207,-0.34976,0.62848,-1.4309,2.2381,-1.5102,-0.031251
5.6723,6.2832,3.1416,0.021814,-0.53718,0.095704,2.1036,-0.4393,2.5592,-0.14875,-0.2201

5.7596,0.0,3.1416,0.098023,-0.69655,0.35381,1.0929,-0.85158,1.5666,-2.6992,-0.022518
5.7596,0.087266,3.1416,0.026308,-0.71626,0.80466,2.7772,0.054692,0.99499,-0.11861,-0.35311
5.7596,0.17453,3.1416,-0.031356,-0.56045,0.94774,3.7464,0.79022,-0.35116,2.7392,1.6991
5.7596,0.2618,3.1416,-0.078997,-0.31866,0.7132,3.6976,0.89546,-1.0879,3.6575,2.5294
5.7596,0.34907,3.1416,-0.15949,-0.08336,0.24793,2.7987,0.40205,-0.85889,2.5968,1.5743
5.7596,0.43633,3.1416,-0.32088,0.064417,-0.19841,1.4907,-0.35121,0.0077816,0.76405,0.071003
5.7596,0.5236,3.1416,-0.5828,0.069562,-0.38734,0.29037,-0.90226,0.84261,-0.31905,-0.18165
5.7596,0.61087,3.1416,-0.90273,-0.082695,-0.2055,-0.40742,-0.84969,0.97783,0.25317,1.9366
5.7596,0.69813,3.1416,-1.1424,-0.35235,0.22137,-0.5273,-0.036713,0.090455,1.839,5.6279
5.7596,0.7854,3.1416,-1.0759,-0.62149,0.41689,-0.31547,1.1542,-1.3368,4.627,7.9655
5.7596,0.87266,3.1416,-0.80809,-0.87368,0.46484,-0.14787,2.3326,-2.9075,0.47794,5.7341
5.7596,0.95993,3.1416,-0.36298,-0.99001,0.11044,0.2063,2.8272,-3.9991,-0.85137,2.3946
5.7596,1.0472,3.1416,0.06661,-0.97902,-0.29758,0.19232,2.5316,-4.5856,-1.2509,-0.21111
5.7596,1.1345,3.1416,0.37588,-0.87131,-0.55385,-0.34852,1.5997,-4.5846,-1.4489,-1.4514
5.7596,1.2217,3.1416,0.52981,-0.70874,-0.5745,-1.289,0.36373,-3.9358,-1.4355,-1.5128
5.7596,1.309,3.1416,0.54502,-0.53356,-0.37527,-2.3257,-0.74859,-2.6801,-0.88525,-1.0093
5.7596,1.3963,3.1416,0.47151,-0.37761,-0.04967,-3.0897,-1.2961,-1.0386,0.41895,-0.59036
5.7596,1.4835,3.1416,0.37448,-0.25149,0.25294,-3.2559,-0.90667,0.50866,2.1631,-0.55022
5.7596,1.5708,3.1416,0.35174,-0.13613,0.34588,-2.9398,0.62257,1.007,2.5157,0.3294
5.7596,1.6581,3.1416,0.30623,-0.054234,0.33596,-2.2602,2.5529,0.98075,2.5992,2.3473
5.7596,1.7453,3.1416,0.39848,-0.0074341,0.059484,-2.286,4.6797,-0.35149,0.71744,0.92778
5.7596,1.8326,3.1416,0.45762,-0.040971,-0.32848,-2.6929,5.9156,-1.7783,-0.39953,-1.4446
5.7596,1.9199,3.1416,0.41278,-0.14921,-0.67673,-3.2152,5.8134,-2.6714,0.010554,-3.1497
5.7596,2.0071,3.1416,0.26875,-0.29398,-0.86383,-3.6701,4.4302,-2.8601,1.4308,-3.3957
5.7596,2.0944,3.1416,0.081715,-0.42299,-0.82408,-3.9816,2.1894,-2.5044,2.7544,-2.1828
5.7596,2.1817,3.1416,-0.0651,-0.48815,-0.5734,-4.2046,-0.25488,-1.9694,2.9729,-0.26775
5.7596,2.2689,3.1416,-0.085693,-0.46392,-0.23528,-4.5486,-2.1556,-1.6987,1.8658,0.87297
5.7596,2.3562,3.1416,-0.0036185,-0.38866,-0.05971,-5.1725,-2.9124,-1.8464,1.7977,-0.85879
5.7596,2.4435,3.1416,0.15231,-0.29205,0.032901,-5.8066,-2.9737,-2.1152,0.97828,0.034173
5.7596,2.5307,3.1416,0.048212,-0.28576,-0.039446,-5.7631,-2.4636,-1.6753,1.0118,-0.55209
5.7596,2.618,3.1416,-0.21503,-0.35356,-0.086984,-4.9821,-1.8251,-0.56198,1.2996,-1.4105
5.7596,2.7053,3.1416,-0.51168,-0.46221,-0.030575,-3.6196,-1.2155,0.823,1.251,-1.7581
5.7596,2.7925,3.1416,-0.72407,-0.5729,0.12716,-1.9619,-0.61281,1.9285,0.47708,-1.2521
5.7596,2.8798,3.1416,-0.7756,-0.65252,0.33068,-0.33877,0.077109,2.2707,-1.0146,-0.0061068
5.7596,2.9671,3.1416,-0.66362,-0.68505,0.50045,0.96151,0.91334,1.6505,-2.6267,1.3937
5.7596,3.0543,3.1416,-0.49246,-0.68288,0.56171,1.7786,1.8131,0.36976,-2.9773,1.8726
5.7596,3.1416,3.1416,-0.4467,-0.69621,0.49071,2.1051,2.3727,-0.465,-2.2945,1.417
5.7596,3.2289,3.1416,-0.50705,-0.67936,0.34239,2.0815,2.7289,-1.1485,0.39588,-0.46397
5.7596,3.3161,3.1416,-0.5982,-0.64302,0.15385,1.6588,2.387,-0.7899,0.86479,-0.78242
5.7596,3.4034,3.1416,-0.68591,-0.52123,-0.034889,1.0924,1.7161,-0.2961,0.37389,-0.30072
5.7596,3.4907,3.1416,-0.73697,-0.30299,-0.19106,0.53359,0.9767,-0.14133,-0.16349,0.4267
5.7596,3.5779,3.1416,-0.72327,-0.016457,-0.28928,0.062384,0.32274,-0.45408,-0.20576,1.0095
5.7596,3.6652,3.1416,-0.62576,0.28694,-0.31171,-0.27921,-0.19578,-1.104,0.39354,1.1774
5.7596,3.7525,3.1416,-0.43852,0.54837,-0.24821,-0.45447,-0.63062,-1.7886,1.3623,0.73639
5.7596,3.8397,3.1416,-0.17276,0.71745,-0.096488,-0.39893,-1.1329,-2.1207,1.9863,-0.47509
5.7596,3.927,3.1416,0.055316,0.78557,0.13318,0.023878,-1.857,-1.9148,2.9874,-2.5562
5.7596,4.0143,3.1416,0.32106,0.79364,0.37022,0.50357,-2.6268,-1.3272,0.39809,-1.8949
5.7596,4.1015,3.1416,0.28732,0.81686,0.57628,0.92053,-3.2007,-0.83364,-0.83733,-1.4272
5.7596,4.1888,3.1416,0.16069,0.86328,0.66127,0.74544,-3.3306,-0.3878,-1.334,-1.625
5.7596,4.2761,3.1416,0.081469,0.91749,0.62342,0.042679,-2.8973,-0.11451,-1.4261,-2.333
5.7596,4.3633,3.1416,0.11951,0.95222,0.51225,-0.77978,-1.9099,-0.20765,-1.2931,-3.0261
5.7596,4.4506,3.1416,0.26997,0.93987,0.39165,-1.2204,-0.50576,-0.82796,-1.0846,-3.0672
5.7596,4.5379,3.1416,0.44917,0.8641,0.3029,-0.93429,1.0504,-2.001,-1.0466,-1.9636
5.7596,4.6251,3.1416,0.4903,0.73135,0.22766,0.017048,2.3665,-3.5147,-1.6469,0.37484
5.7596,4.7124,3.1416,0.23368,0.57413,-0.012728,0.66426,2.792,-4.4634,-2.0139,4.5401
5.7596,4.7997,3.1416,-0.19684,0.40999,-0.24428,1.2475,2.7344,-5.2696,-0.5151,-1.6355
5.7596,4.8869,3.1416,-0.55489,0.22513,-0.75397,0.53773,1.3966,-4.3231,0.50349,-2.25
5.7596,4.9742,3.1416,-0.71819,0.05268,-1.1464,-0.33219,-0.35956,-2.8713,-0.001078,-0.85855
5.7596,5.0615,3.1416,-0.6594,-0.075944,-1.2243,-0.87343,-1.8395,-1.6712,-1.5773,0.37782
5.7596,5.1487,3.1416,-0.41762,-0.13827,-0.95436,-1.0459,-2.5741,-1.0564,-3.0392,0.49578
5.7596,5.236,3.1416,-0.070018,-0.1281,-0.43297,-1.0632,-2.3788,-1.0045,-3.2265,-0.46642
5.7596,5.3233,3.1416,0.29667,-0.062736,0.14768,-1.1978,-1.4118,-1.2042,-1.7645,-1.6652
5.7596,5.4105,3.1416,0.61451,0.0096584,0.53391,-1.5858,-0.23282,-1.1225,0.17546,-1.6481
5.7596,5.4978,3.1416,0.78692,0.0099186,0.58063,-1.5598,0.2558,-0.61871,0.36829,1.4308
5.7596,5.5851,3.1416,0.90242,-0.029665,0.35439,-1.575,0.24257,0.29659,-1.2701,2.8883
5.7596,5.6723,3.1416,0.65863,-0.12017,0.24711,0.088653,-0.36567,-0.17903,-0.53331,1.7745
5.7596,5.7596,3.1416,0.26152,-0.19621,0.20979,1.822,-1.1009,-1.4262,0.41994,0.1542
5.7596,5.8469,3.1416,-0.11217,-0.24659,0.1849,2.7439,-1.709,-2.6448,0.51016,-0.85545
5.7596,5.9341,3.1416,-0.33468,-0.29209,0.12897,2.5923,-2.0855,-3.1001,-0.47867,-0.9106
5.7596,6.0214,3.1416,-0.34704,-0.36322,0.035186,1.6161,-2.2109,-2.3694,-2.1151,-0.26636
5.7596,6.1087,3.1416,-0.17877,-0.47808,-0.044041,0.46616,-2.0861,-0.58789,-3.5362,0.39756
5.7596,6.1959,3.1416,0.032367,-0.62004,0.025521,0.086893,-1.6677,1.3043,-3.6636,0.15111
5.7596,6.2832,3.1416,0.020547,-0.71561,0.4825,1.6074,-0.80376,1.3161,-1.4194,-2.0117

5.8469,0.0,3.1416,0.12683,-0.78634,0.58687,0.45403,-1.0996,0.12379,-2.596,-0.58008
5.8469,0.087266,3.1416,0.023895,-0.75624,0.97138,2.0671,-0.51792,-0.57564,0.61565,-0.083717
5.8469,0.17453,3.1416,-0.038069,-0.52493,0.98691,2.9181,-0.20335,-2.0584,3.1566,1.151
5.8469,0.2618,3.1416,-0.091463,-0.23686,0.61981,2.7859,-0.32674,-2.7737,3.2891,0.94542
5.8469,0.34907,3.1416,-0.18919,-0.0041888,0.051582,1.8733,-0.74272,-2.3003,1.4104,-0.53819
5.8469,0.43633,3.1416,-0.3767,0.098835,-0.45178,0.62502,-1.1357,-0.98673,-0.94221,-1.8986
5.8469,0.5236,3.1416,-0.66405,0.041443,-0.65049,-0.45421,-1.166,0.40719,-2.0856,-1.5982
5.8469,0.61087,3.1416,-0.99798,-0.15804,-0.44163,-0.98205,-0.61557,1.0694,-1.1859,0.93439
5.8469,0.69813,3.1416,-1.2339,-0.42662,0.03014,-0.88065,0.46593,0.49484,0.74717,4.2023
5.8469,0.7854,3.1416,-1.165,-0.62931,0.26548,-0.38451,1.5453,-0.90747,3.2453,5.1883
5.8469,0.87266,3.1416,-0.8898,-0.79318,0.35885,0.097068,2.4449,-2.6166,0.9009,2.404
5.8469,0.95993,3.1416,-0.48739,-0.82636,0.052893,0.68044,2.6069,-3.503,0.34214,0.59289
5.8469,1.0472,3.1416,-0.10746,-0.78739,-0.29408,0.72086,2.1596,-3.554,0.30661,-0.22998
5.8469,1.1345,3.1416,0.17319,-0.7212,-0.49247,0.076172,1.317,-2.9206,0.30396,-0.25602
5.8469,1.2217,3.1416,0.3336,-0.65818,-0.48565,-1.0482,0.35184,-1.8609,0.33229,0.18911
5.8469,1.309,3.1416,0.39163,-0.61317,-0.31411,-2.2546,-0.43082,-0.68364,0.59437,0.71747
5.8469,1.3963,3.1416,0.38689,-0.58456,-0.079725,-3.1079,-0.72065,0.30807,1.2139,0.95092
5.8469,1.4835,3.1416,0.36374,-0.55333,0.090076,-3.291,-0.22867,0.87326,1.9519,0.59314
5.8469,1.5708,3.1416,0.40428,-0.48831,0.090809,-3.0397,1.2998,0.77734,2.5234,1.8021
5.8469,1.6581,3.1416,0.40397,-0.43289,0.030445,-2.452,3.1741,0.30856,0.98462,1.0937
5.8469,1.7453,3.1416,0.55818,-0.4051,-0.14424,-2.5882,5.3656,-0.90122,0.018317,-0.054134
5.8469,1.8326,3.1416,0.66337,-0.45945,-0.33641,-2.9919,6.749,-2.2283,-0.22465,-1.0116
5.8469,1.9199,3.1416,0.62642,-0.58046,-0.46236,-3.3946,6.8022,-3.2637,0.13506,-1.4636
5.8469,2.0071,3.1416,0.44266,-0.71063,-0.46526,-3.6855,5.4982,-3.7939,0.79348,-1.3424
5.8469,2.0944,3.1416,0.17402,-0.77833,-0.32871,-3.8799,3.1973,-3.7813,1.3514,-0.75883
5.8469,2.1817,3.1416,-0.072908,-0.72578,-0.090451,-4.0888,0.53938,-3.3446,1.4025,0.064994
5.8469,2.2689,3.1416,-0.16873,-0.53693,0.14401,-4.4875,-1.6638,-2.7396,0.62169,0.86412
5.8469,2.3562,3.1416,-0.077713,-0.29843,0.19293,-5.013,-2.6419,-2.2295,1.1354,0.59963
5.8469,2.4435,3.1416,0.12365,-0.051372,0.1612,-5.5825,-2.8519,-1.7316,0.34578,0.56453
5.8469,2.5307,3.1416,0.10579,0.025971,0.018932,-5.3541,-2.3165,-0.92807,0.72414,-0.72614
5.8469,2.618,3.1416,-0.0977,-0.044221,-0.031189,-4.6728,-1.5473,0.14687,1.2266,-1.9752
5.8469,2.7053,3.1416,-0.38677,-0.20279,0.078332,-3.7735,-0.75766,1.2053,1.1718,-2.3714
5.8469,2.7925,3.1416,-0.63927,-0.37564,0.3178,-2.8024,0.027405,1.8684,0.28305,-1.6015
5.8469,2.8798,3.1416,-0.7553,-0.4958,0.5983,-1.8377,0.86074,1.8291,-1.2687,0.13762
5.8469,2.9671,3.1416,-0.70161,-0.52546,0.80974,-0.91095,1.7629,1.0149,-2.8226,2.1267
5.8469,3.0543,3.1416,-0.5559,-0.47802,0.85877,-0.027736,2.612,-0.24926,-3.1854,3.1122
5.8469,3.1416,3.1416,-0.50373,-0.4413,0.73311,0.59549,2.9546,-0.9854,-2.9358,2.6599
5.8469,3.2289,3.1416,-0.5402,-0.38466,0.50605,1.0227,3.0463,-1.4798,-0.034064,0.45402
5.8469,3.3161,3.1416,-0.64251,-0.36207,0.25776,0.55778,2.3848,-0.94822,0.47748,-0.5437
5.8469,3.4034,3.1416,-0.7734,-0.30314,0.035462,-0.28469,1.5295,-0.27611,-0.16195,-0.5316
5.8469,3.4907,3.1416,-0.8821,-0.17959,-0.12838,-1.099,0.78985,0.061387,-0.95907,0.16113
5.8469,3.5779,3.1416,-0.91736,0.0045005,-0.21399,-1.6047,0.27441,-0.083924,-1.2374,1.1153
5.8469,3.6652,3.1416,-0.84061,0.22237,-0.21215,-1.6631,-0.060621,-0.6167,-0.70817,1.8626
5.8469,3.7525,3.1416,-0.63903,0.43433,-0.12211,-1.2939,-0.36247,-1.2814,0.45866,1.9264
5.8469,3.8397,3.1416,-0.33865,0.59746,0.050489,-0.69146,-0.83301,-1.7458,1.5637,0.86284
5.8469,3.927,3.1416,-0.097167,0.68996,0.28541,-0.17859,-1.5127,-1.8484,3.2018,-1.3169
5.8469,4.0143,3.1416,0.17419,0.73671,0.51833,0.18238,-2.2671,-1.6574,0.9483,-1.6326
5.8469,4.1015,3.1416,0.13566,0.785,0.69166,0.17801,-2.5323,-1.5098,-0.39987,-1.1781
5.8469,4.1888,3.1416,0.025412,0.83459,0.73884,-0.34111,-2.2883,-1.2491,-1.0853,-0.93067
5.8469,4.2761,3.1416,-0.011196,0.87865,0.67952,-1.1211,-1.6136,-0.98093,-1.24,-1.2317
5.8469,4.3633,3.1416,0.084191,0.90693,0.57952,-1.7173,-0.65186,-0.93664,-0.99115,-1.9346
5.8469,4.4506,3.1416,0.2888,0.90904,0.51074,-1.7069,0.4212,-1.3371,-0.56718,-2.5529
5.8469,4.5379,3.1416,0.5046,0.87764,0.51114,-0.90118,1.431,-2.2564,-0.40351,-2.4077
5.8469,4.6251,3.1416,0.56415,0.81166,0.54472,0.44167,2.2375,-3.4856,-1.2485,-0.77589
5.8469,4.7124,3.1416,0.33491,0.70632,0.39759,1.1874,2.6031,-4.042,-2.5584,3.3527
5.8469,4.7997,3.1416,-0.070316,0.57568,0.2287,1.6567,2.7501,-4.4519,-1.5098,-0.51389
5.8469,4.8869,3.1416,-0.3863,0.3624,-0.28148,0.65951,2.0009,-3.0831,-0.094305,-1.1167
5.8469,4.9742,3.1416,-0.53395,0.11812,-0.74729,-0.56719,0.86917,-1.4032,-0.10246,-0.13037
5.8469,5.0615,3.1416,-0.49891,-0.10056,-0.95117,-1.4769,-0.14564,-0.26424,-1.4514,1.1773
5.8469,5.1487,3.1416,-0.31236,-0.24424,-0.82248,-1.9997,-0.65055,0.0093399,-3.0349,1.982
5.8469,5.236,3.1416,-0.031821,-0.2829,-0.41626,-2.3286,-0.45206,-0.46669,-3.5742,1.94
5.8469,5.3233,3.1416,0.27807,-0.21804,0.10797,-2.7061,0.35109,-1.2243,-2.4674,1.2255
5.8469,5.4105,3.1416,0.56471,-0.094888,0.50744,-3.2099,1.2752,-1.5308,-0.64054,0.56696
5.8469,5.4978,3.1416,0.72117,-0.0070057,0.59765,-3.0851,1.4523,-1.0271,0.053919,2.3428
5.8469,5.5851,3.1416,0.83586,0.048749,0.43761,-2.8758,1.1144,0.049903,-2.5813,2.9811
5.8469,5.6723,3.1416,0.57754,0.044158,0.33888,-0.90734,0.11335,-0.032241,-1.7937,1.2167
5.8469,5.7596,3.1416,0.18161,0.008695,0.28462,1.0639,-0.9584,-0.97128,-0.45968,-0.70191
5.8469,5.8469,3.1416,-0.16763,-0.058104,0.24744,2.1103,-1.7757,-2.1258,-0.063185,-1.5965
5.8469,5.9341,3.1416,-0.34982,-0.16941,0.20594,1.9897,-2.2147,-2.7939,-0.96785,-1.1871
5.8469,6.0214,3.1416,-0.3215,-0.33384,0.16132,1.0023,-2.2867,-2.4918,-2.6895,0.080161
5.8469,6.1087,3.1416,-0.12901,-0.53828,0.15398,-0.15251,-2.0726,-1.2326,-4.1683,1.2059
5.8469,6.1959,3.1416,0.078632,-0.73058,0.28008,-0.51955,-1.6568,0.19497,-4.0415,0.80943
5.8469,6.2832,3.1416,0.036749,-0.80238,0.70817,0.969,-1.0615,-0.051763,-0.9153,-2.6987

5.9341,0.0,3.1416,0.17116,-0.75369,0.59926,0.017374,-1.135,-1.0869,-0.94105,-0.40483
5.9341,0.087266,3.1416,-0.012824,-0.6747,0.89177,1.4536,-0.94304,-1.7111,1.7755,0.29152
5.9341,0.17453,3.1416,-0.11105,-0.38909,0.79832,2.0695,-1.1905,-3.1667,3.1575,0.053435
5.9341,0.2618,3.1416,-0.17426,-0.080658,0.35453,1.8185,-1.7332,-3.904,2.2665,-1.3471
5.9341,0.34907,3.1416,-0.26641,0.13116,-0.24135,0.97033,-2.2759,-3.4417,-0.15656,-3.0747
5.9341,0.43633,3.1416,-0.43909,0.18708,-0.72902,-0.042556,-2.4874,-2.0464,-2.5605,-3.9303
5.9341,0.5236,3.1416,-0.70596,0.08376,-0.88674,-0.77797,-2.1155,-0.41207,-3.4524,-3.0502
5.9341,0.61087,3.1416,-1.0171,-0.13038,-0.6319,-0.93728,-1.1019,0.66019,-2.2669,-0.60515
5.9341,0.69813,3.1416,-1.2334,-0.35938,-0.12158,-0.51864,0.30281,0.58298,-0.23479,1.4998
5.9341,0.7854,3.1416,-1.1686,-0.47174,0.15395,0.18059,1.3905,-0.36494,1.6302,0.886
5.9341,0.87266,3.1416,-0.90938,-0.53046,0.29557,0.82524,2.1706,-1.7197,0.92095,-1.1336
5.9341,0.95993,3.1416,-0.57263,-0.49085,0.070286,1.3957,2.1561,-2.0972,0.57612,-1.0856
5.9341,1.0472,3.1416,-0.2635,-0.44432,-0.18115,1.3161,1.679,-1.6296,0.47369,-0.20625
5.9341,1.1345,3.1416,-0.031493,-0.43741,-0.30069,0.53838,1.0012,-0.66989,0.53064,0.84636
5.9341,1.2217,3.1416,0.11538,-0.48136,-0.26509,-0.64511,0.33552,0.3402,0.68,1.7827
5.9341,1.309,3.1416,0.1965,-0.56161,-0.13809,-1.7883,-0.13263,1.0021,0.84762,2.4715
5.9341,1.3963,3.1416,0.24447,-0.64732,-0.022517,-2.4785,-0.22369,1.0924,0.92918,2.7292
5.9341,1.4835,3.1416,0.29108,-0.70091,-0.012385,-2.5232,0.25741,0.69495,0.76698,2.11
5.9341,1.5708,3.1416,0.4154,-0.69605,-0.12034,-2.3948,1.5888,0.20558,1.9261,3.3819
5.9341,1.6581,3.1416,0.48939,-0.68071,-0.24232,-2.0607,3.1804,-0.37531,-0.81798,0.16883
5.9341,1.7453,3.1416,0.74005,-0.6897,-0.32722,-2.5633,5.1706,-1.2155,-0.60919,-0.46246
5.9341,1.8326,3.1416,0.90858,-0.76389,-0.33488,-3.1602,6.4994,-2.2578,0.24298,0.18086
5.9341,1.9199,3.1416,0.8724,-0.87497,-0.24655,-3.5125,6.6248,-3.2879,0.73915,0.98931
5.9341,2.0071,3.1416,0.62165,-0.95652,-0.067341,-3.5774,5.4524,-4.0314,0.73603,1.2202
5.9341,2.0944,3.1416,0.23557,-0.93511,0.17127,-3.5027,3.2637,-4.2518,0.4924,0.66698
5.9341,2.1817,3.1416,-0.14104,-0.76143,0.40898,-3.5197,0.64522,-3.8476,0.2151,-0.17188
5.9341,2.2689,3.1416,-0.32134,-0.44131,0.5542,-3.8373,-1.5831,-2.95,-0.39501,0.07656
5.9341,2.3562,3.1416,-0.20391,-0.10234,0.48658,-4.2049,-2.5336,-2.0124,0.13718,2.1143
5.9341,2.4435,3.1416,0.072401,0.22059,0.33147,-4.7067,-2.6949,-1.0673,-0.50898,1.5342
5.9341,2.5307,3.1416,0.17258,0.31694,0.1076,-4.3006,-1.9798,-0.24968,0.12846,-0.21045
5.9341,2.618,3.1416,0.047407,0.22505,0.025157,-3.7351,-1.0211,0.53617,0.80015,-1.728
5.9341,2.7053,3.1416,-0.23339,0.025004,0.14157,-3.3367,-0.10424,1.16,0.9048,-2.2058
5.9341,2.7925,3.1416,-0.53994,-0.18777,0.40698,-3.1264,0.71393,1.3987,0.35246,-1.3851
5.9341,2.8798,3.1416,-0.74091,-0.32872,0.70962,-2.9367,1.4868,1.0694,-0.57208,0.46466
5.9341,2.9671,3.1416,-0.76233,-0.35052,0.92133,-2.5276,2.2591,0.16294,-1.346,2.571
5.9341,3.0543,3.1416,-0.64627,-0.26931,0.94296,-1.7034,2.9486,-1.0236,-1.3451,3.6839
5.9341,3.1416,3.1416,-0.57584,-0.19372,0.78256,-0.79955,3.1266,-1.6451,-1.585,3.6336
5.9341,3.2289,3.1416,-0.5659,-0.10696,0.51808,0.11921,3.0662,-1.9549,0.39823,0.95122
5.9341,3.3161,3.1416,-0.64979,-0.088092,0.2678,-0.25089,2.2206,-1.2353,0.438,-0.54042
5.9341,3.4034,3.1416,-0.79377,-0.071632,0.067657,-1.2384,1.219,-0.34279,-0.5069,-0.82569
5.9341,3.4907,3.1416,-0.93565,-0.021546,-0.062382,-2.2426,0.399,0.24353,-1.5764,-0.19132
5.9341,3.5779,3.1416,-1.0061,0.0734,-0.1146,-2.8057,-0.13041,0.34574,-2.1152,0.87777
5.9341,3.6652,3.1416,-0.94961,0.20429,-0.089823,-2.6854,-0.42466,0.010821,-1.7785,1.8026
5.9341,3.7525,3.1416,-0.74613,0.3467,0.0062613,-1.9269,-0.64015,-0.56559,-0.63838,2.014
5.9341,3.8397,3.1416,-0.43184,0.46536,0.16682,-0.93516,-0.97049,-1.1155,0.71077,1.0571
5.9341,3.927,3.1416,-0.19286,0.52994,0.37389,-0.43699,-1.3665,-1.5075,2.4236,-0.81493
5.9341,4.0143,3.1416,0.067535,0.55955,0.56895,-0.25457,-1.8229,-1.7289,1.1485,-1.3407
5.9341,4.1015,3.1416,0.022717,0.57678,0.69013,-0.66948,-1.5735,-2.0071,0.011124,-0.49796
5.9341,4.1888,3.1416,-0.072402,0.59003,0.68976,-1.4639,-0.89299,-2.0754,-0.82293,0.38612
5.9341,4.2761,3.1416,-0.075807,0.60835,0.60218,-2.2307,-0.055157,-1.9916,-1.1565,0.61524
5.9341,4.3633,3.1416,0.056837,0.63846,0.50351,-2.5339,0.70992,-1.9824,-0.8926,0.045339
5.9341,4.4506,3.1416,0.28739,0.68177,0.4713,-2.0697,1.2587,-2.2886,-0.16626,-0.9941
5.9341,4.5379,3.1416,0.51046,0.73148,0.54435,-0.82639,1.577,-3.0099,0.52339,-1.7786
5.9341,4.6251,3.1416,0.56861,0.76961,0.68237,0.75422,1.8229,-3.9502,0.18133,-1.2674
5.9341,4.7124,3.1416,0.36623,0.7484,0.6651,1.4488,2.1702,-4.1262,-1.5002,1.8015
5.9341,4.7997,3.1416,-0.00093615,0.68365,0.60779,1.6893,2.5808,-4.1195,-1.2485,0.29274
5.9341,4.8869,3.1416,-0.25626,0.48477,0.18176,0.43041,2.4545,-2.3668,-0.40065,-0.26947
5.9341,4.9742,3.1416,-0.36965,0.22021,-0.291,-1.0017,1.8844,-0.44054,-0.33565,0.22705
5.9341,5.0615,3.1416,-0.34408,-0.036712,-0.6008,-2.0421,1.171,0.7475,-1.1243,1.4123
5.9341,5.1487,3.1416,-0.20553,-0.22102,-0.64551,-2.6452,0.67555,0.85968,-2.1068,2.6626
5.9341,5.236,3.1416,0.0071245,-0.28939,-0.42588,-3.0429,0.67282,0.045719,-2.4709,3.3291
5.9341,5.3233,3.1416,0.25224,-0.23342,-0.040799,-3.5029,1.2044,-1.1441,-1.8291,2.966
5.9341,5.4105,3.1416,0.49546,-0.09289,0.31737,-4.0868,1.9318,-1.8454,-0.79705,1.559
5.9341,5.4978,3.1416,0.62794,0.039833,0.46283,-3.977,2.0363,-1.4678,0.13095,1.9559
5.9341,5.5851,3.1416,0.73992,0.14674,0.41731,-3.7222,1.7036,-0.43283,-3.1144,1.5629
5.9341,5.6723,3.1416,0.48955,0.19716,0.39584,-1.6995,0.64051,-0.20231,-2.4185,0.012155
5.9341,5.7596,3.1416,0.13456,0.18953,0.37505,0.31367,-0.536,-0.8131,-0.87625,-1.3368
5.9341,5.8469,3.1416,-0.14569,0.11283,0.33981,1.4012,-1.4557,-1.8268,-0.1258,-1.7196
5.9341,5.9341,3.1416,-0.25262,-0.040822,0.28889,1.3444,-1.952,-2.6221,-0.63032,-0.95203
5.9341,6.0214,3.1416,-0.17068,-0.26355,0.24067,0.4582,-2.0192,-2.6872,-1.9594,0.58553
5.9341,6.1087,3.1416,0.030208,-0.51908,0.23881,-0.57397,-1.7695,-1.9122,-3.0706,1.9632
5.9341,6.1959,3.1416,0.19236,-0.73014,0.35795,-0.8637,-1.3902,-0.88133,-2.5911,1.7168
5.9341,6.2832,3.1416,0.067978,-0.76582,0.70938,0.51786,-1.1006,-1.1656,0.90091,-2.1367

6.0214,0.0,3.1416,0.22348,-0.59788,0.427,-0.01124,-0.94047,-1.8025,0.98352,0.089661
6.0214,0.087266,3.1416,-0.073757,-0.47591,0.6113,1.1728,-1.0757,-2.1117,2.3502,0.39785
6.0214,0.17453,3.1416,-0.23345,-0.17448,0.44674,1.4886,-1.8539,-3.3613,2.3715,-1.2094
6.0214,0.2618,3.1416,-0.31285,0.1164,-0.0037797,1.1226,-2.8563,-4.1297,0.86084,-3.3267
6.0214,0.34907,3.1416,-0.38402,0.28839,-0.5497,0.41528,-3.6344,-3.8794,-1.3942,-4.778
6.0214,0.43633,3.1416,-0.5085,0.30309,-0.95873,-0.24642,-3.8084,-2.7166,-3.2163,-4.8349
6.0214,0.5236,3.1416,-0.71195,0.18025,-1.0428,-0.53612,-3.1657,-1.1497,-3.6235,-3.4352
6.0214,0.61087,3.1416,-0.95882,-0.014069,-0.74386,-0.29547,-1.7586,0.15075,-2.4141,-1.4012
6.0214,0.69813,3.1416,-1.127,-0.17924,-0.22011,0.35845,-0.0027656,0.5937,-0.75206,-0.65836
6.0214,0.7854,3.1416,-1.0566,-0.20806,0.079219,1.0615,1.2146,0.27937,0.20639,-2.4136
6.0214,0.87266,3.1416,-0.82077,-0.17903,0.25649,1.6387,2.0274,-0.49753,0.24437,-3.433
6.0214,0.95993,3.1416,-0.56344,-0.098843,0.12088,1.9876,1.9453,-0.32656,-0.44095,-2.1157
6.0214,1.0472,3.1416,-0.34709,-0.063249,-0.024096,1.7064,1.443,0.47872,-0.87004,-0.19431
6.0214,1.1345,3.1416,-0.19275,-0.10832,-0.058374,0.87214,0.82971,1.4402,-0.76316,1.5309
6.0214,1.2217,3.1416,-0.091736,-0.22676,0.0099349,-0.16065,0.29618,2.0687,-0.30346,2.8378
6.0214,1.309,3.1416,-0.017448,-0.38413,0.09982,-0.96185,-0.039122,2.0174,0.099938,3.7277
6.0214,1.3963,3.1416,0.062912,-0.53523,0.11264,-1.2271,-0.083315,1.2352,0.048902,4.0712
6.0214,1.4835,3.1416,0.17657,-0.64029,-0.012612,-0.97941,0.27744,0.12023,-0.60683,3.2529
6.0214,1.5708,3.1416,0.40323,-0.68892,-0.2125,-1.0005,1.2912,-0.50201,1.0489,4.5099
6.0214,1.6581,3.1416,0.57813,-0.71478,-0.39085,-1.0288,2.4867,-0.88924,-2.2325,-0.533
6.0214,1.7453,3.1416,0.94139,-0.75708,-0.41979,-2.0874,4.0925,-1.24,-1.0266,-0.17105
6.0214,1.8326,3.1416,1.1684,-0.82683,-0.30229,-3.0268,5.2042,-1.9212,0.78078,2.0584
6.0214,1.9199,3.1416,1.1103,-0.88883,-0.067313,-3.3865,5.3281,-2.838,1.5584,3.6714
6.0214,2.0071,3.1416,0.76335,-0.88685,0.23548,-3.1957,4.3424,-3.6385,1.1961,3.3663
6.0214,2.0944,3.1416,0.23791,-0.76892,0.54095,-2.7727,2.4576,-3.9184,0.37127,1.1518
6.0214,2.1817,3.1416,-0.27241,-0.51252,0.77374,-2.5256,0.17775,-3.4258,-0.18512,-1.5243
6.0214,2.2689,3.1416,-0.52151,-0.14982,0.85353,-2.752,-1.7391,-2.2659,-0.42165,-1.6466
6.0214,2.3562,3.1416,-0.35751,0.17833,0.70576,-3.0307,-2.3947,-1.1513,0.11851,3.0669
6.0214,2.4435,3.1416,0.016097,0.46121,0.46196,-3.5501,-2.3197,-0.10926,-0.79675,2.5039
6.0214,2.5307,3.1416,0.23921,0.50819,0.17383,-2.976,-1.3555,0.40547,-0.40835,0.71883
6.0214,2.618,3.1416,0.18697,0.37908,0.046161,-2.4122,-0.26357,0.73557,0.18682,-0.82181
6.0214,2.7053,3.1416,-0.093934,0.16265,0.12795,-2.3118,0.62098,0.92846,0.52633,-1.3696
6.0214,2.7925,3.1416,-0.45956,-0.046127,0.36072,-2.6516,1.2549,0.87142,0.58402,-0.77792
6.0214,2.8798,3.1416,-0.74305,-0.16875,0.62694,-3.1065,1.7515,0.42681,0.5719,0.61446
6.0214,2.9671,3.1416,-0.82889,-0.16591,0.79839,-3.2238,2.2458,-0.43288,0.74199,2.0999
6.0214,3.0543,3.1416,-0.7273,-0.060222,0.78454,-2.5973,2.7595,-1.4898,1.1881,2.7181
6.0214,3.1416,3.1416,-0.62721,0.038316,0.61602,-1.54,2.9284,-2.0171,0.8685,3.1115
6.0214,3.2289,3.1416,-0.56092,0.13778,0.35926,-0.25417,2.938,-2.2134,1.6136,0.31073
6.0214,3.3161,3.1416,-0.61834,0.15594,0.15272,-0.47059,2.1363,-1.3906,1.083,-1.182
6.0214,3.4034,3.1416,-0.76589,0.14753,0.0059568,-1.4757,1.0972,-0.36601,-0.13836,-1.4922
6.0214,3.4907,3.1416,-0.93038,0.14823,-0.078604,-2.5701,0.15699,0.39039,-1.4176,-0.95743
6.0214,3.5779,3.1416,-1.0268,0.17592,-0.10322,-3.1863,-0.53765,0.6844,-2.2036,-0.041632
6.0214,3.6652,3.1416,-0.98594,0.2319,-0.072432,-3.0049,-0.98072,0.52659,-2.1565,0.7503
6.0214,3.7525,3.1416,-0.78223,0.30214,0.0093323,-2.0723,-1.2586,0.061071,-1.2782,0.95819
6.0214,3.8397,3.1416,-0.46135,0.3585,0.14019,-0.91769,-1.5012,-0.50574,-0.041214,0.25212
6.0214,3.927,3.1416,-0.23124,0.36691,0.30742,-0.521,-1.5899,-1.0856,1.1533,-1.1807
6.0214,4.0143,3.1416,0.0072296,0.34919,0.45605,-0.51674,-1.6853,-1.6224,0.96669,-1.1763
6.0214,4.1015,3.1416,-0.054205,0.30741,0.52425,-1.1878,-0.92164,-2.2837,0.13018,0.15414
6.0214,4.1888,3.1416,-0.15447,0.27004,0.47896,-2.0525,0.14215,-2.7277,-0.81438,1.4612
6.0214,4.2761,3.1416,-0.15546,0.26425,0.362,-2.6379,1.0703,-2.9534,-1.34,2.0207
6.0214,4.3633,3.1416,-0.020918,0.30959,0.25297,-2.5801,1.5867,-3.1448,-1.0911,1.6402
6.0214,4.4506,3.1416,0.20472,0.41175,0.23206,-1.7246,1.6109,-3.515,-0.040213,0.56627
6.0214,4.5379,3.1416,0.41747,0.55632,0.34293,-0.22724,1.2945,-4.1509,1.3552,-0.60863
6.0214,4.6251,3.1416,0.47495,0.70252,0.55556,1.346,1.0572,-4.8579,1.9964,-1.0395
6.0214,4.7124,3.1416,0.311,0.7622,0.67678,1.8079,1.3953,-4.7086,0.76982,0.72333
6.0214,4.7997,3.1416,0.001699,0.76028,0.75774,1.7075,2.0155,-4.2892,0.56053,0.39525
6.0214,4.8869,3.1416,-0.18745,0.59004,0.49595,0.25966,2.3435,-2.1975,0.30557,-0.022917
6.0214,4.9742,3.1416,-0.26716,0.33724,0.10233,-1.1695,2.1005,0.0060825,-0.039944,0.22888
6.0214,5.0615,3.1416,-0.25113,0.08419,-0.25392,-2.0625,1.4471,1.3882,-0.39544,1.1669
6.0214,5.1487,3.1416,-0.15566,-0.1009,-0.45635,-2.4697,0.77272,1.5749,-0.63898,2.3281
6.0214,5.236,3.1416,0.00074784,-0.17454,-0.45223,-2.7287,0.48595,0.68292,-0.69135,3.0355
6.0214,5.3233,3.1416,0.19786,-0.12857,-0.26361,-3.1832,0.80483,-0.74797,-0.60014,2.6622
6.0214,5.4105,3.1416,0.41409,-0.00078574,0.0016549,-3.9027,1.5468,-1.8233,-0.6239,0.89642
6.0214,5.4978,3.1416,0.53227,0.12481,0.20386,-3.9933,1.9054,-1.765,0.48685,0.78459
6.0214,5.5851,3.1416,0.64882,0.22508,0.30358,-3.9312,1.9525,-1.0795,-2.5083,-0.52367
6.0214,5.6723,3.1416,0.42016,0.27559,0.42561,-2.1108,1.1647,-0.79471,-1.9622,-1.2281
6.0214,5.7596,3.1416,0.12593,0.26352,0.49776,-0.23195,0.1048,-1.2044,-0.53799,-1.4719
6.0214,5.8469,3.1416,-0.064186,0.17705,0.4925,0.83682,-0.82754,-2.0607,0.34079,-1.1856
6.0214,5.9341,3.1416,-0.079976,0.014148,0.4195,0.88897,-1.3947,-2.8544,0.24612,-0.29561
6.0214,6.0214,3.1416,0.059729,-0.20862,0.3181,0.21007,-1.5206,-3.0955,-0.4988,1.0674
6.0214,6.1087,3.1416,0.25754,-0.44723,0.24971,-0.59184,-1.2903,-2.5933,-1.0636,2.3599
6.0214,6.1959,3.1416,0.34798,-0.62142,0.29036,-0.75585,-0.94927,-1.7365,-0.35522,2.4169
6.0214,6.2832,3.1416,0.10792,-0.60582,0.52314,0.46211,-0.90289,-1.7739,2.7384,-0.75625

6.1087,0.0,3.1416,0.2749,-0.35246,0.18905,0.35386,-0.60678,-1.9841,1.7673,0.48164
6.1087,0.087266,3.1416,-0.13348,-0.20108,0.26067,1.2635,-0.92027,-1.8207,1.6753,0.10764
6.1087,0.17453,3.1416,-0.36303,0.065345,0.066175,1.2953,-2.0359,-2.7272,0.89737,-2.0624
6.1087,0.2618,3.1416,-0.46634,0.29317,-0.33084,0.87182,-3.3639,-3.4865,-0.37506,-3.9853
6.1087,0.34907,3.1416,-0.51562,0.40587,-0.7703,0.37607,-4.344,-3.5211,-1.652,-4.6162
6.1087,0.43633,3.1416,-0.57815,0.38919,-1.0648,0.10562,-4.5421,-2.7505,-2.3923,-3.7758
6.1087,0.5236,3.1416,-0.69153,0.27629,-1.0691,0.22746,-3.7455,-1.448,-2.2506,-2.0167
6.1087,0.61087,3.1416,-0.83907,0.13284,-0.74881,0.73261,-2.0593,-0.098763,-1.3247,-0.49082
6.1087,0.69813,3.1416,-0.92508,0.042172,-0.25019,1.3907,-0.0023561,0.74381,-0.40295,-0.81571
6.1087,0.7854,3.1416,-0.8276,0.069802,0.0434,1.8415,1.3961,0.97868,-0.33313,-2.8562
6.1087,0.87266,3.1416,-0.60815,0.14776,0.23124,2.1083,2.3163,0.71248,-0.55196,-3.6947
6.1087,0.95993,3.1416,-0.43632,0.22776,0.16979,2.121,2.199,1.234,-1.8375,-2.2986
6.1087,1.0472,3.1416,-0.33439,0.24025,0.11628,1.6686,1.5841,2.1078,-2.6196,-0.28456
6.1087,1.1345,3.1416,-0.291,0.1683,0.15624,0.9286,0.83409,2.8287,-2.4653,1.5804
6.1087,1.2217,3.1416,-0.27302,0.030886,0.25966,0.26697,0.17489,2.9619,-1.687,3.0482
6.1087,1.309,3.1416,-0.23745,-0.13383,0.33718,0.038227,-0.26496,2.2822,-0.94986,4.059
6.1087,1.3963,3.1416,-0.14322,-0.28527,0.29617,0.38529,-0.41407,0.91378,-0.87995,4.4104
6.1087,1.4835,3.1416,0.036864,-0.39711,0.096936,1.0395,-0.21833,-0.53012,-1.6718,3.4268
6.1087,1.5708,3.1416,0.37527,-0.477,-0.15795,0.91141,0.46386,-1.0499,-0.16046,4.7394
6.1087,1.6581,3.1416,0.66596,-0.53007,-0.37992,0.53594,1.2762,-1.0603,-3.1158,-1.3455
6.1087,1.7453,3.1416,1.1324,-0.5797,-0.40534,-1.101,2.4037,-0.97726,-1.5221,0.41688
6.1087,1.8326,3.1416,1.392,-0.6038,-0.25461,-2.4084,3.1778,-1.367,0.69575,3.9733
6.1087,1.9199,3.1416,1.2837,-0.57401,0.023692,-2.7943,3.2285,-2.1509,1.7823,5.7077
6.1087,2.0071,3.1416,0.8245,-0.46628,0.36164,-2.3662,2.4634,-2.8891,1.5291,4.2407
6.1087,2.0944,3.1416,0.16645,-0.27138,0.68086,-1.6305,1.0473,-3.0647,0.65304,0.22998
6.1087,2.1817,3.1416,-0.44703,-0.0054038,0.90142,-1.1923,-0.61794,-2.3668,0.17354,-3.8297
6.1087,2.2689,3.1416,-0.72444,0.27972,0.95071,-1.4559,-1.9143,-0.97447,0.79077,-3.8066
6.1087,2.3562,3.1416,-0.49784,0.47172,0.77841,-1.8227,-2.0746,0.11326,1.7879,3.0607
6.1087,2.4435,3.1416,-0.021909,0.59529,0.50471,-2.5038,-1.6539,0.97318,-0.092116,2.9361
6.1087,2.5307,3.1416,0.29697,0.53586,0.19261,-1.772,-0.488,1.0127,-0.61248,1.5555
6.1087,2.618,3.1416,0.28853,0.37007,0.025932,-1.0067,0.58492,0.87361,-0.4224,0.29896
6.1087,2.7053,3.1416,-0.0060491,0.17761,0.047004,-0.83419,1.235,0.76084,0.082984,-0.25917
6.1087,2.7925,3.1416,-0.42226,0.028836,0.20208,-1.308,1.4858,0.60818,0.69823,-0.12854
6.1087,2.8798,3.1416,-0.76031,-0.02755,0.38673,-2.0881,1.5589,0.24338,1.3432,0.3181
6.1087,2.9671,3.1416,-0.87324,0.023104,0.49128,-2.6205,1.7189,-0.44646,1.9985,0.5661
6.1087,3.0543,3.1416,-0.75496,0.14906,0.44616,-2.3169,2.1186,-1.3496,2.6415,0.18007
6.1087,3.1416,3.1416,-0.6159,0.25782,0.29943,-1.3119,2.4597,-1.8214,2.9858,0.67438
6.1087,3.2289,3.1416,-0.49675,0.35328,0.090736,0.08736,2.7714,-1.9999,2.9075,-1.4794
6.1087,3.3161,3.1416,-0.53858,0.36907,-0.048622,-0.0031199,2.2449,-1.2165,2.134,-2.403
6.1087,3.4034,3.1416,-0.69796,0.34409,-0.14399,-0.93066,1.3115,-0.24482,0.87859,-2.5145
6.1087,3.4907,3.1416,-0.88748,0.30795,-0.20703,-2.0082,0.2791,0.48006,-0.46048,-2.1342
6.1087,3.5779,3.1416,-1.0078,0.27999,-0.23928,-2.6516,-0.65315,0.78563,-1.4488,-1.5197
6.1087,3.6652,3.1416,-0.97931,0.26816,-0.2356,-2.517,-1.3803,0.68628,-1.7638,-0.90177
6.1087,3.7525,3.1416,-0.77461,0.26799,-0.18779,-1.6377,-1.877,0.30747,-1.3434,-0.51878
6.1087,3.8397,3.1416,-0.44996,0.26153,-0.088009,-0.5621,-2.1829,-0.18997,-0.53386,-0.65258
6.1087,3.927,3.1416,-0.23179,0.21769,0.049443,-0.3158,-2.131,-0.78132,-0.18175,-1.8383
6.1087,4.0143,3.1416,-0.023854,0.16182,0.16905,-0.4299,-2.0184,-1.425,0.47076,-1.0226
6.1087,4.1015,3.1416,-0.11846,0.078729,0.20101,-1.0979,-0.9462,-2.2893,-0.080635,0.44347
6.1087,4.1888,3.1416,-0.25506,0.015243,0.12387,-1.7412,0.33494,-3.0166,-1.0429,1.568
6.1087,4.2761,3.1416,-0.29406,0.010443,-0.018847,-1.9371,1.288,-3.5558,-1.6865,1.9711
6.1087,4.3633,3.1416,-0.19526,0.088669,-0.14973,-1.4587,1.6155,-4.024,-1.4913,1.6944
6.1087,4.4506,3.1416,0.0037241,0.25251,-0.18862,-0.31446,1.2848,-4.5682,-0.29246,1.0118
6.1087,4.5379,3.1416,0.20901,0.47578,-0.083747,1.2116,0.5541,-5.2266,1.5732,0.23915
6.1087,4.6251,3.1416,0.29203,0.69652,0.15715,2.5201,-0.0019915,-5.7906,3.1215,-0.45579
6.1087,4.7124,3.1416,0.1932,0.79955,0.39746,2.6051,0.2901,-5.4326,3.0506,0.59189
6.1087,4.7997,3.1416,-0.031012,0.82522,0.61693,2.1042,0.96679,-4.6833,3.1496,-0.27176
6.1087,4.8869,3.1416,-0.16061,0.67223,0.57776,0.58659,1.4463,-2.3867,1.9892,-0.41523
6.1087,4.9742,3.1416,-0.22792,0.44327,0.35019,-0.62572,1.2278,0.036942,1.0108,0.0097555
6.1087,5.0615,3.1416,-0.24115,0.22241,0.033352,-1.1409,0.42535,1.6867,0.64929,0.67362
6.1087,5.1487,3.1416,-0.19511,0.06984,-0.26655,-1.1711,-0.49704,2.1443,0.70063,1.1768
6.1087,5.236,3.1416,-0.082109,0.016638,-0.45801,-1.2065,-0.9894,1.4361,0.69006,1.1579
6.1087,5.3233,3.1416,0.097298,0.059514,-0.48605,-1.6889,-0.68041,-0.0037773,0.24,0.4013
6.1087,5.4105,3.1416,0.32348,0.15557,-0.354,-2.6864,0.35828,-1.3711,-0.56198,-1.0547
6.1087,5.4978,3.1416,0.4528,0.22787,-0.11134,-3.1785,1.2722,-1.7946,0.84424,-0.3767
6.1087,5.5851,3.1416,0.59039,0.26695,0.13204,-3.5295,1.9928,-1.7416,-0.9756,-2.1642
6.1087,5.6723,3.1416,0.38864,0.25453,0.43629,-2.0985,1.7274,-1.7021,-0.54651,-1.9027
6.1087,5.7596,3.1416,0.1513,0.19463,0.64969,-0.46596,0.93738,-2.0844,0.39256,-1.0919
6.1087,5.8469,3.1416,0.041868,0.090188,0.70972,0.55199,0.041502,-2.7873,0.95759,-0.30577
6.1087,5.9341,3.1416,0.10605,-0.051249,0.62324,0.74024,-0.63327,-3.4378,0.93044,0.43263
6.1087,6.0214,3.1416,0.29428,-0.21186,0.4467,0.32155,-0.90122,-3.6289,0.56973,1.2767
6.1087,6.1087,3.1416,0.48417,-0.35783,0.26637,-0.20669,-0.76716,-3.1569,0.42177,2.1817
6.1087,6.1959,3.1416,0.50301,-0.43371,0.17846,-0.23562,-0.47574,-2.2594,1.1315,2.5296
6.1087,6.2832,3.1416,0.15024,-0.35668,0.26938,0.79185,-0.56079,-1.8525,3.2533,0.75505

6.1959,0.0,3.1416,0.31923,-0.088122,0.070019,0.78014,-0.34855,-1.917,0.67791,0.70721
6.1959,0.087266,3.1416,-0.15153,0.068937,0.037422,1.4663,-0.70211,-1.3581,0.063758,-0.15434
6.1959,0.17453,3.1416,-0.43383,0.24719,-0.16228,1.3322,-1.8712,-1.9005,-0.39037,-1.8209
6.1959,0.2618,3.1416,-0.56801,0.36768,-0.48163,0.97529,-3.2479,-2.568,-0.64234,-2.7412
6.1959,0.34907,3.1416,-0.61422,0.40251,-0.80214,0.76391,-4.2537,-2.7885,-0.63954,-2.3473
6.1959,0.43633,3.1416,-0.63202,0.36197,-0.98702,0.86323,-4.4401,-2.3412,-0.35594,-0.84347
6.1959,0.5236,3.1416,-0.65999,0.28164,-0.93394,1.2607,-3.5873,-1.3031,0.17081,1.0061
6.1959,0.61087,3.1416,-0.69532,0.20956,-0.62775,1.7917,-1.8043,0.0037366,0.80229,2.0882
6.1959,0.69813,3.1416,-0.67341,0.19331,-0.19326,2.165,0.37174,1.0661,1.2622,1.1532
6.1959,0.7854,3.1416,-0.52611,0.24742,0.062421,2.1479,1.871,1.601,1.1683,-0.6566
6.1959,0.87266,3.1416,-0.30698,0.33485,0.23245,1.93,2.8515,1.5913,0.46379,-2.507
6.1959,0.95993,3.1416,-0.21884,0.38372,0.21079,1.6203,2.6785,2.1666,-1.1294,-2.0245
6.1959,1.0472,3.1416,-0.2457,0.37054,0.2115,1.1101,1.873,2.8849,-2.1258,-0.61027
6.1959,1.1345,3.1416,-0.33922,0.29999,0.29746,0.60208,0.84499,3.2965,-2.1753,0.96421
6.1959,1.2217,3.1416,-0.43381,0.19378,0.43076,0.42048,-0.10244,3.0607,-1.6519,2.3253
6.1959,1.309,3.1416,-0.46179,0.079427,0.5232,0.82059,-0.76901,2.0614,-1.2445,3.2653
6.1959,1.3963,3.1416,-0.36843,-0.020911,0.4866,1.7985,-1.0531,0.52375,-1.5457,3.5106
6.1959,1.4835,3.1416,-0.12716,-0.10162,0.28326,2.9008,-0.94775,-0.87042,-2.6419,2.49
6.1959,1.5708,3.1416,0.31135,-0.18045,0.0079589,2.8235,-0.5019,-1.1725,-2.3144,3.8278
6.1959,1.6581,3.1416,0.70911,-0.23277,-0.2509,2.3193,0.038019,-0.82089,-3.8592,-2.6518
6.1959,1.7453,3.1416,1.2422,-0.24757,-0.33423,0.34995,0.65816,-0.52995,-2.9083,0.35051
6.1959,1.8326,3.1416,1.4983,-0.18373,-0.24478,-1.1605,1.0,-0.83382,-1.2736,4.5702
6.1959,1.9199,3.1416,1.3251,-0.036981,-0.019698,-1.5337,0.89123,-1.5778,-0.0015459,5.8161
6.1959,2.0071,3.1416,0.77191,0.16907,0.27963,-0.95358,0.32841,-2.2401,0.54538,3.1727
6.1959,2.0944,3.1416,0.031963,0.39202,0.57785,-0.082889,-0.5394,-2.2542,0.60689,-1.7976
6.1959,2.1817,3.1416,-0.61552,0.57962,0.79585,0.32079,-1.4277,-1.3304,0.94349,-5.8522
6.1959,2.2689,3.1416,-0.86332,0.67888,0.86098,-0.21152,-1.9334,0.22191,2.7549,-4.866
6.1959,2.3562,3.1416,-0.57198,0.64967,0.72475,-0.88491,-1.5623,1.1743,4.5236,2.3834
6.1959,2.4435,3.1416,-0.016757,0.54801,0.48407,-1.8676,-0.83489,1.7338,1.3065,2.4999
6.1959,2.5307,3.1416,0.33972,0.37493,0.19564,-0.9937,0.36172,1.3719,-0.43252,1.7431
6.1959,2.618,3.1416,0.3301,0.20436,0.010974,0.17659,1.2279,0.95809,-0.87572,0.99084
6.1959,2.7053,3.1416,0.011877,0.08635,-0.031784,0.80975,1.5057,0.77823,-0.48008,0.5076
6.1959,2.7925,3.1416,-0.42828,0.047889,0.029435,0.66249,1.3134,0.7428,0.21466,0.16653
6.1959,2.8798,3.1416,-0.77029,0.093686,0.1179,-0.054519,0.97869,0.595,0.77815,-0.32897
6.1959,2.9671,3.1416,-0.85639,0.20699,0.15536,-0.81302,0.87349,0.11889,1.0816,-1.2235
6.1959,3.0543,3.1416,-0.68689,0.35038,0.099321,-0.90346,1.2475,-0.65246,1.4897,-2.4881
6.1959,3.1416,3.1416,-0.50615,0.46503,0.0041786,-0.16869,1.8377,-1.0934,3.2372,-2.4866
6.1959,3.2289,3.1416,-0.35043,0.5488,-0.12766,1.0408,2.5313,-1.307,2.894,-3.2195
6.1959,3.3161,3.1416,-0.39475,0.56139,-0.20146,0.9722,2.3652,-0.68038,2.3678,-3.2957
6.1959,3.4034,3.1416,-0.57688,0.51694,-0.27757,0.15317,1.6301,0.043369,1.435,-3.1924
6.1959,3.4907,3.1416,-0.79474,0.43491,-0.37117,-0.83402,0.6001,0.4925,0.23581,-2.9863
6.1959,3.5779,3.1416,-0.93912,0.33633,-0.46686,-1.4796,-0.48615,0.5694,-0.8993,-2.5575
6.1959,3.6652,3.1416,-0.92638,0.23996,-0.53319,-1.4737,-1.4441,0.35348,-1.6228,-1.7942
6.1959,3.7525,3.1416,-0.7312,0.15847,-0.53722,-0.83344,-2.1621,0.0040496,-1.7435,-0.79694
6.1959,3.8397,3.1416,-0.41926,0.094614,-0.45902,-0.030649,-2.6204,-0.33677,-1.4003,-0.083006
6.1959,3.927,3.1416,-0.2263,0.031566,-0.32859,0.068787,-2.6471,-0.7319,-1.6689,-1.5307
6.1959,4.0143,3.1416,-0.063804,-0.013408,-0.20629,-0.059276,-2.581,-1.2062,-0.30828,-0.51723
6.1959,4.1015,3.1416,-0.20935,-0.070951,-0.18799,-0.43475,-1.5244,-1.9801,-0.4059,0.31764
6.1959,4.1888,3.1416,-0.40899,-0.096356,-0.28341,-0.56642,-0.25953,-2.7383,-1.1527,0.52976
6.1959,4.2761,3.1416,-0.51566,-0.054774,-0.44924,-0.19148,0.65557,-3.4062,-1.8135,0.24641
6.1959,4.3633,3.1416,-0.47326,0.072207,-0.61271,0.73619,0.91208,-4.0393,-1.8388,-0.13739
6.1959,4.4506,3.1416,-0.30066,0.27998,-0.69524,2.0577,0.47577,-4.7134,-0.97571,-0.26241
6.1959,4.5379,3.1416,-0.075821,0.53435,-0.63598,3.4209,-0.38768,-5.4147,0.62063,-0.10888
6.1959,4.6251,3.1416,0.080199,0.76495,-0.41549,4.2921,-1.0874,-5.9297,2.2755,-0.30004
6.1959,4.7124,3.1416,0.083972,0.85478,-0.098798,3.9674,-0.91968,-5.5764,3.3898,1.0206
6.1959,4.7997,3.1416,-0.026058,0.8598,0.23173,3.1062,-0.38394,-4.7466,4.2934,-1.3319
6.1959,4.8869,3.1416,-0.11255,0.70673,0.43276,1.67,-0.052697,-2.5959,3.1538,-1.1447
6.1959,4.9742,3.1416,-0.20562,0.50739,0.43306,0.82768,-0.45814,-0.24589,1.9117,-0.2688
6.1959,5.0615,3.1416,-0.28679,0.33891,0.24449,0.77788,-1.4542,1.5269,1.2312,0.22896
6.1959,5.1487,3.1416,-0.3131,0.24462,-0.062499,1.1162,-2.5061,2.2895,0.97007,-0.068319
6.1959,5.236,3.1416,-0.24131,0.23479,-0.3835,1.2016,-2.9804,1.9517,0.65048,-1.0626
6.1959,5.3233,3.1416,-0.052042,0.28738,-0.60469,0.52334,-2.4344,0.76507,-0.070868,-2.2756
6.1959,5.4105,3.1416,0.22604,0.34889,-0.62746,-0.93278,-0.90613,-0.67826,-0.93223,-2.9836
6.1959,5.4978,3.1416,0.40083,0.34379,-0.38539,-1.9488,0.67753,-1.5537,0.77542,-0.88016
6.1959,5.5851,3.1416,0.58215,0.29032,-0.045557,-2.8043,2.1302,-2.1895,0.44075,-2.4584
6.1959,5.6723,3.1416,0.4066,0.16738,0.42473,-1.7877,2.4502,-2.5199,0.88234,-1.7534
6.1959,5.7596,3.1416,0.20047,0.020402,0.79212,-0.40372,1.9791,-2.9379,1.1453,-0.61006
6.1959,5.8469,3.1416,0.13039,-0.11769,0.94911,0.55271,1.1313,-3.4534,0.9214,0.2059
6.1959,5.9341,3.1416,0.23287,-0.224,0.88635,0.84102,0.30526,-3.8574,0.34952,0.64036
6.1959,6.0214,3.1416,0.4437,-0.28325,0.6649,0.61919,-0.20423,-3.8862,-0.18413,0.98252
6.1959,6.1087,3.1416,0.62744,-0.28541,0.38854,0.28814,-0.29449,-3.3852,-0.24558,1.497
6.1959,6.1959,3.1416,0.60687,-0.22324,0.17605,0.33598,-0.14297,-2.4726,0.44722,2.0556
6.1959,6.2832,3.1416,0.1924,-0.08991,0.13353,1.1823,-0.29551,-1.7039,1.8247,1.7694

6.2832,0.0,3.1416,0.357,0.084289,0.30285,0.51881,-0.52081,-2.3105,-1.5332,1.4264
6.2832,0.087266,3.1416,-0.07275,0.21097,0.18754,1.1218,-0.93926,-1.854,-0.56448,0.89429
6.2832,0.17453,3.1416,-0.35771,0.26071,-0.032553,1.0569,-1.9199,-2.2193,0.46587,0.22832
6.2832,0.2618,3.1416,-0.52594,0.24385,-0.31508,0.96748,-3.0131,-2.6981,1.0679,0.14643
6.2832,0.34907,3.1416,-0.61103,0.18558,-0.57066,1.1341,-3.7697,-2.82,1.2722,0.91547
6.2832,0.43633,3.1416,-0.64278,0.11819,-0.70101,1.5645,-3.8305,-2.3544,1.4123,2.3695
6.2832,0.5236,3.1416,-0.63794,0.073194,-0.63713,2.0841,-3.0173,-1.3117,1.906,3.9283
6.2832,0.61087,3.1416,-0.59093,0.073578,-0.37738,2.426,-1.4225,0.054811,3.0381,4.6155
6.2832,0.69813,3.1416,-0.46455,0.12596,-0.025674,2.3214,0.50057,1.2477,4.7419,3.0769
6.2832,0.7854,3.1416,-0.25911,0.19798,0.17468,1.793,1.837,1.8793,6.526,0.50725
6.2832,0.87266,3.1416,-0.024917,0.28353,0.31052,1.0824,2.6911,1.9135,7.0628,-2.5872
6.2832,0.95993,3.1416,-0.0089224,0.30369,0.28804,0.60068,2.4651,2.3975,6.2303,-2.5355
6.2832,1.0472,3.1416,-0.15906,0.27398,0.29326,0.14984,1.5771,2.9726,5.1238,-1.3545
6.2832,1.1345,3.1416,-0.38961,0.21425,0.38299,-0.14394,0.43633,3.2615,3.9785,-0.08329
6.2832,1.2217,3.1416,-0.60117,0.14438,0.5253,-0.018481,-0.59978,2.9769,2.5535,0.89008
6.2832,1.309,3.1416,-0.70069,0.080181,0.63995,0.73612,-1.2689,2.0303,0.51688,1.5024
6.2832,1.3963,3.1416,-0.62137,0.029151,0.63888,2.0892,-1.4465,0.64017,-2.1698,1.6887
6.2832,1.4835,3.1416,-0.34275,-0.013682,0.46661,3.5811,-1.1893,-0.55952,-4.8667,1.056
6.2832,1.5708,3.1416,0.14658,-0.058974,0.171,3.8829,-0.80193,-0.75392,-6.7671,1.8283
6.2832,1.6581,3.1416,0.60452,-0.073721,-0.14208,3.7596,-0.39459,-0.3055,-5.4904,-4.7062
6.2832,1.7453,3.1416,1.1441,-0.0092029,-0.33763,2.0717,-0.30109,-0.14431,-6.6203,-1.8868
6.2832,1.8326,3.1416,1.3708,0.16059,-0.36211,0.7723,-0.49501,-0.64593,-7.0556,1.6508
6.2832,1.9199,3.1416,1.1609,0.4027,-0.21907,0.51725,-0.89006,-1.5555,-5.8623,2.238
6.2832,2.0071,3.1416,0.59335,0.6497,0.045211,1.0768,-1.3595,-2.3048,-3.4521,-0.20931
6.2832,2.0944,3.1416,-0.11805,0.8242,0.35602,1.7477,-1.7557,-2.3287,-0.76113,-3.5736
6.2832,2.1817,3.1416,-0.6925,0.86331,0.62453,1.7645,-1.9293,-1.3823,1.5714,-4.9173
6.2832,2.2689,3.1416,-0.85006,0.74315,0.76214,0.71198,-1.7488,0.14224,4.0244,-1.8659
6.2832,2.3562,3.1416,-0.51839,0.52199,0.70595,-0.41558,-1.0829,0.97631,5.6507,2.4688
6.2832,2.4435,3.1416,0.053592,0.25785,0.53527,-1.7383,-0.30839,1.3551,2.0172,1.3772
6.2832,2.5307,3.1416,0.36593,0.063033,0.30024,-0.75412,0.64284,1.0018,-0.16881,0.85439
6.2832,2.618,3.1416,0.30975,-0.030843,0.12259,0.8876,1.1793,0.75659,-1.124,0.50319
6.2832,2.7053,3.1416,-0.024701,-0.022614,0.040204,2.1645,1.1616,0.83541,-1.3909,0.15785
6.2832,2.7925,3.1416,-0.4395,0.067844,0.03488,2.6077,0.75867,1.065,-1.5707,-0.2115
6.2832,2.8798,3.1416,-0.7205,0.20904,0.060082,2.2274,0.3035,1.1179,-2.0567,-0.5942
6.2832,2.9671,3.1416,-0.72871,0.36732,0.068694,1.4398,0.14907,0.74753,-2.7673,-1.0344
6.2832,3.0543,3.1416,-0.49182,0.51627,0.040777,0.99254,0.52431,0.022821,-2.8797,-1.7263
6.2832,3.1416,3.1416,-0.28069,0.64342,0.023541,1.327,1.154,-0.35361,0.46178,-2.7665
6.2832,3.2289,3.1416,-0.11539,0.72512,-0.019041,2.1172,1.9335,-0.51905,-0.5504,-1.9915
6.2832,3.3161,3.1416,-0.16665,0.74316,-0.049266,1.9195,1.8571,-0.017465,-0.71216,-1.7422
6.2832,3.4034,3.1416,-0.35774,0.6678,-0.15362,1.1412,1.2281,0.39361,-1.078,-1.7843
6.2832,3.4907,3.1416,-0.58474,0.50342,-0.33706,0.22719,0.33128,0.41863,-1.9747,-1.6437
6.2832,3.5779,3.1416,-0.74424,0.27897,-0.55206,-0.43403,-0.5927,0.084341,-3.2257,-0.86564
6.2832,3.6652,3.1416,-0.76115,0.038358,-0.7276,-0.6039,-1.3724,-0.40002,-4.3744,0.72714
6.2832,3.7525,3.1416,-0.61636,-0.16909,-0.79823,-0.28775,-1.9309,-0.78242,-4.9086,2.7762
6.2832,3.8397,3.1416,-0.37458,-0.29824,-0.73308,0.17138,-2.3115,-0.9078,-4.4842,4.1287
6.2832,3.927,3.1416,-0.25114,-0.33263,-0.5938,0.18909,-2.438,-0.94538,-4.3518,1.6539
6.2832,4.0143,3.1416,-0.16935,-0.29047,-0.44697,0.16731,-2.5491,-0.99457,-1.5124,0.91853
6.2832,4.1015,3.1416,-0.37748,-0.21702,-0.43638,0.29308,-1.7769,-1.3334,-0.35099,0.16449
6.2832,4.1888,3.1416,-0.6396,-0.11211,-0.55398,0.83463,-0.74276,-1.7104,-0.3936,-0.86775
6.2832,4.2761,3.1416,-0.80381,0.02887,-0.75179,1.8399,0.062274,-2.0659,-1.0488,-1.9594
6.2832,4.3633,3.1416,-0.79594,0.20756,-0.95878,3.1803,0.32434,-2.4471,-1.7498,-2.6987
6.2832,4.4506,3.1416,-0.61343,0.41525,-1.0978,4.5942,-0.045895,-2.9225,-2.0962,-2.7654
6.2832,4.5379,3.1416,-0.31905,0.62546,-1.1024,5.7303,-0.86605,-3.4965,-1.9956,-2.2167
6.2832,4.6251,3.1416,-0.034746,0.78656,-0.93389,6.192,-1.6348,-4.0238,-1.8055,-1.7716
6.2832,4.7124,3.1416,0.10819,0.81709,-0.59734,5.6148,-1.6913,-4.0372,-0.85786,0.26452
6.2832,4.7997,3.1416,0.1318,0.77556,-0.20918,4.5782,-1.4406,-3.6626,-0.089742,-1.849
6.2832,4.8869,3.1416,0.065796,0.63539,0.18785,3.3777,-1.3497,-2.3987,0.13664,-1.5062
6.2832,4.9742,3.1416,-0.098803,0.49291,0.41981,2.9163,-1.8472,-0.8473,-0.069981,-0.51107
6.2832,5.0615,3.1416,-0.29893,0.40436,0.41756,3.1746,-2.7624,0.49857,-0.52799,0.1078
6.2832,5.1487,3.1416,-0.43877,0.39029,0.19846,3.5952,-3.5889,1.288,-1.0367,-0.043336
6.2832,5.236,3.1416,-0.42902,0.44003,-0.15181,3.4679,-3.748,1.3461,-1.4303,-0.86412
6.2832,5.3233,3.1416,-0.22626,0.51604,-0.49759,2.3145,-2.852,0.70695,-1.6313,-1.9008
6.2832,5.4105,3.1416,0.12782,0.55838,-0.67151,0.27301,-0.96726,-0.35207,-1.7045,-2.487
6.2832,5.4978,3.1416,0.37942,0.49155,-0.50213,-1.1761,1.0027,-1.2289,-0.28311,-0.65137
6.2832,5.5851,3.1416,0.62746,0.36027,-0.17063,-2.3532,2.8277,-2.1062,-0.38881,-1.2071
6.2832,5.6723,3.1416,0.47662,0.12581,0.36493,-1.5044,3.5225,-2.4618,0.29703,-1.1993
6.2832,5.7596,3.1416,0.26147,-0.12122,0.83467,-0.21545,3.3005,-2.6548,0.18928,-1.0341
6.2832,5.8469,3.1416,0.1624,-0.31244,1.1015,0.67349,2.504,-2.8328,-1.0218,-0.81914
6.2832,5.9341,3.1416,0.23189,-0.4043,1.1331,0.90103,1.5141,-2.9973,-2.8108,-0.49106
6.2832,6.0214,3.1416,0.4208,-0.38059,0.97355,0.618,0.6599,-3.0678,-4.2577,0.056409
6.2832,6.1087,3.1416,0.60461,-0.25496,0.71562,0.22077,0.1282,-2.9479,-4.4879,0.84461
6.2832,6.1959,3.1416,0.60968,-0.073451,0.47235,0.18466,-0.12685,-2.5893,-3.1129,1.682
6.2832,6.2832,3.1416,0.23953,0.082955,0.34906,0.89729,-0.4743,-2.0574,-0.67035,2.0362


==> Figures/dataset_data/run100_Proj_N5_t1p40_sorted.csv <==
Points:0,Points:1,Points:2,VelocityX,VelocityY,VelocityZ,FieldData:dudt_dns2,FieldData:dudt_dns3,FieldData:dudt_dns4,FieldData:dudt2,FieldData:dudt3
0.0,0.0,3.1416,-1.3541,-0.39723,1.8638,0.19293,-27.029,10.485,60.579,-80.839
0.0,0.0714,3.1416,-0.21931,2.2783,-0.67755,0.10122,-0.16346,-9.5453,46.753,16.067
0.0,0.1428,3.1416,0.46359,2.1669,-0.87771,-8.4679,3.6811,-3.1478,23.354,22.245
0.0,0.2142,3.1416,0.67791,1.4571,-0.16678,-15.711,-1.7593,6.0583,-5.8132,-3.6002
0.0,0.2856,3.1416,0.49503,1.1577,0.55924,-17.029,-7.5515,8.298,-34.102,-27.836
0.0,0.357,3.1416,0.045503,1.4306,0.85027,-11.765,-8.9531,3.4253,-54.081,-36.212
0.0,0.4284,3.1416,-0.50988,1.925,0.61401,-1.9377,-4.8002,-3.2931,-59.588,-28.162
0.0,0.4998,3.1416,-1.009,2.1106,0.027808,9.0184,3.1056,-5.3933,-47.787,-11.116
0.0,0.5712,3.1416,-1.3175,1.6108,-0.54946,17.519,10.609,0.56959,-21.228,5.1929
0.0,0.6426,3.1416,-1.3573,0.5368,-0.66554,21.091,11.813,10.806,10.104,14.423
0.0,0.714,3.1416,-1.136,-0.17918,0.13708,19.64,-0.30797,10.075,26.723,19.316
0.0,0.7854,3.1416,-0.77573,1.5495,2.233,16.708,-33.295,-32.528,-2.4045,37.388
0.0,0.8568,3.1416,-1.5143,1.3756,0.40065,20.695,3.9903,14.831,-54.139,97.578
0.0,0.9282,3.1416,-1.778,2.39,0.47805,25.755,8.6503,8.589,-14.725,101.4
0.0,0.9996,3.1416,-1.2472,2.7833,0.20283,15.51,4.145,-11.464,24.919,59.871
0.0,1.071,3.1416,-0.70577,2.6205,-0.26688,2.8011,-4.4085,-26.466,40.008,15.308
0.0,1.1424,3.1416,-0.46326,2.0807,-0.64353,-5.5798,-11.702,-29.282,26.534,-12.116
0.0,1.2138,3.1416,-0.50108,1.3921,-0.63585,-7.3913,-13.397,-20.973,-5.5972,-18.433
0.0,1.2852,3.1416,-0.61828,0.767,-0.07451,-3.4439,-7.2903,-7.2661,-39.423,-9.9577
0.0,1.3566,3.1416,-0.5775,0.33633,0.96217,3.8995,5.5234,4.9843,-57.788,2.6415
0.0,1.428,3.1416,-0.25083,0.084756,2.0225,12.222,19.49,11.324,-50.203,10.266
0.0,1.4994,3.1416,0.23423,-0.21462,2.1559,20.55,23.431,13.233,-19.704,11.313
0.0,1.5708,3.1416,0.34892,-1.0654,-0.21308,30.856,-0.61918,21.661,10.286,17.605
0.0,1.6422,3.1416,0.037644,-1.7618,-0.71584,4.1731,-39.876,1.2474,-110.11,-32.819
0.0,1.7136,3.1416,0.43852,-1.5255,-0.67602,-2.2864,-47.919,-24.377,-88.942,-70.385
0.0,1.785,3.1416,0.75951,-0.86944,-0.058151,-6.6903,-32.922,-36.263,-49.925,-36.893
0.0,1.8564,3.1416,0.78978,-0.033806,0.5918,-10.902,-15.305,-33.398,-28.997,13.043
0.0,1.9278,3.1416,0.49005,0.68457,0.97963,-13.715,-3.2786,-21.137,-32.008,47.161
0.0,1.9992,3.1416,-0.048202,1.017,1.0175,-12.913,3.0173,-7.8115,-46.752,52.278
0.0,2.0706,3.1416,-0.64345,0.80786,0.77882,-7.3461,7.3774,-1.3434,-55.008,31.012
0.0,2.142,3.1416,-1.0649,0.099682,0.45251,1.0105,13.391,-5.8535,-44.576,-1.4954
0.0,2.2134,3.1416,-1.0732,-0.78201,0.2981,4.9851,20.307,-18.274,-21.317,-20.85
0.0,2.2848,3.1416,-0.46124,-1.1437,0.60016,-9.8559,18.889,-24.961,-21.186,3.3127
0.0,2.3562,3.1416,0.90518,0.16105,1.6231,-67.275,-12.715,1.6989,-122.27,104.06
0.0,2.4276,3.1416,1.3143,1.8488,1.6357,-4.6453,3.1534,17.596,-96.156,-66.205
0.0,2.499,3.1416,1.4875,1.1534,0.79182,5.9952,12.261,7.4399,-75.885,-85.114
0.0,2.5704,3.1416,1.3137,0.32363,-0.16401,4.698,9.406,1.8426,-45.108,-55.434
0.0,2.6418,3.1416,0.81526,-0.0042115,-0.41737,-1.3523,3.0272,0.25012,-25.391,-14.837
0.0,2.7132,3.1416,0.12953,0.27699,0.045562,-7.8656,-1.8032,1.2696,-22.812,14.742
0.0,2.7846,3.1416,-0.55371,0.92968,0.76668,-12.63,-2.8366,3.196,-32.86,24.309
0.0,2.856,3.1416,-1.055,1.556,1.1447,-14.696,-0.1032,4.5398,-45.339,15.006
0.0,2.9274,3.1416,-1.2676,1.7822,0.76375,-13.557,4.6323,4.5538,-49.267,-4.6868
0.0,2.9988,3.1416,-1.2204,1.4431,-0.27766,-8.3388,8.4155,3.7603,-37.782,-21.754
0.0,3.0702,3.1416,-1.1403,0.76645,-1.0382,3.0222,7.6468,4.4786,-13.038,-21.444
0.0,3.1416,3.1416,-0.081675,0.18421,-0.7697,4.8053,-0.50038,-13.358,40.038,-47.516
0.0,3.213,3.1416,-2.3019,0.36143,1.0789,7.5872,-5.0777,5.5719,-14.322,-38.103
0.0,3.2844,3.1416,-2.3496,0.53558,0.92219,5.0938,1.3916,-1.5342,-1.0071,-2.6659
0.0,3.3558,3.1416,-1.6456,0.90919,0.1195,2.8725,7.88,-11.335,16.274,29.187
0.0,3.4272,3.1416,-0.98917,1.369,-0.61593,2.9383,9.2281,-13.292,13.004,44.429
0.0,3.4986,3.1416,-0.6953,1.6359,-1.0403,4.8781,4.6356,-6.1815,-8.481,42.016
0.0,3.57,3.1416,-0.73233,1.4147,-1.2023,6.9542,-3.8474,5.3957,-31.333,28.28
0.0,3.6414,3.1416,-0.85929,0.54435,-1.2664,7.208,-12.83,14.5,-36.528,12.332
0.0,3.7128,3.1416,-0.76334,-0.85223,-1.3355,4.5639,-19.09,15.342,-15.207,1.457
0.0,3.7842,3.1416,-0.1972,-2.2183,-1.2749,-0.066998,-21.08,6.7708,18.984,-3.483
0.0,3.8556,3.1416,0.88341,-2.4133,-0.53443,-2.6833,-20.441,-4.237,17.56,-12.655
0.0,3.927,3.1416,-0.54749,-0.66908,0.22868,13.273,-0.58995,-2.2974,5.7449,50.353
0.0,3.9984,3.1416,1.9884,-1.0297,-0.31797,4.7074,-21.642,1.3632,-32.228,29.724
0.0,4.0698,3.1416,0.85784,-0.53723,-1.0016,-5.1994,-25.363,-7.9319,-124.73,34.917
0.0,4.1412,3.1416,-0.95562,-0.086319,-1.8125,-5.5542,-10.341,-11.961,-171.34,37.879
0.0,4.2126,3.1416,-1.9483,0.019443,-2.6317,4.4151,15.94,-6.0395,-146.67,24.538
0.0,4.284,3.1416,-1.7292,-0.13269,-3.2813,19.093,41.573,5.7013,-74.535,-7.3025
0.0,4.3554,3.1416,-0.65327,-0.26467,-3.5733,30.212,54.719,15.038,-2.1254,-50.06
0.0,4.4268,3.1416,0.54572,-0.10782,-3.3607,30.583,48.074,14.375,25.86,-88.477
0.0,4.4982,3.1416,1.1219,0.39715,-2.5861,17.837,23.357,1.4709,-6.9596,-101.72
0.0,4.5696,3.1416,0.68429,0.89993,-1.3324,-1.8494,-4.2138,-15.842,-62.797,-65.465
0.0,4.641,3.1416,-0.43628,0.44059,0.12787,-10.014,-1.4401,-14.936,-23.859,45.963
0.0,4.7124,3.1416,-2.1963,-2.189,0.5041,4.8589,-10.976,39.868,-235.2,-184.74
0.0,4.7838,3.1416,-0.16127,-1.0299,-1.252,5.4487,-11.618,14.695,-55.067,-27.365
0.0,4.8552,3.1416,-0.39882,0.17001,-0.39914,16.87,-18.481,-4.9603,28.844,12.107
0.0,4.9266,3.1416,-0.91732,0.93654,0.76592,21.851,-27.179,-10.92,49.638,-3.1361
0.0,4.998,3.1416,-0.82747,1.1751,1.1936,15.982,-34.328,-4.1525,35.204,-31.124
0.0,5.0694,3.1416,-0.039532,1.0406,0.73706,3.2586,-37.621,8.7442,7.5761,-48.016
0.0,5.1408,3.1416,1.0395,0.80669,-0.19269,-8.3809,-35.904,19.056,-17.703,-45.017
0.0,5.2122,3.1416,1.8088,0.73563,-0.97136,-11.515,-29.254,19.467,-32.225,-25.294
0.0,5.2836,3.1416,1.7764,0.94768,-1.1061,-3.699,-19.057,7.5739,-35.35,-0.8847
0.0,5.355,3.1416,0.86221,1.2908,-0.58034,8.0754,-8.0837,-10.598,-34.849,10.381
0.0,5.4264,3.1416,-0.29948,1.21,-0.1982,2.9191,-0.56816,-17.081,-47.544,-12.026
0.0,5.4978,3.1416,-0.38756,-0.65933,0.37039,-19.095,-5.4406,-8.4424,-1.3145,15.224
0.0,5.5692,3.1416,0.26398,1.3144,-0.79815,10.065,-16.855,20.516,35.173,65.43
0.0,5.6406,3.1416,0.57439,2.2134,-0.86879,20.755,19.823,7.5087,29.735,61.067
0.0,5.712,3.1416,0.62737,2.0771,-0.40428,20.365,53.074,-11.492,13.724,37.724
0.0,5.7834,3.1416,0.55656,1.2381,0.19705,14.557,61.737,-19.832,3.1773,16.686
0.0,5.8548,3.1416,0.50288,0.17799,0.68118,7.4333,46.194,-14.889,2.9011,7.4819
0.0,5.9262,3.1416,0.57195,-0.61651,0.91841,1.7083,19.557,-2.7933,10.543,10.44
0.0,5.9976,3.1416,0.79142,-0.7974,0.88323,-1.1206,-1.1472,6.8624,20.675,19.235
0.0,6.069,3.1416,1.0684,-0.29941,0.63432,-0.60333,-3.7847,6.3031,28.864,23.443
0.0,6.1404,3.1416,1.1466,0.51608,0.29448,2.8335,10.067,-5.1422,35.759,11.09
0.0,6.2118,3.1416,0.56415,0.7171,0.030572,8.0571,16.307,-15.757,51.16,-28.799
0.0,6.2832,3.1416,-1.3895,-1.3428,0.033472,13.399,-40.5,3.8495,98.104,-103.64

0.0714,0.0,3.1416,-1.502,-0.51453,1.5501,11.191,8.1331,-5.2992,56.544,10.021
0.0714,0.0714,3.1416,-0.049909,-0.090685,0.36848,-3.0914,-1.7928,-4.6427,18.893,14.267
0.0714,0.1428,3.1416,-0.026982,0.11262,0.006595,-4.1769,-3.9047,-3.9851,5.4092,8.2684
0.0714,0.2142,3.1416,-0.39666,0.25634,-0.046309,0.13296,-3.8999,-2.2215,4.8172,-1.8424
0.0714,0.2856,3.1416,-0.63997,0.38496,-0.074466,5.0475,-4.3154,0.55087,9.0229,-11.127
0.0714,0.357,3.1416,-0.61718,0.47002,-0.18685,8.154,-5.4477,3.4914,12.762,-16.13
0.0714,0.4284,3.1416,-0.42948,0.45384,-0.36846,8.7846,-6.2712,5.4744,13.248,-15.161
0.0714,0.4998,3.1416,-0.28071,0.29306,-0.53159,7.3828,-5.3573,5.5474,9.814,-8.5881
0.0714,0.5712,3.1416,-0.33903,0.0022763,-0.56712,4.8701,-1.7935,3.3899,3.5657,0.87501
0.0714,0.6426,3.1416,-0.59865,-0.30232,-0.39576,2.0129,3.8981,-0.22888,-2.9768,7.8845
0.0714,0.714,3.1416,-0.74147,-0.35936,-0.019395,-1.2109,8.8414,-2.9909,-6.2308,4.1758
0.0714,0.7854,3.1416,0.0011589,0.28136,0.42769,-6.2453,6.8876,-0.57153,-1.9042,-21.723
0.0714,0.8568,3.1416,-0.57432,0.29987,0.33639,4.6166,12.057,8.0043,-7.8463,22.866
0.0714,0.9282,3.1416,-0.5429,0.30354,0.21305,0.3945,9.9714,8.4576,-0.73853,33.373
0.0714,0.9996,3.1416,-0.74931,0.087188,0.10533,-3.4738,1.9822,6.1099,4.0653,28.217
0.0714,1.071,3.1416,-0.79577,-0.22864,0.14125,-0.65165,-5.6477,4.119,5.7625,15.553
0.0714,1.1424,3.1416,-0.57031,-0.52054,0.3117,7.4844,-9.3027,3.7396,3.5553,2.3554
0.0714,1.2138,3.1416,-0.15458,-0.67708,0.52917,15.418,-7.7423,4.8008,-2.7047,-6.1807
0.0714,1.2852,3.1416,0.26828,-0.61373,0.68664,17.069,-1.8291,6.1828,-11.872,-7.2468
0.0714,1.3566,3.1416,0.50582,-0.2877,0.71638,9.3647,5.7431,6.2942,-20.865,-1.022
0.0714,1.428,3.1416,0.44846,0.28713,0.64877,-4.1843,10.721,3.549,-24.019,8.7235
0.0714,1.4994,3.1416,0.16162,1.0253,0.67112,-9.9097,7.5653,-3.1563,-12.444,14.026
0.0714,1.5708,3.1416,-0.022094,1.7551,1.1865,19.588,-10.28,-13.965,26.62,2.1232
0.0714,1.6422,3.1416,-0.062382,2.4389,0.52638,29.513,-5.9259,-11.744,6.5695,-57.692
0.0714,1.7136,3.1416,0.37784,1.973,0.82257,11.82,1.0182,-2.5162,-1.512,-68.056
0.0714,1.785,3.1416,1.0467,1.2002,0.79769,-11.236,3.2122,12.503,-12.686,-33.698
0.0714,1.8564,3.1416,1.49,0.77267,0.3717,-19.143,1.1644,16.59,-14.12,5.0977
0.0714,1.9278,3.1416,1.5126,0.82609,-0.23805,-9.5535,-2.6028,8.0732,-4.2679,27.237
0.0714,1.9992,3.1416,1.1158,1.1604,-0.67762,8.6905,-4.9604,-5.7161,11.452,26.784
0.0714,2.0706,3.1416,0.43483,1.4201,-0.61713,22.541,-3.581,-14.495,24.977,8.9211
0.0714,2.142,3.1416,-0.32475,1.2749,0.088444,21.72,1.6539,-11.079,29.924,-14.086
0.0714,2.2134,3.1416,-0.9492,0.60014,1.2386,5.6995,7.2453,2.5664,25.911,-26.924
0.0714,2.2848,3.1416,-1.2798,-0.34271,2.1265,-9.3174,4.6695,9.2769,22.878,-15.269
0.0714,2.3562,3.1416,-1.2757,-0.72555,1.3783,16.58,-21.03,-29.363,45.409,30.179
0.0714,2.4276,3.1416,0.80848,0.39147,-0.13346,0.01744,-12.436,7.099,-8.4069,-16.101
0.0714,2.499,3.1416,1.1478,0.32072,-0.31913,4.321,-5.3944,5.7478,-10.839,-18.233
0.0714,2.5704,3.1416,0.68916,0.01917,0.19157,5.1451,-4.6378,1.902,-13.713,-8.9602
0.0714,2.6418,3.1416,0.2652,-0.040796,0.72359,1.4885,-7.2256,-1.1311,-18.153,-1.4531
0.0714,2.7132,3.1416,0.15364,0.2214,0.94463,-4.0479,-10.412,-2.5636,-22.384,-0.46438
0.0714,2.7846,3.1416,0.26555,0.64028,0.78713,-7.4184,-12.025,-3.089,-23.502,-5.0058
0.0714,2.856,3.1416,0.33405,0.94997,0.37028,-5.2889,-10.841,-3.8434,-19.229,-11.024
0.0714,2.9274,3.1416,0.10284,0.92997,-0.077974,2.8061,-6.9651,-5.3678,-9.6763,-14.079
0.0714,2.9988,3.1416,-0.48517,0.55085,-0.29891,12.307,-2.2096,-6.5698,0.89582,-12.017
0.0714,3.0702,3.1416,-1.0993,0.11991,-0.081014,11.47,-0.46862,-3.6852,2.3143,-7.6494
0.0714,3.1416,3.1416,-0.9842,-0.1132,-0.61617,0.1342,-1.1209,-9.3936,0.66037,-17.992
0.0714,3.213,3.1416,-1.1572,0.30038,1.3088,6.7268,0.50076,-0.5388,15.5,-16.954
0.0714,3.2844,3.1416,-1.4497,0.48482,0.93997,3.4097,1.6438,-1.3315,10.069,-9.4714
0.0714,3.3558,3.1416,-1.5197,0.84015,-0.086986,-2.9292,-0.081601,-2.9144,-3.3654,2.3598
0.0714,3.4272,3.1416,-1.2868,1.3714,-0.89384,-7.8431,-4.2665,-1.8255,-15.809,14.138
0.0714,3.4986,3.1416,-0.84661,1.8451,-1.1767,-9.0492,-8.8619,1.666,-21.585,20.807
0.0714,3.57,3.1416,-0.38536,1.9457,-1.0229,-6.151,-11.337,5.2219,-18.373,18.308
0.0714,3.6414,3.1416,-0.094436,1.4315,-0.72854,-0.36193,-9.8407,6.0989,-7.2524,5.232
0.0714,3.7128,3.1416,-0.084874,0.29193,-0.61505,5.7722,-4.3556,2.8114,7.2546,-15.528
0.0714,3.7842,3.1416,-0.30187,-1.097,-0.84655,8.6501,2.1384,-3.2053,17.141,-35.123
0.0714,3.8556,3.1416,-0.43933,-1.8156,-1.2469,3.8922,2.5074,-5.9317,10.874,-37.101
0.0714,3.927,3.1416,-0.64546,-0.94886,-0.36222,-19.572,-13.906,7.9829,6.7315,16.72
0.0714,3.9984,3.1416,-1.0787,-1.4606,-1.2985,-3.0538,-17.589,-3.5719,-22.248,-3.7708
0.0714,4.0698,3.1416,-0.88215,-1.4077,-0.97765,-4.6067,-6.0955,0.11756,-30.031,-6.3257
0.0714,4.1412,3.1416,-0.70355,-1.2298,-0.57652,-8.1455,6.0044,8.0232,-27.896,-5.6274
0.0714,4.2126,3.1416,-0.74511,-1.0866,-0.58827,-6.8498,11.288,13.61,-22.353,-8.8126
0.0714,4.284,3.1416,-0.91461,-0.95308,-1.0212,-0.43042,7.8775,14.065,-16.447,-17.332
0.0714,4.3554,3.1416,-0.97682,-0.7159,-1.5971,7.6022,-2.1719,9.529,-11.048,-28.813
0.0714,4.4268,3.1416,-0.70473,-0.26944,-1.9503,12.671,-14.476,2.3215,-6.1546,-38.916
0.0714,4.4982,3.1416,-0.030878,0.38825,-1.8261,11.863,-23.928,-3.8252,-2.1911,-43.201
0.0714,4.5696,3.1416,0.8013,1.0594,-1.2793,6.6638,-26.31,-4.5388,-1.3031,-38.986
0.0714,4.641,3.1416,1.0862,1.2507,-0.87297,5.6887,-19.897,4.4228,-8.6571,-27.206
0.0714,4.7124,3.1416,0.34913,1.313,-0.9708,31.563,12.681,10.427,-9.3791,-65.806
0.0714,4.7838,3.1416,0.13316,-0.24386,-1.8449,21.173,-2.0493,2.7057,12.404,-3.3287
0.0714,4.8552,3.1416,-0.2097,-0.30636,-0.97503,-1.0339,-4.0831,-0.075065,9.3715,11.567
0.0714,4.9266,3.1416,-0.49168,0.019655,0.14251,-15.942,0.82878,-0.9769,2.1766,11.563
0.0714,4.998,3.1416,-0.65015,0.23347,0.82195,-16.982,7.8315,-1.3853,0.13809,12.822
0.0714,5.0694,3.1416,-0.70124,0.25863,0.95292,-6.3821,13.293,-1.5246,4.5248,19.347
0.0714,5.1408,3.1416,-0.69325,0.26202,0.7651,8.5875,15.133,-0.9727,11.839,27.349
0.0714,5.2122,3.1416,-0.6602,0.47302,0.59285,19.368,13.148,0.82441,17.102,29.61
0.0714,5.2836,3.1416,-0.57537,1.0026,0.63993,19.866,9.34,4.0376,17.135,19.844
0.0714,5.355,3.1416,-0.30474,1.6626,0.74412,10.206,8.2463,7.9401,13.846,-2.9348
0.0714,5.4264,3.1416,0.43941,1.7845,0.1419,0.48432,17.263,10.393,17.513,-30.054
0.0714,5.4978,3.1416,2.1443,1.035,-1.2327,20.404,13.26,-10.885,-11.935,79.268
0.0714,5.5692,3.1416,0.34941,0.54638,-0.92476,3.7167,12.852,-22.185,12.888,33.006
0.0714,5.6406,3.1416,0.26029,-0.11198,0.1113,-4.7763,14.049,-20.05,-4.0484,8.2228
0.0714,5.712,3.1416,0.59507,-0.62668,1.0192,-5.892,13.954,-12.581,-25.01,-1.1255
0.0714,5.7834,3.1416,0.74063,-0.86485,1.4377,-1.9693,11.661,-4.8972,-32.172,-1.3826
0.0714,5.8548,3.1416,0.56507,-0.82629,1.3621,3.8883,7.6599,0.31198,-22.431,1.5349
0.0714,5.9262,3.1416,0.22996,-0.59579,1.0059,8.5689,3.2402,2.2279,-2.2182,2.8649
0.0714,5.9976,3.1416,0.0027717,-0.29542,0.66192,9.7082,-0.10771,1.3471,17.687,-0.27358
0.0714,6.069,3.1416,0.069196,-0.036723,0.56453,6.4468,-1.2884,-1.0756,27.347,-8.153
0.0714,6.1404,3.1416,0.34549,0.12695,0.75064,0.18572,-0.19889,-3.5835,22.848,-17.711
0.0714,6.2118,3.1416,0.29084,0.24823,0.92142,-4.6564,1.6744,-5.0743,11.491,-21.822
0.0714,6.2832,3.1416,-1.2803,0.53341,0.30386,0.1127,0.65856,-5.3567,16.978,-8.5715

0.1428,0.0,3.1416,-0.82704,-1.0537,1.428,9.2242,4.9153,-3.6294,47.286,-20.475
0.1428,0.0714,3.1416,-0.43366,-0.93878,0.30837,-7.6052,2.3395,-0.81796,-0.7328,3.336
0.1428,0.1428,3.1416,-0.73816,-0.64738,0.11081,-3.9454,-1.2646,-0.17613,-4.2716,8.3371
0.1428,0.2142,3.1416,-1.063,-0.38481,0.19451,4.426,-2.1931,-0.55537,8.6212,6.2336
0.1428,0.2856,3.1416,-1.1197,-0.23473,0.21384,9.6862,0.12646,-1.2381,21.229,3.5907
0.1428,0.357,3.1416,-0.89688,-0.19477,0.050561,9.8254,4.2467,-1.8447,25.82,3.0074
0.1428,0.4284,3.1416,-0.54944,-0.21205,-0.25393,6.5049,7.8131,-2.2408,21.297,4.2922
0.1428,0.4998,3.1416,-0.28659,-0.21881,-0.56642,2.915,8.676,-2.444,10.851,5.6378
0.1428,0.5712,3.1416,-0.26057,-0.16791,-0.72968,1.6332,6.0029,-2.5309,-0.3843,4.7966
0.1428,0.6426,3.1416,-0.45518,-0.068441,-0.63022,2.4819,1.3911,-2.5445,-7.6868,0.25522
0.1428,0.714,3.1416,-0.57426,-0.021305,-0.26613,0.38676,-0.020776,-2.4007,-9.0883,-7.5901
0.1428,0.7854,3.1416,0.069726,-0.25475,0.18513,-16.765,11.56,-1.7957,-7.7251,-15.258
0.1428,0.8568,3.1416,-0.013796,0.09296,0.038081,-1.4285,9.3046,9.2048,5.7965,-1.2547
0.1428,0.9282,3.1416,0.13697,-0.23466,-0.042007,-1.1182,5.382,7.1429,3.0314,2.8753
0.1428,0.9996,3.1416,-0.21311,-0.62399,0.12696,-1.4058,-1.4012,4.7624,-1.8796,5.6818
0.1428,1.071,3.1416,-0.55644,-0.91516,0.44261,0.83975,-4.3766,3.9197,-5.8536,5.8921
0.1428,1.1424,3.1416,-0.66369,-1.0004,0.7727,5.0631,-2.1792,4.9241,-8.1964,4.0814
0.1428,1.2138,3.1416,-0.51359,-0.82786,0.99167,8.6624,3.0394,6.9876,-9.5504,1.6698
0.1428,1.2852,3.1416,-0.2227,-0.40475,1.0171,8.6304,7.3977,8.675,-10.842,-0.081554
0.1428,1.3566,3.1416,0.024814,0.19857,0.84641,3.1944,7.0719,8.3538,-12.228,-1.0733
0.1428,1.428,3.1416,0.047439,0.84523,0.59306,-6.543,0.08236,4.6444,-12.047,-3.3713
0.1428,1.4994,3.1416,-0.26348,1.3282,0.5234,-14.963,-11.919,-3.1302,-5.7618,-12.21
0.1428,1.5708,3.1416,-0.87351,1.3666,1.093,-10.292,-21.864,-14.494,15.089,-36.997
0.1428,1.6422,3.1416,-0.58393,2.3496,-0.12579,20.87,2.5355,-10.161,14.121,-40.196
0.1428,1.7136,3.1416,0.18268,1.882,-0.076359,10.353,10.417,-0.21867,12.478,-38.609
0.1428,1.785,3.1416,0.91558,1.0741,0.12478,-1.4961,7.8836,12.119,9.3813,-21.42
0.1428,1.8564,3.1416,1.257,0.65332,0.056183,-3.9182,0.69132,15.436,12.1,-5.8704
0.1428,1.9278,3.1416,1.1606,0.78639,-0.26148,2.6912,-5.7936,8.9217,19.777,0.90175
0.1428,1.9992,3.1416,0.7729,1.2673,-0.55619,11.688,-7.5513,-1.893,27.338,-1.0965
0.1428,2.0706,3.1416,0.31432,1.7059,-0.49534,15.083,-2.8639,-9.4104,29.393,-7.671
0.1428,2.142,3.1416,-0.039756,1.7161,0.12358,8.4471,6.7295,-8.2345,24.142,-13.4
0.1428,2.2134,3.1416,-0.27771,1.1046,1.1822,-4.1884,15.477,0.55793,17.282,-14.592
0.1428,2.2848,3.1416,-0.67055,0.058948,2.0506,-5.4242,12.46,5.1471,25.909,-12.246
0.1428,2.3562,3.1416,-1.8908,-0.6639,1.3965,40.409,-19.366,-21.3,82.424,-15.008
0.1428,2.4276,3.1416,0.52266,-0.31432,-0.18495,7.2422,-11.794,-3.299,27.356,9.7606
0.1428,2.499,3.1416,0.76286,-0.3784,-0.089572,4.9557,-8.5865,-3.3829,18.515,5.992
0.1428,2.5704,3.1416,0.15626,-0.50607,0.59807,1.7849,-6.6018,-2.4425,6.8918,5.1732
0.1428,2.6418,3.1416,-0.34152,-0.38187,1.0576,-2.7829,-7.389,-1.2681,-2.773,1.4264
0.1428,2.7132,3.1416,-0.37725,-0.0079374,1.0007,-6.9338,-9.9478,-0.46403,-8.0367,-5.4833
0.1428,2.7846,3.1416,-0.015615,0.42792,0.51199,-8.0346,-11.997,-0.3839,-8.3701,-12.511
0.1428,2.856,3.1416,0.44518,0.68408,-0.11096,-4.1403,-11.243,-1.0656,-4.7711,-15.696
0.1428,2.9274,3.1416,0.65789,0.59692,-0.51675,4.4989,-6.6505,-2.1664,0.62155,-12.523
0.1428,2.9988,3.1416,0.41061,0.21276,-0.45984,13.93,0.29367,-2.8976,4.9142,-4.2865
0.1428,3.0702,3.1416,-0.18874,-0.080354,0.04006,14.99,4.3068,-1.9602,4.8444,1.547
0.1428,3.1416,3.1416,-0.65205,-0.069345,-0.2547,3.8501,2.1589,-1.3275,-1.4948,-1.3301
0.1428,3.213,3.1416,-0.58111,0.25978,1.0418,11.681,1.039,-1.3559,25.434,-1.849
0.1428,3.2844,3.1416,-1.1507,0.30792,0.92947,7.1279,-0.3908,-3.1512,14.449,-5.2302
0.1428,3.3558,3.1416,-1.5472,0.54623,0.26091,-0.33877,-3.8198,-2.6484,-2.2497,-2.6059
0.1428,3.4272,3.1416,-1.4698,1.0184,-0.42172,-5.6091,-8.4534,0.62339,-10.215,5.8471
0.1428,3.4986,3.1416,-0.97651,1.5036,-0.83681,-6.9309,-12.169,4.8832,-7.5729,14.638
0.1428,3.57,3.1416,-0.33159,1.6795,-0.91333,-4.9097,-12.674,7.4404,0.15632,16.694
0.1428,3.6414,3.1416,0.14809,1.2852,-0.74085,-1.508,-8.6575,6.037,5.2351,7.088
0.1428,3.7128,3.1416,0.24621,0.28457,-0.51954,0.95498,-0.95155,0.19008,2.8879,-13.225
0.1428,3.7842,3.1416,0.00026177,-0.97139,-0.51024,0.8043,6.3162,-7.4658,-3.5202,-33.683
0.1428,3.8556,3.1416,-0.14517,-1.5811,-0.98444,-1.9905,4.565,-9.8363,2.6949,-30.382
0.1428,3.927,3.1416,-0.15827,-0.054608,-0.52411,-18.211,-24.589,6.0067,10.966,-33.287
0.1428,3.9984,3.1416,-1.0258,-1.2571,-0.97507,-1.5805,-7.1424,4.563,-3.8104,-8.7749
0.1428,4.0698,3.1416,-1.0392,-1.3526,-0.50521,-0.004739,2.9838,7.0822,4.0714,-1.3147
0.1428,4.1412,3.1416,-0.95755,-1.0238,-0.049759,-3.4627,7.4215,8.0332,8.9485,-2.7679
0.1428,4.2126,3.1416,-1.0659,-0.66858,-0.0026974,-6.1793,8.15,6.0199,3.0907,-7.0012
0.1428,4.284,3.1416,-1.325,-0.46075,-0.37217,-5.7232,7.0935,2.3361,-9.6255,-9.9959
0.1428,4.3554,3.1416,-1.5205,-0.40987,-0.93594,-2.1038,5.7203,-0.47963,-20.042,-9.9568
0.1428,4.4268,3.1416,-1.4133,-0.42183,-1.3968,3.131,4.6408,-0.089105,-20.045,-7.4214
0.1428,4.4982,3.1416,-0.88808,-0.35911,-1.5382,7.7975,3.2062,4.2003,-8.8902,-5.3689
0.1428,4.5696,3.1416,-0.10382,-0.10112,-1.3792,9.979,-0.89345,9.9907,0.47131,-9.3291
0.1428,4.641,3.1416,0.35719,0.39548,-1.3306,8.9285,-12.03,10.348,-24.932,-27.491
0.1428,4.7124,3.1416,-0.34174,1.8042,-1.5983,16.29,9.9152,3.3667,-3.9932,-1.5545
0.1428,4.7838,3.1416,0.012483,0.48743,-1.8519,10.217,-3.9817,-0.16477,4.8278,13.396
0.1428,4.8552,3.1416,0.24191,0.31825,-1.0673,-4.9712,-6.2849,-0.02663,0.81378,8.7982
0.1428,4.9266,3.1416,0.21907,0.45376,-0.15132,-13.123,-2.2586,-0.14431,-2.3919,3.3723
0.1428,4.998,3.1416,-0.04528,0.48798,0.48619,-9.669,3.7709,-1.4946,0.035953,4.414
0.1428,5.0694,3.1416,-0.44484,0.33232,0.78089,2.1507,8.6216,-3.186,7.0047,11.215
0.1428,5.1408,3.1416,-0.82047,0.096074,0.86294,15.062,10.46,-3.5393,14.404,18.485
0.1428,5.2122,3.1416,-1.0029,-0.03311,0.90581,21.53,9.0086,-1.1679,18.004,19.773
0.1428,5.2836,3.1416,-0.85544,0.091232,0.97517,17.532,5.7479,3.9419,16.36,10.89
0.1428,5.355,3.1416,-0.31657,0.45486,0.87769,6.3329,4.1248,9.3501,13.707,-6.6722
0.1428,5.4264,3.1416,0.55721,0.76332,0.009943,2.2565,9.7567,9.0828,22.862,-22.314
0.1428,5.4978,3.1416,1.5249,1.2856,-1.6751,13.516,26.388,-15.811,-14.16,104.39
0.1428,5.5692,3.1416,0.86223,0.67889,-0.97287,-3.6907,11.759,-18.306,-1.158,13.717
0.1428,5.6406,3.1416,0.80591,-0.30138,-0.075381,-9.4348,6.431,-14.348,-9.6372,-9.1739
0.1428,5.712,3.1416,0.85778,-1.0595,0.6568,-8.5841,5.9158,-7.7197,-19.074,-3.1652
0.1428,5.7834,3.1416,0.78789,-1.3504,1.0847,-4.7917,6.9905,-1.145,-20.363,7.6529
0.1428,5.8548,3.1416,0.56059,-1.186,1.2265,-0.62444,7.58,3.6087,-12.731,11.203
0.1428,5.9262,3.1416,0.26062,-0.74111,1.1935,2.309,6.6395,5.632,-0.63896,4.6487
0.1428,5.9976,3.1416,0.019173,-0.25949,1.1259,3.2299,4.036,4.7735,9.2983,-8.3826
0.1428,6.069,3.1416,-0.060033,0.039893,1.1285,2.0612,0.43175,1.5394,11.41,-20.57
0.1428,6.1404,3.1416,0.025305,0.056831,1.2062,-0.69995,-2.8345,-3.0059,4.0541,-23.677
0.1428,6.2118,3.1416,0.10215,-0.096196,1.2003,-4.1112,-3.8646,-7.3401,-7.2877,-11.319
0.1428,6.2832,3.1416,-0.25182,-0.00014739,0.72397,-6.9125,-0.31879,-9.583,-6.9237,18.256

0.2142,0.0,3.1416,0.024598,-1.4192,1.391,3.1702,-6.5132,2.5019,33.417,-60.501
0.2142,0.0714,3.1416,-0.76036,-0.89254,0.055419,-9.4041,6.202,0.5757,-9.9991,-3.6995
0.2142,0.1428,3.1416,-1.2154,-0.60389,0.010571,-4.2641,2.2782,2.6097,-8.6169,10.418
0.2142,0.2142,3.1416,-1.3229,-0.51878,0.36106,3.5749,-1.2579,2.3973,5.645,10.408
0.2142,0.2856,3.1416,-1.161,-0.54702,0.59534,7.3691,1.851,-1.5213,15.737,10.275
0.2142,0.357,3.1416,-0.86193,-0.57708,0.50745,6.2523,10.408,-7.4885,15.866,13.559
0.2142,0.4284,3.1416,-0.57079,-0.51033,0.11868,2.8408,19.076,-12.358,7.8827,17.411
0.2142,0.4998,3.1416,-0.40365,-0.29537,-0.40075,0.83979,21.697,-13.125,-2.329,16.681
0.2142,0.5712,3.1416,-0.40611,0.037676,-0.81001,2.6481,14.602,-8.5541,-8.4659,7.9962
0.2142,0.6426,3.1416,-0.51171,0.34284,-0.87593,6.9642,-0.069233,-0.80998,-7.4174,-6.1564
0.2142,0.714,3.1416,-0.50036,0.32401,-0.4514,6.3918,-11.054,2.9142,-2.877,-13.346
0.2142,0.7854,3.1416,0.043248,-0.49935,0.44642,-14.955,5.3461,-11.232,-8.955,12.881
0.2142,0.8568,3.1416,0.2995,0.10127,-0.30128,-2.8139,3.3854,10.739,3.4777,-4.7854
0.2142,0.9282,3.1416,0.43641,-0.16035,-0.33659,1.9863,0.0098001,4.9291,0.68593,-6.7471
0.2142,0.9996,3.1416,0.15125,-0.42869,0.0054295,3.0839,-3.3521,-1.7693,-1.9364,-4.6885
0.2142,1.071,3.1416,-0.29142,-0.56052,0.43561,1.6477,-1.6022,-4.3213,-5.3356,-1.33
0.2142,1.1424,3.1416,-0.68409,-0.48095,0.78309,-0.671,4.65,-2.0172,-9.0461,1.5634
0.2142,1.2138,3.1416,-0.89113,-0.18293,0.97271,-2.3385,11.426,3.0754,-11.86,2.8364
0.2142,1.2852,3.1416,-0.86356,0.27317,1.0025,-2.5379,13.72,7.6602,-12.495,1.5985
0.2142,1.3566,3.1416,-0.65388,0.76001,0.92089,-1.7695,7.8332,8.7596,-10.264,-3.1219
0.2142,1.428,3.1416,-0.43084,1.0837,0.80456,-2.4497,-6.2827,5.2628,-5.7447,-12.723
0.2142,1.4994,3.1416,-0.49429,0.98429,0.73546,-9.5115,-22.688,-0.52601,-1.4486,-29.374
0.2142,1.5708,3.1416,-1.2899,0.13614,0.77845,-31.004,-27.117,-1.3396,-2.4891,-56.363
0.2142,1.6422,3.1416,-0.79018,0.89302,-0.72356,7.0093,-1.6958,-5.0261,-5.6101,-15.239
0.2142,1.7136,3.1416,0.16349,0.59671,-1.0155,7.2608,2.0318,-4.9461,1.9851,-10.768
0.2142,1.785,3.1416,0.69174,0.21994,-0.56187,10.084,-0.28705,-2.5858,14.696,-8.694
0.2142,1.8564,3.1416,0.71015,0.21176,-0.10526,11.983,-5.3986,0.049449,24.215,-10.624
0.2142,1.9278,3.1416,0.38872,0.60895,0.090746,10.773,-9.2105,1.7028,26.18,-15.007
0.2142,1.9992,3.1416,0.014155,1.1867,0.083493,5.7887,-8.1553,1.7909,19.906,-18.8
0.2142,2.0706,3.1416,-0.14775,1.6093,0.093249,-1.9133,-0.55511,0.32868,8.1163,-19.132
0.2142,2.142,3.1416,0.010178,1.581,0.34519,-9.3444,12.015,-2.1454,-3.3211,-14.973
0.2142,2.2134,3.1416,0.29881,0.99637,0.91137,-11.379,23.361,-4.6446,-5.663,-8.7921
0.2142,2.2848,3.1416,0.095079,0.09144,1.5527,-0.54615,21.309,-5.8085,12.442,-8.2301
0.2142,2.3562,3.1416,-1.7958,-0.40589,1.561,33.174,-13.66,-3.9783,64.689,-27.76
0.2142,2.4276,3.1416,0.090974,-0.66015,0.38072,11.819,-6.31,-8.5668,26.203,14.906
0.2142,2.499,3.1416,0.12625,-0.82709,0.53269,5.1394,-6.6247,-8.4132,20.836,7.7005
0.2142,2.5704,3.1416,-0.46148,-0.87173,0.86105,-1.8185,-4.6951,-3.2571,15.236,3.3556
0.2142,2.6418,3.1416,-0.92127,-0.63773,0.96298,-7.2498,-4.5375,1.4738,9.5773,-1.4001
0.2142,2.7132,3.1416,-0.92337,-0.20571,0.73649,-9.8657,-6.2563,3.7034,4.3082,-6.4931
0.2142,2.7846,3.1416,-0.45784,0.22035,0.28438,-8.9961,-7.7709,3.6149,0.055206,-10.023
0.2142,2.856,3.1416,0.26698,0.42657,-0.18176,-4.6935,-6.5435,2.5603,-2.4727,-9.7834
0.2142,2.9274,3.1416,0.9259,0.30272,-0.4375,2.164,-1.3064,1.9681,-2.5804,-4.7771
0.2142,2.9988,3.1416,1.1783,-0.044285,-0.34167,9.7689,6.2105,2.2528,0.31779,3.2611
0.2142,3.0702,3.1416,0.76979,-0.17685,0.067719,15.281,9.5525,1.7226,6.6021,8.3472
0.2142,3.1416,3.1416,-0.27681,0.10778,0.12592,9.4357,0.9282,4.8515,9.2068,0.58377
0.2142,3.213,3.1416,-0.32192,0.33036,0.757,12.676,0.052899,-1.3677,22.351,5.1586
0.2142,3.2844,3.1416,-1.0301,0.1567,0.92045,8.8372,-1.6004,-4.7553,13.524,1.0607
0.2142,3.3558,3.1416,-1.5462,0.17783,0.65103,3.8423,-4.9394,-4.1673,4.8046,0.15916
0.2142,3.4272,3.1416,-1.5453,0.50378,0.11984,0.42006,-8.9482,-0.57902,3.4996,4.8424
0.2142,3.4986,3.1416,-1.0755,0.9387,-0.4394,-0.98176,-11.675,3.8192,7.3055,11.579
0.2142,3.57,3.1416,-0.39923,1.1559,-0.8041,-1.2837,-11.222,6.5261,9.4692,14.476
0.2142,3.6414,3.1416,0.16454,0.87283,-0.8366,-1.8615,-6.7304,5.634,3.9495,8.8441
0.2142,3.7128,3.1416,0.39814,0.026295,-0.55788,-3.6332,0.62844,0.73253,-9.4219,-5.2489
0.2142,3.7842,3.1416,0.34337,-1.0526,-0.22133,-6.1465,6.666,-6.1865,-19.779,-19.412
0.2142,3.8556,3.1416,0.45947,-1.4634,-0.38654,-6.6653,3.1884,-9.8252,-0.061264,-13.375
0.2142,3.927,3.1416,0.3009,0.58738,-0.26749,-7.918,-26.782,3.4004,1.7437,-57.565
0.2142,3.9984,3.1416,-0.1036,-0.88105,-0.20417,-2.4615,3.0505,10.336,-1.556,-6.3525
0.2142,4.0698,3.1416,-0.62612,-0.89619,0.091555,1.6785,7.3191,9.2707,7.7956,6.609
0.2142,4.1412,3.1416,-1.1555,-0.36334,0.26825,1.9092,5.059,3.6918,11.302,3.7048
0.2142,4.2126,3.1416,-1.588,0.14733,0.18457,-1.2764,6.1295,-2.4796,4.1564,-1.3372
0.2142,4.284,3.1416,-1.841,0.34711,-0.14773,-5.5418,13.291,-5.7307,-9.6522,-1.9041
0.2142,4.3554,3.1416,-1.8659,0.17515,-0.62064,-7.9507,24.278,-3.7966,-22.225,3.0448
0.2142,4.4268,3.1416,-1.662,-0.25519,-1.0869,-6.2094,33.88,3.4999,-26.647,10.521
0.2142,4.4982,3.1416,-1.2897,-0.70998,-1.417,0.090281,36.012,13.408,-21.874,15.049
0.2142,4.5696,3.1416,-0.88397,-0.8883,-1.556,8.2276,25.793,19.411,-17.625,10.208
0.2142,4.641,3.1416,-0.66767,-0.47596,-1.5804,11.11,1.6207,10.382,-39.274,-9.8225
0.2142,4.7124,3.1416,-1.7925,1.0809,-1.842,-3.1401,4.9336,3.4351,-71.839,33.521
0.2142,4.7838,3.1416,-0.26413,0.70367,-1.6835,-1.5868,-9.0259,1.1026,-20.105,21.079
0.2142,4.8552,3.1416,0.56558,0.85683,-1.0128,-1.7269,-12.828,-0.35403,0.033288,6.4448
0.2142,4.9266,3.1416,0.77251,1.0293,-0.33251,0.072195,-11.788,-1.4197,5.7666,-4.061
0.2142,4.998,3.1416,0.53389,0.97349,0.14312,4.2019,-9.3748,-1.9705,6.5899,-8.5227
0.2142,5.0694,3.1416,0.080429,0.64422,0.39562,9.0604,-7.5144,-1.6321,6.4278,-8.0494
0.2142,5.1408,3.1416,-0.35137,0.13755,0.51049,12.301,-6.8826,-0.13886,5.7578,-5.3933
0.2142,5.2122,3.1416,-0.56705,-0.37032,0.58512,12.079,-7.2048,2.308,3.7339,-3.5688
0.2142,5.2836,3.1416,-0.46194,-0.68425,0.63678,8.3026,-7.5527,4.6814,0.31044,-4.4715
0.2142,5.355,3.1416,-0.068927,-0.65127,0.51055,3.8787,-6.6418,4.77,-1.6339,-7.4966
0.2142,5.4264,3.1416,0.39377,-0.22176,-0.21265,5.9616,-3.129,-1.1804,5.8273,-8.1582
0.2142,5.4978,3.1416,0.32306,1.0251,-1.7099,-7.1153,27.012,-15.991,-11.472,87.012
0.2142,5.5692,3.1416,1.2129,0.93281,-0.85722,-6.4342,4.594,-3.5632,-9.9613,5.5489
0.2142,5.6406,3.1416,1.3942,0.15477,-0.43405,-2.8926,1.8412,-1.8443,-6.2658,-8.7762
0.2142,5.712,3.1416,1.2129,-0.63993,-0.13171,-0.26859,6.4696,-2.6254,-1.6288,1.5923
0.2142,5.7834,3.1416,0.89497,-1.1089,0.20186,0.12083,11.279,-2.0319,2.6855,12.35
0.2142,5.8548,3.1416,0.57252,-1.1624,0.60032,-1.3477,13.02,0.62428,5.5438,13.327
0.2142,5.9262,3.1416,0.30865,-0.88848,1.0171,-3.3719,11.261,3.9923,6.0955,4.4827
0.2142,5.9976,3.1416,0.1231,-0.47932,1.3636,-4.4916,7.2569,5.8304,3.9252,-8.0967
0.2142,6.069,3.1416,0.017645,-0.15639,1.5473,-3.8564,2.8142,4.1541,-0.79526,-16.206
0.2142,6.1404,3.1416,0.0014319,-0.096336,1.5101,-1.9937,-0.83984,-1.6165,-7.1551,-13.522
0.2142,6.2118,3.1416,0.11644,-0.3566,1.2662,-1.5763,-4.1906,-9.5081,-13.352,0.38677
0.2142,6.2832,3.1416,0.46287,-0.80107,0.94065,-8.1904,-10.569,-13.847,-16.541,16.061

0.2856,0.0,3.1416,0.67501,-1.4222,1.3596,-2.0007,-11.004,6.3684,16.434,-61.296
0.2856,0.0714,3.1416,-0.77954,-0.4918,-0.0026448,-7.2117,7.2659,-0.47299,-10.203,-3.2966
0.2856,0.1428,3.1416,-1.2978,-0.2327,-0.047248,-3.5042,2.7207,2.3274,-9.4391,8.6194
0.2856,0.2142,3.1416,-1.2602,-0.35179,0.35758,1.2158,-2.3749,2.9337,-1.6117,7.6302
0.2856,0.2856,3.1416,-0.96802,-0.5891,0.6849,3.5849,0.5375,-2.1096,2.9855,8.8473
0.2856,0.357,3.1416,-0.64236,-0.73928,0.68949,3.4173,10.455,-10.67,1.521,14.689
0.2856,0.4284,3.1416,-0.42213,-0.67316,0.34814,2.3408,20.959,-17.822,-3.954,20.255
0.2856,0.4998,3.1416,-0.36262,-0.35928,-0.19991,2.4318,24.359,-18.637,-9.0848,18.698
0.2856,0.5712,3.1416,-0.43379,0.11454,-0.71262,4.8507,15.836,-10.982,-9.7925,6.5984
0.2856,0.6426,3.1416,-0.5187,0.51972,-0.90474,8.4776,-2.4082,1.6932,-4.8535,-10.66
0.2856,0.714,3.1416,-0.4119,0.46531,-0.50749,8.5474,-17.01,7.5581,1.5211,-13.52
0.2856,0.7854,3.1416,0.1822,-0.62349,0.6719,-4.7146,0.702,-16.39,-2.8938,37.125
0.2856,0.8568,3.1416,0.47963,0.040863,-0.5462,-2.4387,-1.2683,9.5079,-3.197,-3.7281
0.2856,0.9282,3.1416,0.51889,0.022035,-0.6316,1.2535,-3.4889,2.5712,-4.088,-6.8885
0.2856,0.9996,3.1416,0.28517,0.021124,-0.29759,2.1954,-3.3617,-5.9498,-1.3153,-5.2438
0.2856,1.071,3.1416,-0.15527,0.10621,0.12204,-0.13529,1.2598,-8.8337,-0.47572,-2.5232
0.2856,1.1424,3.1416,-0.64884,0.29306,0.45504,-3.8842,8.5313,-5.3309,-2.5576,-0.78972
0.2856,1.2138,3.1416,-1.0179,0.55074,0.6487,-6.3286,14.503,1.3568,-5.7757,-0.94639
0.2856,1.2852,3.1416,-1.124,0.80725,0.72779,-5.3842,15.005,6.5978,-7.4057,-3.2424
0.2856,1.3566,3.1416,-0.93132,0.95512,0.75245,-1.1137,7.5298,6.8514,-5.6184,-7.7794
0.2856,1.428,3.1416,-0.56959,0.85704,0.77619,2.7664,-6.8791,2.1894,-1.3148,-15.017
0.2856,1.4994,3.1416,-0.39775,0.35149,0.80378,-2.6223,-21.746,-1.1834,0.039531,-26.281
0.2856,1.5708,3.1416,-1.067,-0.74169,0.74921,-32.828,-23.276,11.592,-13.42,-44.266
0.2856,1.6422,3.1416,-0.54601,-0.34157,-0.55127,0.75093,-8.9327,-2.0886,-14.361,1.1763
0.2856,1.7136,3.1416,0.31694,-0.53256,-1.0412,7.7634,-9.3949,-9.6769,-7.4177,4.2125
0.2856,1.785,3.1416,0.49736,-0.51919,-0.62645,17.029,-9.4507,-13.43,7.5662,0.50776
0.2856,1.8564,3.1416,0.20373,-0.19261,-0.027889,18.661,-10.42,-10.588,16.853,-7.4325
0.2856,1.9278,3.1416,-0.25002,0.34674,0.39627,11.074,-10.839,-3.1445,15.265,-16.344
0.2856,1.9992,3.1416,-0.54778,0.88294,0.55841,-1.8467,-8.2028,4.4582,4.0842,-23.01
0.2856,2.0706,3.1416,-0.47438,1.1785,0.54958,-13.581,-0.70299,7.6284,-11.045,-25.075
0.2856,2.142,3.1416,-0.018825,1.0681,0.54765,-17.809,11.029,3.9262,-22.215,-21.847
0.2856,2.2134,3.1416,0.52254,0.55251,0.72532,-11.244,22.184,-4.6358,-21.348,-15.108
0.2856,2.2848,3.1416,0.44284,-0.10742,1.1583,3.5348,22.032,-9.2915,-2.3025,-9.924
0.2856,2.3562,3.1416,-1.4785,-0.29718,1.7332,15.243,-7.8167,7.7796,37.035,-15.452
0.2856,2.4276,3.1416,-0.52476,-0.8271,0.89084,12.364,-1.6206,-7.9328,6.221,7.041
0.2856,2.499,3.1416,-0.70918,-0.97062,0.98716,4.4318,-4.131,-6.117,8.3529,1.3317
0.2856,2.5704,3.1416,-1.1485,-0.91094,0.90207,-3.5034,-2.9278,0.91819,14.165,-2.9995
0.2856,2.6418,3.1416,-1.3883,-0.64004,0.70442,-8.5168,-2.2479,6.0147,14.614,-5.6728
0.2856,2.7132,3.1416,-1.2135,-0.27825,0.46347,-9.7731,-2.6603,7.0069,8.2828,-6.262
0.2856,2.7846,3.1416,-0.61114,0.0053058,0.24293,-7.8108,-2.6975,4.973,-1.3745,-4.4653
0.2856,2.856,3.1416,0.26648,0.072199,0.095129,-3.8263,-0.48662,2.4865,-8.7927,-0.37596
0.2856,2.9274,3.1416,1.1391,-0.1058,0.055154,1.0421,4.6192,1.8672,-9.0509,5.2464
0.2856,2.9988,3.1416,1.6355,-0.3672,0.13496,6.4298,10.41,3.4328,-0.63057,10.705
0.2856,3.0702,3.1416,1.3306,-0.28128,0.31753,13.462,10.186,3.7502,11.828,13.095
0.2856,3.1416,3.1416,-0.32461,0.29434,0.41323,12.506,-5.2487,6.3754,17.547,-6.9879
0.2856,3.213,3.1416,-0.20932,0.51039,0.63977,7.2821,-0.95123,-1.8987,12.996,4.8902
0.2856,3.2844,3.1416,-0.86841,0.11508,0.89703,6.4601,-1.3429,-4.934,9.5658,4.4294
0.2856,3.3558,3.1416,-1.4261,-0.12631,0.82957,6.3061,-4.5806,-4.5568,9.8147,2.8295
0.2856,3.4272,3.1416,-1.5159,0.0075052,0.4125,5.0666,-8.3294,-2.3987,11.947,4.0462
0.2856,3.4986,3.1416,-1.1357,0.37709,-0.1703,2.4469,-10.343,0.15565,12.146,7.2613
0.2856,3.57,3.1416,-0.50161,0.6656,-0.64792,-0.90978,-9.0419,2.0189,6.9084,9.3536
0.2856,3.6414,3.1416,0.09712,0.56205,-0.7842,-3.9443,-4.0963,2.4528,-4.6236,7.369
0.2856,3.7128,3.1416,0.44377,-0.055386,-0.49945,-5.7024,2.9971,1.1193,-18.325,0.99113
0.2856,3.7842,3.1416,0.53959,-0.93607,0.0077539,-5.8565,8.3335,-1.8684,-22.755,-4.9879
0.2856,3.8556,3.1416,0.74935,-1.2737,0.13882,-5.2268,5.0209,-5.8942,3.1773,1.8024
0.2856,3.927,3.1416,0.43593,0.51709,0.2257,0.06855,-18.261,5.485,-17.754,-44.697
0.2856,3.9984,3.1416,0.52519,-0.55915,0.4513,-8.2202,9.2222,8.0396,-15.892,-5.3373
0.2856,4.0698,3.1416,-0.23411,-0.36298,0.5713,-1.1805,9.2673,5.7519,1.1887,1.96
0.2856,4.1412,3.1416,-1.1209,0.26072,0.5739,4.9391,4.3576,1.3349,12.752,-1.3009
0.2856,4.2126,3.1416,-1.7456,0.78813,0.43985,3.9346,5.4679,-2.3135,11.415,-3.2781
0.2856,4.284,3.1416,-1.975,0.96206,0.15632,-3.3383,14.872,-2.7795,-0.98103,0.35743
0.2856,4.3554,3.1416,-1.8584,0.73743,-0.26917,-11.949,28.951,1.1972,-17.498,8.5721
0.2856,4.4268,3.1416,-1.5522,0.22683,-0.79486,-15.878,40.995,9.0546,-30.226,17.119
0.2856,4.4982,3.1416,-1.2459,-0.35393,-1.3309,-11.001,44.016,17.739,-34.413,20.688
0.2856,4.5696,3.1416,-1.0873,-0.74034,-1.7252,1.9274,33.552,21.037,-32.591,15.054
0.2856,4.641,3.1416,-1.1075,-0.67363,-1.7501,14.286,10.473,8.9032,-38.705,-0.76925
0.2856,4.7124,3.1416,-2.6854,0.24496,-1.9466,-10.194,7.0906,2.4085,-127.3,52.698
0.2856,4.7838,3.1416,-0.52655,0.41557,-1.554,-3.1933,-12.71,3.0158,-33.776,20.978
0.2856,4.8552,3.1416,0.61434,0.88166,-0.99413,4.1604,-16.877,0.66155,3.4244,6.0243
0.2856,4.9266,3.1416,0.98872,1.2116,-0.5167,8.5679,-15.277,-1.4229,11.468,-1.3244
0.2856,4.998,3.1416,0.86405,1.2051,-0.21157,9.1994,-13.419,-1.7428,7.5331,-6.1799
0.2856,5.0694,3.1416,0.49833,0.8433,-0.06204,6.9434,-13.465,-0.17295,1.009,-10.547
0.2856,5.1408,3.1416,0.11456,0.23962,0.0014378,3.6569,-15.24,2.4086,-4.3136,-14.269
0.2856,5.2122,3.1416,-0.12471,-0.41002,0.04774,1.4152,-17.239,4.4876,-8.0446,-15.973
0.2856,5.2836,3.1416,-0.14292,-0.87673,0.091473,1.7611,-17.641,4.28,-10.999,-14.014
0.2856,5.355,3.1416,0.025092,-0.94816,0.039399,4.9555,-15.313,0.099168,-13.001,-7.4182
0.2856,5.4264,3.1416,0.20752,-0.47808,-0.36314,9.2264,-10.822,-9.2778,-10.689,3.1675
0.2856,5.4978,3.1416,-0.18819,0.75568,-1.7027,-23.78,16.165,-10.284,-9.0365,39.321
0.2856,5.5692,3.1416,1.2427,0.9689,-0.61957,-3.7495,1.9593,5.2923,-14.095,4.9957
0.2856,5.6406,3.1416,1.677,0.49485,-0.54026,6.9936,1.3415,5.3687,-3.0139,-1.9128
0.2856,5.712,3.1416,1.5281,-0.14912,-0.67036,9.8715,5.3372,0.36997,9.8495,0.6704
0.2856,5.7834,3.1416,1.1081,-0.66022,-0.59883,7.253,9.0045,-3.7589,17.299,3.2321
0.2856,5.8548,3.1416,0.6388,-0.90876,-0.20877,1.9376,10.413,-4.6199,17.47,2.5505
0.2856,5.9262,3.1416,0.26193,-0.89654,0.41199,-3.3602,9.6227,-2.4295,12.002,-0.4241
0.2856,5.9976,3.1416,0.049535,-0.71534,1.0601,-6.5263,7.6636,0.91401,4.2105,-2.6893
0.2856,6.069,3.1416,0.014659,-0.50535,1.5062,-6.5632,5.5142,2.7628,-2.7423,-1.3102
0.2856,6.1404,3.1416,0.12177,-0.41367,1.5841,-4.1051,3.0808,0.65207,-7.6751,4.461
0.2856,6.2118,3.1416,0.29726,-0.55271,1.2802,-1.934,-1.8235,-6.767,-13.216,11.065
0.2856,6.2832,3.1416,0.43998,-0.95869,0.82274,-5.495,-14.5,-18.795,-27.631,8.516

0.357,0.0,3.1416,0.95914,-1.1469,1.2837,-4.3245,-4.6819,5.8911,-1.3331,-19.525
0.357,0.0714,3.1416,-0.49562,-0.15182,0.15498,-1.7333,5.5464,-3.0936,-4.7181,1.9173
0.357,0.1428,3.1416,-1.0306,0.065085,-0.039807,-1.3996,-0.10589,-0.54401,-7.8326,1.7652
0.357,0.2142,3.1416,-1.0055,-0.15332,0.17159,-1.0199,-4.6281,0.84185,-9.4721,-0.23934
0.357,0.2856,3.1416,-0.7176,-0.50857,0.42631,0.2942,-1.954,-3.0397,-9.4145,2.9488
0.357,0.357,3.1416,-0.39393,-0.76724,0.51147,2.4375,6.4398,-10.504,-8.0812,9.9
0.357,0.4284,3.1416,-0.18311,-0.78163,0.34938,4.7336,14.936,-16.885,-6.1971,14.931
0.357,0.4998,3.1416,-0.14716,-0.51044,-0.017359,6.3575,17.179,-17.34,-4.4513,12.328
0.357,0.5712,3.1416,-0.25341,-0.039399,-0.44073,6.7571,9.4758,-9.6562,-3.1577,0.56605
0.357,0.6426,3.1416,-0.36635,0.39798,-0.68216,6.076,-5.8017,2.9417,-1.9151,-13.469
0.357,0.714,3.1416,-0.23953,0.39979,-0.42736,5.5757,-16.814,8.9875,0.73197,-10.256
0.357,0.7854,3.1416,0.49257,-0.62496,0.69877,8.0572,1.147,-14.034,7.6329,46.577
0.357,0.8568,3.1416,0.61361,-0.11238,-0.61557,-1.4728,-2.8176,5.6205,-7.2183,-3.8758
0.357,0.9282,3.1416,0.52378,0.12811,-0.83859,-4.1619,-4.3479,0.9579,-8.3305,-4.5657
0.357,0.9996,3.1416,0.23668,0.40487,-0.67242,-4.2453,-2.269,-5.0912,-2.2674,-1.3697
0.357,1.071,3.1416,-0.18499,0.67589,-0.35957,-3.8585,2.8082,-6.133,3.4952,0.2171
0.357,1.1424,3.1416,-0.61499,0.89287,-0.054235,-3.317,8.6957,-2.0899,6.0619,-1.5044
0.357,1.2138,3.1416,-0.91179,1.0072,0.16525,-2.0427,12.615,3.4953,5.6029,-5.6762
0.357,1.2852,3.1416,-0.96694,0.97593,0.28409,0.50956,12.183,6.1559,3.8384,-10.121
0.357,1.3566,3.1416,-0.75336,0.76773,0.33856,3.9257,6.4012,3.1976,2.5238,-12.583
0.357,1.428,3.1416,-0.37363,0.36889,0.40368,5.9058,-3.3606,-3.6052,1.934,-11.963
0.357,1.4994,3.1416,-0.10836,-0.21072,0.5808,1.3372,-12.375,-5.313,-0.65128,-9.5598
0.357,1.5708,3.1416,-0.46445,-0.9317,0.98517,-18.631,-11.573,16.875,-12.463,-10.308
0.357,1.6422,3.1416,-0.098124,-0.77034,0.25968,3.5998,-12.654,-3.0343,-5.0681,6.4293
0.357,1.7136,3.1416,0.45368,-0.95893,-0.19065,11.191,-15.29,-11.55,-7.5504,7.0483
0.357,1.785,3.1416,0.31806,-0.78705,-0.066171,17.459,-13.434,-14.645,-4.5588,5.5259
0.357,1.8564,3.1416,-0.11572,-0.39278,0.24833,15.444,-11.438,-10.844,-2.313,0.59403
0.357,1.9278,3.1416,-0.52244,0.058955,0.52021,5.7435,-10.005,-2.5496,-3.8372,-7.3709
0.357,1.9992,3.1416,-0.67626,0.40919,0.64665,-6.5564,-7.8232,5.9126,-9.4398,-16.749
0.357,2.0706,3.1416,-0.48604,0.53756,0.63239,-14.94,-3.1924,10.239,-17.193,-25.08
0.357,2.142,3.1416,-0.030602,0.39506,0.56739,-14.527,4.3418,8.1007,-23.415,-29.463
0.357,2.2134,3.1416,0.40593,0.036752,0.60454,-5.1325,12.358,1.0891,-23.147,-26.959
0.357,2.2848,3.1416,0.29881,-0.34553,0.9374,5.6691,13.93,-3.331,-10.634,-14.993
0.357,2.3562,3.1416,-1.1526,-0.39043,1.7779,-0.51922,-4.0069,10.126,20.193,8.2454
0.357,2.4276,3.1416,-1.1559,-0.85144,1.0176,10.033,0.69987,-3.4313,-14.87,-4.4089
0.357,2.499,3.1416,-1.5308,-0.80902,1.0265,3.7967,-2.4799,1.1635,-6.0329,-3.806
0.357,2.5704,3.1416,-1.7676,-0.61864,0.73194,-2.339,-2.3643,7.4097,8.8319,-6.9281
0.357,2.6418,3.1416,-1.6666,-0.38411,0.44988,-5.8797,-1.5622,9.8301,12.848,-8.1383
0.357,2.7132,3.1416,-1.1814,-0.2137,0.32528,-6.2779,-0.54661,7.561,4.2408,-5.3817
0.357,2.7846,3.1416,-0.39108,-0.18786,0.37689,-4.2306,1.2785,2.646,-9.5934,0.81487
0.357,2.856,3.1416,0.52626,-0.32687,0.54172,-0.97612,4.5113,-1.6717,-18.021,8.3427
0.357,2.9274,3.1416,1.3211,-0.55858,0.7196,2.4076,8.6852,-2.6558,-13.1,14.511
0.357,2.9988,3.1416,1.6994,-0.68606,0.81774,5.706,11.202,0.21582,4.484,17.047
0.357,3.0702,3.1416,1.35,-0.35534,0.79526,10.271,6.2671,3.544,19.49,15.097
0.357,3.1416,3.1416,-0.75388,0.43293,0.55824,10.785,-12.074,3.0487,16.173,-15.326
0.357,3.213,3.1416,-0.14041,0.73937,0.67089,-2.0483,-1.8046,-2.3323,3.2678,-0.014442
0.357,3.2844,3.1416,-0.59891,0.20952,0.81964,1.4456,-0.50072,-3.3871,5.1546,3.1522
0.357,3.3558,3.1416,-1.1684,-0.25761,0.738,6.2834,-3.5032,-3.3876,10.071,2.4248
0.357,3.4272,3.1416,-1.3849,-0.32484,0.40338,6.2878,-7.1305,-3.5644,11.395,1.7923
0.357,3.4986,3.1416,-1.1521,-0.044877,-0.050902,1.4399,-8.8045,-3.8271,6.805,2.2659
0.357,3.57,3.1416,-0.61313,0.31178,-0.42359,-4.7687,-7.1743,-3.4847,-2.5606,3.164
0.357,3.6414,3.1416,-0.021094,0.42879,-0.53346,-7.9835,-2.2412,-1.9657,-12.941,3.3969
0.357,3.7128,3.1416,0.38943,0.11605,-0.30731,-5.635,4.5166,0.46145,-18.795,2.7516
0.357,3.7842,3.1416,0.53139,-0.51833,0.13206,0.41354,10.02,1.9679,-13.637,3.176
0.357,3.8556,3.1416,0.59411,-0.89598,0.37792,1.2184,9.4641,-1.5557,9.1193,10.064
0.357,3.927,3.1416,0.19638,-0.068383,0.69067,4.1517,-0.11011,12.835,-33.343,-4.799
0.357,3.9984,3.1416,0.51463,-0.35026,0.68996,-15.675,10.046,-1.1373,-33.004,-6.4027
0.357,4.0698,3.1416,-0.11481,0.076143,0.78157,-6.7277,9.2227,-2.2858,-4.0814,-12.048
0.357,4.1412,3.1416,-0.92545,0.65796,0.85521,5.1642,6.5358,1.0588,20.269,-14.344
0.357,4.2126,3.1416,-1.4982,1.085,0.80852,8.1453,6.5358,4.7778,26.074,-10.847
0.357,4.284,3.1416,-1.6843,1.235,0.5665,0.68065,10.275,7.6663,13.266,-2.6759
0.357,4.3554,3.1416,-1.5286,1.119,0.10098,-12.096,16.376,10.134,-9.5978,6.8684
0.357,4.4268,3.1416,-1.1926,0.82643,-0.54991,-22.033,22.095,12.908,-30.614,13.684
0.357,4.4982,3.1416,-0.87757,0.47049,-1.2623,-21.615,24.392,15.733,-39.815,14.249
0.357,4.5696,3.1416,-0.74742,0.13338,-1.8071,-7.611,20.994,16.071,-34.449,7.0054
0.357,4.641,3.1416,-0.85211,-0.18841,-1.8305,15.272,11.466,7.8079,-24.256,-6.2622
0.357,4.7124,3.1416,-2.5926,-0.16278,-2.0,-3.5525,15.545,-2.2717,-133.91,60.654
0.357,4.7838,3.1416,-0.68232,-0.080818,-1.5332,5.6869,-13.539,3.5122,-28.981,16.07
0.357,4.8552,3.1416,0.41506,0.48332,-1.075,9.845,-15.885,2.8147,7.5316,7.9367
0.357,4.9266,3.1416,0.87989,0.95014,-0.73979,8.3696,-9.4385,0.53982,10.469,10.823
0.357,4.998,3.1416,0.89805,1.06,-0.55382,3.0809,-4.2522,-0.75835,1.8057,11.479
0.357,5.0694,3.1416,0.65083,0.794,-0.48483,-2.9474,-4.2368,-0.35892,-6.6952,5.851
0.357,5.1408,3.1416,0.30466,0.29429,-0.47186,-6.508,-8.9182,1.1427,-10.83,-3.8981
0.357,5.2122,3.1416,0.0010417,-0.21482,-0.45507,-5.3789,-15.193,2.3516,-11.302,-12.378
0.357,5.2836,3.1416,-0.15371,-0.50631,-0.40555,0.55731,-19.083,1.5902,-11.07,-13.951
0.357,5.355,3.1416,-0.098564,-0.42976,-0.35513,8.1937,-17.491,-2.5851,-12.696,-5.7207
0.357,5.4264,3.1416,0.17202,0.0094395,-0.42615,10.08,-9.9578,-10.867,-15.69,9.4884
0.357,5.4978,3.1416,0.29583,0.65684,-1.7453,-29.946,-0.15658,-1.4966,-11.579,-17.806
0.357,5.5692,3.1416,1.0724,0.75958,-0.37191,1.9996,4.6979,5.0019,-12.947,7.9618
0.357,5.6406,3.1416,1.6361,0.49402,-0.3675,14.477,3.5543,5.3383,-1.8595,5.1676
0.357,5.712,3.1416,1.7301,0.1108,-0.78186,15.936,0.87496,1.2376,9.8444,-6.2172
0.357,5.7834,3.1416,1.3734,-0.24462,-1.0531,12.142,-0.76423,-4.6516,16.608,-14.574
0.357,5.8548,3.1416,0.7615,-0.50734,-0.93458,6.6973,-0.34084,-9.4996,17.389,-14.963
0.357,5.9262,3.1416,0.1668,-0.66829,-0.42225,1.5542,1.9472,-11.038,13.895,-7.4505
0.357,5.9976,3.1416,-0.16108,-0.7496,0.31848,-2.4621,5.0144,-8.3023,8.8116,4.565
0.357,6.069,3.1416,-0.094739,-0.77988,1.0256,-5.137,7.2211,-2.3743,4.0369,16.028
0.357,6.1404,3.1416,0.27144,-0.76956,1.4133,-6.3477,6.7061,2.8754,-1.0864,21.898
0.357,6.2118,3.1416,0.52175,-0.68621,1.245,-5.5446,1.7198,0.045025,-11.539,18.824
0.357,6.2832,3.1416,-0.18042,-0.42987,0.40633,-1.2332,-9.0428,-22.541,-38.393,6.8189

0.4284,0.0,3.1416,0.86958,-0.81696,1.145,-3.9397,8.8049,2.0179,-16.778,40.368
0.4284,0.0714,3.1416,-0.062919,-0.12548,0.34079,5.1236,2.6449,-5.9942,2.3445,6.4545
0.4284,0.1428,3.1416,-0.57789,0.022637,-0.063574,1.4714,-4.0222,-4.1018,-4.5702,-8.0306
0.4284,0.2142,3.1416,-0.70137,-0.16554,-0.14169,-2.7403,-6.0459,-2.0641,-14.359,-8.6977
0.4284,0.2856,3.1416,-0.54478,-0.48236,-0.022545,-2.6042,-3.0048,-3.4414,-16.731,-2.3053
0.4284,0.357,3.1416,-0.26222,-0.74491,0.14573,1.7187,2.5295,-7.5454,-10.631,4.5605
0.4284,0.4284,3.1416,-0.0078089,-0.82027,0.23203,7.1787,6.7285,-11.389,-0.59569,6.8063
0.4284,0.4998,3.1416,0.10699,-0.65082,0.15849,10.017,6.2431,-11.636,6.8853,2.1525
0.4284,0.5712,3.1416,0.056058,-0.27955,-0.063322,7.9475,-0.059858,-6.5536,7.0092,-7.5469
0.4284,0.6426,3.1416,-0.058684,0.1247,-0.29623,2.3337,-9.3617,2.0411,0.30034,-14.984
0.4284,0.714,3.1416,0.035373,0.2419,-0.24124,0.37169,-13.155,6.8277,-3.7492,-6.0744
0.4284,0.7854,3.1416,0.82423,-0.42445,0.59867,17.269,4.4906,-6.9657,16.96,41.359
0.4284,0.8568,3.1416,0.7525,-0.23251,-0.47958,-0.10173,-1.3903,1.0041,-5.688,-4.6028
0.4284,0.9282,3.1416,0.55362,0.18219,-0.85884,-10.662,-3.1089,0.77346,-10.122,-3.3002
0.4284,0.9996,3.1416,0.11565,0.63821,-0.93742,-11.989,-1.4646,0.0030872,-4.9342,0.87164
0.4284,1.071,3.1416,-0.33153,0.98677,-0.80042,-7.4741,2.079,1.6665,3.7668,2.1771
0.4284,1.1424,3.1416,-0.64246,1.1451,-0.56591,-0.5184,5.7772,4.9379,11.557,-0.88626
0.4284,1.2138,3.1416,-0.74743,1.0868,-0.34895,5.868,8.025,7.0932,15.682,-6.8308
0.4284,1.2852,3.1416,-0.64387,0.83217,-0.22572,9.465,7.7793,5.4124,15.039,-12.422
0.4284,1.3566,3.1416,-0.38772,0.43868,-0.19761,9.2427,4.9799,-0.91985,10.166,-13.921
0.4284,1.428,3.1416,-0.084745,-0.0086612,-0.15529,5.7606,0.97139,-8.912,3.2267,-8.3299
0.4284,1.4994,3.1416,0.11803,-0.40691,0.15715,1.5681,-1.0754,-9.8645,-2.0052,5.3691
0.4284,1.5708,3.1416,0.041014,-0.64481,1.1782,1.6035,4.258,12.532,-0.16011,24.967
0.4284,1.6422,3.1416,0.14474,-0.48765,1.1171,10.368,-9.5638,-6.7015,10.516,5.755
0.4284,1.7136,3.1416,0.32595,-0.69808,0.92063,13.828,-12.41,-10.506,-1.6307,4.9366
0.4284,1.785,3.1416,0.069972,-0.57593,0.73489,12.699,-10.642,-8.6491,-13.84,7.669
0.4284,1.8564,3.1416,-0.25144,-0.36241,0.59876,7.22,-8.379,-3.8563,-19.595,8.1718
0.4284,1.9278,3.1416,-0.4332,-0.19231,0.50631,-0.16049,-7.0872,1.6767,-18.651,3.5288
0.4284,1.9992,3.1416,-0.40807,-0.11921,0.43338,-6.1283,-6.5122,6.3313,-14.39,-6.4586
0.4284,2.0706,3.1416,-0.21791,-0.14049,0.36413,-7.849,-5.6154,9.1129,-11.174,-19.418
0.4284,2.142,3.1416,0.015105,-0.22254,0.31771,-4.3126,-3.5096,9.6986,-11.702,-30.554
0.4284,2.2134,3.1416,0.11731,-0.32579,0.37478,2.3222,-0.39385,8.4845,-14.364,-32.794
0.4284,2.2848,3.1416,-0.10771,-0.42985,0.70412,5.3831,1.5106,6.6332,-10.594,-16.935
0.4284,2.3562,3.1416,-0.85031,-0.55867,1.5893,-7.6601,-2.9748,6.1208,17.774,28.208
0.4284,2.4276,3.1416,-1.5476,-0.69029,0.69539,7.2376,1.4497,1.5501,-23.099,-10.758
0.4284,2.499,3.1416,-2.0656,-0.38973,0.64217,4.6858,-1.2386,8.2622,-11.648,-2.9643
0.4284,2.5704,3.1416,-2.1304,-0.099932,0.42409,1.5466,-2.376,11.75,4.6896,-5.3879
0.4284,2.6418,3.1416,-1.7018,0.028859,0.28796,-0.4961,-1.9508,10.222,7.4988,-7.0178
0.4284,2.7132,3.1416,-0.90247,-0.052097,0.34089,-0.80045,0.046054,4.639,-3.5764,-3.5019
0.4284,2.7846,3.1416,0.045013,-0.3066,0.58125,0.49509,3.3595,-2.3929,-18.442,4.7259
0.4284,2.856,3.1416,0.88155,-0.63009,0.92967,2.7339,7.2093,-7.7386,-24.16,14.318
0.4284,2.9274,3.1416,1.3746,-0.86622,1.26,5.0031,10.028,-8.8454,-12.558,20.887
0.4284,2.9988,3.1416,1.3814,-0.82342,1.4304,6.396,9.2025,-4.8567,12.162,20.877
0.4284,3.0702,3.1416,0.91219,-0.29151,1.3141,6.2735,0.80782,2.2759,25.822,13.436
0.4284,3.1416,3.1416,-1.2329,0.51472,0.56261,4.0838,-13.76,-3.4018,4.3164,-15.947
0.4284,3.213,3.1416,-0.065808,0.93175,0.71509,-10.436,-3.0039,-1.3342,-2.5095,-6.1541
0.4284,3.2844,3.1416,-0.25847,0.41955,0.6471,-3.0378,-0.53506,-0.60561,2.6031,-2.0239
0.4284,3.3558,3.1416,-0.80739,-0.15621,0.45002,4.5881,-2.1707,-1.7444,6.5777,-0.65023
0.4284,3.4272,3.1416,-1.1624,-0.40219,0.20823,4.2681,-4.8317,-3.9983,4.5209,-0.39789
0.4284,3.4986,3.1416,-1.1249,-0.26988,-0.0063486,-2.9101,-6.4582,-5.9844,-2.6963,-0.49555
0.4284,3.57,3.1416,-0.74522,0.071972,-0.13984,-10.854,-5.9258,-6.339,-10.857,-0.62829
0.4284,3.6414,3.1416,-0.22132,0.36488,-0.16191,-12.726,-2.9612,-4.3676,-14.816,-0.5303
0.4284,3.7128,3.1416,0.20381,0.38814,-0.071321,-5.1952,1.9414,-0.69439,-10.919,0.42252
0.4284,3.7842,3.1416,0.34398,0.0864,0.098554,7.3009,7.6042,2.0873,0.57902,3.6199
0.4284,3.8556,3.1416,0.17187,-0.30285,0.2742,8.3017,12.25,-1.2344,13.095,11.624
0.4284,3.927,3.1416,-0.29386,-0.62403,0.86822,7.9888,23.604,22.836,-28.728,39.636
0.4284,3.9984,3.1416,0.063887,-0.21201,0.43991,-19.297,6.195,-11.928,-34.874,-6.1339
0.4284,4.0698,3.1416,-0.26227,0.35838,0.66487,-11.457,6.7428,-12.175,-2.9303,-22.657
0.4284,4.1412,3.1416,-0.75074,0.8338,0.98763,3.7038,10.074,-0.23262,26.116,-22.58
0.4284,4.2126,3.1416,-1.0997,1.124,1.0873,11.501,9.3281,11.179,34.529,-15.051
0.4284,4.284,3.1416,-1.1842,1.2469,0.83656,7.4931,3.6701,16.728,21.504,-6.2529
0.4284,4.3554,3.1416,-1.0136,1.2731,0.26066,-5.3933,-3.9901,16.248,-3.1542,0.062816
0.4284,4.4268,3.1416,-0.68817,1.2709,-0.5036,-19.736,-9.284,12.52,-25.347,2.0426
0.4284,4.4982,3.1416,-0.35691,1.2514,-1.2489,-26.494,-8.6683,9.0467,-33.008,-0.80321
0.4284,4.5696,3.1416,-0.17424,1.1129,-1.7384,-17.88,-1.7092,7.8372,-22.418,-8.1338
0.4284,4.641,3.1416,-0.2574,0.58627,-1.7467,9.7669,6.6332,7.1814,-4.5274,-19.312
0.4284,4.7124,3.1416,-1.7084,-0.028837,-1.9931,8.9614,23.919,-8.8658,-91.872,57.095
0.4284,4.7838,3.1416,-0.70539,-0.38976,-1.5969,18.623,-12.06,1.8982,-12.275,9.7834
0.4284,4.8552,3.1416,0.098818,0.029734,-1.236,13.62,-10.464,4.7935,9.6671,11.473
0.4284,4.9266,3.1416,0.58008,0.48734,-0.97951,2.4841,2.8028,3.4122,5.4318,25.518
0.4284,4.998,3.1416,0.71095,0.6597,-0.84185,-8.3041,13.03,0.44194,-5.2801,32.96
0.4284,5.0694,3.1416,0.54316,0.52521,-0.7989,-14.439,14.325,-2.3034,-12.248,28.193
0.4284,5.1408,3.1416,0.19017,0.24672,-0.80377,-13.914,7.2317,-3.8526,-12.435,14.619
0.4284,5.2122,3.1416,-0.19044,0.054278,-0.80287,-7.1481,-3.6521,-4.0467,-7.6942,0.31074
0.4284,5.2836,3.1416,-0.41442,0.12792,-0.75173,2.8934,-12.052,-3.5081,-2.4725,-6.3252
0.4284,5.355,3.1416,-0.28839,0.4804,-0.63102,10.572,-12.398,-3.6096,-1.5145,-0.89012
0.4284,5.4264,3.1416,0.37263,0.83991,-0.46245,7.4548,-2.2072,-6.444,-7.5677,12.669
0.4284,5.4978,3.1416,1.4384,0.69237,-1.7672,-26.494,-14.002,5.7469,-21.266,-61.823
0.4284,5.5692,3.1416,0.94992,0.46065,-0.23972,7.1511,8.2603,0.33076,-5.9645,10.66
0.4284,5.6406,3.1416,1.4441,0.27223,-0.11473,16.215,6.0365,2.0327,-0.73301,10.052
0.4284,5.712,3.1416,1.793,0.15797,-0.60238,15.215,-3.5019,1.1692,1.0737,-12.512
0.4284,5.7834,3.1416,1.5876,0.085926,-1.1393,11.979,-10.703,-4.5403,3.119,-28.7
0.4284,5.8548,3.1416,0.91601,-0.005222,-1.3748,9.4295,-11.776,-12.583,6.6366,-27.823
0.4284,5.9262,3.1416,0.14333,-0.17279,-1.1572,7.3589,-7.1415,-18.26,10.983,-11.67
0.4284,5.9976,3.1416,-0.30982,-0.43671,-0.5201,4.2119,0.23156,-17.297,14.192,10.657
0.4284,6.069,3.1416,-0.18811,-0.74609,0.33157,-1.1369,6.4763,-8.4538,13.524,27.902
0.4284,6.1404,3.1416,0.37756,-0.94585,1.035,-7.6025,8.4856,3.8707,6.0228,31.824
0.4284,6.2118,3.1416,0.64908,-0.74331,1.0835,-10.111,5.5671,7.0251,-10.936,22.356
0.4284,6.2832,3.1416,-0.93985,0.32518,-0.16002,2.1818,1.0991,-22.501,-39.087,12.772

0.4998,0.0,3.1416,0.50129,-0.66209,0.95913,-2.1835,22.031,-2.8949,-26.075,83.801
0.4998,0.0714,3.1416,0.3192,-0.46545,0.31758,11.028,0.79018,-7.9221,7.4832,5.2789
0.4998,0.1428,3.1416,-0.13506,-0.43286,-0.2296,4.2044,-5.9866,-6.1193,-0.49995,-16.79
0.4998,0.2142,3.1416,-0.46676,-0.51277,-0.47502,-4.0274,-4.743,-3.4094,-14.07,-12.86
0.4998,0.2856,3.1416,-0.52845,-0.63563,-0.40437,-5.8077,-0.65876,-2.4056,-17.159,-2.571
0.4998,0.357,3.1416,-0.34661,-0.7288,-0.12944,-0.88909,2.4984,-3.3491,-7.9769,3.4395
0.4998,0.4284,3.1416,-0.048173,-0.73144,0.17885,6.5159,2.5198,-5.0466,6.5947,1.71
0.4998,0.4998,3.1416,0.21289,-0.60945,0.35739,10.887,-1.0958,-5.808,16.614,-5.8625
0.4998,0.5712,3.1416,0.32898,-0.3703,0.31784,8.5507,-6.9951,-4.3841,14.688,-13.843
0.4998,0.6426,3.1416,0.31232,-0.077985,0.11361,0.82968,-11.822,-0.90365,1.5757,-15.08
0.4998,0.714,3.1416,0.36837,0.1321,0.0068179,-2.8015,-10.071,2.1884,-8.1962,-2.5233
0.4998,0.7854,3.1416,0.96924,0.038252,0.53523,18.435,6.0612,-0.80629,19.27,28.954
0.4998,0.8568,3.1416,0.90251,-0.15334,-0.15664,1.729,1.5452,-1.9824,0.66668,-2.6547
0.4998,0.9282,3.1416,0.66136,0.3061,-0.62257,-13.371,-1.04,2.1608,-8.8934,-3.9981
0.4998,0.9996,3.1416,0.048953,0.7779,-0.91491,-15.566,-2.0936,6.3938,-8.1985,-2.8985
0.4998,1.071,3.1416,-0.49124,1.052,-0.98812,-8.6989,-1.0319,9.5383,-0.19219,-0.90842
0.4998,1.1424,3.1416,-0.75713,1.0709,-0.90313,1.9188,1.331,10.42,10.221,0.1373
0.4998,1.2138,3.1416,-0.72572,0.88147,-0.76833,10.911,3.5703,8.2585,17.832,-1.1155
0.4998,1.2852,3.1416,-0.49087,0.58674,-0.6806,14.244,4.4379,3.0542,18.783,-4.778
0.4998,1.3566,3.1416,-0.20104,0.29751,-0.66625,10.64,3.6486,-4.02,12.221,-8.9563
0.4998,1.428,3.1416,0.0030014,0.084187,-0.62205,2.9784,2.6684,-10.231,1.9604,-8.9883
0.4998,1.4994,3.1416,0.050384,-0.071507,-0.25615,-0.29242,5.5003,-10.895,-1.8687,3.3179
0.4998,1.5708,3.1416,0.0024312,-0.32478,0.97083,16.251,19.472,1.0089,18.84,40.447
0.4998,1.6422,3.1416,-0.16835,0.061567,1.354,13.798,0.35273,-10.295,14.204,6.7192
0.4998,1.7136,3.1416,-0.2447,-0.087215,1.5118,11.754,-2.0057,-7.9328,1.7193,6.0633
0.4998,1.785,3.1416,-0.33324,-0.088638,1.252,5.9096,-2.9639,-1.8178,-14.799,8.8672
0.4998,1.8564,3.1416,-0.29876,-0.16395,0.85414,0.77455,-3.1434,3.0494,-22.318,10.51
0.4998,1.9278,3.1416,-0.14294,-0.34536,0.46818,-1.5313,-3.2302,5.3293,-18.818,8.1409
0.4998,1.9992,3.1416,0.04922,-0.55133,0.15665,-0.74994,-3.7998,5.9574,-9.0715,0.91371
0.4998,2.0706,3.1416,0.16285,-0.66174,-0.063035,2.0449,-5.1431,6.7582,-0.41562,-9.7727
0.4998,2.142,3.1416,0.10668,-0.59312,-0.17623,4.9775,-7.0918,9.059,1.4689,-20.038
0.4998,2.2134,3.1416,-0.13346,-0.37394,-0.12876,5.9004,-8.8441,12.303,-3.2168,-23.285
0.4998,2.2848,3.1416,-0.44119,-0.21977,0.21538,2.9236,-8.7907,12.665,-4.1664,-9.9586
0.4998,2.3562,3.1416,-0.51607,-0.60854,1.1164,-5.055,-4.3397,1.6631,23.256,32.689
0.4998,2.4276,3.1416,-1.4799,-0.28741,0.037615,6.3643,2.109,3.7241,-11.625,-6.5193
0.4998,2.499,3.1416,-2.0792,0.1998,-0.009405,8.1238,0.39232,9.9336,-2.9465,4.615
0.4998,2.5704,3.1416,-2.0679,0.48159,0.087789,7.1375,-1.8942,10.02,5.4805,1.2686
0.4998,2.6418,3.1416,-1.4726,0.44943,0.24514,5.4446,-2.275,5.5889,2.4035,-2.4746
0.4998,2.7132,3.1416,-0.53038,0.14446,0.44785,4.3355,-0.16116,-1.2143,-9.873,-0.5646
0.4998,2.7846,3.1416,0.42189,-0.29362,0.71182,4.3654,3.6351,-8.0244,-21.786,7.1154
0.4998,2.856,3.1416,1.0573,-0.67761,1.0451,5.3692,7.3863,-12.58,-22.81,16.849
0.4998,2.9274,3.1416,1.1691,-0.82393,1.4091,6.4754,8.9361,-13.044,-7.7571,23.185
0.4998,2.9988,3.1416,0.78056,-0.60371,1.6805,6.1205,6.1843,-8.3288,16.926,21.039
0.4998,3.0702,3.1416,0.25547,0.0061184,1.6121,2.0636,-2.4263,1.585,26.861,7.7943
0.4998,3.1416,3.1416,-1.3576,0.56169,0.46576,-5.726,-6.2639,-9.9764,-13.489,-4.2973
0.4998,3.213,3.1416,0.024285,1.0106,0.60977,-13.035,-5.0401,1.9237,-2.3087,-10.422
0.4998,3.2844,3.1416,0.062151,0.68832,0.35866,-3.9088,-2.5407,2.2472,3.3804,-8.6579
0.4998,3.3558,3.1416,-0.41007,0.17056,0.10848,2.6627,-0.83479,-1.2552,2.4912,-4.0663
0.4998,3.4272,3.1416,-0.87143,-0.20824,0.01458,0.51113,-0.85184,-4.2454,-2.833,-0.040876
0.4998,3.4986,3.1416,-1.0606,-0.3087,0.066139,-7.9297,-2.5618,-5.041,-8.7567,1.6047
0.4998,3.57,3.1416,-0.92229,-0.14012,0.16074,-15.844,-5.1552,-3.8575,-11.29,0.54937
0.4998,3.6414,3.1416,-0.55418,0.18584,0.17893,-16.253,-7.2235,-2.0513,-7.8271,-2.1222
0.4998,3.7128,3.1416,-0.1532,0.50152,0.058807,-6.2367,-6.939,-1.3616,1.3161,-4.0066
0.4998,3.7842,3.1416,0.037677,0.62959,-0.12945,8.8466,-2.2353,-3.1539,11.363,-1.4694
0.4998,3.8556,3.1416,-0.2171,0.42939,-0.10897,11.141,9.0128,-7.662,11.54,10.268
0.4998,3.927,3.1416,-0.80798,-0.56608,0.5933,16.103,46.164,31.246,5.6108,62.895
0.4998,3.9984,3.1416,-0.35427,-0.067712,-0.17326,-14.573,-0.096747,-17.812,-9.2927,-1.0977
0.4998,4.0698,3.1416,-0.49504,0.48333,0.26471,-12.039,1.6737,-20.408,4.937,-16.723
0.4998,4.1412,3.1416,-0.75092,0.8852,0.82971,2.2732,12.201,-5.7805,19.762,-12.889
0.4998,4.2126,3.1416,-0.86698,1.0972,0.99648,14.439,12.958,8.8393,22.928,-6.2986
0.4998,4.284,3.1416,-0.76201,1.1793,0.65225,17.203,0.66002,15.691,13.894,-4.3118
0.4998,4.3554,3.1416,-0.47774,1.2312,-0.04316,9.1306,-18.253,13.958,-0.73954,-7.8079
0.4998,4.4268,3.1416,-0.12802,1.3319,-0.79714,-6.2286,-33.122,7.2296,-11.801,-14.049
0.4998,4.4982,3.1416,0.15185,1.4791,-1.3241,-21.189,-34.58,0.97688,-12.119,-19.543
0.4998,4.5696,3.1416,0.25601,1.5283,-1.4854,-24.767,-20.068,0.015654,-1.0933,-22.907
0.4998,4.641,3.1416,0.15873,1.1327,-1.4289,-3.5287,0.66292,5.9769,10.736,-27.729
0.4998,4.7124,3.1416,-0.58037,0.46628,-1.8819,16.45,24.951,-12.7,-25.649,40.387
0.4998,4.7838,3.1416,-0.62479,-0.20156,-1.6785,26.501,-9.918,-1.2098,3.683,4.7279
0.4998,4.8552,3.1416,-0.16875,-0.074778,-1.41,14.364,-3.2542,4.9978,8.5286,14.822
0.4998,4.9266,3.1416,0.27494,0.168,-1.177,-3.1592,15.287,5.3239,1.881,33.856
0.4998,4.998,3.1416,0.44617,0.25149,-1.0267,-16.112,28.998,1.1457,-6.8734,43.489
0.4998,5.0694,3.1416,0.28904,0.1793,-0.9636,-20.174,31.354,-5.0053,-11.793,39.139
0.4998,5.1408,3.1416,-0.09669,0.10957,-0.9608,-15.451,23.236,-10.264,-10.218,25.261
0.4998,5.2122,3.1416,-0.50404,0.23049,-0.97113,-5.2741,10.167,-12.254,-2.6092,10.627
0.4998,5.2836,3.1416,-0.66735,0.63598,-0.93819,5.0112,-0.46046,-9.9077,7.614,3.6085
0.4998,5.355,3.1416,-0.31081,1.2012,-0.8075,9.2508,-2.1554,-4.2886,14.237,7.4557
0.4998,5.4264,3.1416,0.80307,1.4581,-0.53763,1.6887,7.9042,0.58777,8.4119,15.58
0.4998,5.4978,3.1416,2.5885,0.71802,-1.6488,-17.96,-18.465,7.1392,-35.581,-75.556
0.4998,5.5692,3.1416,1.0988,0.28309,-0.3052,8.5752,7.0713,-1.4033,6.1086,10.512
0.4998,5.6406,3.1416,1.3253,0.10227,-0.034051,11.568,6.6525,1.1199,3.429,12.916
0.4998,5.712,3.1416,1.7269,0.17218,-0.39638,8.0999,-2.8953,1.4948,-9.2351,-10.158
0.4998,5.7834,3.1416,1.6483,0.37678,-0.97402,6.206,-11.564,-4.141,-14.717,-26.903
0.4998,5.8548,3.1416,1.0603,0.54911,-1.4137,7.4491,-14.765,-13.425,-8.7324,-25.702
0.4998,5.9262,3.1416,0.30063,0.5331,-1.4712,9.5014,-11.923,-20.899,4.464,-8.9538
0.4998,5.9976,3.1416,-0.1863,0.24526,-1.0555,8.7222,-5.0848,-21.132,16.412,13.11
0.4998,6.069,3.1416,-0.10847,-0.26346,-0.2727,2.7374,2.4908,-11.852,18.786,28.607
0.4998,6.1404,3.1416,0.41392,-0.74601,0.52953,-6.9821,7.7273,2.9297,7.7344,30.18
0.4998,6.2118,3.1416,0.58892,-0.69738,0.71805,-12.541,9.133,9.7907,-11.785,21.184
0.4998,6.2832,3.1416,-1.3068,0.7071,-0.66996,2.9573,8.2015,-17.23,-21.664,21.858

0.5712,0.0,3.1416,-0.0036336,-0.78422,0.77795,-0.68848,27.542,-6.7029,-24.735,83.698
0.5712,0.0714,3.1416,0.51128,-0.98634,-0.042939,14.002,1.8802,-8.1237,9.1466,-2.8827
0.5712,0.1428,3.1416,0.15827,-1.1206,-0.5588,6.0867,-3.5807,-5.1466,3.0574,-20.094
0.5712,0.2142,3.1416,-0.36207,-1.111,-0.68468,-4.671,-0.061573,-1.7243,-9.0562,-9.7256
0.5712,0.2856,3.1416,-0.67686,-0.96067,-0.47731,-9.1441,4.9552,0.14856,-11.867,3.4785
0.5712,0.357,3.1416,-0.66438,-0.72252,-0.081385,-5.9378,7.2134,-0.028337,-3.4595,8.2364
0.5712,0.4284,3.1416,-0.37744,-0.46988,0.32427,1.5157,5.1709,-1.7249,9.871,3.1438
0.5712,0.4998,3.1416,0.033209,-0.2672,0.58039,7.8616,-0.51252,-3.8444,18.827,-6.911
0.5712,0.5712,3.1416,0.39551,-0.14072,0.60112,8.7284,-7.487,-5.1879,16.311,-14.331
0.5712,0.6426,3.1416,0.59265,-0.049149,0.42769,3.6321,-12.225,-4.9174,2.6323,-12.393
0.5712,0.714,3.1416,0.63971,0.14567,0.28227,-1.1186,-10.534,-3.0202,-9.2902,1.1622
0.5712,0.7854,3.1416,0.76021,0.70809,0.62168,10.483,1.9345,-0.77292,11.278,20.554
0.5712,0.8568,3.1416,1.0161,0.2218,0.28972,3.5688,3.807,-1.9366,7.979,4.0614
0.5712,0.9282,3.1416,0.83754,0.60779,-0.12804,-9.3032,0.44578,4.3838,-5.7443,-5.8323
0.5712,0.9996,3.1416,0.13562,0.92667,-0.50725,-11.493,-4.2593,10.361,-10.535,-13.016
0.5712,1.071,3.1416,-0.53739,0.987,-0.77316,-6.1759,-5.3459,12.23,-6.7751,-9.7886
0.5712,1.1424,3.1416,-0.91392,0.82488,-0.91442,2.1237,-2.6474,9.5927,1.4898,1.1735
0.5712,1.2138,3.1416,-0.94334,0.59997,-0.95652,8.8243,1.3169,4.1721,8.8526,11.788
0.5712,1.2852,3.1416,-0.72411,0.4915,-0.93524,10.587,3.4519,-1.4223,10.845,13.54
0.5712,1.3566,3.1416,-0.43597,0.59417,-0.8701,6.6089,2.197,-4.9377,6.2382,2.4506
0.5712,1.428,3.1416,-0.2721,0.81425,-0.73777,-0.075743,-0.36425,-5.7166,-0.65552,-15.949
0.5712,1.4994,3.1416,-0.37134,0.76547,-0.44554,-1.3034,3.6063,-5.9379,2.3172,-21.646
0.5712,1.5708,3.1416,-0.75033,-0.33493,0.19523,17.518,29.811,-11.856,37.452,24.824
0.5712,1.6422,3.1416,-1.1106,0.40923,0.61513,9.19,13.77,-10.599,-6.2371,13.694
0.5712,1.7136,3.1416,-1.2397,0.45595,1.0495,3.6865,11.023,-5.3067,-5.5326,14.111
0.5712,1.785,3.1416,-0.91331,0.39971,1.0659,0.69769,5.3242,-0.25094,-7.0687,10.326
0.5712,1.8564,3.1416,-0.38734,0.10306,0.84059,1.1275,1.2858,2.9377,-5.849,5.9787
0.5712,1.9278,3.1416,0.11359,-0.34222,0.48044,3.9269,-0.059467,4.2952,-1.5596,2.7054
0.5712,1.9992,3.1416,0.41976,-0.72736,0.05335,7.0402,0.08156,4.7915,3.4576,0.8273
0.5712,2.0706,3.1416,0.43988,-0.83881,-0.38135,8.3519,-0.3961,5.5985,6.2317,0.038018
0.5712,2.142,3.1416,0.1847,-0.57046,-0.74261,6.6331,-3.1539,7.3575,5.1895,0.090538
0.5712,2.2134,3.1416,-0.20943,-0.035847,-0.89725,2.4881,-8.0683,9.447,2.1826,1.4845
0.5712,2.2848,3.1416,-0.45697,0.31961,-0.62968,-0.69859,-11.889,9.2505,4.5141,6.1536
0.5712,2.3562,3.1416,-0.099616,-0.39359,0.38856,4.1836,-6.8994,1.424,26.965,18.152
0.5712,2.4276,3.1416,-0.88828,0.36116,-0.74588,8.4869,3.1501,1.3565,15.881,8.1334
0.5712,2.499,3.1416,-1.4758,0.83947,-0.68134,13.792,2.1387,3.5972,17.591,16.27
0.5712,2.5704,3.1416,-1.5008,0.9555,-0.15848,12.702,-0.66327,1.186,11.229,9.8217
0.5712,2.6418,3.1416,-1.0032,0.73773,0.30297,9.5512,-1.7502,-3.3027,-0.072131,2.9179
0.5712,2.7132,3.1416,-0.23345,0.3217,0.54558,6.7967,-0.27503,-8.0697,-11.132,1.9618
0.5712,2.7846,3.1416,0.47019,-0.10526,0.64042,5.375,2.8221,-11.855,-16.638,7.452
0.5712,2.856,3.1416,0.80523,-0.35933,0.75331,5.0582,5.6858,-13.705,-13.048,15.805
0.5712,2.9274,3.1416,0.62814,-0.31543,1.011,4.8099,6.4165,-12.732,-0.50648,21.18
0.5712,2.9988,3.1416,0.077637,0.037463,1.3673,3.1411,3.9427,-7.8833,15.25,17.299
0.5712,3.0702,3.1416,-0.30202,0.54109,1.4695,-1.5338,-1.1081,2.2942,20.982,-0.72819
0.5712,3.1416,3.1416,-0.86893,0.60881,0.33202,-14.733,9.462,-13.052,-28.688,16.555
0.5712,3.213,3.1416,0.11396,0.94146,0.25369,-7.4878,-7.7258,6.5406,2.8737,-11.062
0.5712,3.2844,3.1416,0.26797,0.93306,-0.024037,0.019315,-6.3005,3.4544,7.5365,-13.392
0.5712,3.3558,3.1416,-0.057128,0.62961,-0.13765,1.6227,0.38052,-3.1206,1.5611,-5.0295
0.5712,3.4272,3.1416,-0.55313,0.17827,-0.01508,-3.0683,4.4594,-4.9044,-4.9035,4.0849
0.5712,3.4986,3.1416,-0.97421,-0.22918,0.229,-10.793,2.6719,-1.3256,-6.7877,8.2943
0.5712,3.57,3.1416,-1.1577,-0.41285,0.39782,-16.764,-4.5588,3.6795,-3.0684,5.8615
0.5712,3.6414,3.1416,-1.0448,-0.2613,0.31723,-16.793,-14.029,4.8679,4.2628,-1.3979
0.5712,3.7128,3.1416,-0.70165,0.21193,-0.059662,-9.4117,-20.658,-1.1089,11.233,-8.4816
0.5712,3.7842,3.1416,-0.33969,0.81177,-0.54777,2.0,-18.398,-12.504,12.918,-7.567
0.5712,3.8556,3.1416,-0.3368,1.1051,-0.62539,7.0911,-1.1379,-19.273,4.4781,11.623
0.5712,3.927,3.1416,-1.0876,0.41879,-0.11648,29.492,58.523,33.757,63.531,45.201
0.5712,3.9984,3.1416,-0.265,0.12681,-0.8585,-1.3629,-5.476,-13.839,40.124,8.0854
0.5712,4.0698,3.1416,-0.53819,0.46731,-0.26833,-7.1416,-4.7243,-23.283,16.821,10.131
0.5712,4.1412,3.1416,-0.91477,0.89628,0.31889,2.1978,10.373,-15.924,-0.2145,18.995
0.5712,4.2126,3.1416,-0.9486,1.1532,0.35233,16.525,15.153,-5.2862,-8.2788,19.182
0.5712,4.284,3.1416,-0.5897,1.1851,-0.1638,26.978,3.982,1.5334,-7.4511,7.6156
0.5712,4.3554,3.1416,-0.0342,1.0707,-0.89959,27.403,-16.45,2.4563,0.076751,-10.777
0.5712,4.4268,3.1416,0.42572,0.94474,-1.4287,15.795,-33.844,-0.97963,10.673,-27.496
0.5712,4.4982,3.1416,0.55189,0.92171,-1.4578,-4.2615,-36.997,-5.0247,19.939,-34.887
0.5712,4.5696,3.1416,0.31024,1.0203,-1.0558,-22.153,-22.517,-5.1214,23.379,-30.565
0.5712,4.641,3.1416,0.02079,1.0874,-0.88293,-18.798,-1.5303,2.6914,17.077,-21.842
0.5712,4.7124,3.1416,0.15834,0.98153,-1.6478,11.014,15.159,-7.5343,28.512,11.181
0.5712,4.7838,3.1416,-0.51328,0.5218,-1.7202,21.554,-8.9197,-3.9458,7.7868,1.4243
0.5712,4.8552,3.1416,-0.25704,0.36949,-1.5173,10.987,2.2061,2.3566,4.8165,15.084
0.5712,4.9266,3.1416,0.13138,0.2483,-1.2584,-3.787,21.597,4.5266,4.166,28.961
0.5712,4.998,3.1416,0.26166,0.090826,-1.0628,-13.604,34.761,0.89182,0.58123,33.247
0.5712,5.0694,3.1416,0.055703,-0.038855,-0.9713,-15.348,36.776,-6.6717,-4.5159,27.65
0.5712,5.1408,3.1416,-0.34559,-0.022661,-0.96692,-10.266,29.417,-14.364,-6.5338,17.516
0.5712,5.2122,3.1416,-0.67546,0.23406,-0.99631,-2.2845,18.283,-18.089,-1.2173,9.9611
0.5712,5.2836,3.1416,-0.63447,0.7251,-0.99082,3.6784,9.9191,-15.076,11.847,9.9931
0.5712,5.355,3.1416,0.016303,1.2659,-0.88762,3.3976,8.9428,-5.5064,25.724,16.638
0.5712,5.4264,3.1416,1.3621,1.4161,-0.65091,-4.9739,15.17,5.8577,22.624,19.068
0.5712,5.4978,3.1416,3.1082,0.58877,-1.3337,-8.7736,-10.692,0.82359,-45.2,-54.243
0.5712,5.5692,3.1416,1.5666,0.36477,-0.55049,5.505,-1.1033,4.1993,19.987,7.0461
0.5712,5.6406,3.1416,1.4172,0.21774,-0.25824,2.8881,4.948,5.7462,11.63,15.285
0.5712,5.712,3.1416,1.566,0.33626,-0.37144,-2.0099,5.5003,2.5999,-13.07,5.0533
0.5712,5.7834,3.1416,1.5045,0.67955,-0.70722,-2.883,1.484,-4.4352,-25.941,-4.4227
0.5712,5.8548,3.1416,1.1443,1.0695,-1.0447,0.67379,-4.4144,-12.366,-20.213,-5.622
0.5712,5.9262,3.1416,0.65207,1.283,-1.1846,5.5702,-8.8875,-17.491,-2.8812,0.91804
0.5712,5.9976,3.1416,0.28433,1.1439,-1.008,7.6275,-9.1426,-16.879,12.918,10.248
0.5712,6.069,3.1416,0.22208,0.615,-0.53645,3.9846,-4.0374,-9.8477,15.544,16.655
0.5712,6.1404,3.1416,0.40573,-0.10935,0.0091875,-4.4951,4.7851,0.55297,2.4784,17.308
0.5712,6.2118,3.1416,0.36984,-0.51154,0.14924,-10.818,11.761,6.0648,-12.039,15.905
0.5712,6.2832,3.1416,-0.92207,0.34157,-0.91415,0.54739,6.2684,-8.26,10.617,26.323

0.6426,0.0,3.1416,-0.51123,-1.0241,0.6921,-0.47935,21.604,-9.0928,-7.6586,38.132
0.6426,0.0714,3.1416,0.53865,-1.2269,-0.60147,13.205,6.5238,-6.8053,9.0773,-12.23
0.6426,0.1428,3.1416,0.30584,-1.5464,-0.87721,7.1156,3.5039,-1.6101,3.9118,-14.512
0.6426,0.2142,3.1416,-0.35392,-1.5772,-0.60608,-3.4038,6.2873,2.0914,-3.6978,-0.43754
0.6426,0.2856,3.1416,-0.91316,-1.2358,-0.12968,-10.106,10.202,2.6061,-5.0494,11.908
0.6426,0.357,3.1416,-1.1147,-0.65131,0.32531,-10.226,12.123,0.18764,0.75214,15.113
0.6426,0.4284,3.1416,-0.91358,-0.057116,0.63282,-4.871,10.434,-3.7257,9.7419,9.4877
0.6426,0.4998,3.1416,-0.4189,0.31824,0.75302,2.5939,4.9914,-7.273,16.042,0.10263
0.6426,0.5712,3.1416,0.16409,0.35974,0.71797,8.1592,-2.9165,-8.9326,14.811,-6.1678
0.6426,0.6426,3.1416,0.59214,0.17467,0.61722,8.7826,-10.605,-8.2843,5.1881,-3.6032
0.6426,0.714,3.1416,0.64203,0.20148,0.58352,4.0026,-14.033,-6.7711,-6.758,9.4052
0.6426,0.7854,3.1416,0.16864,1.3186,0.7784,-2.4495,-7.8378,-8.4611,-5.0805,27.397
0.6426,0.8568,3.1416,0.98286,0.8102,0.75396,3.7173,3.1254,0.19953,9.7284,12.687
0.6426,0.9282,3.1416,0.9976,1.0701,0.51927,-0.52812,0.37286,5.4899,-3.7502,-7.1227
0.6426,0.9996,3.1416,0.40204,1.1381,0.22725,-1.4725,-6.2266,8.7598,-10.86,-23.415
0.6426,1.071,3.1416,-0.35166,0.93716,-0.13553,-0.6356,-7.9787,6.9525,-12.379,-18.63
0.6426,1.1424,3.1416,-0.95996,0.63461,-0.49727,0.71176,-4.2039,1.3894,-10.461,3.5211
0.6426,1.2138,3.1416,-1.2623,0.49324,-0.75256,1.6555,1.2159,-4.344,-7.5707,27.476
0.6426,1.2852,3.1416,-1.2356,0.72266,-0.81394,1.7463,3.2911,-6.5114,-5.4138,35.242
0.6426,1.3566,3.1416,-0.98823,1.3307,-0.6635,1.1077,-0.62174,-3.3386,-3.877,15.815
0.6426,1.428,3.1416,-0.75474,1.9746,-0.40444,0.54388,-7.3664,2.8722,0.039054,-25.402
0.6426,1.4994,3.1416,-0.89001,1.8126,-0.31267,1.6476,-4.5334,3.6297,13.285,-57.178
0.6426,1.5708,3.1416,-1.8636,-0.64491,-0.88838,6.9084,32.994,-17.86,47.827,-13.034
0.6426,1.6422,3.1416,-2.2579,0.39165,-0.75742,-0.97531,23.963,-5.194,-44.71,22.332
0.6426,1.7136,3.1416,-2.3158,0.67423,-0.33982,-6.1783,18.964,-2.8356,-24.835,22.765
0.6426,1.785,3.1416,-1.5604,0.67975,0.10906,-0.25909,8.655,-5.5451,1.858,11.18
0.6426,1.8564,3.1416,-0.6234,0.35381,0.41971,7.8685,1.7305,-6.1562,19.372,-1.2269
0.6426,1.9278,3.1416,0.10951,-0.13189,0.4699,12.839,0.60661,-2.9594,22.861,-7.7955
0.6426,1.9992,3.1416,0.46206,-0.50511,0.20504,12.403,3.5298,2.2841,15.218,-5.9355
0.6426,2.0706,3.1416,0.43033,-0.51853,-0.34148,6.9911,6.6837,6.3275,3.6607,3.3376
0.6426,2.142,3.1416,0.14593,-0.075238,-1.028,-0.71704,6.296,6.4245,-3.6759,15.868
0.6426,2.2134,3.1416,-0.16091,0.64576,-1.5841,-6.2273,0.74527,2.3149,-1.1543,24.825
0.6426,2.2848,3.1416,-0.19825,1.0641,-1.5906,-3.6644,-7.3319,-1.7899,10.954,21.167
0.6426,2.3562,3.1416,0.3507,0.072389,-0.45874,13.794,-8.934,4.7786,23.059,-5.8927
0.6426,2.4276,3.1416,0.015406,1.1413,-1.4318,12.084,2.347,-4.2797,41.852,24.907
0.6426,2.499,3.1416,-0.39661,1.3839,-1.1103,19.112,1.2126,-7.918,36.558,26.491
0.6426,2.5704,3.1416,-0.51028,1.1962,-0.21376,15.964,-0.49323,-10.558,16.23,14.711
0.6426,2.6418,3.1416,-0.37447,0.82109,0.41532,10.06,-0.90868,-12.049,-1.1224,3.7085
0.6426,2.7132,3.1416,-0.13132,0.46305,0.53858,5.1347,0.1818,-12.501,-8.4498,-0.1518
0.6426,2.7846,3.1416,0.050256,0.27006,0.30996,2.2598,2.0057,-12.091,-6.2755,3.5067
0.6426,2.856,3.1416,0.040955,0.31604,0.063899,0.86624,3.4604,-10.869,0.68792,10.856
0.6426,2.9274,3.1416,-0.18249,0.58313,0.10358,-0.23341,3.7717,-8.5649,6.9242,15.651
0.6426,2.9988,3.1416,-0.47089,0.94392,0.48907,-1.8226,3.1517,-4.3962,9.4979,11.009
0.6426,3.0702,3.1416,-0.43614,1.1438,0.82558,-3.2585,3.4571,3.1258,11.439,-8.7979
0.6426,3.1416,3.1416,0.1291,0.68626,0.23779,-17.009,24.235,-9.031,-29.989,32.227
0.6426,3.213,3.1416,0.17553,0.76576,-0.30436,3.6156,-9.5236,8.6633,8.2928,-8.7264
0.6426,3.2844,3.1416,0.3093,1.0556,-0.41484,6.2322,-9.3397,0.8643,13.127,-12.731
0.6426,3.3558,3.1416,0.1767,1.0236,-0.19636,1.3016,1.3949,-7.1431,6.5693,-1.7412
0.6426,3.4272,3.1416,-0.2731,0.56332,0.15988,-5.052,8.83,-6.0574,0.74778,9.7141
0.6426,3.4986,3.1416,-0.89079,-0.14526,0.43604,-9.9496,6.9798,2.4954,0.19741,13.785
0.6426,3.57,3.1416,-1.4296,-0.77486,0.44947,-12.666,-3.9562,11.017,4.1959,8.5482
0.6426,3.6414,3.1416,-1.6481,-0.99029,0.11453,-13.539,-19.271,11.192,9.0989,-2.7449
0.6426,3.7128,3.1416,-1.4127,-0.58775,-0.49558,-12.879,-31.428,-1.0552,10.676,-12.417
0.6426,3.7842,3.1416,-0.8004,0.36591,-1.087,-9.8757,-31.739,-20.508,6.444,-9.1185
0.6426,3.8556,3.1416,-0.20179,1.3939,-1.0832,-1.5091,-12.046,-27.598,-1.9939,21.426
0.6426,3.927,3.1416,-0.91406,2.0643,-0.97236,41.245,49.637,27.546,114.34,-18.13
0.6426,3.9984,3.1416,0.53705,0.31635,-1.1913,12.739,-5.9096,0.54692,83.918,12.671
0.6426,4.0698,3.1416,-0.10532,0.29771,-0.67053,0.73536,-8.6516,-17.536,28.824,44.356
0.6426,4.1412,3.1416,-0.92794,0.83398,-0.43276,3.4268,3.7667,-25.054,-14.213,59.356
0.6426,4.2126,3.1416,-1.0935,1.2479,-0.76072,15.291,11.745,-23.798,-29.78,52.923
0.6426,4.284,3.1416,-0.53771,1.2589,-1.4473,28.994,9.2056,-17.56,-18.263,29.499
0.6426,4.3554,3.1416,0.3341,0.88198,-2.046,37.286,-0.9295,-10.704,9.6752,-0.928
0.6426,4.4268,3.1416,0.9497,0.32768,-2.1209,34.911,-11.261,-6.7274,38.612,-26.452
0.6426,4.4982,3.1416,0.87318,-0.099072,-1.4971,20.504,-14.433,-6.8297,53.889,-36.892
0.6426,4.5696,3.1416,0.10801,-0.099392,-0.51122,-1.5044,-7.6589,-8.4748,47.129,-27.424
0.6426,4.641,3.1416,-0.59993,0.51885,-0.26122,-18.987,2.7597,-3.9584,21.759,-2.221
0.6426,4.7124,3.1416,0.057739,1.1488,-1.359,-6.1781,-0.50795,13.076,35.019,-23.948
0.6426,4.7838,3.1416,-0.47609,1.361,-1.7244,1.4023,-10.094,-3.2535,-1.8629,-2.9637
0.6426,4.8552,3.1416,-0.14016,1.1167,-1.5018,1.8759,2.6146,-2.8536,1.8522,8.2703
0.6426,4.9266,3.1416,0.22728,0.70485,-1.1563,0.13821,18.043,0.33044,11.421,10.048
0.6426,4.998,3.1416,0.27597,0.32306,-0.91862,-1.2401,26.836,-0.10667,12.509,5.622
0.6426,5.0694,3.1416,0.0091312,0.087117,-0.84719,-1.4453,27.128,-5.0406,4.8934,-0.32229
0.6426,5.1408,3.1416,-0.35103,0.040708,-0.88899,-0.85351,21.813,-11.828,-3.8255,-3.196
0.6426,5.2122,3.1416,-0.49788,0.16492,-0.94098,-0.46246,15.808,-16.316,-4.5195,-0.033014
0.6426,5.2836,3.1416,-0.17482,0.38787,-0.91135,-1.3243,13.327,-14.853,7.1751,8.9826
0.6426,5.355,3.1416,0.69017,0.59422,-0.78079,-3.9778,15.148,-6.3003,24.564,18.989
0.6426,5.4264,3.1416,1.85,0.63481,-0.66379,-7.8807,15.88,5.9611,23.603,18.92
0.6426,5.4978,3.1416,2.6995,0.2663,-0.94165,0.50217,5.1148,-10.472,-31.877,-12.573
0.6426,5.5692,3.1416,2.0728,0.64221,-0.80092,1.3663,-10.79,13.15,28.606,2.8
0.6426,5.6406,3.1416,1.6309,0.62107,-0.62837,-4.1776,3.5231,12.316,19.761,18.783
0.6426,5.712,3.1416,1.3575,0.67741,-0.49308,-8.7982,18.821,2.8438,-5.359,28.139
0.6426,5.7834,3.1416,1.207,0.961,-0.41757,-9.5421,22.528,-6.0506,-20.514,28.651
0.6426,5.8548,3.1416,1.1187,1.3959,-0.39314,-6.5915,14.026,-10.322,-19.121,21.755
0.6426,5.9262,3.1416,1.0306,1.7794,-0.39503,-2.0229,-0.036442,-9.6603,-7.0905,11.156
0.6426,5.9976,3.1416,0.89433,1.8813,-0.39774,1.4349,-10.444,-6.0511,4.335,1.4602
0.6426,6.069,3.1416,0.68872,1.5426,-0.39028,1.6422,-10.106,-2.3445,5.7425,-3.2037
0.6426,6.1404,3.1416,0.43438,0.77481,-0.39142,-1.7096,1.2466,-0.81759,-3.2901,-0.55937
0.6426,6.2118,3.1416,0.20781,-0.14132,-0.46496,-5.8564,12.363,-1.7393,-7.0323,8.4423
0.6426,6.2832,3.1416,0.15562,-0.55647,-0.73496,-3.7198,-4.217,-1.935,33.56,18.248

0.714,0.0,3.1416,-0.95092,-0.82758,0.83316,-1.0693,7.9504,-13.202,30.804,-12.028
0.714,0.0714,3.1416,0.69639,-0.41221,-0.79254,9.7065,13.082,-5.5931,13.655,-6.5755
0.714,0.1428,3.1416,0.54206,-0.84314,-0.71128,8.5168,11.98,1.0869,-1.393,0.97475
0.714,0.2142,3.1416,-0.27998,-1.1391,-0.069377,2.8649,9.082,3.3024,-7.5796,7.4501
0.714,0.2856,3.1416,-1.061,-0.94421,0.50526,-2.3829,6.518,0.78858,-3.9734,11.273
0.714,0.357,3.1416,-1.4428,-0.33655,0.77723,-4.6435,4.7435,-4.6047,6.3263,12.224
0.714,0.4284,3.1416,-1.3427,0.36404,0.77767,-3.2626,3.169,-10.068,17.986,11.207
0.714,0.4998,3.1416,-0.87897,0.78754,0.67839,0.83955,0.79061,-12.99,25.235,10.014
0.714,0.5712,3.1416,-0.29607,0.70557,0.66588,5.5227,-3.1784,-12.11,23.663,11.086
0.714,0.6426,3.1416,0.11035,0.2232,0.81547,7.7806,-8.6774,-8.6775,12.015,17.28
0.714,0.714,3.1416,0.068092,-0.02927,0.96531,4.0953,-14.167,-7.6045,-6.0105,31.631
0.714,0.7854,3.1416,-0.59679,1.2955,0.59051,-9.2083,-16.0,-18.624,-19.964,57.116
0.714,0.8568,3.1416,0.62104,1.24,1.0916,-1.5204,-2.2299,-0.24792,-2.7742,11.622
0.714,0.9282,3.1416,0.96908,1.4396,1.0675,2.6632,-1.2157,1.9727,-8.2788,-6.2175
0.714,0.9996,3.1416,0.75709,1.3214,0.99827,4.4026,-3.6254,0.37621,-9.3815,-19.266
0.714,1.071,3.1416,0.14436,1.0051,0.74873,3.9422,-3.9175,-3.9379,-11.545,-11.947
0.714,1.1424,3.1416,-0.59764,0.7395,0.37843,2.5509,-1.907,-8.4255,-15.123,11.327
0.714,1.2138,3.1416,-1.1796,0.77958,0.04298,1.8315,-0.24027,-10.261,-17.403,35.071
0.714,1.2852,3.1416,-1.3888,1.2641,-0.10443,3.0293,-1.8707,-7.4977,-14.648,41.631
0.714,1.3566,3.1416,-1.1837,2.0928,-0.01158,6.3417,-7.5338,-0.2339,-4.1362,20.104
0.714,1.428,3.1416,-0.78791,2.804,0.17426,10.227,-13.223,8.2281,13.795,-24.757
0.714,1.4994,3.1416,-0.78512,2.4515,0.007794,10.712,-7.663,10.218,33.708,-63.631
0.714,1.5708,3.1416,-2.2132,-0.51743,-1.3528,0.7047,30.211,-7.4657,43.025,-33.713
0.714,1.6422,3.1416,-2.4687,0.47701,-1.3376,-2.4124,20.754,6.3323,-64.397,14.043
0.714,1.7136,3.1416,-2.6774,0.71198,-1.4566,-5.3219,12.13,1.8975,-45.058,10.226
0.714,1.785,3.1416,-1.9659,0.746,-1.0882,3.4053,1.2666,-10.563,-6.1242,7.1476
0.714,1.8564,3.1416,-1.032,0.57001,-0.47144,11.493,-4.2925,-16.646,20.804,1.5827
0.714,1.9278,3.1416,-0.29236,0.32627,0.10683,13.301,-2.9572,-12.902,25.676,-5.35
0.714,1.9992,3.1416,0.071532,0.21325,0.38388,8.2476,2.9048,-2.9723,13.137,-10.355
0.714,2.0706,3.1416,0.067628,0.39045,0.19342,-0.76174,8.9621,6.2663,-4.3313,-10.13
0.714,2.142,3.1416,-0.15257,0.88335,-0.4624,-8.9142,10.914,8.5634,-13.265,-3.5335
0.714,2.2134,3.1416,-0.33985,1.4882,-1.3408,-11.063,6.4872,2.1539,-6.0748,6.2467
0.714,2.2848,3.1416,-0.19313,1.6769,-1.8863,-3.3027,-2.574,-6.3823,12.094,9.5235
0.714,2.3562,3.1416,0.59468,0.5021,-1.1585,15.454,-8.5087,1.7387,16.511,-12.057
0.714,2.4276,3.1416,0.62223,1.7553,-1.8663,11.756,-6.9144,-7.4521,31.446,24.931
0.714,2.499,3.1416,0.67986,1.6699,-1.0907,18.334,-9.1284,-13.629,26.721,27.487
0.714,2.5704,3.1416,0.59192,1.1745,-0.021293,14.276,-6.513,-13.448,7.0442,8.5643
0.714,2.6418,3.1416,0.26372,0.75185,0.52563,6.6655,-2.5626,-11.335,-7.5911,-8.8997
0.714,2.7132,3.1416,-0.23151,0.61951,0.37973,-0.31904,0.68288,-9.4716,-10.367,-15.13
0.714,2.7846,3.1416,-0.72404,0.79345,-0.21046,-4.7559,2.3786,-8.4065,-3.3635,-9.9642
0.714,2.856,3.1416,-1.019,1.1519,-0.8047,-6.3302,2.6168,-7.676,6.7166,0.68974
0.714,2.9274,3.1416,-0.96763,1.4993,-0.99815,-5.6856,2.1685,-6.4182,12.827,8.4041
0.714,2.9988,3.1416,-0.53895,1.6296,-0.64854,-3.7749,2.2242,-3.9895,11.856,5.7757
0.714,3.0702,3.1416,0.10916,1.3905,-0.10326,-1.2117,4.1362,-0.58102,8.9004,-10.027
0.714,3.1416,3.1416,0.95209,0.80164,0.25868,-4.6345,17.4,5.0072,-4.6424,13.327
0.714,3.213,3.1416,0.18343,0.63484,-0.77685,10.279,-6.8747,0.26237,4.7303,-7.5306
0.714,3.2844,3.1416,0.23137,0.95302,-0.64112,6.7071,-5.9809,-7.9912,15.637,-3.8134
0.714,3.3558,3.1416,0.24213,1.0325,-0.095661,-0.70395,2.0872,-10.756,17.77,5.1412
0.714,3.4272,3.1416,-0.12698,0.61736,0.36137,-5.4263,7.0736,-6.7003,9.9901,8.87
0.714,3.4986,3.1416,-0.84709,-0.20594,0.46417,-6.5513,4.9531,0.68357,-3.0068,4.1574
0.714,3.57,3.1416,-1.6572,-1.1332,0.14825,-6.2879,-3.5759,5.9173,-14.021,-6.5916
0.714,3.6414,3.1416,-2.2036,-1.7678,-0.48053,-7.4615,-14.6,4.3773,-16.681,-16.977
0.714,3.7128,3.1416,-2.1795,-1.7454,-1.177,-11.013,-22.498,-4.8653,-8.7762,-18.232
0.714,3.7842,3.1416,-1.4644,-0.85919,-1.5878,-13.498,-21.449,-16.205,4.412,-0.84828
0.714,3.8556,3.1416,-0.2636,0.8152,-1.2821,-4.5854,-6.9381,-14.662,6.7772,43.798
0.714,3.927,3.1416,-0.18,3.2154,-1.3259,32.146,6.789,12.842,93.902,-107.54
0.714,3.9984,3.1416,1.7162,0.27947,-0.64577,9.0468,2.8747,18.689,56.779,-8.2804
0.714,4.0698,3.1416,1.0194,-0.11271,-0.559,3.4407,-2.6431,-0.9885,37.642,45.325
0.714,4.1412,3.1416,-0.035178,0.4437,-1.0429,3.5472,-5.2436,-18.564,30.298,67.366
0.714,4.2126,3.1416,-0.41993,0.99586,-1.8178,5.0754,-3.8296,-23.409,31.154,67.805
0.714,4.284,3.1416,0.011859,1.1079,-2.4876,8.3698,0.43341,-16.667,38.093,53.903
0.714,4.3554,3.1416,0.85326,0.73567,-2.6802,15.557,5.2785,-6.0233,49.333,31.632
0.714,4.4268,3.1416,1.4709,0.10115,-2.1877,27.69,8.4979,-0.47673,62.302,7.0937
0.714,4.4982,3.1416,1.3318,-0.43265,-1.107,41.899,9.1045,-5.1147,72.503,-12.062
0.714,4.5696,3.1416,0.33124,-0.48713,0.02008,48.534,8.4923,-15.883,72.382,-15.222
0.714,4.641,3.1416,-0.88109,0.20652,0.066093,28.309,11.598,-14.359,50.196,12.607
0.714,4.7124,3.1416,-0.8809,0.70647,-1.2311,-18.818,-4.0104,54.41,-28.615,-48.88
0.714,4.7838,3.1416,-0.63955,1.2535,-1.8043,-26.915,-12.753,5.0537,-10.302,-15.899
0.714,4.8552,3.1416,0.03349,1.2344,-1.3659,-15.659,-3.9663,-8.1912,6.1952,-10.678
0.714,4.9266,3.1416,0.48123,1.0439,-0.83149,-1.1604,6.6341,-5.9602,13.528,-13.51
0.714,4.998,3.1416,0.51439,0.86542,-0.58717,8.2195,12.022,-0.53998,11.372,-14.552
0.714,5.0694,3.1416,0.25912,0.73413,-0.64909,10.024,11.377,2.2967,3.7814,-11.14
0.714,5.1408,3.1416,0.0047341,0.60085,-0.82214,5.8574,7.596,1.4554,-3.4425,-5.0929
0.714,5.2122,3.1416,0.051423,0.39544,-0.85888,-0.45577,4.8085,-1.3152,-5.3957,-0.023675
0.714,5.2836,3.1416,0.55799,0.090373,-0.61845,-4.7168,5.8917,-3.258,-0.70881,1.3551
0.714,5.355,3.1416,1.3896,-0.2357,-0.22545,-4.1948,9.9837,-2.4434,5.8142,-0.078974
0.714,5.4264,3.1416,1.9654,-0.33439,-0.22887,0.52993,9.9979,0.39579,0.55643,2.8342
0.714,5.4978,3.1416,1.7315,-0.073671,-0.8806,16.932,14.696,-17.302,33.684,8.2779
0.714,5.5692,3.1416,1.8572,0.72236,-0.66828,5.6085,-4.4409,7.6007,19.877,4.2174
0.714,5.6406,3.1416,1.5124,0.89161,-0.52139,-0.3979,9.4054,6.2682,15.543,23.893
0.714,5.712,3.1416,1.1499,0.90859,-0.29954,-3.1228,24.96,-2.5234,12.305,39.574
0.714,5.7834,3.1416,0.9592,1.012,-0.0078345,-3.9748,28.573,-8.6413,7.2494,40.018
0.714,5.8548,3.1416,0.94474,1.2577,0.26135,-3.8691,19.27,-8.5846,1.1324,25.836
0.714,5.9262,3.1416,1.0041,1.5718,0.38665,-3.3615,3.8083,-3.4727,-3.4265,4.8515
0.714,5.9976,3.1416,1.0064,1.8037,0.27597,-2.7831,-8.2701,2.9662,-3.7442,-12.53
0.714,6.069,3.1416,0.87026,1.7791,-0.075244,-2.374,-9.5882,6.4061,1.125,-17.964
0.714,6.1404,3.1416,0.64212,1.3529,-0.52576,-2.4174,0.12112,3.9352,8.5875,-9.7987
0.714,6.2118,3.1416,0.57455,0.46276,-0.73029,-3.374,9.0678,-3.933,10.709,2.2833
0.714,6.2832,3.1416,1.2044,-0.81864,-0.081215,-6.0158,-11.543,-11.248,-7.5857,-7.3683

0.7854,0.0,3.1416,-0.63682,-0.47062,1.3881,-9.7806,-18.27,-10.198,163.42,-30.206
0.7854,0.0714,3.1416,1.0474,1.4718,1.1795,5.1429,18.419,-23.335,-108.7,-75.649
0.7854,0.1428,3.1416,1.098,1.079,1.4038,1.0284,2.9263,-12.49,-75.467,-27.872
0.7854,0.2142,3.1416,0.28613,-0.074939,1.6065,-7.8701,-23.792,1.0596,27.165,32.058
0.7854,0.2856,3.1416,-0.77972,-1.055,1.6071,-13.715,-40.714,7.0958,82.626,65.133
0.7854,0.357,3.1416,-1.6585,-1.4404,1.4141,-13.598,-41.837,3.6472,62.473,63.198
0.7854,0.4284,3.1416,-2.0821,-1.2004,1.1397,-8.0558,-31.268,-5.8228,-4.8773,37.748
0.7854,0.4998,3.1416,-1.9603,-0.56926,0.91445,0.41772,-18.311,-15.227,-65.421,8.7231
0.7854,0.5712,3.1416,-1.3863,0.077913,0.80227,8.8576,-12.55,-18.666,-70.83,-6.6934
0.7854,0.6426,3.1416,-0.64169,0.35002,0.71508,15.314,-18.945,-13.24,-9.7242,-5.2814
0.7854,0.714,3.1416,-0.20168,-0.035578,0.32773,20.338,-32.912,-1.8608,61.066,-8.9864
0.7854,0.7854,3.1416,-0.22498,-0.78287,2.082,60.359,-36.888,-12.661,6.8926,-32.883
0.7854,0.8568,3.1416,-0.16163,-0.44205,-0.2228,-11.685,-46.674,-20.63,-0.28943,-51.193
0.7854,0.9282,3.1416,0.34516,0.45065,-0.17432,-22.122,-18.999,-15.314,-31.743,-32.844
0.7854,0.9996,3.1416,0.68743,1.1242,0.60966,-11.493,7.5814,-3.5545,-53.586,-6.9325
0.7854,1.071,3.1416,0.67291,1.3218,1.2168,-0.88884,16.094,8.0107,-54.768,9.27
0.7854,1.1424,3.1416,0.3905,1.1364,1.2876,2.8757,5.3982,13.936,-39.607,8.3184
0.7854,1.2138,3.1416,0.075755,0.84722,0.8635,2.0904,-15.568,10.955,-20.337,-9.4041
0.7854,1.2852,3.1416,-0.023576,0.75524,0.23439,2.9776,-33.537,-1.0249,-9.6426,-37.685
0.7854,1.3566,3.1416,0.21792,1.0194,-0.21371,10.521,-36.66,-17.94,-13.207,-66.48
0.7854,1.428,3.1416,0.66884,1.4923,-0.15081,23.291,-20.26,-30.578,-22.249,-83.913
0.7854,1.4994,3.1416,0.80645,1.5566,0.54469,28.276,7.4166,-23.586,-6.0698,-78.273
0.7854,1.5708,3.1416,-0.41779,-0.039529,1.6338,-4.291,19.452,25.513,95.412,-40.014
0.7854,1.6422,3.1416,0.33566,2.0929,1.7706,35.594,-9.5534,21.169,14.618,-49.535
0.7854,1.7136,3.1416,-0.94878,1.3561,0.38413,29.938,-20.298,15.292,-36.502,-66.289
0.7854,1.785,3.1416,-1.5556,0.935,-1.1517,8.3652,-21.702,4.7955,-62.482,-10.817
0.7854,1.8564,3.1416,-1.4992,0.85166,-1.7803,-10.262,-17.683,-6.8167,-63.227,38.257
0.7854,1.9278,3.1416,-1.0576,1.0593,-1.304,-17.984,-12.096,-14.447,-45.852,45.37
0.7854,1.9992,3.1416,-0.6169,1.4546,-0.10152,-14.719,-8.139,-13.551,-21.121,7.739
0.7854,2.0706,3.1416,-0.51578,1.8901,1.1536,-5.2246,-7.7585,-2.2799,0.1196,-54.924
0.7854,2.142,3.1416,-0.88947,2.1861,1.7754,3.921,-11.054,16.369,10.508,-110.7
0.7854,2.2134,3.1416,-1.5143,2.1435,1.3473,7.3546,-15.681,32.408,9.7335,-125.73
0.7854,2.2848,3.1416,-1.6517,1.5558,0.0038968,3.954,-16.261,26.715,8.0989,-74.527
0.7854,2.3562,3.1416,0.10707,0.22144,-1.2866,-0.13226,-3.7777,-31.116,30.09,49.762
0.7854,2.4276,3.1416,-0.1284,2.789,-1.6209,3.0251,-38.686,8.8021,26.558,14.203
0.7854,2.499,3.1416,0.78893,2.7851,-0.1182,11.316,-37.299,7.3833,33.54,-17.794
0.7854,2.5704,3.1416,1.0821,1.9538,1.0622,10.759,-18.628,0.64125,5.9906,-68.0
0.7854,2.6418,3.1416,0.57763,1.3013,1.3533,3.3274,-3.3772,0.55273,-28.783,-79.888
0.7854,2.7132,3.1416,-0.43903,1.1696,0.79708,-6.1803,1.3574,8.0302,-52.761,-45.077
0.7854,2.7846,3.1416,-1.4469,1.4531,-0.19771,-12.189,-2.4512,17.354,-57.351,14.645
0.7854,2.856,3.1416,-1.9127,1.8167,-1.0971,-10.402,-8.2961,20.607,-43.532,65.301
0.7854,2.9274,3.1416,-1.5145,1.9115,-1.4837,0.15087,-9.6741,12.103,-21.991,78.7
0.7854,2.9988,3.1416,-0.36451,1.5932,-1.2985,15.055,-4.622,-7.176,-13.266,50.416
0.7854,3.0702,3.1416,0.76701,1.1383,-1.0828,22.466,-0.2541,-25.149,-47.885,17.765
0.7854,3.1416,3.1416,0.11746,0.92212,0.45667,32.278,-46.414,30.659,60.276,-88.235
0.7854,3.213,3.1416,0.12814,0.84347,-0.54883,-7.3555,6.4736,-32.09,-22.231,-16.111
0.7854,3.2844,3.1416,0.22394,0.52784,-0.42172,-13.894,13.602,-25.778,7.4062,14.803
0.7854,3.3558,3.1416,0.1348,0.19493,-0.046614,-9.9895,2.2116,-8.0535,31.33,11.045
0.7854,3.4272,3.1416,-0.24637,-0.14495,0.095801,-6.4899,-9.9028,-4.1729,8.8784,-14.36
0.7854,3.4986,3.1416,-0.89334,-0.58427,-0.15491,-5.881,-13.057,-16.306,-48.388,-45.257
0.7854,3.57,3.1416,-1.6762,-1.2118,-0.72267,-5.7286,-4.3413,-32.848,-101.66,-65.717
0.7854,3.6414,3.1416,-2.3909,-2.0057,-1.3785,-2.1214,13.717,-37.734,-109.86,-63.394
0.7854,3.7128,3.1416,-2.7889,-2.7277,-1.8244,6.8874,34.487,-19.745,-54.599,-32.882
0.7854,3.7842,3.1416,-2.6072,-2.8156,-1.7768,17.838,48.574,18.177,34.828,20.932
0.7854,3.8556,3.1416,-1.5971,-1.2772,-1.0504,18.42,45.153,49.621,56.484,79.511
0.7854,3.927,3.1416,1.9017,1.7486,0.5168,-64.497,-65.259,66.586,-93.587,-344.88
0.7854,3.9984,3.1416,1.565,-0.59987,1.993,-23.084,-0.6074,-4.6595,-180.93,-65.33
0.7854,4.0698,3.1416,1.5526,-0.026747,2.0059,2.2772,13.424,-16.327,-214.35,-7.6037
0.7854,4.1412,3.1416,1.5313,1.0979,1.4831,4.8231,7.8246,-3.6268,-218.53,-34.719
0.7854,4.2126,3.1416,1.4149,1.6676,0.96512,-10.504,-0.53901,12.192,-209.95,-70.248
0.7854,4.284,3.1416,1.2685,1.4828,0.68402,-31.646,-4.9952,20.921,-197.72,-83.603
0.7854,4.3554,3.1416,1.2128,0.89441,0.6421,-44.018,-5.1393,20.469,-184.42,-75.333
0.7854,4.4268,3.1416,1.3282,0.4475,0.69038,-35.091,-2.9047,13.935,-166.85,-62.408
0.7854,4.4982,3.1416,1.5595,0.52468,0.60723,1.0117,1.3648,6.6852,-136.92,-63.511
0.7854,4.5696,3.1416,1.6197,0.98966,0.17696,58.934,12.844,3.4317,-82.399,-84.324
0.7854,4.641,3.1416,0.89437,0.83076,-0.73163,117.49,46.153,5.3047,12.217,-102.82
0.7854,4.7124,3.1416,-1.9367,-0.36732,-1.6888,10.611,40.439,119.22,-159.32,-34.315
0.7854,4.7838,3.1416,-1.1398,-1.6916,-2.2359,-42.904,-13.552,26.233,21.954,-50.741
0.7854,4.8552,3.1416,-0.12845,-1.1373,-1.2063,-45.938,-16.978,-8.2314,28.261,-47.89
0.7854,4.9266,3.1416,0.58221,0.11048,-0.29443,-30.853,-1.9365,-10.11,-12.926,-18.115
0.7854,4.998,3.1416,0.85511,1.2889,-0.096622,-15.381,12.272,2.4212,-38.168,27.253
0.7854,5.0694,3.1416,0.80444,1.9886,-0.46722,-6.2122,16.732,17.573,-30.932,67.209
0.7854,5.1408,3.1416,0.66882,2.0838,-0.87513,-2.5861,10.496,28.563,-4.4629,80.394
0.7854,5.2122,3.1416,0.68448,1.6631,-0.76003,0.11338,-1.8294,32.242,15.346,54.409
0.7854,5.2836,3.1416,0.95838,0.96029,0.11125,6.7671,-12.497,27.717,7.0831,-4.8751
0.7854,5.355,3.1416,1.3414,0.28469,1.2884,18.928,-13.036,14.973,-29.052,-64.002
0.7854,5.4264,3.1416,1.3017,-0.048002,1.2815,31.231,3.3345,-6.5028,-54.12,-52.614
0.7854,5.4978,3.1416,1.2829,-1.1517,0.62622,28.757,-46.069,30.929,-59.583,-6.3318
0.7854,5.5692,3.1416,-0.24436,-1.0599,2.2002,21.915,17.119,13.729,18.769,-27.457
0.7854,5.6406,3.1416,0.10371,-0.42768,2.2753,9.1656,30.178,4.7101,4.6804,-46.062
0.7854,5.712,3.1416,0.72863,0.34525,1.7117,-3.3118,19.403,2.8965,-24.064,-50.685
0.7854,5.7834,3.1416,0.91727,0.97372,1.0048,-11.992,2.5677,6.1388,-33.279,-41.259
0.7854,5.8548,3.1416,0.59309,1.2879,0.3791,-15.507,-9.8106,11.604,-19.651,-24.737
0.7854,5.9262,3.1416,0.067383,1.2345,-0.11746,-14.155,-13.201,16.268,1.9903,-10.72
0.7854,5.9976,3.1416,-0.20955,0.8775,-0.51958,-9.4058,-7.79,17.409,11.402,-7.0806
0.7854,6.069,3.1416,0.1029,0.39915,-0.85044,-3.4064,2.7842,13.1,-4.3417,-15.593
0.7854,6.1404,3.1416,0.98683,0.10116,-1.0276,1.512,12.703,2.6988,-38.126,-27.559
0.7854,6.2118,3.1416,1.8171,0.40548,-0.76874,3.3275,15.235,-12.656,-50.06,-19.433
0.7854,6.2832,3.1416,1.1124,1.8554,0.50207,0.82153,4.0026,-29.554,45.246,51.549

0.8568,0.0,3.1416,-0.23761,0.22941,0.80075,4.3484,3.7789,4.0738,30.964,-103.47
0.8568,0.0714,3.1416,1.1512,1.8856,0.12516,3.2751,11.732,8.2449,-12.73,-35.625
0.8568,0.1428,3.1416,0.70651,1.5284,0.27617,3.4727,17.576,2.3552,-7.8233,1.465
0.8568,0.2142,3.1416,-0.1829,0.67454,0.44391,6.3242,19.069,-2.2914,10.197,16.526
0.8568,0.2856,3.1416,-0.80303,0.078619,0.35475,11.12,16.833,-2.1292,22.579,18.283
0.8568,0.357,3.1416,-0.94281,-0.062953,0.091232,15.9,13.146,1.2882,23.146,14.652
0.8568,0.4284,3.1416,-0.72254,0.091714,-0.088034,18.299,10.735,3.9075,14.146,11.923
0.8568,0.4998,3.1416,-0.42221,0.23377,0.071508,16.391,11.571,1.7953,2.0951,13.957
0.8568,0.5712,3.1416,-0.30986,0.10736,0.64027,9.528,15.657,-6.2429,-6.3821,21.37
0.8568,0.6426,3.1416,-0.46995,-0.28659,1.3244,-0.81077,19.829,-16.043,-8.7036,30.724
0.8568,0.714,3.1416,-0.6317,-0.48664,1.2857,-10.179,16.54,-15.461,-10.488,33.72
0.8568,0.7854,3.1416,-0.43506,0.99096,0.61932,-23.0,16.288,-1.9862,-20.391,2.2888
0.8568,0.8568,3.1416,-0.61003,0.020907,0.52522,-15.342,-1.7411,-3.2028,-1.9312,-0.15949
0.8568,0.9282,3.1416,-0.076616,0.3205,0.70487,-12.004,-6.8554,0.34339,-3.1159,0.90259
0.8568,0.9996,3.1416,0.41961,0.8947,0.85259,-9.9141,-4.3867,3.1617,-10.818,2.3391
0.8568,1.071,3.1416,0.57169,1.2739,0.8201,-7.4384,0.31625,3.0049,-17.535,3.1814
0.8568,1.1424,3.1416,0.38103,1.367,0.58026,-4.0633,2.6873,0.00077369,-20.041,3.7404
0.8568,1.2138,3.1416,0.027102,1.314,0.19086,-0.08473,-0.25859,-4.2169,-18.037,4.72
0.8568,1.2852,3.1416,-0.26274,1.3396,-0.24172,3.7048,-9.1269,-7.3766,-12.803,6.3292
0.8568,1.3566,3.1416,-0.34359,1.6055,-0.59873,6.3288,-21.345,-7.4383,-5.848,7.395
0.8568,1.428,3.1416,-0.28321,2.0637,-0.78532,6.9395,-30.362,-3.4615,2.4415,4.4754
0.8568,1.4994,3.1416,-0.49226,2.3095,-0.76681,5.1304,-24.853,3.5258,14.147,-9.0281
0.8568,1.5708,3.1416,-1.8546,1.4342,-0.60497,1.249,12.081,9.6585,35.168,-43.758
0.8568,1.6422,3.1416,-1.1858,1.7416,-0.49491,7.459,9.2934,-1.6982,19.655,3.3601
0.8568,1.7136,3.1416,-0.89467,1.684,-0.16363,2.204,15.445,-1.0402,7.4783,1.2775
0.8568,1.785,3.1416,-0.3295,1.517,-0.38074,-3.1992,14.682,7.3498,1.0964,9.4655
0.8568,1.8564,3.1416,-0.051509,1.1894,-0.82646,-6.4154,8.7801,11.178,-2.949,18.825
0.8568,1.9278,3.1416,-0.18088,0.78137,-1.1943,-6.8435,0.36946,7.8008,-6.1576,22.9
0.8568,1.9992,3.1416,-0.5498,0.43548,-1.2547,-5.0905,-7.7405,0.63789,-8.5259,18.533
0.8568,2.0706,3.1416,-0.8555,0.28844,-0.9193,-2.445,-13.23,-4.4076,-9.0014,6.5252
0.8568,2.142,3.1416,-0.81326,0.40232,-0.30436,-0.35155,-14.94,-2.5344,-5.9375,-7.715
0.8568,2.2134,3.1416,-0.30945,0.69585,0.20516,0.11578,-13.543,6.3741,2.4515,-13.509
0.8568,2.2848,3.1416,0.44544,0.87588,-0.10818,-1.2205,-12.215,14.166,17.636,5.7428
0.8568,2.3562,3.1416,0.76377,0.36868,-2.3582,-3.115,-17.302,0.83812,40.315,73.222
0.8568,2.4276,3.1416,-0.19475,-0.15332,0.1025,-4.2706,-0.62805,6.9059,14.069,9.2961
0.8568,2.499,3.1416,0.4678,-0.4602,0.55738,-4.7565,-1.5043,-1.107,21.515,4.977
0.8568,2.5704,3.1416,0.40885,-0.46794,0.20856,-3.3891,-6.1125,-12.634,11.56,-4.0726
0.8568,2.6418,3.1416,-0.25719,-0.36199,-0.32215,-1.0545,-8.7233,-17.692,-0.56073,-6.5756
0.8568,2.7132,3.1416,-1.1636,-0.27227,-0.65476,0.97003,-8.3908,-13.609,-8.1923,-2.414
0.8568,2.7846,3.1416,-1.8544,-0.26279,-0.6213,1.494,-6.9033,-2.8388,-10.633,2.7234
0.8568,2.856,3.1416,-1.9473,-0.32117,-0.236,-0.10793,-6.7332,9.2268,-10.503,2.6931
0.8568,2.9274,3.1416,-1.2967,-0.34829,0.33443,-3.418,-8.9879,16.441,-11.115,-3.7502
0.8568,2.9988,3.1416,-0.15681,-0.1478,0.80069,-6.4973,-11.36,14.091,-13.84,-7.6017
0.8568,3.0702,3.1416,0.65558,0.58423,0.78061,-5.4076,-6.0761,1.0817,-15.483,15.746
0.8568,3.1416,3.1416,1.1279,2.7444,-0.44325,7.395,9.2931,5.1681,4.7853,-14.45
0.8568,3.213,3.1416,0.31897,1.2723,-0.95385,5.6934,16.073,1.2832,-14.573,-12.028
0.8568,3.2844,3.1416,0.27453,0.65166,-0.93882,0.26199,11.391,1.5559,-14.102,-7.8564
0.8568,3.3558,3.1416,0.27076,0.24638,-0.90348,-3.3043,4.5294,1.5133,-3.175,-3.9107
0.8568,3.4272,3.1416,-0.008524,-0.25697,-1.0397,-3.4419,-0.26153,-0.19346,8.8968,-2.1958
0.8568,3.4986,3.1416,-0.57736,-0.93053,-1.3165,-1.1951,-2.3358,-2.8628,14.388,-4.1554
0.8568,3.57,3.1416,-1.2531,-1.6863,-1.5708,1.208,-3.2182,-4.8161,8.6902,-10.081
0.8568,3.6414,3.1416,-1.762,-2.3572,-1.5981,1.7793,-5.1737,-4.4716,-8.1617,-18.521
0.8568,3.7128,3.1416,-1.8444,-2.7785,-1.2431,0.19422,-9.7758,-1.4178,-29.959,-25.688
0.8568,3.7842,3.1416,-1.3605,-2.8689,-0.49008,-0.78435,-16.475,2.5133,-42.791,-24.873
0.8568,3.8556,3.1416,-0.39588,-2.7115,0.44587,6.1178,-21.17,2.1721,-23.517,-5.8464
0.8568,3.927,3.1416,0.55218,-2.7065,0.51079,-61.033,26.904,-33.043,-8.1164,-190.73
0.8568,3.9984,3.1416,-0.43556,-1.3139,0.81528,-4.7745,10.062,-26.945,-5.2618,-27.202
0.8568,4.0698,3.1416,-0.83396,-1.304,0.66474,12.292,8.7007,-17.97,-7.3481,23.26
0.8568,4.1412,3.1416,-0.96624,-1.5927,0.37251,7.8446,8.8958,-11.732,-12.633,16.762
0.8568,4.2126,3.1416,-0.99539,-1.6574,0.10924,-4.4456,5.1996,-8.4179,-19.397,-7.3955
0.8568,4.284,3.1416,-0.97345,-1.3902,-0.064792,-14.804,-1.8985,-5.1969,-25.823,-25.016
0.8568,4.3554,3.1416,-0.89091,-0.95086,-0.16734,-17.246,-8.5114,1.3766,-29.883,-25.304
0.8568,4.4268,3.1416,-0.72599,-0.6191,-0.26184,-9.4721,-9.8939,12.956,-29.223,-9.164
0.8568,4.4982,3.1416,-0.49402,-0.64796,-0.42514,7.2407,-2.9812,26.999,-21.047,12.5
0.8568,4.5696,3.1416,-0.29675,-1.1164,-0.71508,28.146,11.071,34.359,-1.9962,20.488
0.8568,4.641,3.1416,-0.37173,-1.782,-1.1383,45.133,24.347,16.882,31.96,-11.0
0.8568,4.7124,3.1416,-2.1817,-1.3453,-2.6835,38.876,5.4843,-46.536,-127.91,-55.631
0.8568,4.7838,3.1416,-0.21541,0.64095,-1.4868,6.4587,3.9816,-35.973,-4.4199,0.76493
0.8568,4.8552,3.1416,0.71898,0.71168,-0.375,-7.4132,6.2185,-17.016,15.281,11.838
0.8568,4.9266,3.1416,0.86863,0.239,0.34109,-11.174,6.676,-1.5659,-1.4328,6.2913
0.8568,4.998,3.1416,0.55367,-0.031967,0.59767,-10.252,3.7802,5.9546,-17.892,-0.565
0.8568,5.0694,3.1416,0.10646,0.1574,0.4993,-7.691,-1.3987,6.323,-20.526,-3.2702
0.8568,5.1408,3.1416,-0.18921,0.71986,0.24009,-4.7732,-6.4485,3.2422,-11.25,-2.6765
0.8568,5.2122,3.1416,-0.15896,1.3628,0.024912,-1.6434,-8.9159,1.0648,0.14467,-2.4088
0.8568,5.2836,3.1416,0.20143,1.729,-0.0093872,2.0693,-7.6079,2.5168,3.6036,-5.3259
0.8568,5.355,3.1416,0.66518,1.537,0.12723,6.6285,-3.8938,6.4231,-3.5803,-9.9813
0.8568,5.4264,3.1416,0.71371,0.7216,0.1992,11.568,-3.0059,5.4306,-9.1553,-7.0839
0.8568,5.4978,3.1416,0.13283,0.41123,0.20166,-0.80342,-35.807,13.293,-0.19334,-16.415
0.8568,5.5692,3.1416,0.036018,-0.023701,0.50373,-5.0269,-9.8136,0.25764,-12.121,3.5974
0.8568,5.6406,3.1416,0.31548,-0.71089,0.75703,-7.0147,-6.2742,-1.297,-11.733,-8.7671
0.8568,5.712,3.1416,0.57903,-1.0001,0.88487,-7.4467,-7.6727,0.29359,-4.7056,-21.556
0.8568,5.7834,3.1416,0.64774,-0.74357,0.87813,-6.8796,-5.8671,0.71492,4.0965,-22.562
0.8568,5.8548,3.1416,0.50371,-0.12438,0.77437,-5.7482,0.48132,-1.3036,10.887,-13.049
0.8568,5.9262,3.1416,0.23777,0.51445,0.63702,-4.3666,8.4795,-4.9665,13.228,-1.4795
0.8568,5.9976,3.1416,-0.0027664,0.84143,0.53451,-2.9291,13.574,-8.3899,10.298,2.758
0.8568,6.069,3.1416,-0.066372,0.70779,0.51944,-1.5112,12.123,-9.5795,3.162,-4.3775
0.8568,6.1404,3.1416,0.15041,0.31883,0.6077,-0.070749,3.9655,-7.4079,-4.962,-15.306
0.8568,6.2118,3.1416,0.65072,0.40509,0.75763,1.551,-5.0036,-2.5928,-8.4316,-4.5547
0.8568,6.2832,3.1416,1.2851,2.3937,0.84919,3.6285,-0.26558,1.3256,1.0874,77.517

0.9282,0.0,3.1416,0.33919,0.027424,0.16801,-3.1797,25.78,22.48,-25.883,-33.61
0.9282,0.0714,3.1416,1.0548,1.3612,0.15589,-5.9713,4.8756,4.8393,15.079,-3.8172
0.9282,0.1428,3.1416,0.75458,1.1951,0.48042,0.53324,5.2366,-7.4833,12.438,3.4083
0.9282,0.2142,3.1416,0.18773,0.59352,0.60885,7.8791,11.851,-13.766,0.13729,3.6195
0.9282,0.2856,3.1416,-0.24647,0.11476,0.43934,11.76,16.707,-15.008,-5.5588,4.1302
0.9282,0.357,3.1416,-0.41474,-0.059738,0.14045,11.006,17.093,-13.217,-1.3323,6.5383
0.9282,0.4284,3.1416,-0.3661,0.0031792,-0.0094949,6.571,13.896,-10.708,7.9139,9.2486
0.9282,0.4998,3.1416,-0.24817,0.11721,0.21709,0.52155,9.896,-9.3908,13.784,9.9951
0.9282,0.5712,3.1416,-0.22346,0.10539,0.83644,-4.9762,8.0669,-10.066,9.1156,8.3645
0.9282,0.6426,3.1416,-0.38561,-0.07114,1.4929,-8.6682,9.873,-11.717,-7.2896,8.3185
0.9282,0.714,3.1416,-0.67574,-0.18431,1.2984,-11.225,13.567,-10.801,-25.942,20.717
0.9282,0.7854,3.1416,-0.64055,0.79894,0.26935,-2.9439,23.803,6.0644,-1.2355,22.101
0.9282,0.8568,3.1416,-0.73227,-0.19123,0.42438,-11.254,-3.5516,-0.57781,-2.9521,-7.3912
0.9282,0.9282,3.1416,-0.85174,-0.1656,0.87411,-12.696,-5.1135,0.49012,9.4324,2.5459
0.9282,0.9996,3.1416,-0.76735,0.25726,1.1232,-10.073,2.1767,3.5255,16.214,17.975
0.9282,1.071,3.1416,-0.46128,0.71797,0.9885,-5.6154,7.9706,5.4286,11.834,24.214
0.9282,1.1424,3.1416,-0.056195,1.0541,0.5119,-1.0208,7.3902,5.148,0.14196,20.066
0.9282,1.2138,3.1416,0.25813,1.2381,-0.12731,2.505,-0.09501,3.0862,-10.351,12.054
0.9282,1.2852,3.1416,0.29813,1.3151,-0.69969,4.2081,-11.789,0.50462,-11.206,8.6549
0.9282,1.3566,3.1416,-0.040208,1.3405,-1.0131,3.7461,-22.894,-1.0706,1.1965,14.53
0.9282,1.428,3.1416,-0.708,1.3183,-1.0001,1.1473,-27.627,-0.44377,20.92,24.761
0.9282,1.4994,3.1416,-1.4301,1.1382,-0.80525,-3.2291,-20.349,2.6563,27.73,19.079
0.9282,1.5708,3.1416,-1.632,0.51423,-0.87266,-8.7338,3.3179,6.9812,-17.647,-43.899
0.9282,1.6422,3.1416,-1.257,1.1567,-0.27154,4.9805,-0.58213,-6.0387,10.692,3.8947
0.9282,1.7136,3.1416,-0.7157,1.314,0.15548,1.2736,7.0056,-9.8861,6.2169,-0.76653
0.9282,1.785,3.1416,0.0066291,1.2272,0.03489,-4.4906,13.489,0.71031,13.798,5.6735
0.9282,1.8564,3.1416,0.31662,0.87754,-0.40381,-6.7571,15.556,9.9896,19.231,15.79
0.9282,1.9278,3.1416,0.12595,0.36777,-0.90647,-4.5962,12.548,11.832,17.114,22.79
0.9282,1.9992,3.1416,-0.33627,-0.1368,-1.2469,0.0075811,5.724,6.834,8.3901,21.954
0.9282,2.0706,3.1416,-0.71105,-0.46724,-1.2795,3.8655,-2.4806,-0.6113,-2.1138,12.083
0.9282,2.142,3.1416,-0.69716,-0.51002,-0.99173,4.2959,-9.193,-5.2411,-8.1517,-3.0584
0.9282,2.2134,3.1416,-0.23872,-0.266,-0.55688,0.83462,-11.842,-3.8442,-4.5183,-13.296
0.9282,2.2848,3.1416,0.28722,0.090583,-0.38653,-3.0542,-8.8964,1.8154,10.489,-0.60271
0.9282,2.3562,3.1416,-0.11692,0.15311,-1.1832,1.7325,-0.60519,2.0752,32.608,62.346
0.9282,2.4276,3.1416,-0.059696,-1.0262,1.0938,-6.6467,3.1591,2.3222,9.3116,-1.4379
0.9282,2.499,3.1416,0.47216,-1.1202,1.2766,-4.1024,2.7719,1.6532,17.13,5.6072
0.9282,2.5704,3.1416,0.38061,-0.88089,0.51021,0.28553,-1.463,-4.1352,9.936,12.031
0.9282,2.6418,3.1416,-0.25144,-0.62981,-0.32322,5.037,-4.682,-8.9708,1.6055,12.411
0.9282,2.7132,3.1416,-1.1106,-0.52802,-0.75469,8.3293,-5.5163,-9.6049,-2.848,5.8977
0.9282,2.7846,3.1416,-1.7929,-0.60256,-0.64596,8.6064,-4.7264,-5.2804,-3.9638,-4.9029
0.9282,2.856,3.1416,-1.9439,-0.7725,-0.10695,5.1885,-3.8369,2.6005,-4.5245,-15.046
0.9282,2.9274,3.1416,-1.3986,-0.87506,0.58673,-1.1181,-3.771,10.809,-6.2464,-18.366
0.9282,2.9988,3.1416,-0.32098,-0.69175,1.0764,-7.4118,-3.4853,14.619,-6.4697,-8.5975
0.9282,3.0702,3.1416,0.65524,0.025496,1.0027,-8.0859,1.3955,8.1458,5.1507,19.509
0.9282,3.1416,3.1416,0.73125,1.9543,-0.85424,9.5863,11.654,7.9428,34.742,-30.242
0.9282,3.213,3.1416,0.66441,1.2951,-0.29206,-2.121,14.648,-1.8961,-17.521,-7.8316
0.9282,3.2844,3.1416,0.54455,0.654,-0.40734,-1.1711,9.1598,-1.4097,-15.246,-4.9942
0.9282,3.3558,3.1416,0.21365,-0.058669,-0.82323,1.5022,2.824,1.9468,0.51505,-2.8379
0.9282,3.4272,3.1416,-0.31298,-0.82181,-1.2618,1.3564,-1.0878,4.4261,9.0448,3.3414
0.9282,3.4986,3.1416,-0.90693,-1.5479,-1.5375,-1.696,-2.3568,4.93,4.72,9.5287
0.9282,3.57,3.1416,-1.3869,-2.1271,-1.5507,-5.2248,-2.5065,3.9492,-8.2237,8.458
0.9282,3.6414,3.1416,-1.579,-2.4716,-1.2813,-6.2186,-3.4904,2.5043,-20.93,-4.9188
0.9282,3.7128,3.1416,-1.3769,-2.5595,-0.78221,-3.0217,-6.3817,1.0856,-25.159,-27.964
0.9282,3.7842,3.1416,-0.8019,-2.4796,-0.17281,2.7291,-10.062,-1.4056,-18.524,-44.884
0.9282,3.8556,3.1416,-0.063529,-2.4748,0.36742,4.1681,-9.9081,-8.7171,-9.7305,-21.262
0.9282,3.927,3.1416,-0.34747,-2.6032,0.37312,-37.811,41.733,-38.059,20.022,-71.431
0.9282,3.9984,3.1416,-0.75579,-1.0274,0.61978,-2.7685,10.291,-21.646,29.012,-1.4339
0.9282,4.0698,3.1416,-0.83817,-1.2193,0.37655,9.6865,4.191,-7.9951,32.839,20.63
0.9282,4.1412,3.1416,-0.92665,-1.7353,0.088843,10.4,5.8124,-1.2559,30.636,15.861
0.9282,4.2126,3.1416,-1.1072,-1.9032,-0.061617,6.8591,6.4219,-0.40301,23.8,1.7221
0.9282,4.284,3.1416,-1.3075,-1.6122,-0.076829,3.6833,3.7537,-1.5314,15.163,-8.8649
0.9282,4.3554,3.1416,-1.385,-1.1015,-0.062518,3.1117,-0.40909,-0.15074,8.148,-8.4222
0.9282,4.4268,3.1416,-1.2147,-0.7495,-0.14815,5.4929,-2.6548,6.5196,5.9392,4.1819
0.9282,4.4982,3.1416,-0.77727,-0.86329,-0.40693,9.7742,-0.36243,17.256,10.643,22.83
0.9282,4.5696,3.1416,-0.24659,-1.4676,-0.77583,13.991,5.8789,24.536,22.451,33.254
0.9282,4.641,3.1416,-0.077942,-2.0939,-0.97561,15.754,9.8504,12.243,38.807,12.132
0.9282,4.7124,3.1416,-1.7106,-1.42,-1.6199,26.037,-29.509,-46.476,-109.68,-2.2304
0.9282,4.7838,3.1416,0.75228,-0.30234,-0.95876,0.75305,-1.4136,-22.085,-9.163,14.562
0.9282,4.8552,3.1416,1.5269,-0.40106,-0.64324,-8.239,8.1711,-6.9145,22.357,4.1667
0.9282,4.9266,3.1416,1.2915,-0.70916,-0.37286,-8.2529,7.037,-1.7947,21.406,-8.5594
0.9282,4.998,3.1416,0.62274,-0.74073,-0.040485,-4.6047,1.0148,-3.9593,10.783,-13.3
0.9282,5.0694,3.1416,-0.030253,-0.39681,0.32694,-0.76431,-5.8171,-8.7514,2.3736,-9.8802
0.9282,5.1408,3.1416,-0.37063,0.16862,0.62762,1.4922,-10.924,-11.329,-0.041428,-3.8601
0.9282,5.2122,3.1416,-0.27928,0.68267,0.74417,1.9309,-13.105,-8.3678,2.03,-2.1356
0.9282,5.2836,3.1416,0.15997,0.88756,0.60282,1.7074,-12.288,0.22894,4.6032,-8.5335
0.9282,5.355,3.1416,0.63508,0.67466,0.23269,3.2152,-9.3139,9.6297,4.0299,-19.41
0.9282,5.4264,3.1416,0.5806,0.21854,-0.175,9.9337,-5.736,8.3675,-0.18895,-19.246
0.9282,5.4978,3.1416,-0.73411,0.057903,0.24859,0.73646,-18.722,0.89165,3.7146,-43.345
0.9282,5.5692,3.1416,0.33312,0.051789,0.45473,-9.4566,-13.645,2.3292,-18.109,6.8979
0.9282,5.6406,3.1416,0.58583,-0.37291,0.72344,-8.3746,-12.291,-1.698,-8.0258,4.7768
0.9282,5.712,3.1416,0.52908,-0.6674,0.96175,-3.6385,-9.1136,-4.8087,6.7111,-8.9702
0.9282,5.7834,3.1416,0.43333,-0.62623,1.1214,0.52758,-3.2268,-5.0723,13.863,-15.515
0.9282,5.8548,3.1416,0.39641,-0.28463,1.1892,2.4744,3.3338,-3.4646,11.872,-11.6
0.9282,5.9262,3.1416,0.4055,0.18411,1.1776,2.306,7.354,-2.3243,5.5296,-3.2047
0.9282,5.9976,3.1416,0.39914,0.57132,1.115,1.0577,6.182,-3.8091,1.642,0.79594
0.9282,6.069,3.1416,0.32911,0.7356,1.0363,-0.12542,-0.52942,-8.3516,4.6985,-5.0338
0.9282,6.1404,3.1416,0.22252,0.70545,0.9731,-0.81037,-9.081,-13.116,12.538,-16.352
0.9282,6.2118,3.1416,0.24368,0.78194,0.94455,-2.0981,-9.9856,-10.453,12.016,-12.703
0.9282,6.2832,3.1416,0.75615,1.6413,0.94744,-7.4452,13.774,13.642,-25.328,48.823

0.9996,0.0,3.1416,0.8588,-0.16013,-0.32056,-11.926,35.703,26.849,-31.886,50.822
0.9996,0.0714,3.1416,1.0827,0.84441,0.53776,-14.696,-2.8815,-5.4056,6.3138,9.6753
0.9996,0.1428,3.1416,1.055,0.8394,1.0301,-5.326,-14.325,-17.614,4.6993,-8.942
0.9996,0.2142,3.1416,0.76278,0.42241,1.09,2.3764,-11.949,-21.531,-7.5952,-10.39
0.9996,0.2856,3.1416,0.29815,-0.02858,0.84443,2.9003,-5.0669,-23.064,-15.625,-2.3625
0.9996,0.357,3.1416,-0.19323,-0.31605,0.52079,-3.3182,0.55603,-23.964,-15.024,7.0107
0.9996,0.4284,3.1416,-0.56283,-0.38369,0.35395,-12.245,2.2416,-23.509,-8.3981,11.058
0.9996,0.4998,3.1416,-0.7102,-0.27716,0.4931,-18.599,-0.063306,-20.201,-1.7122,6.4645
0.9996,0.5712,3.1416,-0.63398,-0.10491,0.90862,-18.197,-4.2484,-13.445,-0.68281,-4.8353
0.9996,0.6426,3.1416,-0.48276,0.0010532,1.2991,-10.308,-6.501,-5.2464,-7.1679,-13.758
0.9996,0.714,3.1416,-0.60604,-0.075633,0.99803,0.0023457,-1.7681,-1.8921,-15.557,-2.1792
0.9996,0.7854,3.1416,-0.64399,-0.2041,0.5865,36.81,10.797,5.6408,19.605,37.438
0.9996,0.8568,3.1416,-0.81555,-0.55239,0.22716,-7.8241,-11.979,-3.1943,-0.75658,-17.037
0.9996,0.9282,3.1416,-1.4915,-0.61857,0.79087,-17.527,-3.2885,-4.066,12.619,-0.37872
0.9996,0.9996,3.1416,-1.7213,-0.41429,1.2539,-12.392,10.292,0.21447,25.266,28.273
0.9996,1.071,3.1416,-1.2654,-0.023331,1.1881,-4.2921,15.629,6.4713,24.579,41.341
0.9996,1.1424,3.1416,-0.36347,0.42763,0.59759,1.2121,9.6966,11.694,12.828,34.056
0.9996,1.2138,3.1416,0.4974,0.79833,-0.24544,2.9617,-3.7525,13.567,0.16166,15.703
0.9996,1.2852,3.1416,0.81449,0.96419,-0.96407,2.293,-17.522,10.998,-2.3826,0.8673
0.9996,1.3566,3.1416,0.30116,0.84558,-1.2405,1.128,-24.306,4.6497,10.131,0.67998
0.9996,1.428,3.1416,-0.8814,0.4371,-0.97985,0.066502,-20.019,-2.5341,29.545,14.064
0.9996,1.4994,3.1416,-1.8923,-0.16313,-0.47355,-3.5226,-7.1323,-4.7959,27.616,18.979
0.9996,1.5708,3.1416,-0.97942,-0.72418,-0.56342,-17.41,1.9963,6.9634,-50.976,-36.329
0.9996,1.6422,3.1416,-1.1404,0.14812,0.038567,0.25324,-8.8575,-9.952,1.3348,-4.858
0.9996,1.7136,3.1416,-0.55827,0.48584,0.18132,0.23489,-3.6831,-13.378,0.29624,-4.8557
0.9996,1.785,3.1416,0.08918,0.50635,-0.033104,-2.4907,4.7165,-4.1737,7.8678,2.4789
0.9996,1.8564,3.1416,0.36016,0.23884,-0.42125,-2.5774,9.8999,5.2445,14.33,9.8622
0.9996,1.9278,3.1416,0.20226,-0.19731,-0.81895,0.59369,9.7722,9.09,15.121,12.799
0.9996,1.9992,3.1416,-0.1954,-0.64015,-1.0945,4.8014,5.3309,6.5114,9.7901,9.6076
0.9996,2.0706,3.1416,-0.54986,-0.93264,-1.1615,6.8718,-0.58936,-0.10349,0.95302,1.4524
0.9996,2.142,3.1416,-0.63215,-0.97025,-0.99267,4.565,-4.5706,-6.8238,-6.7547,-7.6328
0.9996,2.2134,3.1416,-0.41501,-0.74854,-0.63211,-1.5374,-3.8667,-9.8715,-7.7232,-10.715
0.9996,2.2848,3.1416,-0.2207,-0.41065,-0.20906,-6.1456,2.3424,-7.3175,3.586,2.0652
0.9996,2.3562,3.1416,-0.86872,-0.29492,0.049254,2.6258,11.696,-0.77745,31.594,43.522
0.9996,2.4276,3.1416,-0.0054194,-0.92157,1.4624,-6.2345,-3.235,-1.545,6.8922,-9.9964
0.9996,2.499,3.1416,0.5126,-0.68459,1.6865,0.3007,-2.7785,5.5008,14.264,0.12502
0.9996,2.5704,3.1416,0.53497,-0.40716,1.0644,6.1809,-0.42571,6.0265,5.1268,8.4291
0.9996,2.6418,3.1416,0.031057,-0.20028,0.27055,10.309,0.38272,2.904,-5.5161,8.0732
0.9996,2.7132,3.1416,-0.77053,-0.13091,-0.28989,11.959,-0.8144,-0.89425,-11.172,0.27483
0.9996,2.7846,3.1416,-1.5126,-0.21691,-0.44239,10.893,-2.6692,-2.8936,-11.082,-9.1107
0.9996,2.856,3.1416,-1.8401,-0.42208,-0.20396,7.4828,-3.1953,-1.7152,-7.4387,-13.012
0.9996,2.9274,3.1416,-1.5308,-0.6511,0.25581,2.8336,-0.93755,2.3261,-2.6156,-6.5651
0.9996,2.9988,3.1416,-0.62598,-0.74453,0.65367,-1.1006,3.8572,6.6238,3.6153,9.4673
0.9996,3.0702,3.1416,0.43897,-0.47376,0.63173,-1.3939,8.0701,5.6815,16.859,25.271
0.9996,3.1416,3.1416,-0.0041713,0.47982,-0.81403,16.09,7.4302,9.6484,39.408,-30.543
0.9996,3.213,3.1416,1.0116,0.80136,0.18909,-9.8958,8.3155,-7.4022,-13.26,-7.7211
0.9996,3.2844,3.1416,0.74196,0.53279,0.090713,-9.3365,4.168,-8.3122,-12.918,-1.9694
0.9996,3.3558,3.1416,-0.019682,-0.14209,-0.39048,-3.045,-0.80756,-3.0329,-0.89636,0.24371
0.9996,3.4272,3.1416,-0.77457,-0.98795,-0.82104,-0.42335,-4.4007,2.5801,3.5779,3.162
0.9996,3.4986,3.1416,-1.2624,-1.762,-0.99602,-2.8226,-5.8871,5.8189,-2.884,5.2324
0.9996,3.57,3.1416,-1.4047,-2.2582,-0.88221,-6.9007,-5.5205,6.1744,-14.102,2.597
0.9996,3.6414,3.1416,-1.2486,-2.3512,-0.56142,-7.9813,-4.0253,4.3884,-20.595,-7.4159
0.9996,3.7128,3.1416,-0.91033,-2.0409,-0.17373,-3.4125,-2.088,1.5052,-15.849,-22.8
0.9996,3.7842,3.1416,-0.51857,-1.4961,0.13925,4.0751,0.15012,-2.0772,-2.5859,-33.378
0.9996,3.8556,3.1416,-0.15828,-1.0987,0.29112,3.0092,3.6013,-7.555,0.96908,-17.315
0.9996,3.927,3.1416,-0.61351,-0.94892,0.18138,-14.037,23.191,-13.859,23.889,-1.7568
0.9996,3.9984,3.1416,-0.47569,-0.45965,0.72455,-6.1177,6.2599,-9.4822,10.656,12.206
0.9996,4.0698,3.1416,-0.19037,-0.62913,0.56106,1.5187,-0.022434,0.69024,7.1079,8.6007
0.9996,4.1412,3.1416,-0.16305,-0.87117,0.32096,7.4211,-0.023219,7.7534,6.0953,-0.26118
0.9996,4.2126,3.1416,-0.44362,-0.93806,0.25359,11.031,2.7232,8.9178,4.4939,-7.0049
0.9996,4.284,3.1416,-0.85674,-0.82191,0.34583,12.452,5.5781,5.5219,2.0778,-8.3248
0.9996,4.3554,3.1416,-1.1322,-0.65608,0.44036,12.214,6.8606,1.0444,0.39218,-4.118
0.9996,4.4268,3.1416,-1.0351,-0.6165,0.35392,11.044,5.9098,-0.88379,1.6257,3.3811
0.9996,4.4982,3.1416,-0.49667,-0.82313,-0.0044358,9.6329,3.1469,1.5336,7.4836,10.467
0.9996,4.5696,3.1416,0.25598,-1.2413,-0.51508,8.4013,0.13754,6.2702,18.061,12.83
0.9996,4.641,3.1416,0.56909,-1.5831,-0.72954,7.2685,-0.346,5.4893,30.714,6.4215
0.9996,4.7124,3.1416,-0.82037,-1.3865,-0.51,20.276,-6.2553,-20.503,-81.928,33.048
0.9996,4.7838,3.1416,1.2282,-1.3897,-0.53356,-7.0243,10.235,-4.7506,-15.264,4.8131
0.9996,4.8552,3.1416,1.714,-1.6901,-0.94111,-10.741,8.8818,-1.3946,20.341,-16.907
0.9996,4.9266,3.1416,1.3625,-1.707,-1.0509,-5.3804,3.9915,-5.9921,31.857,-21.859
0.9996,4.998,3.1416,0.71792,-1.3099,-0.67412,0.54362,1.4457,-13.542,27.53,-11.761
0.9996,5.0694,3.1416,0.15162,-0.66345,0.042311,3.247,1.3836,-19.368,15.74,4.5085
0.9996,5.1408,3.1416,-0.12951,-0.073444,0.77218,2.4154,0.8808,-20.006,3.8462,15.725
0.9996,5.2122,3.1416,-0.074726,0.16768,1.167,-0.056962,-3.3705,-14.083,-2.9572,13.134
0.9996,5.2836,3.1416,0.21892,-0.06479,1.0126,-1.3282,-12.382,-3.205,-2.7935,-4.7357
0.9996,5.355,3.1416,0.51493,-0.5735,0.38636,1.13,-22.189,7.1609,1.7495,-27.259
0.9996,5.4264,3.1416,0.44568,-0.68462,-0.18655,8.2717,-21.172,6.8021,2.4697,-26.897
0.9996,5.4978,3.1416,-0.83876,-0.51816,0.43924,8.2794,-4.2743,-6.0785,-0.51607,-48.873
0.9996,5.5692,3.1416,0.62277,-0.10965,0.81904,-7.832,-7.1232,5.752,-16.103,3.6034
0.9996,5.6406,3.1416,0.81211,0.053821,1.1432,-7.543,-6.5655,0.30798,-7.9266,7.2755
0.9996,5.712,3.1416,0.57738,0.063149,1.3734,-1.0764,-4.3062,-5.8572,3.2729,-3.6033
0.9996,5.7834,3.1416,0.37427,0.014609,1.4959,5.4142,-2.219,-6.4131,8.4817,-11.729
0.9996,5.8548,3.1416,0.36282,-0.0041219,1.5158,8.9713,-1.8991,-2.0428,6.9413,-12.188
0.9996,5.9262,3.1416,0.50426,0.072019,1.4515,8.9597,-4.2172,2.7669,2.6745,-7.9028
0.9996,5.9976,3.1416,0.65779,0.27148,1.3289,6.1943,-8.8724,2.9352,1.0119,-5.0733
0.9996,6.069,3.1416,0.67742,0.57207,1.1755,2.0661,-13.946,-4.0034,5.1183,-8.6205
0.9996,6.1404,3.1416,0.50877,0.887,1.0152,-2.3306,-15.455,-14.689,12.519,-17.63
0.9996,6.2118,3.1416,0.28588,1.0508,0.86236,-7.0715,-6.9035,-16.727,11.627,-20.795
0.9996,6.2832,3.1416,0.42801,0.80537,0.7159,-14.275,21.159,14.521,-21.731,8.1411

1.071,0.0,3.1416,1.1895,-0.031089,-0.58118,-13.413,31.009,15.174,-9.9181,90.157
1.071,0.0714,3.1416,1.3139,0.7167,0.88032,-18.948,-10.336,-9.3425,-15.662,4.6861
1.071,0.1428,3.1416,1.4456,0.76917,1.4229,-11.247,-29.282,-18.227,-14.659,-25.583
1.071,0.2142,3.1416,1.2132,0.45484,1.3788,-5.1017,-32.496,-21.534,-13.995,-24.847
1.071,0.2856,3.1416,0.59185,0.024936,1.0537,-6.2147,-26.571,-23.645,-16.076,-11.312
1.071,0.357,3.1416,-0.22223,-0.34587,0.70199,-13.771,-17.436,-25.071,-20.09,2.4593
1.071,0.4284,3.1416,-0.93617,-0.55865,0.5023,-23.013,-9.7689,-24.256,-23.465,9.2086
1.071,0.4998,3.1416,-1.2855,-0.58949,0.53277,-27.806,-6.411,-19.382,-23.336,6.6432
1.071,0.5712,3.1416,-1.1592,-0.48869,0.74658,-23.22,-7.775,-10.171,-18.003,-2.9067
1.071,0.6426,3.1416,-0.72424,-0.37998,0.94735,-8.0939,-11.259,0.30932,-8.3935,-12.829
1.071,0.714,3.1416,-0.55067,-0.4598,0.76454,12.388,-10.659,3.8434,0.47396,-12.568
1.071,0.7854,3.1416,-0.39681,-1.2587,1.1185,55.61,-5.49,-2.2489,26.45,50.318
1.071,0.8568,3.1416,-0.93962,-0.84541,0.27553,-8.0399,-10.344,-5.1894,3.5162,-8.8913
1.071,0.9282,3.1416,-1.7913,-0.90866,0.72593,-21.481,1.7253,-7.1213,10.655,2.5967
1.071,0.9996,3.1416,-2.0149,-0.9311,1.2107,-15.038,12.654,-4.0648,20.375,28.983
1.071,1.071,3.1416,-1.4329,-0.71221,1.1781,-5.8315,14.599,3.5046,21.949,42.592
1.071,1.1424,3.1416,-0.36983,-0.28005,0.59145,-0.99939,7.2224,12.383,16.039,36.546
1.071,1.2138,3.1416,0.60483,0.19708,-0.26433,-0.92473,-5.032,18.367,9.3179,17.449
1.071,1.2852,3.1416,0.93438,0.4989,-0.975,-2.4589,-15.66,17.975,9.0869,-1.9363
1.071,1.3566,3.1416,0.33211,0.44151,-1.19,-2.1466,-18.817,10.18,17.9,-10.011
1.071,1.428,3.1416,-0.96122,-0.034371,-0.81501,0.54928,-12.039,-1.8648,28.185,-3.6608
1.071,1.4994,3.1416,-1.92,-0.77509,-0.20512,0.023005,1.0339,-9.1018,16.861,4.4257
1.071,1.5708,3.1416,-0.47646,-1.3258,-0.35719,-18.699,7.9406,5.1602,-60.034,-21.568
1.071,1.6422,3.1416,-0.90155,-0.56908,0.047685,-3.866,-10.87,-11.196,-5.4392,-8.5382
1.071,1.7136,3.1416,-0.32835,-0.2419,-0.0058455,-1.6004,-9.6068,-12.664,-0.80726,-3.2722
1.071,1.785,3.1416,0.17192,-0.13214,-0.28759,-1.39,-3.4578,-5.1909,3.0227,3.5449
1.071,1.8564,3.1416,0.34238,-0.26687,-0.63398,-0.11637,0.85112,2.5142,5.5807,5.6813
1.071,1.9278,3.1416,0.18222,-0.56807,-0.91164,2.3235,1.2967,6.0504,5.9612,1.9306
1.071,1.9992,3.1416,-0.1556,-0.90192,-1.0252,4.344,-0.98148,4.3922,3.5169,-5.4751
1.071,2.0706,3.1416,-0.46671,-1.1281,-0.92521,3.9984,-3.2205,-1.043,-1.4461,-12.452
1.071,2.142,3.1416,-0.5976,-1.1491,-0.61592,0.3055,-2.5734,-7.3277,-6.9745,-14.649
1.071,2.2134,3.1416,-0.54799,-0.95953,-0.1632,-5.423,2.3511,-10.957,-8.7735,-9.04
1.071,2.2848,3.1416,-0.5731,-0.69517,0.29764,-8.2555,9.9495,-8.7804,0.48829,4.4967
1.071,2.3562,3.1416,-1.286,-0.68261,0.55399,1.6864,14.083,1.0642,31.872,21.586
1.071,2.4276,3.1416,-0.11243,-0.52708,1.3755,-4.4624,-7.2515,-3.4422,4.3365,-12.457
1.071,2.499,3.1416,0.44018,-0.076937,1.6807,2.1913,-6.7746,5.9007,10.2,-2.9675
1.071,2.5704,3.1416,0.59565,0.21003,1.3816,7.2852,-0.67978,9.1145,-0.10298,1.5128
1.071,2.6418,3.1416,0.24852,0.39586,0.80466,10.28,2.3257,7.3644,-12.266,-1.0908
1.071,2.7132,3.1416,-0.44216,0.46775,0.22147,11.139,0.5386,2.8112,-18.839,-7.1647
1.071,2.7846,3.1416,-1.1724,0.38298,-0.17239,10.234,-3.455,-2.0468,-17.567,-10.627
1.071,2.856,3.1416,-1.6132,0.11378,-0.27796,8.2499,-5.4941,-5.0313,-9.731,-6.1481
1.071,2.9274,3.1416,-1.5297,-0.30779,-0.11362,6.0915,-2.5572,-4.9416,1.5082,7.6307
1.071,2.9988,3.1416,-0.90147,-0.74496,0.16409,4.7893,4.5228,-2.2125,12.773,24.875
1.071,3.0702,3.1416,-0.041816,-0.91137,0.23976,5.4048,8.3441,0.42823,22.126,29.34
1.071,3.1416,3.1416,-0.61651,-0.79976,-0.28447,25.16,4.3514,8.7076,28.855,-17.577
1.071,3.213,3.1416,0.89176,0.28201,0.2937,-13.652,0.60765,-8.9446,-13.642,-12.358
1.071,3.2844,3.1416,0.60492,0.35657,0.17082,-17.14,-1.9778,-11.066,-14.22,-4.6418
1.071,3.3558,3.1416,-0.25392,-0.17079,-0.14317,-10.153,-3.9136,-6.8774,-5.2233,0.65702
1.071,3.4272,3.1416,-0.98743,-0.93292,-0.35702,-4.9224,-5.2446,-1.9004,-1.4852,1.5802
1.071,3.4986,3.1416,-1.306,-1.6222,-0.35372,-4.5984,-5.7352,1.2323,-5.4047,-1.6022
1.071,3.57,3.1416,-1.2095,-2.0122,-0.14596,-6.7849,-5.0542,1.9668,-12.021,-7.1196
1.071,3.6414,3.1416,-0.86974,-1.9785,0.16827,-7.078,-2.9586,1.0169,-14.087,-12.43
1.071,3.7128,3.1416,-0.51177,-1.5209,0.45025,-2.603,0.52213,-0.44549,-7.1485,-14.947
1.071,3.7842,3.1416,-0.29628,-0.78428,0.56495,4.4495,4.902,-1.6013,5.3846,-12.768
1.071,3.8556,3.1416,-0.20139,-0.080202,0.42552,3.2856,9.0541,-2.7947,7.1609,-5.4056
1.071,3.927,3.1416,-0.38409,0.52432,0.019722,0.028866,-0.34519,4.6262,20.115,22.274
1.071,3.9984,3.1416,-0.20408,-0.015888,0.82404,-8.327,2.1526,-0.9743,-10.754,16.519
1.071,4.0698,3.1416,0.20566,-0.073314,0.88024,-6.515,-3.3847,3.083,-25.378,0.2272
1.071,4.1412,3.1416,0.34879,0.021629,0.79025,-0.69061,-6.5498,7.6087,-28.988,-11.62
1.071,4.2126,3.1416,0.12406,0.072278,0.79927,5.2435,-4.1561,8.3772,-25.979,-14.073
1.071,4.284,3.1416,-0.31041,-0.0095195,0.90569,9.2307,2.132,4.8557,-19.827,-8.9899
1.071,4.3554,3.1416,-0.67284,-0.22864,0.97099,10.654,8.1697,-1.067,-12.991,-1.8071
1.071,4.4268,3.1416,-0.69351,-0.53191,0.82969,9.9288,9.7011,-6.3514,-6.8259,1.6828
1.071,4.4982,3.1416,-0.2505,-0.83338,0.39927,8.098,4.7299,-8.0791,-1.4903,-1.4415
1.071,4.5696,3.1416,0.49458,-1.0395,-0.20992,6.424,-4.111,-4.7232,4.1443,-8.0044
1.071,4.641,3.1416,0.9609,-1.0745,-0.58471,5.9825,-7.1894,2.5801,12.584,-5.5075
1.071,4.7124,3.1416,0.26162,-1.2424,-0.24508,13.745,15.412,4.0946,-46.751,42.796
1.071,4.7838,3.1416,1.2883,-1.8082,-0.30011,-7.7948,18.358,5.0347,-11.055,-6.6291
1.071,4.8552,3.1416,1.4085,-2.1078,-1.0565,-8.6111,6.7675,1.3967,16.012,-28.385
1.071,4.9266,3.1416,1.1067,-1.9313,-1.4167,-3.1236,-1.6235,-5.5208,28.554,-24.341
1.071,4.998,3.1416,0.70217,-1.3712,-1.0415,1.0349,-1.6365,-13.181,27.013,-4.3554
1.071,5.0694,3.1416,0.37663,-0.69487,-0.11307,1.349,3.6659,-18.673,16.019,18.032
1.071,5.1408,3.1416,0.20199,-0.21547,0.90209,-1.2514,7.2947,-19.58,2.2359,29.906
1.071,5.2122,3.1416,0.16819,-0.16424,1.4905,-4.0611,2.6498,-14.846,-7.7884,23.282
1.071,5.2836,3.1416,0.21103,-0.56195,1.3285,-4.271,-12.165,-5.64,-9.7774,-0.58181
1.071,5.355,3.1416,0.23995,-1.0907,0.52,-0.63882,-30.029,3.7782,-3.8774,-26.881
1.071,5.4264,3.1416,0.16579,-0.96551,-0.16712,4.84,-30.484,5.1894,3.1897,-22.957
1.071,5.4978,3.1416,-0.28465,-0.6012,0.6146,10.258,3.2894,-9.2567,5.115,-27.393
1.071,5.5692,3.1416,0.85154,-0.15353,0.98608,-7.8413,1.888,4.8988,-14.134,3.4915
1.071,5.6406,3.1416,0.95565,0.32508,1.4519,-9.6797,0.59065,2.802,-18.088,6.5221
1.071,5.712,3.1416,0.70476,0.55712,1.7609,-2.9492,-2.2897,-1.812,-12.711,-0.73918
1.071,5.7834,3.1416,0.47569,0.50288,1.8348,6.2385,-6.9541,-3.197,-3.3453,-8.3124
1.071,5.8548,3.1416,0.41535,0.27753,1.7131,13.421,-12.534,-1.1567,5.6108,-12.064
1.071,5.9262,3.1416,0.51099,0.068196,1.4992,15.851,-17.508,1.3957,11.023,-11.969
1.071,5.9976,3.1416,0.66058,0.051,1.3055,12.57,-20.119,0.87582,11.341,-10.379
1.071,6.069,3.1416,0.7431,0.30816,1.199,4.471,-18.788,-4.5318,6.9205,-10.283
1.071,6.1404,3.1416,0.68886,0.74505,1.1468,-5.6306,-12.533,-12.434,0.34521,-13.57
1.071,6.2118,3.1416,0.54985,1.0073,0.96197,-12.929,-1.387,-13.792,-3.255,-19.299
1.071,6.2832,3.1416,0.57,0.39772,0.24829,-10.559,13.191,9.5238,4.1186,-21.956

1.1424,0.0,3.1416,1.289,0.31157,-0.60905,-7.6336,15.646,-4.427,20.386,75.05
1.1424,0.0714,3.1416,1.6638,0.95932,1.0451,-17.833,-15.366,-4.6284,-35.161,-12.314
1.1424,0.1428,3.1416,1.7943,0.97214,1.5104,-14.572,-34.319,-9.7021,-32.941,-39.459
1.1424,0.2142,3.1416,1.4349,0.67505,1.3375,-10.429,-40.885,-15.124,-17.941,-36.566
1.1424,0.2856,3.1416,0.64124,0.27679,0.92554,-10.819,-37.263,-18.192,-11.501,-22.634
1.1424,0.357,3.1416,-0.34251,-0.10628,0.5384,-15.864,-27.252,-17.754,-17.75,-8.0358
1.1424,0.4284,3.1416,-1.196,-0.42641,0.32067,-22.26,-15.325,-13.926,-30.035,2.9336
1.1424,0.4998,3.1416,-1.6352,-0.68064,0.3139,-25.149,-5.6974,-7.8148,-37.355,9.503
1.1424,0.5712,3.1416,-1.5249,-0.88698,0.47274,-19.983,-1.404,-1.2466,-30.791,11.873
1.1424,0.6426,3.1416,-0.99113,-1.0606,0.6811,-4.4003,-3.3664,3.5156,-9.9362,8.664
1.1424,0.714,3.1416,-0.53366,-1.19,0.7683,19.912,-9.4669,4.0464,10.668,-5.6373
1.1424,0.7854,3.1416,0.040565,-1.9354,1.4729,44.68,-14.941,-12.469,22.574,57.695
1.1424,0.8568,3.1416,-1.0511,-1.0524,0.605,-11.164,1.693,-3.8148,6.7948,13.176
1.1424,0.9282,3.1416,-1.7522,-1.0693,0.79291,-21.347,8.2557,-6.1709,6.0341,10.428
1.1424,0.9996,3.1416,-1.7267,-1.2368,1.0461,-15.207,8.8387,-6.9709,9.1067,21.211
1.1424,1.071,3.1416,-1.0756,-1.1919,0.93427,-8.389,6.2307,-1.9889,11.247,29.363
1.1424,1.1424,3.1416,-0.16619,-0.86222,0.43215,-6.3773,2.2557,7.2645,11.959,28.216
1.1424,1.2138,3.1416,0.53935,-0.3692,-0.23656,-8.0366,-1.8886,16.147,12.857,18.004
1.1424,1.2852,3.1416,0.65511,0.06813,-0.75464,-9.1475,-5.2916,19.486,15.523,3.2826
1.1424,1.3566,3.1416,0.042594,0.22948,-0.86697,-5.9438,-6.9916,14.189,19.344,-9.6641
1.1424,1.428,3.1416,-1.0181,-0.010315,-0.53619,1.3505,-5.637,1.8407,19.366,-15.408
1.1424,1.4994,3.1416,-1.6569,-0.58495,-0.098322,4.9838,0.85235,-8.6897,4.1387,-11.965
1.1424,1.5708,3.1416,-0.24305,-1.1403,-0.4184,-13.86,15.624,1.3564,-46.437,-3.3809
1.1424,1.6422,3.1416,-0.60559,-0.73351,-0.23341,-5.8521,-7.8851,-9.3095,-7.3841,-3.8756
1.1424,1.7136,3.1416,-0.060726,-0.58334,-0.26832,-3.7445,-10.145,-9.2701,3.6806,3.5247
1.1424,1.785,3.1416,0.2858,-0.4339,-0.51835,-2.4518,-8.0328,-3.1303,4.8278,7.5232
1.1424,1.8564,3.1416,0.32475,-0.45516,-0.8395,-1.3776,-6.4811,2.5067,2.278,4.0488
1.1424,1.9278,3.1416,0.113,-0.64815,-1.0649,-0.7884,-6.6491,4.5191,-1.0588,-5.271
1.1424,1.9992,3.1416,-0.20166,-0.91105,-1.0508,-1.2913,-7.3476,2.4863,-4.3076,-15.591
1.1424,2.0706,3.1416,-0.45572,-1.1052,-0.72203,-3.3102,-6.4649,-2.0905,-7.3521,-21.329
1.1424,2.142,3.1416,-0.54511,-1.1213,-0.11821,-6.5633,-2.3929,-6.5681,-9.5585,-18.646
1.1424,2.2134,3.1416,-0.50046,-0.94507,0.56062,-9.5391,4.5468,-7.9412,-8.4994,-7.9271
1.1424,2.2848,3.1416,-0.56221,-0.72394,0.9081,-8.9742,10.677,-3.6218,1.3222,3.7396
1.1424,2.3562,3.1416,-1.2559,-0.83255,0.26577,0.67048,7.5399,7.7809,29.749,0.079687
1.1424,2.4276,3.1416,-0.32701,-0.20229,1.0276,-2.2006,-4.9682,-3.5968,1.2656,-8.2605
1.1424,2.499,3.1416,0.21557,0.24133,1.328,0.23783,-5.536,2.3837,4.7076,-0.9822
1.1424,2.5704,3.1416,0.44096,0.55162,1.2928,2.8048,-1.2851,4.5091,-4.0489,-1.4296
1.1424,2.6418,3.1416,0.24188,0.79321,0.96946,5.283,0.22794,3.3148,-14.499,-6.3194
1.1424,2.7132,3.1416,-0.2695,0.91704,0.49241,7.2688,-2.4182,-0.093919,-20.114,-10.744
1.1424,2.7846,3.1416,-0.8602,0.82856,0.030884,8.3749,-6.8824,-4.2933,-17.952,-10.005
1.1424,2.856,3.1416,-1.2751,0.45586,-0.26285,8.4328,-9.4354,-7.7925,-8.2846,-1.4434
1.1424,2.9274,3.1416,-1.3356,-0.18211,-0.30545,7.6955,-7.3326,-9.2854,5.7973,13.724
1.1424,2.9988,3.1416,-1.0382,-0.9074,-0.13443,7.0396,-1.188,-7.9021,18.759,28.577
1.1424,3.0702,3.1416,-0.65338,-1.3149,0.039882,8.1685,2.6526,-3.4601,23.01,28.655
1.1424,3.1416,3.1416,-0.96942,-1.5191,0.50507,33.398,4.7043,5.4424,11.092,1.9238
1.1424,3.213,3.1416,0.29235,-0.06849,0.1213,-11.989,-5.6213,-6.0776,-20.358,-18.861
1.1424,3.2844,3.1416,0.15677,0.14789,-0.095277,-20.551,-7.4859,-8.405,-19.81,-11.604
1.1424,3.3558,3.1416,-0.41229,-0.245,-0.16657,-15.375,-5.7297,-7.4537,-10.803,-1.3239
1.1424,3.4272,3.1416,-0.87462,-0.8141,-0.104,-8.8873,-3.2352,-6.3007,-4.6847,1.4642
1.1424,3.4986,3.1416,-1.0167,-1.2867,0.079649,-5.6342,-1.3495,-5.9362,-4.0411,-3.5823
1.1424,3.57,3.1416,-0.85472,-1.5188,0.35831,-5.0723,-0.3085,-6.0141,-6.1165,-10.968
1.1424,3.6414,3.1416,-0.53787,-1.4633,0.68076,-4.3543,0.34019,-5.6014,-6.2401,-13.692
1.1424,3.7128,3.1416,-0.25123,-1.1388,0.95875,-1.1156,1.3139,-3.9287,-1.2507,-7.5841
1.1424,3.7842,3.1416,-0.11891,-0.59764,1.0551,3.739,3.1712,-1.1404,7.0791,4.3646
1.1424,3.8556,3.1416,-0.10715,0.10569,0.77192,3.2484,5.8892,0.95577,8.6183,7.6659
1.1424,3.927,3.1416,0.020859,1.0817,-0.040961,1.2522,-13.605,5.545,13.967,16.267
1.1424,3.9984,3.1416,-0.18471,0.1427,0.87062,-6.6028,0.29292,0.94358,-15.512,15.608
1.1424,4.0698,3.1416,0.069365,0.17225,1.1755,-10.463,-5.2562,-0.26633,-38.051,0.025804
1.1424,4.1412,3.1416,0.2723,0.43536,1.2644,-10.257,-11.646,-0.72334,-47.014,-11.396
1.1424,4.2126,3.1416,0.23372,0.53914,1.313,-6.9523,-11.38,-1.8077,-42.7,-12.494
1.1424,4.284,3.1416,-0.010405,0.35423,1.3453,-2.1104,-4.7369,-3.8637,-29.876,-5.7735
1.1424,4.3554,3.1416,-0.29186,-0.06385,1.297,2.5549,3.5554,-6.4217,-15.312,1.8397
1.1424,4.4268,3.1416,-0.40429,-0.55332,1.0792,5.6223,7.6533,-8.4206,-5.3132,3.2494
1.1424,4.4982,3.1416,-0.19724,-0.92473,0.64139,6.4068,3.9274,-8.43,-3.2545,-4.5618
1.1424,4.5696,3.1416,0.32969,-1.0396,0.035332,5.4031,-5.7068,-4.8723,-7.1161,-16.282
1.1424,4.641,3.1416,0.93282,-0.88906,-0.52171,4.7293,-10.459,3.7547,-7.016,-14.022
1.1424,4.7124,3.1416,1.2825,-1.0006,-0.76896,4.8222,15.324,15.14,-11.023,35.525
1.1424,4.7838,3.1416,1.0774,-1.4907,-0.28357,-1.371,16.045,5.6959,2.005,-10.342
1.1424,4.8552,3.1416,0.85779,-1.5886,-1.0013,-1.7997,2.558,2.7263,11.865,-25.41
1.1424,4.9266,3.1416,0.69719,-1.3695,-1.4538,-1.4457,-7.1469,0.088204,15.867,-17.516
1.1424,4.998,3.1416,0.6031,-0.97911,-1.1176,-2.3444,-7.7062,-4.0827,13.783,1.9353
1.1424,5.0694,3.1416,0.54203,-0.5875,-0.12757,-4.4715,-2.0862,-8.8342,7.1826,20.824
1.1424,5.1408,3.1416,0.46431,-0.34296,1.0086,-6.6307,2.7118,-11.86,-1.2285,29.162
1.1424,5.2122,3.1416,0.32888,-0.32572,1.6966,-7.3404,-0.053592,-10.959,-8.2754,21.938
1.1424,5.2836,3.1416,0.12817,-0.50182,1.541,-5.7214,-12.568,-5.5032,-10.978,1.973
1.1424,5.355,3.1416,-0.087131,-0.67695,0.63183,-2.3836,-28.166,2.1076,-7.2165,-17.24
1.1424,5.4264,3.1416,-0.18323,-0.45024,-0.1701,-0.31367,-27.036,4.9791,3.6072,-8.6816
1.1424,5.4978,3.1416,0.48289,-0.15847,0.73511,4.8601,3.5984,-11.144,19.033,6.2001
1.1424,5.5692,3.1416,0.95902,0.0023068,0.80363,-10.914,9.293,0.10326,-13.909,8.1875
1.1424,5.6406,3.1416,1.0205,0.40177,1.4431,-14.736,5.1004,4.883,-33.937,6.3803
1.1424,5.712,3.1416,0.87818,0.65376,1.9408,-8.3259,-4.6664,4.8745,-33.381,1.0543
1.1424,5.7834,3.1416,0.67925,0.63376,2.0378,3.7031,-15.656,1.8483,-15.973,-5.9112
1.1424,5.8548,3.1416,0.51648,0.39898,1.7877,15.467,-24.028,-2.4663,7.8314,-11.96
1.1424,5.9262,3.1416,0.43777,0.10846,1.4151,21.444,-27.004,-6.5143,25.545,-14.785
1.1424,5.9976,3.1416,0.45558,-0.056937,1.1742,18.1,-23.42,-9.0473,27.334,-13.257
1.1424,6.069,3.1416,0.55641,0.025615,1.2077,5.5212,-14.272,-9.2561,10.702,-8.3475
1.1424,6.1404,3.1416,0.71028,0.34094,1.4052,-10.959,-3.2699,-6.9034,-14.821,-4.0601
1.1424,6.2118,3.1416,0.88012,0.65591,1.2615,-19.131,2.6115,-2.4566,-22.99,-8.3536
1.1424,6.2832,3.1416,1.0313,0.43958,-0.26388,1.7211,-7.4155,2.7802,33.834,-34.07

1.2138,0.0,3.1416,1.1908,0.56883,-0.45143,0.44345,-2.9602,-19.748,43.99,27.925
1.2138,0.0714,3.1416,1.9666,1.3176,1.0541,-12.615,-15.948,4.4712,-43.611,-31.516
1.2138,0.1428,3.1416,2.0033,1.2477,1.3693,-13.437,-29.198,1.7727,-41.828,-46.309
1.2138,0.2142,3.1416,1.467,0.89534,1.0686,-10.892,-36.395,-6.6724,-17.67,-41.694
1.2138,0.2856,3.1416,0.59135,0.52039,0.56819,-9.6563,-35.238,-10.522,-4.1333,-30.765
1.2138,0.357,3.1416,-0.36347,0.18801,0.14289,-11.069,-26.541,-7.3948,-9.2524,-18.251
1.2138,0.4284,3.1416,-1.1516,-0.14947,-0.056873,-13.994,-13.34,-0.0086902,-25.152,-4.2977
1.2138,0.4998,3.1416,-1.5824,-0.57086,0.012097,-15.672,0.0086887,6.6891,-37.099,11.753
1.2138,0.5712,3.1416,-1.5616,-1.1043,0.30277,-12.583,8.7231,8.386,-32.555,27.577
1.2138,0.6426,3.1416,-1.1322,-1.6453,0.69497,-1.2993,8.4925,4.2701,-10.226,34.091
1.2138,0.714,3.1416,-0.51513,-1.8755,1.0124,20.654,-3.6246,-0.10372,10.883,11.667
1.2138,0.7854,3.1416,0.53865,-2.0698,1.3828,15.939,-13.783,-18.486,20.085,55.259
1.2138,0.8568,3.1416,-1.0378,-1.245,1.0487,-14.425,15.239,1.1462,5.8774,32.786
1.2138,0.9282,3.1416,-1.5018,-1.201,0.97787,-15.874,12.454,-1.5028,0.31759,16.114
1.2138,0.9996,3.1416,-1.2214,-1.3548,0.8521,-10.414,2.5242,-6.9211,-0.19956,9.3154
1.2138,1.071,3.1416,-0.59185,-1.3827,0.57241,-8.2153,-2.7752,-6.4857,1.8816,10.732
1.2138,1.1424,3.1416,0.019407,-1.1665,0.18852,-10.975,-0.99693,0.56772,4.9635,15.363
1.2138,1.2138,3.1416,0.32661,-0.74,-0.17183,-15.288,4.5418,10.173,7.9816,17.261
1.2138,1.2852,3.1416,0.18011,-0.2352,-0.37359,-16.013,8.3207,16.463,10.091,11.922
1.2138,1.3566,3.1416,-0.3793,0.17127,-0.34504,-9.6434,6.1794,14.799,10.354,-1.3224
1.2138,1.428,3.1416,-1.0661,0.31181,-0.14848,2.3305,-1.1212,4.7995,7.4237,-16.912
1.2138,1.4994,3.1416,-1.2958,0.081561,-0.050923,10.049,-4.3364,-6.6321,-0.76664,-20.669
1.2138,1.5708,3.1416,-0.13042,-0.508,-0.59473,-8.0816,17.825,-2.2759,-17.318,12.599
1.2138,1.6422,3.1416,-0.31572,-0.39799,-0.56397,-5.3241,-4.1466,-5.154,-3.6539,5.159
1.2138,1.7136,3.1416,0.14377,-0.46827,-0.45323,-5.2003,-8.2514,-4.9236,9.6825,10.328
1.2138,1.785,3.1416,0.33767,-0.34709,-0.59757,-5.0249,-9.2987,-0.35951,10.178,10.487
1.2138,1.8564,3.1416,0.25369,-0.33904,-0.89284,-5.4598,-9.9672,3.1515,4.3879,3.5651
1.2138,1.9278,3.1416,-0.0070816,-0.50548,-1.122,-6.788,-10.568,3.5111,-3.1777,-7.5411
1.2138,1.9992,3.1416,-0.2914,-0.75469,-1.0571,-8.9033,-10.121,1.0296,-9.6004,-17.526
1.2138,2.0706,3.1416,-0.45511,-0.93205,-0.56117,-11.301,-7.4318,-2.4534,-13.101,-21.231
1.2138,2.142,3.1416,-0.42443,-0.91021,0.30944,-13.067,-2.1662,-4.4489,-12.59,-16.197
1.2138,2.2134,3.1416,-0.2572,-0.67927,1.2035,-12.871,4.0705,-2.6977,-7.2114,-5.2266
1.2138,2.2848,3.1416,-0.2041,-0.43695,1.3727,-8.952,6.659,3.9495,4.1062,1.0663
1.2138,2.3562,3.1416,-0.76996,-0.67875,-0.43029,0.88678,-3.1113,14.653,23.103,-18.305
1.2138,2.4276,3.1416,-0.52859,-0.054528,0.61,0.096179,1.7947,-3.0481,-1.429,0.5089
1.2138,2.499,3.1416,-0.12185,0.16615,0.80041,-3.7471,-0.47001,-3.0166,-0.87756,4.6687
1.2138,2.5704,3.1416,0.072323,0.46793,0.85661,-4.2071,-2.1293,-3.5515,-5.8844,0.40348
1.2138,2.6418,3.1416,-0.0043757,0.78954,0.71995,-1.5248,-4.5961,-4.6419,-11.989,-5.8279
1.2138,2.7132,3.1416,-0.27882,0.98498,0.42936,2.7647,-7.8332,-6.2291,-15.217,-9.3699
1.2138,2.7846,3.1416,-0.61249,0.897,0.082763,6.6451,-10.926,-8.1104,-12.84,-7.5977
1.2138,2.856,3.1416,-0.86743,0.43067,-0.20141,8.4318,-12.658,-9.8432,-4.1373,-0.14457
1.2138,2.9274,3.1416,-0.97234,-0.37313,-0.32281,7.5855,-12.078,-10.649,8.8462,10.871
1.2138,2.9988,3.1416,-0.9885,-1.2642,-0.23763,5.5246,-9.0815,-9.3152,20.538,20.616
1.2138,3.0702,3.1416,-1.1758,-1.7093,0.0027851,6.4388,-4.978,-4.1027,21.077,21.32
1.2138,3.1416,3.1416,-1.128,-1.6778,1.1987,37.089,7.4517,1.2088,-7.8033,19.475
1.2138,3.213,3.1416,-0.51747,-0.25666,-0.086213,-5.6369,-8.4655,-1.7221,-29.046,-23.096
1.2138,3.2844,3.1416,-0.41124,-0.093448,-0.39639,-18.248,-10.811,-3.169,-26.395,-17.885
1.2138,3.3558,3.1416,-0.4925,-0.40164,-0.28024,-16.448,-6.539,-5.5241,-16.106,-3.0543
1.2138,3.4272,3.1416,-0.57478,-0.74525,-0.028438,-10.047,-0.5673,-8.9702,-6.8985,3.9597
1.2138,3.4986,3.1416,-0.57396,-0.94768,0.24937,-4.2221,4.014,-12.328,-1.8632,0.49999
1.2138,3.57,3.1416,-0.48031,-1.0007,0.54791,-0.78096,5.7302,-13.904,-0.36922,-7.2576
1.2138,3.6414,3.1416,-0.33046,-0.97314,0.88957,0.58034,4.5115,-12.335,0.027161,-10.25
1.2138,3.7128,3.1416,-0.17944,-0.92015,1.2477,1.0139,1.4815,-7.4406,1.6745,-2.4754
1.2138,3.7842,3.1416,-0.072703,-0.79176,1.4701,1.2591,-1.2538,-1.0645,4.9182,13.065
1.2138,3.8556,3.1416,-0.0181,-0.342,1.2019,0.38172,-0.81667,2.074,6.1926,18.415
1.2138,3.927,3.1416,0.23987,0.70756,0.037138,-8.191,-11.937,-7.2688,4.4212,0.34366
1.2138,3.9984,3.1416,-0.40232,0.029108,0.95599,-1.104,1.2826,-1.688,-4.4591,13.603
1.2138,4.0698,3.1416,-0.45989,0.043446,1.4047,-8.5003,-5.3,-5.6056,-27.795,6.4797
1.2138,4.1412,3.1416,-0.28794,0.23933,1.571,-16.515,-13.733,-11.329,-42.173,-1.9192
1.2138,4.2126,3.1416,-0.11054,0.32596,1.5752,-18.798,-16.065,-14.802,-40.078,-3.9182
1.2138,4.284,3.1416,-0.03824,0.18915,1.4826,-14.513,-11.541,-14.71,-24.955,0.19256
1.2138,4.3554,3.1416,-0.085674,-0.15238,1.3162,-6.3353,-3.7936,-11.587,-6.267,5.6271
1.2138,4.4268,3.1416,-0.18908,-0.59085,1.0689,1.5494,1.963,-6.9184,5.444,6.5716
1.2138,4.4982,3.1416,-0.22387,-0.97316,0.71647,5.4488,1.7381,-2.2525,3.4962,-0.34665
1.2138,4.5696,3.1416,-0.022204,-1.1447,0.22936,4.1648,-4.428,1.6992,-9.992,-12.591
1.2138,4.641,3.1416,0.60948,-0.99299,-0.41423,0.99531,-9.6576,5.9529,-19.161,-18.247
1.2138,4.7124,3.1416,2.0012,-0.68452,-1.4779,-4.4229,-0.65363,11.281,17.298,26.234
1.2138,4.7838,3.1416,0.76679,-0.81984,-0.45035,7.2219,5.5527,1.2755,15.488,-5.8219
1.2138,4.8552,3.1416,0.34512,-0.65705,-0.90857,6.0222,-1.8515,3.3051,7.6236,-14.281
1.2138,4.9266,3.1416,0.36136,-0.4935,-1.3026,-0.14014,-9.5542,6.5797,0.71419,-8.6819
1.2138,4.998,3.1416,0.53018,-0.43459,-1.0213,-6.2933,-12.409,6.549,-2.7293,2.359
1.2138,5.0694,3.1416,0.65395,-0.45534,-0.11821,-9.8782,-10.835,3.067,-3.1836,11.911
1.2138,5.1408,3.1416,0.62079,-0.46178,0.96292,-10.252,-8.2126,-1.445,-2.6055,15.498
1.2138,5.2122,3.1416,0.40268,-0.35247,1.6625,-8.1927,-8.2867,-3.834,-2.9235,11.863
1.2138,5.2836,3.1416,0.053587,-0.079966,1.5795,-5.3986,-12.562,-2.0522,-4.5296,3.7382
1.2138,5.355,3.1416,-0.29249,0.2877,0.7455,-3.9956,-17.703,3.0075,-4.771,-1.391
1.2138,5.4264,3.1416,-0.4234,0.50557,-0.10058,-6.0381,-12.932,5.6747,3.5581,9.4828
1.2138,5.4978,3.1416,0.91757,0.4546,0.83144,-3.7468,-1.1774,-14.129,29.857,28.655
1.2138,5.5692,3.1416,0.90006,0.26459,0.41248,-14.729,13.641,-4.9445,-13.369,14.392
1.2138,5.6406,3.1416,1.032,0.36689,1.1596,-19.719,6.975,6.4047,-45.529,7.7682
1.2138,5.712,3.1416,1.0547,0.49369,1.87,-14.037,-8.5127,10.278,-48.998,1.2479
1.2138,5.7834,3.1416,0.8948,0.50979,2.0661,-0.27438,-23.371,5.0181,-26.113,-6.7515
1.2138,5.8548,3.1416,0.6082,0.38369,1.7752,14.821,-31.446,-5.7615,8.5437,-14.121
1.2138,5.9262,3.1416,0.32363,0.15871,1.3087,23.455,-29.976,-15.886,35.856,-17.32
1.2138,5.9976,3.1416,0.18648,-0.075873,1.0423,19.9,-19.679,-19.33,39.891,-13.63
1.2138,6.069,3.1416,0.3026,-0.21372,1.1954,3.605,-4.839,-12.93,15.605,-3.4201
1.2138,6.1404,3.1416,0.68198,-0.1603,1.6105,-17.688,6.5959,0.90548,-23.434,7.5981
1.2138,6.2118,3.1416,1.1826,0.13825,1.5332,-24.833,2.9301,11.486,-37.342,6.1114
1.2138,6.2832,3.1416,1.454,0.66619,-0.60819,15.829,-31.373,-2.8722,47.801,-31.054

1.2852,0.0,3.1416,0.99063,0.45475,-0.18075,4.3626,-16.914,-20.534,51.81,-15.599
1.2852,0.0714,3.1416,2.0573,1.4652,0.9983,-5.8232,-11.176,11.277,-39.006,-43.069
1.2852,0.1428,3.1416,2.0139,1.3388,1.1712,-7.3675,-17.325,8.5942,-38.06,-44.517
1.2852,0.2142,3.1416,1.4108,0.89356,0.7831,-5.6496,-23.748,-1.1918,-12.245,-37.566
1.2852,0.2856,3.1416,0.6184,0.50785,0.21419,-4.0086,-24.488,-5.0934,4.6355,-29.377
1.2852,0.357,3.1416,-0.13499,0.25024,-0.23929,-3.9751,-18.105,-0.61,3.1651,-20.367
1.2852,0.4284,3.1416,-0.72463,0.0089412,-0.38355,-5.504,-6.5347,8.1896,-10.374,-7.9239
1.2852,0.4998,3.1416,-1.0911,-0.37857,-0.14595,-7.2066,6.0481,14.584,-22.696,9.8816
1.2852,0.5712,3.1416,-1.2018,-0.99598,0.40632,-6.5832,14.369,13.115,-22.208,30.578
1.2852,0.6426,3.1416,-1.0131,-1.7185,1.0476,-0.25503,13.191,3.5083,-7.7007,43.579
1.2852,0.714,3.1416,-0.43143,-2.0834,1.3751,15.803,-1.5429,-5.4146,2.9556,26.47
1.2852,0.7854,3.1416,0.93881,-1.697,0.77365,-9.1836,-3.8065,-15.1,29.795,41.231
1.2852,0.8568,3.1416,-0.80316,-1.4748,1.3412,-14.708,19.273,7.9615,-0.76585,32.624
1.2852,0.9282,3.1416,-1.2153,-1.3749,1.1689,-5.9198,10.897,4.7078,-5.074,12.251
1.2852,0.9996,3.1416,-0.93105,-1.3362,0.71344,0.22147,-1.3018,-3.4861,-1.1832,-1.1916
1.2852,1.071,3.1416,-0.43306,-1.2782,0.27213,-1.9584,-5.0626,-6.4917,1.4053,-2.2405
1.2852,1.1424,3.1416,-0.053328,-1.1235,0.0050956,-10.42,0.83614,-2.4174,-0.34672,5.6707
1.2852,1.2138,3.1416,0.026626,-0.82069,-0.04235,-18.983,10.914,5.3996,-5.1042,14.545
1.2852,1.2852,3.1416,-0.22442,-0.3669,0.082712,-20.895,17.324,11.403,-9.2491,16.157
1.2852,1.3566,3.1416,-0.68755,0.16978,0.26314,-12.408,14.188,10.826,-8.9695,6.389
1.2852,1.428,3.1416,-1.0939,0.62755,0.33412,3.6572,1.9301,2.7012,-2.3503,-10.436
1.2852,1.4994,3.1416,-1.0248,0.72832,0.1055,14.331,-8.3843,-7.133,8.5377,-17.218
1.2852,1.5708,3.1416,0.088146,0.055091,-0.61582,-7.0685,9.2841,-3.0201,15.547,20.255
1.2852,1.6422,3.1416,-0.090906,0.2099,-0.64187,-2.8579,-3.9335,-0.45143,4.5298,11.202
1.2852,1.7136,3.1416,0.18102,0.014657,-0.43484,-5.1298,-7.6332,-1.371,12.12,10.61
1.2852,1.785,3.1416,0.20892,0.034045,-0.47534,-7.5573,-8.9529,0.49721,12.784,8.3623
1.2852,1.8564,3.1416,0.047142,-0.051057,-0.72171,-9.89,-9.51,1.6844,7.1552,2.2689
1.2852,1.9278,3.1416,-0.1904,-0.28691,-0.95078,-12.072,-9.4042,1.1286,-1.9369,-5.7067
1.2852,1.9992,3.1416,-0.37232,-0.5548,-0.8943,-14.056,-8.0218,-0.57611,-10.635,-11.716
1.2852,2.0706,3.1416,-0.39196,-0.67887,-0.37532,-15.623,-4.8399,-1.9307,-15.225,-12.291
1.2852,2.142,3.1416,-0.20941,-0.53407,0.55545,-16.193,-0.2305,-1.2818,-13.306,-6.617
1.2852,2.2134,3.1416,0.10628,-0.15396,1.4832,-14.645,3.7356,2.4272,-4.9599,1.2081
1.2852,2.2848,3.1416,0.335,0.1614,1.4926,-9.1293,2.484,8.9055,6.0787,-0.099759
1.2852,2.3562,3.1416,0.063467,-0.26248,-0.96848,3.1148,-11.867,15.764,11.251,-31.275
1.2852,2.4276,3.1416,-0.59722,-0.014908,0.28064,2.2444,8.3687,-2.9786,-2.4091,9.8391
1.2852,2.499,3.1416,-0.48482,-0.15362,0.30202,-6.5931,4.5396,-7.3258,-4.5724,10.186
1.2852,2.5704,3.1416,-0.41725,0.023875,0.2667,-9.223,-3.3752,-9.2299,-5.4789,3.9471
1.2852,2.6418,3.1416,-0.40154,0.3436,0.19563,-6.1562,-9.5906,-9.9775,-6.8332,-2.046
1.2852,2.7132,3.1416,-0.41569,0.57692,0.09438,-0.036943,-12.446,-10.348,-7.6887,-4.6743
1.2852,2.7846,3.1416,-0.43455,0.51429,-0.033204,5.6867,-12.839,-10.64,-6.0106,-3.5371
1.2852,2.856,3.1416,-0.45585,0.0391,-0.17137,8.0929,-12.654,-10.694,-0.23815,0.040974
1.2852,2.9274,3.1416,-0.52609,-0.79859,-0.27879,6.1154,-13.196,-9.9253,9.1527,4.0026
1.2852,2.9988,3.1416,-0.76656,-1.7082,-0.27493,1.8737,-13.623,-7.3425,18.086,6.5509
1.2852,3.0702,3.1416,-1.3993,-2.0851,-0.026394,2.0025,-9.3775,-1.5787,17.325,7.1423
1.2852,3.1416,3.1416,-1.2346,-1.4911,1.455,33.543,10.353,-2.4663,-23.561,27.589
1.2852,3.213,3.1416,-1.162,-0.39441,-0.097697,2.9838,-7.2351,0.31147,-33.407,-21.961
1.2852,3.2844,3.1416,-0.85727,-0.36714,-0.39875,-11.265,-11.084,0.4095,-29.233,-18.653
1.2852,3.3558,3.1416,-0.54268,-0.61762,-0.22496,-13.12,-7.0333,-3.2268,-19.351,-2.0983
1.2852,3.4272,3.1416,-0.32877,-0.77294,0.033473,-7.4867,-0.022471,-9.2721,-9.1207,8.2139
1.2852,3.4986,3.1416,-0.24152,-0.75717,0.25912,0.57055,6.1231,-15.12,-1.4653,7.5326
1.2852,3.57,3.1416,-0.24971,-0.66959,0.49347,6.655,8.9122,-17.98,2.6148,0.45321
1.2852,3.6414,3.1416,-0.29225,-0.66288,0.82311,7.8648,7.4045,-15.982,3.5285,-4.4716
1.2852,3.7128,3.1416,-0.30546,-0.82136,1.2658,3.6203,2.4295,-9.2686,2.5795,-0.12153
1.2852,3.7842,3.1416,-0.25041,-1.0392,1.6568,-3.508,-3.1967,-1.0964,1.452,13.802
1.2852,3.8556,3.1416,-0.14026,-0.89868,1.5348,-6.9727,-4.4529,1.0634,1.6969,25.386
1.2852,3.927,3.1416,0.010077,-0.17267,0.23889,-22.634,1.1704,-21.684,-10.773,-7.9756
1.2852,3.9984,3.1416,-0.68879,-0.23936,1.1928,5.8093,4.1389,-4.4651,10.334,13.394
1.2852,4.0698,3.1416,-1.0261,-0.36457,1.5797,-1.308,-3.8693,-8.332,-5.8129,14.543
1.2852,4.1412,3.1416,-0.98427,-0.41325,1.6115,-15.803,-12.37,-17.054,-22.564,9.3476
1.2852,4.2126,3.1416,-0.68123,-0.37696,1.4589,-23.499,-16.332,-21.92,-24.76,5.2355
1.2852,4.284,3.1416,-0.30188,-0.32342,1.2463,-20.678,-14.804,-20.012,-12.491,4.6578
1.2852,4.3554,3.1416,-0.029258,-0.34615,1.0481,-10.548,-9.5508,-12.48,5.1528,6.5655
1.2852,4.4268,3.1416,0.024271,-0.51397,0.8837,0.30591,-3.6814,-2.8121,16.318,7.8843
1.2852,4.4982,3.1416,-0.11425,-0.82061,0.71343,5.4619,-0.28201,4.8855,12.637,4.9904
1.2852,4.5696,3.1416,-0.2096,-1.1343,0.43395,2.2007,-1.0464,7.6199,-4.5319,-4.8146
1.2852,4.641,3.1416,0.25042,-1.1473,-0.12611,-4.9507,-4.9076,5.2358,-17.859,-21.828
1.2852,4.7124,3.1416,2.2252,-0.32343,-1.6202,-10.761,-14.25,-2.295,32.832,26.989
1.2852,4.7838,3.1416,0.51323,-0.3303,-0.71312,11.424,-6.1824,-2.3695,20.147,2.031
1.2852,4.8552,3.1416,0.10555,-0.036051,-0.93095,10.004,-4.5485,3.3196,1.7488,-5.4803
1.2852,4.9266,3.1416,0.28663,0.067363,-1.1562,0.73445,-6.918,8.417,-10.622,-5.9415
1.2852,4.998,3.1416,0.59181,-0.10995,-0.92179,-7.4252,-10.97,10.337,-13.214,-4.8048
1.2852,5.0694,3.1416,0.76359,-0.4035,-0.22942,-10.817,-14.656,9.1536,-7.793,-3.888
1.2852,5.1408,3.1416,0.70799,-0.54218,0.63255,-9.5866,-16.364,6.4944,0.82003,-2.6851
1.2852,5.2122,3.1416,0.45085,-0.2959,1.2708,-6.1895,-15.08,4.43,7.217,0.32311
1.2852,5.2836,3.1416,0.094145,0.37667,1.3688,-3.8933,-10.552,4.3667,7.8687,6.3584
1.2852,5.355,3.1416,-0.22769,1.1804,0.86912,-5.2829,-3.4557,5.9372,3.5912,15.035
1.2852,5.4264,3.1416,-0.39145,1.3359,0.15458,-10.764,4.4473,5.8931,2.012,23.048
1.2852,5.4978,3.1416,0.61303,0.78914,0.9552,-9.1894,-7.6651,-19.509,26.165,20.502
1.2852,5.5692,3.1416,0.6671,0.46155,0.081218,-15.726,15.004,-5.8017,-9.2477,17.113
1.2852,5.6406,3.1416,1.0158,0.34239,0.78412,-20.948,8.1668,7.7135,-43.393,9.6417
1.2852,5.712,3.1416,1.1853,0.34658,1.6111,-16.557,-9.2904,11.025,-51.617,-1.3255
1.2852,5.7834,3.1416,1.0321,0.37704,1.9367,-3.5905,-24.678,3.4914,-32.129,-12.682
1.2852,5.8548,3.1416,0.64131,0.34647,1.7207,11.357,-30.933,-9.5484,2.2335,-20.332
1.2852,5.9262,3.1416,0.22638,0.19924,1.2652,19.906,-26.058,-20.168,32.244,-20.726
1.2852,5.9976,3.1416,0.027564,-0.066824,0.97212,15.664,-12.547,-21.246,40.522,-12.394
1.2852,6.069,3.1416,0.21109,-0.37859,1.1006,-2.0012,3.1758,-9.8546,19.77,2.5214
1.2852,6.1404,3.1416,0.76811,-0.56577,1.5244,-24.186,11.323,9.3458,-18.99,16.729
1.2852,6.2118,3.1416,1.4137,-0.33912,1.4897,-28.679,-0.68799,20.716,-38.178,16.256
1.2852,6.2832,3.1416,1.4858,0.73145,-0.62815,23.812,-47.668,-5.7534,34.578,-21.086

1.3566,0.0,3.1416,0.83284,-0.094393,0.13224,-0.32496,-20.856,-4.5178,42.073,-25.263
1.3566,0.0714,3.1416,1.8545,1.1683,0.94606,-0.35811,-2.2767,10.892,-25.349,-40.377
1.3566,0.1428,3.1416,1.811,1.0641,1.0533,2.1294,-4.3205,6.1289,-24.132,-34.963
1.3566,0.2142,3.1416,1.3482,0.55047,0.66945,3.8142,-10.37,-1.9536,-3.0262,-24.562
1.3566,0.2856,3.1416,0.8226,0.11679,0.095337,3.2721,-12.17,-5.2891,12.742,-16.096
1.3566,0.357,3.1416,0.38076,-0.092885,-0.35654,0.56463,-7.7764,-2.3242,15.309,-10.513
1.3566,0.4284,3.1416,0.037604,-0.15797,-0.43604,-3.174,0.49096,4.2539,8.0038,-5.4343
1.3566,0.4998,3.1416,-0.2445,-0.25914,-0.029234,-6.1495,8.0995,9.7898,-0.81079,2.203
1.3566,0.5712,3.1416,-0.47701,-0.55626,0.76762,-6.3214,10.353,9.9328,-3.9056,13.499
1.3566,0.6426,3.1416,-0.56638,-1.0662,1.5742,-1.8151,4.4393,2.9089,-1.3483,24.949
1.3566,0.714,3.1416,-0.23526,-1.5408,1.6523,8.6643,-8.5162,-8.2064,-6.6678,25.792
1.3566,0.7854,3.1416,1.0932,-0.98654,-0.17076,-10.932,8.4142,-1.1749,51.107,20.165
1.3566,0.8568,3.1416,-0.34042,-1.6636,1.223,-10.246,7.7489,13.533,-11.191,6.0055
1.3566,0.9282,3.1416,-1.0373,-1.5371,1.1856,5.395,3.1865,9.3037,-8.0756,-3.4091
1.3566,0.9996,3.1416,-1.1354,-1.207,0.66027,14.688,0.87307,2.2165,7.7846,-5.7443
1.3566,1.071,3.1416,-0.87063,-0.94107,0.2003,11.034,2.6881,-0.61279,11.567,-2.1898
1.3566,1.1424,3.1416,-0.51217,-0.77501,0.047725,-2.1599,7.5376,1.5347,-1.1194,3.9837
1.3566,1.2138,3.1416,-0.29848,-0.61229,0.2118,-16.178,12.648,5.55,-21.65,8.8679
1.3566,1.2852,3.1416,-0.3727,-0.32435,0.54756,-21.69,14.858,7.0651,-35.801,9.3602
1.3566,1.3566,3.1416,-0.71838,0.14943,0.83435,-13.449,11.913,3.0218,-31.163,4.6065
1.3566,1.428,3.1416,-1.095,0.70168,0.85434,5.0095,3.7589,-5.7603,-4.5575,-2.5556
1.3566,1.4994,3.1416,-0.97391,0.95697,0.47109,16.676,-6.1658,-12.014,30.548,-4.1534
1.3566,1.5708,3.1416,0.52656,0.17183,-0.29197,-13.633,-9.6367,0.54221,36.624,14.364
1.3566,1.6422,3.1416,0.016136,0.82727,-0.27211,0.20135,-8.6119,2.6745,13.209,7.3436
1.3566,1.7136,3.1416,0.0064294,0.67489,-0.15678,-3.5205,-9.9331,-0.1982,8.7632,-0.044697
1.3566,1.785,3.1416,-0.14585,0.52563,-0.17509,-8.6101,-8.2146,-2.1197,8.6546,-0.63563
1.3566,1.8564,3.1416,-0.31874,0.23457,-0.3417,-11.955,-6.0954,-3.2687,5.711,-0.72414
1.3566,1.9278,3.1416,-0.42184,-0.13309,-0.50646,-13.071,-4.2496,-3.5622,-0.93614,-1.5011
1.3566,1.9992,3.1416,-0.39834,-0.40481,-0.46786,-12.971,-2.2795,-2.825,-8.3607,-1.4037
1.3566,2.0706,3.1416,-0.22696,-0.40354,-0.086524,-13.04,0.39102,-0.9576,-12.35,1.5341
1.3566,2.142,3.1416,0.076025,-0.050582,0.60141,-13.903,3.6226,1.8948,-9.9148,7.3314
1.3566,2.2134,3.1416,0.45486,0.53166,1.2708,-14.304,5.667,5.174,-1.7958,11.71
1.3566,2.2848,3.1416,0.81228,0.91681,1.1941,-9.9665,2.2738,7.7398,5.0254,3.7432
1.3566,2.3562,3.1416,1.0076,0.27169,-0.87218,7.5234,-14.203,7.7019,-5.1811,-36.493
1.3566,2.4276,3.1416,-0.48095,0.085677,0.13376,4.1881,10.132,-4.0449,-0.71459,14.509
1.3566,2.499,3.1416,-0.76916,-0.42077,-0.0029941,-5.5581,5.7447,-8.1921,-4.665,11.095
1.3566,2.5704,3.1416,-0.87464,-0.55573,-0.24123,-8.6125,-4.9081,-8.3476,-3.2149,4.8883
1.3566,2.6418,3.1416,-0.79589,-0.42694,-0.35974,-5.7872,-11.951,-8.012,-1.8588,1.1441
1.3566,2.7132,3.1416,-0.58194,-0.24591,-0.33263,0.018751,-12.992,-8.4598,-1.7499,0.84254
1.3566,2.7846,3.1416,-0.32034,-0.24175,-0.24544,5.1785,-10.25,-9.4255,-1.5375,2.2929
1.3566,2.856,3.1416,-0.12505,-0.57499,-0.21131,6.6966,-7.6917,-9.7882,0.79621,2.7381
1.3566,2.9274,3.1416,-0.1244,-1.2514,-0.2871,3.5677,-8.1561,-8.2573,6.0984,-0.0406
1.3566,2.9988,3.1416,-0.44901,-2.0356,-0.38952,-1.8643,-10.491,-4.0575,12.209,-6.1199
1.3566,3.0702,3.1416,-1.2198,-2.3653,-0.2113,-2.5474,-6.6797,2.3856,12.123,-11.829
1.3566,3.1416,3.1416,-1.385,-1.2413,1.0881,22.439,12.084,-4.7504,-33.591,22.527
1.3566,3.213,3.1416,-1.3341,-0.60346,0.15413,10.209,-2.724,-2.1986,-29.317,-15.686
1.3566,3.2844,3.1416,-1.0061,-0.64914,0.037179,-2.6338,-8.5465,-0.58124,-24.636,-12.919
1.3566,3.3558,3.1416,-0.6373,-0.81315,0.1503,-6.991,-7.6739,-2.5562,-18.115,1.19
1.3566,3.4272,3.1416,-0.36627,-0.85316,0.23834,-2.0298,-2.9762,-7.5305,-10.24,11.099
1.3566,3.4986,3.1416,-0.25103,-0.75241,0.27421,7.8074,2.6018,-13.02,-2.6191,11.948
1.3566,3.57,3.1416,-0.28629,-0.62222,0.35518,15.792,6.5458,-16.012,2.8197,6.145
1.3566,3.6414,3.1416,-0.42076,-0.60463,0.59902,15.899,7.2762,-14.32,4.628,-0.045024
1.3566,3.7128,3.1416,-0.57435,-0.77494,1.0403,5.7936,4.6536,-7.9499,2.6375,0.084534
1.3566,3.7842,3.1416,-0.6555,-1.0443,1.5267,-10.175,0.48318,-0.45694,-1.2395,10.27
1.3566,3.8556,3.1416,-0.57838,-1.0624,1.6151,-17.99,-0.9804,-0.30618,-2.2099,27.862
1.3566,3.927,3.1416,-0.69255,-0.97055,0.47641,-34.739,16.576,-24.663,-30.021,-0.8856
1.3566,3.9984,3.1416,-0.82922,-0.51097,1.5959,10.325,6.432,-3.2323,14.888,15.358
1.3566,4.0698,3.1416,-1.2601,-0.84972,1.7029,7.5432,-2.3945,-5.3443,11.517,18.144
1.3566,4.1412,3.1416,-1.4241,-1.1785,1.3748,-7.7598,-8.8603,-13.21,-2.316,13.822
1.3566,4.2126,3.1416,-1.1703,-1.1775,0.9796,-17.399,-12.351,-17.392,-8.5394,7.6544
1.3566,4.284,3.1416,-0.62257,-0.86962,0.71157,-16.023,-12.709,-14.868,-3.4375,3.3534
1.3566,4.3554,3.1416,-0.043172,-0.47364,0.62671,-6.8012,-10.266,-7.0919,7.7435,2.6016
1.3566,4.4268,3.1416,0.30261,-0.25822,0.67833,2.88,-5.8707,1.9408,16.188,4.5814
1.3566,4.4982,3.1416,0.28253,-0.39556,0.75262,5.7281,-0.91884,7.6322,14.904,5.5019
1.3566,4.5696,3.1416,0.033148,-0.81508,0.70415,-1.1479,2.6173,6.7183,4.1154,-1.874
1.3566,4.641,3.1416,0.095684,-1.0572,0.39149,-11.929,2.1588,-0.79355,-3.3447,-28.703
1.3566,4.7124,3.1416,1.8474,0.052771,-0.69581,-12.337,-8.4226,-18.146,36.454,37.5
1.3566,4.7838,3.1416,0.41668,-0.41252,-0.9357,6.8168,-12.035,-1.3703,12.076,6.425
1.3566,4.8552,3.1416,0.24229,-0.25544,-1.138,6.6535,-4.7505,2.4617,-7.0457,-6.6828
1.3566,4.9266,3.1416,0.52672,-0.1474,-1.1576,0.42019,0.13137,2.2259,-15.679,-13.214
1.3566,4.998,3.1416,0.8125,-0.2728,-0.94603,-4.6974,-1.599,2.5506,-13.488,-17.444
1.3566,5.0694,3.1416,0.90345,-0.50176,-0.53176,-6.1459,-8.0091,4.8648,-3.5696,-19.066
1.3566,5.1408,3.1416,0.78602,-0.56283,-0.0014464,-4.5754,-13.972,8.4466,9.0135,-15.722
1.3566,5.2122,3.1416,0.55055,-0.21571,0.51959,-2.4102,-14.114,11.471,18.698,-5.5288
1.3566,5.2836,3.1416,0.31254,0.57603,0.88651,-2.4196,-5.7635,12.059,20.886,10.384
1.3566,5.355,3.1416,0.13392,1.4722,0.95426,-6.2894,8.1003,9.3248,13.411,25.348
1.3566,5.4264,3.1416,-0.055655,1.5834,0.59677,-13.192,15.902,4.4246,-1.9956,24.626
1.3566,5.4978,3.1416,-0.45632,0.59765,1.1297,-6.6635,-12.625,-26.519,6.2654,-21.803
1.3566,5.5692,3.1416,0.31236,0.43983,0.040882,-11.615,13.857,0.12206,0.37964,12.887
1.3566,5.6406,3.1416,0.97612,0.40616,0.53082,-16.319,10.423,9.3858,-24.39,9.9783
1.3566,5.712,3.1416,1.219,0.43888,1.2975,-13.882,-3.7568,6.3112,-38.759,-7.1487
1.3566,5.7834,3.1416,1.0322,0.46118,1.7173,-4.9854,-16.399,-2.8077,-33.34,-23.217
1.3566,5.8548,3.1416,0.60477,0.40005,1.6606,5.2121,-21.183,-11.637,-12.513,-29.946
1.3566,5.9262,3.1416,0.21446,0.209,1.3067,10.166,-16.821,-15.02,11.7,-24.945
1.3566,5.9976,3.1416,0.11858,-0.10906,0.95896,5.0399,-6.1337,-10.19,25.768,-10.6
1.3566,6.069,3.1416,0.44475,-0.47901,0.86042,-10.201,4.8764,2.0117,20.778,7.0309
1.3566,6.1404,3.1416,1.0817,-0.73076,1.0086,-27.694,7.9548,15.92,-1.4371,19.326
1.3566,6.2118,3.1416,1.5701,-0.57642,0.97093,-28.592,-6.4804,19.834,-22.167,16.209
1.3566,6.2832,3.1416,0.99333,0.41255,-0.30006,20.039,-48.41,-5.204,0.30357,-12.741

1.428,0.0,3.1416,0.8967,-0.71101,0.4454,-12.569,-14.976,16.542,21.668,5.2661
1.428,0.0714,3.1416,1.4418,0.44971,0.85165,1.4061,6.3733,4.3938,-12.096,-23.397
1.428,0.1428,3.1416,1.4278,0.44982,0.98887,10.969,3.4125,-2.8984,-8.972,-20.871
1.428,0.2142,3.1416,1.2601,-0.012767,0.76211,13.23,-3.6511,-8.109,4.8546,-7.9691
1.428,0.2856,3.1416,1.1209,-0.48292,0.31746,8.7347,-5.8632,-11.685,15.939,2.7764
1.428,0.357,3.1416,1.0375,-0.71566,-0.077052,0.27781,-2.2969,-12.839,20.065,5.6847
1.428,0.4284,3.1416,0.94944,-0.64345,-0.15071,-8.2906,3.1752,-10.64,18.728,0.48817
1.428,0.4998,3.1416,0.77637,-0.34357,0.2508,-13.254,5.1073,-5.106,15.618,-9.1027
1.428,0.5712,3.1416,0.48561,-0.005419,1.0462,-12.218,-0.29292,1.7043,13.111,-16.835
1.428,0.6426,3.1416,0.15975,0.10215,1.7993,-5.3023,-11.937,4.5994,8.7439,-15.349
1.428,0.714,3.1416,0.064196,-0.33652,1.6002,3.6689,-20.629,-5.8368,-8.2912,2.3855
1.428,0.7854,3.1416,0.9047,-0.1771,-0.94203,17.589,12.3,17.632,61.886,6.7495
1.428,0.8568,3.1416,0.19289,-1.4937,0.54394,-2.3119,-13.292,13.981,-18.178,-31.555
1.428,0.9282,3.1416,-1.0025,-1.4118,0.80884,12.538,-5.4452,9.0515,-5.1898,-22.408
1.428,0.9996,3.1416,-1.7431,-0.91535,0.62142,26.796,8.2988,7.128,20.847,-2.8238
1.428,1.071,3.1416,-1.7627,-0.49951,0.4346,26.414,15.066,8.3747,24.356,8.856
1.428,1.1424,3.1416,-1.2475,-0.30307,0.44912,12.297,12.548,10.463,1.7811,8.0758
1.428,1.2138,3.1416,-0.61683,-0.24143,0.67726,-6.0385,4.8978,10.202,-30.821,-0.82142
1.428,1.2852,3.1416,-0.30265,-0.13927,1.0066,-16.808,-1.3678,5.163,-50.184,-9.4822
1.428,1.3566,3.1416,-0.53044,0.13659,1.2635,-12.301,-1.4728,-4.6856,-38.244,-10.43
1.428,1.428,3.1416,-1.0992,0.54448,1.2773,4.7796,3.5169,-15.355,5.4558,-1.9521
1.428,1.4994,3.1416,-1.1617,0.73507,0.94328,14.972,2.5926,-17.204,51.36,7.0106
1.428,1.5708,3.1416,0.99518,-0.081375,0.28709,-24.284,-29.3,6.6888,27.49,-8.0215
1.428,1.6422,3.1416,-0.03901,1.2954,0.4646,1.9266,-13.689,2.1588,15.023,-9.0204
1.428,1.7136,3.1416,-0.3023,1.2768,0.32562,-1.8536,-11.909,-2.6506,4.0828,-20.516
1.428,1.785,3.1416,-0.60014,0.91067,0.21085,-7.8704,-5.9398,-7.3835,1.582,-13.574
1.428,1.8564,3.1416,-0.72292,0.37989,0.12849,-10.036,-0.84489,-9.6066,-0.31914,-3.582
1.428,1.9278,3.1416,-0.62067,-0.093135,0.10654,-7.9394,1.9459,-8.6531,-3.5903,3.621
1.428,1.9992,3.1416,-0.34634,-0.30623,0.17163,-4.4204,3.2177,-5.1676,-6.7184,8.1937
1.428,2.0706,3.1416,0.00081259,-0.13702,0.32788,-3.1398,4.5492,-0.65046,-7.0964,12.735
1.428,2.142,3.1416,0.3319,0.39749,0.5358,-6.1521,6.8921,2.9971,-3.4109,18.728
1.428,2.2134,3.1416,0.62503,1.0813,0.69114,-11.478,9.1499,3.9288,1.9697,22.988
1.428,2.2848,3.1416,0.982,1.4397,0.60372,-10.675,6.7575,0.80824,0.6067,14.102
1.428,2.3562,3.1416,1.6849,0.68001,-0.023647,13.589,-9.7403,-6.7356,-24.396,-31.124
1.428,2.4276,3.1416,-0.26327,0.44056,0.16948,5.8551,5.4028,-5.7088,3.4126,8.8077
1.428,2.499,3.1416,-0.88457,-0.29418,-0.061787,-0.11464,2.1443,-5.4483,-0.6331,3.9626
1.428,2.5704,3.1416,-1.1182,-0.94102,-0.48204,-2.0144,-5.7829,-1.6445,0.19407,0.28575
1.428,2.6418,3.1416,-1.0079,-1.2477,-0.67829,-0.75038,-9.6176,0.31339,0.97245,1.1698
1.428,2.7132,3.1416,-0.67273,-1.2479,-0.59174,1.8054,-7.6019,-0.94769,0.33343,5.6703
1.428,2.7846,3.1416,-0.27241,-1.1383,-0.37457,3.5604,-2.2693,-4.1559,-0.90006,10.279
1.428,2.856,3.1416,0.026508,-1.1561,-0.24674,2.9467,2.2673,-6.7662,-1.075,10.698
1.428,2.9274,3.1416,0.084813,-1.456,-0.35274,-0.33255,3.0274,-6.3324,0.93009,3.6134
1.428,2.9988,3.1416,-0.17522,-1.9881,-0.61838,-4.5583,0.87489,-1.8785,4.3437,-11.534
1.428,3.0702,3.1416,-0.73574,-2.3742,-0.60757,-5.2497,3.2301,4.7296,5.14,-30.769
1.428,3.1416,3.1416,-1.5039,-1.1283,0.2087,7.1641,14.359,-6.3689,-36.853,7.049
1.428,3.213,3.1416,-0.96996,-0.91978,0.41957,11.572,2.5212,-7.4078,-18.936,-10.112
1.428,3.2844,3.1416,-0.86649,-0.86846,0.63984,2.9673,-4.9765,-5.0188,-12.465,-7.2413
1.428,3.3558,3.1416,-0.85312,-0.85505,0.70143,-1.3422,-8.0524,-3.843,-8.9448,1.0871
1.428,3.4272,3.1416,-0.79244,-0.82778,0.59803,3.3911,-7.4055,-4.9801,-4.8191,6.9359
1.428,3.4986,3.1416,-0.68594,-0.7814,0.42495,13.589,-4.2384,-7.2746,0.073598,7.5865
1.428,3.57,3.1416,-0.60995,-0.73633,0.31901,21.584,0.019622,-8.602,4.0372,4.1228
1.428,3.6414,3.1416,-0.65164,-0.71766,0.39845,19.854,3.9901,-7.1549,5.0574,0.015152
1.428,3.7128,3.1416,-0.84491,-0.73427,0.70281,5.2623,6.6218,-2.7291,2.3406,-0.29621
1.428,3.7842,3.1416,-1.1063,-0.75787,1.1328,-16.712,7.4681,1.99,-2.1467,7.1827
1.428,3.8556,3.1416,-1.1712,-0.7021,1.3903,-27.735,6.9639,0.14145,-2.1394,24.583
1.428,3.927,3.1416,-1.5131,-1.2127,0.56917,-37.312,21.963,-9.6513,-42.814,12.59
1.428,3.9984,3.1416,-0.66806,-0.66946,1.9642,7.9297,4.4223,3.3064,2.6347,16.087
1.428,4.0698,3.1416,-0.98266,-1.1555,1.7051,11.213,-3.7708,2.6063,11.778,12.693
1.428,4.1412,3.1416,-1.3679,-1.6148,0.95084,2.4929,-6.8448,-1.2811,6.2914,5.8166
1.428,4.2126,3.1416,-1.3322,-1.607,0.34493,-3.1531,-7.3922,-3.131,-1.2635,-0.99491
1.428,4.284,3.1416,-0.82165,-1.132,0.13502,-1.6251,-6.7497,-1.6579,-5.2599,-4.9078
1.428,4.3554,3.1416,-0.060537,-0.45514,0.29207,4.1006,-5.3786,1.7909,-4.8229,-4.6512
1.428,4.4268,3.1416,0.60846,0.067976,0.62957,7.8736,-3.2451,4.5423,-1.6476,-1.3683
1.428,4.4982,3.1416,0.88382,0.16637,0.92286,4.2699,-0.2007,3.9039,2.1824,0.53332
1.428,4.5696,3.1416,0.66486,-0.1712,1.0284,-7.5061,3.6372,-1.5296,6.3772,-7.4689
1.428,4.641,3.1416,0.21133,-0.52123,1.003,-19.72,7.5054,-10.569,14.622,-38.863
1.428,4.7124,3.1416,0.88373,0.41831,1.1437,-11.204,19.017,-30.862,38.962,35.687
1.428,4.7838,3.1416,0.47876,-1.0156,-0.9381,-5.1947,-9.1795,2.3513,-1.1344,2.1916
1.428,4.8552,3.1416,0.64286,-1.2601,-1.4141,-3.6199,-3.9533,-0.039485,-18.284,-15.781
1.428,4.9266,3.1416,0.90759,-1.1027,-1.2961,-2.9745,6.9453,-9.7625,-18.997,-25.249
1.428,4.998,3.1416,1.05,-0.91052,-1.0853,-1.8402,11.101,-13.07,-9.4987,-28.812
1.428,5.0694,3.1416,1.0235,-0.75808,-0.92075,-0.26862,6.9981,-6.9297,4.4395,-26.531
1.428,5.1408,3.1416,0.88884,-0.55482,-0.72788,0.83394,-0.41204,4.7822,17.667,-17.81
1.428,5.2122,3.1416,0.74486,-0.17249,-0.36679,0.32303,-4.1474,15.09,25.821,-3.2749
1.428,5.2836,3.1416,0.65953,0.42727,0.21917,-2.5682,0.37138,17.725,25.496,13.341
1.428,5.355,3.1416,0.60074,1.0655,0.85501,-7.6127,10.886,10.935,14.409,23.32
1.428,5.4264,3.1416,0.36727,1.2182,0.98559,-12.974,13.866,1.2922,-8.4299,11.078
1.428,5.4978,3.1416,-1.6944,0.12881,1.3005,3.2913,-14.289,-31.354,-12.039,-73.739
1.428,5.5692,3.1416,-0.029808,0.16142,0.31971,-3.8853,9.959,10.962,13.535,3.0191
1.428,5.6406,3.1416,0.87495,0.50892,0.53606,-7.5675,13.139,11.965,2.4389,6.7606
1.428,5.712,3.1416,1.1066,0.7815,1.0987,-7.4147,7.1237,-0.07458,-17.085,-14.696
1.428,5.7834,3.1416,0.89967,0.8037,1.521,-5.0722,-0.30949,-9.3491,-29.314,-33.578
1.428,5.8548,3.1416,0.55512,0.56158,1.6028,-3.1161,-4.9038,-9.7294,-28.453,-37.916
1.428,5.9262,3.1416,0.35875,0.14987,1.3524,-3.999,-5.3502,-1.9877,-16.045,-27.299
1.428,5.9976,3.1416,0.49973,-0.28085,0.90868,-8.9949,-2.7146,8.9811,1.6229,-8.6346
1.428,6.069,3.1416,0.98912,-0.57695,0.46332,-17.144,0.13611,16.938,16.107,8.0984
1.428,6.1404,3.1416,1.5783,-0.63461,0.18289,-24.2,-0.893,17.08,19.398,14.091
1.428,6.2118,3.1416,1.6777,-0.45264,0.13094,-21.572,-10.552,8.8169,6.5142,5.947
1.428,6.2832,3.1416,0.27487,-0.18531,0.19012,4.7273,-33.671,-1.4491,-21.911,-10.071

1.4994,0.0,3.1416,1.3829,-0.38706,0.77207,-22.331,-8.0151,10.821,7.5066,39.832
1.4994,0.0714,3.1416,1.1507,-0.24653,0.46376,-1.4851,6.2292,3.0346,-13.606,-1.9391
1.4994,0.1428,3.1416,0.9505,-0.13846,0.65731,11.896,0.1217,-4.0172,-8.6372,-7.6557
1.4994,0.2142,3.1416,0.9456,-0.29717,0.81034,15.086,-8.2015,-12.308,1.0272,0.1671
1.4994,0.2856,3.1416,1.14,-0.66235,0.73521,9.2983,-10.836,-20.328,6.2803,7.549
1.4994,0.357,3.1416,1.4331,-1.0078,0.48513,-1.6771,-7.1936,-24.904,6.4356,7.5579
1.4994,0.4284,3.1416,1.6736,-1.0701,0.24019,-12.852,-1.0819,-23.023,5.3656,-1.1757
1.4994,0.4998,3.1416,1.7143,-0.67729,0.19355,-19.411,2.2102,-13.652,7.6416,-15.945
1.4994,0.5712,3.1416,1.4659,0.12245,0.4374,-18.081,-1.1694,0.441,14.673,-31.451
1.4994,0.6426,3.1416,0.95153,0.93203,0.84915,-8.5069,-10.718,10.862,20.845,-41.292
1.4994,0.714,3.1416,0.36112,0.87683,0.97745,5.3805,-18.662,1.7733,9.6628,-39.445
1.4994,0.7854,3.1416,0.36675,0.48872,-0.64084,59.234,-5.955,26.138,8.3389,29.601
1.4994,0.8568,3.1416,0.40072,-0.29836,-0.63218,3.092,-18.62,5.2243,-7.4299,-30.775
1.4994,0.9282,3.1416,-0.95706,-0.40571,-0.18986,7.4116,-1.5382,1.5472,9.3016,-20.023
1.4994,0.9996,3.1416,-2.0719,-0.27969,0.37731,24.887,13.176,5.8543,21.911,3.9413
1.4994,1.071,3.1416,-2.3208,-0.14303,0.8871,32.526,13.238,11.454,18.05,13.79
1.4994,1.1424,3.1416,-1.7877,-0.058104,1.2544,25.135,0.21044,14.098,1.803,4.4233
1.4994,1.2138,3.1416,-0.95913,0.0098616,1.4621,8.7995,-16.471,11.868,-14.151,-15.385
1.4994,1.2852,3.1416,-0.41916,0.12949,1.5313,-5.6362,-25.485,5.057,-16.384,-31.351
1.4994,1.3566,3.1416,-0.54508,0.34001,1.4925,-9.0824,-19.597,-3.9491,1.446,-32.033
1.4994,1.428,3.1416,-1.2026,0.58802,1.356,-0.72422,-1.6452,-10.784,30.749,-17.197
1.4994,1.4994,3.1416,-1.4413,0.6642,1.0824,5.4609,9.4821,-9.2208,40.165,-6.168
1.4994,1.5708,3.1416,0.81004,0.14009,0.5535,-25.814,-27.133,8.7137,-32.278,-46.192
1.4994,1.6422,3.1416,-0.2904,1.6991,1.0433,-0.0035087,-5.8654,-3.5445,-1.4623,-32.344
1.4994,1.7136,3.1416,-0.48239,1.5967,0.80309,-3.771,-2.6162,-9.4529,13.099,-40.716
1.4994,1.785,3.1416,-0.75685,0.99544,0.52584,-7.1653,3.2631,-10.759,8.6265,-20.365
1.4994,1.8564,3.1416,-0.81288,0.36111,0.45194,-4.9369,5.9332,-9.6687,-2.2076,-0.11759
1.4994,1.9278,3.1416,-0.60238,-0.03943,0.57225,1.7633,4.6677,-7.5161,-10.885,9.6696
1.4994,1.9992,3.1416,-0.23295,-0.10529,0.73778,8.3803,1.7781,-5.0719,-12.961,10.73
1.4994,2.0706,3.1416,0.12917,0.13117,0.76943,9.9511,0.53901,-2.8515,-7.9788,10.51
1.4994,2.142,3.1416,0.35625,0.53708,0.56773,4.1006,3.1135,-1.4232,0.60489,15.792
1.4994,2.2134,3.1416,0.45609,0.91185,0.22255,-5.9618,8.478,-1.7164,5.5047,26.319
1.4994,2.2848,3.1416,0.66916,1.0199,0.12283,-8.4467,10.348,-5.3299,-4.3145,28.414
1.4994,2.3562,3.1416,1.5657,0.62354,1.0663,20.012,-4.898,-14.84,-43.556,-11.395
1.4994,2.4276,3.1416,-0.23051,1.1913,0.26349,7.0133,-1.6651,-5.5679,7.704,-12.752
1.4994,2.499,3.1416,-0.78558,0.50658,-0.0045067,6.2645,-1.9033,-2.6747,5.9364,-11.894
1.4994,2.5704,3.1416,-0.969,-0.75179,-0.41399,5.2909,-3.6714,1.9635,3.8858,-8.8117
1.4994,2.6418,3.1416,-0.87159,-1.6898,-0.54825,3.4717,-2.2655,4.6622,2.1593,-0.47031
1.4994,2.7132,3.1416,-0.61351,-2.0007,-0.38075,0.81573,2.7901,4.3094,0.88721,11.146
1.4994,2.7846,3.1416,-0.32187,-1.7846,-0.1136,-2.2415,9.4157,1.5995,-0.096382,21.105
1.4994,2.856,3.1416,-0.10816,-1.3684,-0.016004,-5.041,14.649,-1.7333,-1.0732,23.594
1.4994,2.9274,3.1416,-0.045836,-1.1254,-0.26268,-6.9032,16.318,-3.6817,-2.2603,13.997
1.4994,2.9988,3.1416,-0.14779,-1.2954,-0.77233,-7.3313,14.715,-2.7317,-3.6294,-9.04
1.4994,3.0702,3.1416,-0.34389,-1.8043,-1.0461,-6.2143,14.267,1.3711,-4.7265,-41.536
1.4994,3.1416,3.1416,-1.2213,-1.1204,-0.63516,-3.8443,24.048,-10.47,-33.738,-6.833
1.4994,3.213,3.1416,-0.42415,-1.198,-0.021098,2.2541,3.9341,-6.9278,-14.828,-18.987
1.4994,3.2844,3.1416,-0.74839,-0.88388,0.50976,-0.42801,-4.1234,-5.0332,1.3695,-19.427
1.4994,3.3558,3.1416,-1.2451,-0.56012,0.80223,-0.97177,-6.2516,-4.2345,13.03,-16.081
1.4994,3.4272,3.1416,-1.4745,-0.40105,0.84219,3.3547,-5.8965,-3.7137,19.128,-12.782
1.4994,3.4986,3.1416,-1.3652,-0.42844,0.70985,9.9593,-4.5668,-2.6592,19.527,-10.437
1.4994,3.57,3.1416,-1.0738,-0.5667,0.53302,13.788,-2.5757,-0.53942,15.083,-8.1974
1.4994,3.6414,3.1416,-0.84413,-0.69824,0.44043,10.19,0.2156,2.6242,7.7345,-4.6335
1.4994,3.7128,3.1416,-0.86725,-0.71863,0.51498,-2.2221,3.6552,5.9838,0.59912,1.097
1.4994,3.7842,3.1416,-1.1404,-0.59191,0.74706,-18.709,6.558,7.5923,-1.93,8.076
1.4994,3.8556,3.1416,-1.3266,-0.40585,0.98783,-25.54,5.9622,4.1294,5.9109,12.454
1.4994,3.927,3.1416,-1.5773,-0.8187,0.22424,-25.125,4.3274,16.032,-24.662,-0.51407
1.4994,3.9984,3.1416,-0.21522,-0.7039,1.7618,-5.8409,-6.8017,10.975,-16.264,7.1218
1.4994,4.0698,3.1416,-0.40791,-1.0231,1.3822,-0.79071,-12.746,8.5642,-4.3458,-2.4207
1.4994,4.1412,3.1416,-0.92736,-1.2764,0.54461,2.1536,-12.907,7.3695,0.70697,-13.443
1.4994,4.2126,3.1416,-1.1262,-1.2452,0.0043677,7.1056,-8.8777,6.5008,-3.7456,-18.194
1.4994,4.284,3.1416,-0.80738,-0.9186,-0.0095376,12.822,-3.3829,5.4386,-14.917,-15.131
1.4994,4.3554,3.1416,-0.094046,-0.41808,0.3825,15.357,0.76775,3.8666,-26.913,-7.1825
1.4994,4.4268,3.1416,0.70091,0.076539,0.8878,10.724,1.7349,1.5035,-33.056,-0.006
1.4994,4.4982,3.1416,1.205,0.40179,1.2185,-2.454,-0.29805,-2.0646,-28.203,-0.25093
1.4994,4.5696,3.1416,1.1166,0.48501,1.2687,-20.281,-2.0724,-7.5524,-11.067,-13.819
1.4994,4.641,3.1416,0.33503,0.4189,1.2913,-30.937,3.7987,-16.143,13.463,-44.124
1.4994,4.7124,3.1416,-0.4907,0.75649,2.6958,-15.853,41.771,-41.349,64.751,-31.733
1.4994,4.7838,3.1416,0.56096,-1.3503,-0.50147,-13.708,-3.5784,-2.7204,5.7535,-10.702
1.4994,4.8552,3.1416,0.89538,-2.0184,-1.3561,-13.969,-7.0784,-5.3877,-28.214,-13.9
1.4994,4.9266,3.1416,0.93354,-1.9414,-1.3032,-12.909,3.3963,-16.268,-35.306,-22.64
1.4994,4.998,3.1416,0.91244,-1.5545,-1.1021,-9.786,12.727,-19.493,-22.326,-26.725
1.4994,5.0694,3.1416,0.92745,-1.0921,-1.0156,-5.7635,15.339,-11.817,-0.84753,-22.705
1.4994,5.1408,3.1416,0.97458,-0.64565,-0.9886,-2.8429,11.989,1.9791,16.675,-12.141
1.4994,5.2122,3.1416,0.99276,-0.2203,-0.82785,-2.7891,6.5553,13.673,20.786,0.14547
1.4994,5.2836,3.1416,0.90617,0.207,-0.38043,-6.0576,2.8224,16.2,8.9154,7.8031
1.4994,5.355,3.1416,0.66652,0.63032,0.28692,-10.723,1.2729,8.2392,-10.738,4.6993
1.4994,5.4264,3.1416,0.29537,0.95727,0.70882,-11.404,-4.1262,-1.1889,-15.323,-13.342
1.4994,5.4978,3.1416,-1.6426,0.4222,1.2867,11.017,-13.693,-26.192,18.321,-70.579
1.4994,5.5692,3.1416,-0.12068,-0.19944,0.57785,-0.31358,1.2257,17.791,21.782,-3.1991
1.4994,5.6406,3.1416,0.6104,0.39114,0.7496,-2.5262,11.212,15.701,10.023,-1.0403
1.4994,5.712,3.1416,0.80456,0.99756,1.1856,-3.8425,15.269,2.2687,-6.0629,-19.111
1.4994,5.7834,3.1416,0.73359,1.098,1.5013,-7.3661,14.154,-5.1358,-19.17,-32.736
1.4994,5.8548,3.1416,0.64575,0.65924,1.5085,-12.669,9.7061,-2.0049,-25.134,-32.818
1.4994,5.9262,3.1416,0.7244,-0.049014,1.1803,-17.377,4.1767,7.8108,-22.496,-21.097
1.4994,5.9976,3.1416,1.0466,-0.64027,0.61519,-18.757,-0.43873,16.604,-12.054,-5.4076
1.4994,6.069,3.1416,1.5417,-0.79703,0.0018718,-15.3,-3.0712,17.312,3.5743,5.0546
1.4994,6.1404,3.1416,1.95,-0.4567,-0.41607,-8.3093,-4.2474,8.0219,20.396,4.479
1.4994,6.2118,3.1416,1.7812,0.0025023,-0.3757,-3.4858,-6.7595,-3.5319,33.486,-4.823
1.4994,6.2832,3.1416,0.27331,-0.42433,0.36993,-12.513,-16.335,4.5381,37.428,-7.6773

1.5708,0.0,3.1416,3.6816,-0.50642,1.6486,-10.478,39.619,-69.816,-102.32,-184.81
1.5708,0.0714,3.1416,1.3273,-0.14235,-0.19475,-0.11757,-19.984,-11.749,0.4124,-14.403
1.5708,0.1428,3.1416,0.2074,0.48226,0.082511,7.2797,-11.597,-9.9337,54.775,29.464
1.5708,0.2142,3.1416,0.078225,0.61159,0.9812,17.215,10.966,-15.562,82.385,16.039
1.5708,0.2856,3.1416,0.59876,0.13125,1.5558,27.741,22.636,-9.7137,88.926,-8.2826
1.5708,0.357,3.1416,1.3892,-0.66066,1.3516,33.172,18.965,6.0752,72.435,-17.304
1.5708,0.4284,3.1416,2.0893,-1.2825,0.34196,27.792,8.001,19.244,31.589,-2.3743
1.5708,0.4998,3.1416,2.4168,-1.2982,-1.1343,9.568,2.1591,15.638,-26.009,30.263
1.5708,0.5712,3.1416,2.2258,-0.54582,-2.436,-16.146,10.1,-11.059,-75.54,62.125
1.5708,0.6426,3.1416,1.5651,0.63289,-2.6819,-32.895,28.603,-49.892,-66.686,65.143
1.5708,0.714,3.1416,0.73654,1.164,-0.81387,-9.4156,34.442,-63.208,84.66,4.3162
1.5708,0.7854,3.1416,0.35376,-0.98757,4.3406,104.08,-23.743,22.783,504.68,-159.64
1.5708,0.8568,3.1416,-1.171,1.6691,0.55481,-13.488,47.126,8.9488,44.067,148.92
1.5708,0.9282,3.1416,-0.96216,0.73362,-0.48629,-9.0599,42.329,-23.44,13.291,74.508
1.5708,0.9996,3.1416,-0.55988,-0.74214,0.11119,16.609,13.852,-31.381,39.474,21.45
1.5708,1.071,3.1416,-0.3934,-1.4927,1.1223,35.73,1.9031,-23.444,50.021,29.873
1.5708,1.1424,3.1416,-0.60934,-1.2476,1.8848,35.586,9.5144,-10.762,23.061,77.758
1.5708,1.2138,3.1416,-1.1415,-0.35794,2.1608,15.52,18.961,-3.7951,-28.365,114.42
1.5708,1.2852,3.1416,-1.7807,0.57666,1.9997,-16.085,8.187,-9.0994,-72.121,93.971
1.5708,1.3566,3.1416,-2.2443,1.0818,1.6002,-44.823,-32.771,-26.09,-72.791,8.8416
1.5708,1.428,3.1416,-2.246,1.1815,1.1725,-53.285,-85.361,-43.806,-7.4999,-76.78
1.5708,1.4994,3.1416,-1.5659,1.7715,0.80054,-24.071,-86.089,-37.679,118.28,6.5545
1.5708,1.5708,3.1416,0.71166,3.6173,-1.2811,-20.008,16.635,72.099,144.28,-144.42
1.5708,1.6422,3.1416,-0.46809,3.1397,1.5847,-10.596,54.87,5.3689,12.18,-167.02
1.5708,1.7136,3.1416,-0.68286,2.0987,1.9008,-12.624,53.086,-8.546,-10.259,-113.95
1.5708,1.785,3.1416,-0.28344,1.1446,1.3007,-13.089,34.88,-1.3604,4.6535,-46.694
1.5708,1.8564,3.1416,0.3384,0.54085,0.70394,-7.9076,15.595,8.5783,19.527,0.80355
1.5708,1.9278,3.1416,0.82109,0.27731,0.4801,1.0422,3.5858,13.167,22.261,16.6
1.5708,1.9992,3.1416,0.90438,0.1825,0.61394,8.8672,1.485,11.423,16.409,5.1238
1.5708,2.0706,3.1416,0.50042,0.036723,0.86977,10.612,7.4716,6.3589,11.549,-18.419
1.5708,2.142,3.1416,-0.23504,-0.31522,0.95617,4.2078,16.538,1.8606,13.644,-33.65
1.5708,2.2134,3.1416,-0.8316,-0.85122,0.69062,-6.5731,21.758,-0.43815,15.414,-20.619
1.5708,2.2848,3.1416,-0.43303,-1.259,0.16411,-9.17,15.552,-4.2791,-13.303,34.595
1.5708,2.3562,3.1416,0.12464,-1.8833,0.47463,4.3873,15.651,-2.5363,72.908,15.041
1.5708,2.4276,3.1416,-0.53075,2.1127,0.10209,25.763,2.0363,-9.1728,55.53,24.005
1.5708,2.499,3.1416,-0.70118,1.5985,-0.57943,18.025,9.3679,-12.79,4.2119,2.2879
1.5708,2.5704,3.1416,-0.64941,-0.30625,-0.92219,3.346,17.625,-12.227,-35.358,-18.438
1.5708,2.6418,3.1416,-0.54951,-1.8503,-0.7567,-7.2811,19.051,-8.7198,-46.916,-24.568
1.5708,2.7132,3.1416,-0.49871,-2.3419,-0.23905,-10.967,14.28,-4.7655,-34.519,-15.543
1.5708,2.7846,3.1416,-0.52918,-1.8408,0.30192,-9.8512,8.4715,-2.9805,-13.444,1.1821
1.5708,2.856,3.1416,-0.61983,-0.84887,0.51731,-8.0323,7.4335,-4.9619,-1.0809,15.16
1.5708,2.9274,3.1416,-0.70806,-0.0020945,0.19096,-8.4913,13.756,-10.148,-7.8332,17.979
1.5708,2.9988,3.1416,-0.70163,0.23832,-0.60782,-10.019,22.939,-14.677,-28.014,8.2874
1.5708,3.0702,3.1416,-0.49039,-0.10552,-1.3715,-4.1435,19.52,-10.251,-30.745,-3.1802
1.5708,3.1416,3.1416,0.25199,-0.80596,-0.31677,4.2407,55.299,-23.488,-25.931,4.8958
1.5708,3.213,3.1416,-0.64472,-1.016,-2.5108,-22.479,-5.3404,16.652,-44.066,-66.257
1.5708,3.2844,3.1416,-1.3803,-0.46076,-2.0973,-19.721,-12.138,16.707,2.4033,-82.235
1.5708,3.3558,3.1416,-1.8225,0.30162,-0.84254,-12.028,1.7938,3.8247,54.487,-74.517
1.5708,3.4272,3.1416,-1.9286,0.88382,0.28073,-10.425,16.348,-6.6313,82.355,-59.664
1.5708,3.4986,3.1416,-1.7271,1.0604,0.89899,-16.189,21.799,-8.4844,78.519,-43.869
1.5708,3.57,3.1416,-1.3005,0.75882,1.0436,-24.626,16.174,-2.1433,51.015,-27.503
1.5708,3.6414,3.1416,-0.76642,0.050513,0.95616,-28.838,2.6268,7.9972,16.58,-9.6644
1.5708,3.7128,3.1416,-0.26057,-0.85808,0.89452,-23.501,-13.191,16.156,-6.1609,7.2707
1.5708,3.7842,3.1416,0.081657,-1.6345,0.938,-8.6351,-25.753,17.764,-3.5194,13.103
1.5708,3.8556,3.1416,0.14297,-1.8292,0.79319,6.623,-32.289,12.068,26.44,-14.741
1.5708,3.927,3.1416,0.6482,-0.37954,-0.98362,3.2696,-47.544,23.803,67.978,-104.22
1.5708,3.9984,3.1416,0.24784,-0.77857,-0.00046066,-34.653,-33.186,7.5154,-5.5974,-26.322
1.5708,4.0698,3.1416,-0.34673,-0.24443,0.33243,-42.992,-36.306,-2.9819,-13.929,-21.316
1.5708,4.1412,3.1416,-0.76346,0.19395,0.48967,-31.448,-37.173,-12.207,-4.0125,-31.806
1.5708,4.2126,3.1416,-0.85983,0.15432,0.69906,-11.412,-29.426,-20.076,-0.67273,-30.697
1.5708,4.284,3.1416,-0.66182,-0.29184,1.0041,6.058,-15.676,-24.069,-11.844,-13.039
1.5708,4.3554,3.1416,-0.30297,-0.81231,1.3266,12.269,-3.0878,-21.405,-33.844,12.146
1.5708,4.4268,3.1416,0.036628,-1.007,1.5289,2.9236,1.0176,-11.206,-56.656,30.033
1.5708,4.4982,3.1416,0.19134,-0.60103,1.4765,-19.853,-6.4235,3.3313,-69.198,28.16
1.5708,4.5696,3.1416,0.070953,0.36249,1.1007,-45.48,-19.813,12.765,-64.608,4.5957
1.5708,4.641,3.1416,-0.27832,1.3294,0.46063,-52.896,-20.485,-0.76081,-45.517,-23.889
1.5708,4.7124,3.1416,-0.33428,0.99412,1.1432,33.331,51.275,-27.788,83.652,-39.372
1.5708,4.7838,3.1416,0.48608,-0.10648,0.76378,-20.291,-9.9018,-20.561,-17.371,-11.509
1.5708,4.8552,3.1416,0.48268,-0.70806,-0.41663,-29.232,-15.102,-20.736,-51.616,7.4711
1.5708,4.9266,3.1416,0.31954,-1.0632,-1.4174,-20.958,-1.9402,-15.603,-57.614,11.956
1.5708,4.998,3.1416,0.29774,-1.2437,-1.799,-11.449,9.6317,-1.7383,-55.743,5.4253
1.5708,5.0694,3.1416,0.4553,-1.2135,-1.5249,-7.6362,12.768,17.868,-53.121,-3.5781
1.5708,5.1408,3.1416,0.66709,-0.90121,-0.82376,-9.8414,9.1699,36.7,-48.509,-5.482
1.5708,5.2122,3.1416,0.74479,-0.27316,-0.051574,-14.213,4.5232,47.594,-37.205,6.2854
1.5708,5.2836,3.1416,0.53675,0.59405,0.4463,-15.167,3.9427,45.623,-15.939,31.265
1.5708,5.355,3.1416,0.027943,1.4407,0.47302,-7.821,7.411,30.976,12.222,57.934
1.5708,5.4264,3.1416,-0.56015,1.751,0.1182,9.5631,5.2198,11.843,32.987,59.677
1.5708,5.4978,3.1416,-0.6696,0.68077,-0.10422,33.144,-26.59,7.2923,15.935,-9.2439
1.5708,5.5692,3.1416,0.28257,0.98311,1.0881,-30.922,-26.15,1.3948,-34.501,19.188
1.5708,5.6406,3.1416,0.88081,0.88326,1.1476,-33.608,-15.3,2.2925,5.3647,4.3783
1.5708,5.712,3.1416,0.93046,0.93811,1.0356,-21.799,-1.6193,5.3527,20.225,-25.027
1.5708,5.7834,3.1416,0.93907,0.8563,0.80303,-11.393,5.5855,6.5239,22.218,-45.652
1.5708,5.8548,3.1416,1.0904,0.55696,0.51155,-8.1821,3.8765,4.9079,18.588,-48.63
1.5708,5.9262,3.1416,1.354,0.10681,0.22453,-10.936,-4.281,1.6127,12.788,-35.617
1.5708,5.9976,3.1416,1.5944,-0.34276,-0.0012883,-14.475,-13.481,-1.3937,5.5842,-14.809
1.5708,6.069,3.1416,1.6811,-0.61867,-0.12438,-12.746,-17.341,-2.4311,-3.8369,3.039
1.5708,6.1404,3.1416,1.5973,-0.58904,-0.12698,-1.9016,-10.464,-1.2532,-16.767,8.5939
1.5708,6.2118,3.1416,1.55,-0.22611,-0.023627,16.624,9.5953,-0.19461,-33.871,-2.07
1.5708,6.2832,3.1416,2.0794,0.33078,0.13029,33.039,40.369,-5.3181,-54.08,-23.49

1.6422,0.0,3.1416,1.3527,0.32864,0.90272,33.968,7.0361,17.163,26.564,-43.031
1.6422,0.0714,3.1416,1.2832,0.80258,-0.62028,1.5538,-2.1859,-1.4451,24.882,2.2729
1.6422,0.1428,3.1416,0.85932,0.32496,-0.51161,-4.7355,-7.086,1.0471,18.46,3.6631
1.6422,0.2142,3.1416,0.74491,-0.41064,0.16031,-2.7928,-8.6076,7.2523,15.7,-4.39
1.6422,0.2856,3.1416,1.0737,-0.97719,0.73809,-1.7224,-7.9648,9.1257,15.973,-6.5951
1.6422,0.357,3.1416,1.6348,-1.1645,0.90103,-4.0491,-6.4,5.4,14.026,-0.95641
1.6422,0.4284,3.1416,2.0587,-0.92971,0.59068,-7.9259,-4.9424,-0.97965,4.3874,7.1103
1.6422,0.4998,3.1416,2.0022,-0.34742,-0.063531,-9.3421,-4.1659,-5.4205,-14.226,10.661
1.6422,0.5712,3.1416,1.3349,0.43971,-0.81871,-4.3319,-3.9472,-4.2473,-34.504,7.1064
1.6422,0.6426,3.1416,0.32413,1.2708,-1.3929,8.8178,-3.2238,2.7328,-36.134,4.0976
1.6422,0.714,3.1416,-0.17898,2.0162,-1.5394,27.359,0.24785,9.6652,18.604,25.407
1.6422,0.7854,3.1416,1.4459,2.6274,-1.1214,41.875,10.134,2.0833,189.24,116.81
1.6422,0.8568,3.1416,0.52372,0.81372,-0.73954,2.7371,17.934,26.007,5.9942,-43.551
1.6422,0.9282,3.1416,0.26549,1.2497,-1.0463,-1.4965,0.73139,11.88,11.916,-3.1115
1.6422,0.9996,3.1416,-0.0095287,1.8961,-0.93812,-7.48,-7.5648,-12.171,6.0862,1.222
1.6422,1.071,3.1416,-0.33129,1.8347,-0.47918,-5.6428,-10.913,-30.648,5.0469,-7.1818
1.6422,1.1424,3.1416,-0.75224,1.0629,0.14757,3.8112,-11.386,-36.456,9.9828,-12.79
1.6422,1.2138,3.1416,-1.2989,0.10634,0.70752,14.967,-9.8824,-29.13,13.866,-7.7237
1.6422,1.2852,3.1416,-1.9236,-0.36817,0.98144,20.263,-6.844,-13.066,8.6011,8.4273
1.6422,1.3566,3.1416,-2.456,0.060021,0.83259,14.55,-2.9674,4.2507,-7.8356,28.786
1.6422,1.428,3.1416,-2.5545,1.1782,0.27373,-0.83871,0.081064,14.018,-24.249,39.371
1.6422,1.4994,3.1416,-1.6583,1.7529,-0.46577,-14.031,-1.0485,7.8874,-9.085,19.281
1.6422,1.5708,3.1416,-0.61021,0.091368,-2.6269,4.0499,16.677,-6.6768,-42.946,3.0223
1.6422,1.6422,3.1416,1.557,-0.37895,-0.30022,-3.3149,13.421,-1.2939,3.4713,-11.848
1.6422,1.7136,3.1416,1.4674,-0.54872,0.52144,-4.6426,8.8551,3.6457,16.306,-6.7764
1.6422,1.785,3.1416,0.45302,-0.51032,0.53172,-4.6833,5.1953,5.8854,11.047,3.1843
1.6422,1.8564,3.1416,-0.5943,-0.3479,0.23233,-5.5869,3.4605,5.1576,-0.27375,9.7576
1.6422,1.9278,3.1416,-1.1683,-0.13264,-0.050405,-7.608,3.714,2.5196,-9.3048,9.9078
1.6422,1.9992,3.1416,-1.0927,0.081993,-0.1489,-9.81,5.3068,-0.30925,-11.607,4.3059
1.6422,2.0706,3.1416,-0.46616,0.26505,-0.037757,-10.77,7.1199,-1.6117,-6.8788,-4.2044
1.6422,2.142,3.1416,0.39317,0.41281,0.18285,-9.2819,7.8068,-0.33603,0.81533,-12.142
1.6422,2.2134,3.1416,1.0028,0.55359,0.30375,-5.0627,6.0359,3.2405,2.8181,-16.92
1.6422,2.2848,3.1416,0.77101,0.75246,0.023421,0.54475,0.73347,6.8479,-14.349,-18.383
1.6422,2.3562,3.1416,-0.6237,0.86311,-1.4141,-1.5645,-21.59,-14.722,36.178,-16.267
1.6422,2.4276,3.1416,-0.28348,1.6064,-0.18861,4.0454,8.2973,-9.5951,12.29,18.597
1.6422,2.499,3.1416,0.037322,1.4503,0.065484,5.6712,14.917,-2.8835,0.12969,17.724
1.6422,2.5704,3.1416,0.12082,0.86146,0.025715,5.1406,12.479,0.90619,-0.97055,6.9797
1.6422,2.6418,3.1416,-0.044684,0.20169,0.019369,3.7083,8.6531,0.76079,4.8911,-0.55067
1.6422,2.7132,3.1416,-0.34188,-0.28371,0.12017,2.1329,6.3043,-2.0315,12.097,-1.1705
1.6422,2.7846,3.1416,-0.60166,-0.4773,0.245,0.7534,5.2251,-5.0724,15.427,2.8207
1.6422,2.856,3.1416,-0.68029,-0.40103,0.25056,-0.43387,3.8702,-6.045,11.969,6.5189
1.6422,2.9274,3.1416,-0.53664,-0.2277,0.030108,-1.6987,1.0897,-3.9058,3.0382,5.8076
1.6422,2.9988,3.1416,-0.30938,-0.29252,-0.38986,-3.5001,-2.1371,-0.07516,-3.9139,0.74955
1.6422,3.0702,3.1416,-0.39412,-1.1046,-0.75292,-6.4097,-0.96786,0.37004,6.6197,-1.0209
1.6422,3.1416,3.1416,-1.182,-1.7232,-1.9746,0.068984,22.502,4.1803,-94.604,-2.0609
1.6422,3.213,3.1416,-0.93924,-2.3714,0.83231,-12.599,9.5839,11.837,-0.47875,33.272
1.6422,3.2844,3.1416,-0.91022,-1.6799,1.406,-16.145,3.9234,4.7533,2.8309,40.347
1.6422,3.3558,3.1416,-0.94481,-0.71135,1.0364,-12.843,1.9716,-1.4031,-19.695,31.736
1.6422,3.4272,3.1416,-0.93984,-0.044251,0.51417,-6.3465,1.5726,-1.0691,-34.855,17.32
1.6422,3.4986,3.1416,-0.83761,0.12015,0.23164,-0.69876,1.6167,4.4235,-33.007,4.1215
1.6422,3.57,3.1416,-0.62437,-0.14813,0.28366,0.65165,1.693,10.056,-19.836,-3.852
1.6422,3.6414,3.1416,-0.32884,-0.61417,0.56871,-4.1599,1.743,10.334,-8.1369,-5.7733
1.6422,3.7128,3.1416,-0.020695,-0.98438,0.88984,-14.427,1.7137,2.4917,-9.5842,-4.1558
1.6422,3.7842,3.1416,0.19093,-1.0128,1.0556,-25.885,1.2108,-10.294,-26.511,-5.0162
1.6422,3.8556,3.1416,0.15894,-0.60747,0.98127,-29.723,-0.84789,-15.699,-43.682,-18.036
1.6422,3.927,3.1416,-0.30025,0.063522,0.78939,-11.597,-6.5797,10.96,-20.072,-56.722
1.6422,3.9984,3.1416,0.65018,-0.28296,0.89258,-10.572,5.7053,-0.31397,-5.3342,-8.2785
1.6422,4.0698,3.1416,0.63578,0.057662,0.75308,-10.152,2.4892,8.0028,-6.6755,-9.5816
1.6422,4.1412,3.1416,0.27305,0.4322,0.5281,-6.5543,-2.8197,8.6909,-8.346,-6.38
1.6422,4.2126,3.1416,0.060468,0.52988,0.33277,0.88158,-6.0918,4.6945,-8.2256,0.76998
1.6422,4.284,3.1416,0.13613,0.32439,0.25893,8.8978,-6.0199,-1.0105,-5.9203,8.3444
1.6422,4.3554,3.1416,0.40074,-0.031992,0.36244,12.764,-3.3275,-5.8043,-1.9918,11.785
1.6422,4.4268,3.1416,0.64048,-0.31427,0.65056,8.726,0.023419,-7.8111,2.8129,7.4319
1.6422,4.4982,3.1416,0.64999,-0.33067,1.0693,-3.5517,1.6248,-6.2863,8.3315,-5.5416
1.6422,4.5696,3.1416,0.35525,-0.028489,1.4908,-18.535,-0.58572,-2.0048,15.758,-23.197
1.6422,4.641,3.1416,-0.063496,0.39998,1.7007,-22.376,-7.5327,2.3518,28.41,-34.897
1.6422,4.7124,3.1416,-1.0969,0.28877,2.2522,-46.055,-26.933,-11.762,27.909,-63.15
1.6422,4.7838,3.1416,0.2988,0.20633,0.19637,4.4931,-13.464,-21.17,23.993,-28.439
1.6422,4.8552,3.1416,0.76904,-0.12674,-0.50474,2.5598,-7.2311,-12.975,3.2831,-12.122
1.6422,4.9266,3.1416,0.76384,-0.445,-0.65738,-12.685,-5.2148,-2.7335,-15.426,-9.0141
1.6422,4.998,3.1416,0.58574,-0.59117,-0.74249,-21.791,-5.2529,2.216,-24.042,-12.127
1.6422,5.0694,3.1416,0.4137,-0.49977,-0.97737,-19.718,-5.9103,0.59813,-22.173,-14.347
1.6422,5.1408,3.1416,0.32691,-0.18064,-1.3775,-10.532,-6.3446,-4.9606,-14.106,-10.112
1.6422,5.2122,3.1416,0.32866,0.29738,-1.8185,-2.0972,-6.1733,-10.09,-5.8053,2.9141
1.6422,5.2836,3.1416,0.37019,0.82287,-2.0973,-0.77079,-5.3398,-10.837,-1.8978,22.163
1.6422,5.355,3.1416,0.37455,1.2582,-1.9946,-6.096,-3.9803,-5.8229,-2.6623,38.487
1.6422,5.4264,3.1416,0.26043,1.4561,-1.3365,-5.4956,-2.2903,1.5972,-1.0198,34.481
1.6422,5.4978,3.1416,-0.033957,1.2758,-0.055748,31.035,-0.39112,1.1738,20.478,-17.195
1.6422,5.5692,3.1416,0.51796,1.2601,-0.15111,-13.163,2.5564,4.0369,-17.648,5.5751
1.6422,5.6406,3.1416,0.53855,0.90557,0.56188,-9.6284,-0.30598,2.401,-16.163,1.1115
1.6422,5.712,3.1416,0.80807,0.20228,1.0766,-3.0444,-5.6199,-3.0164,-9.9236,-4.9682
1.6422,5.7834,3.1416,1.1094,-0.48229,1.2795,0.61557,-7.7901,-6.4882,-5.6041,-4.2407
1.6422,5.8548,3.1416,1.3231,-0.93609,1.1873,0.42041,-6.0035,-6.1213,-4.6216,3.0428
1.6422,5.9262,3.1416,1.4079,-1.0781,0.89876,-1.5533,-2.3296,-2.6764,-5.2622,11.635
1.6422,5.9976,3.1416,1.3802,-0.93418,0.54765,-2.2561,0.17983,1.6131,-4.8058,14.969
1.6422,6.069,3.1416,1.2946,-0.61221,0.25492,0.29964,-0.60967,4.2211,-1.65,8.837
1.6422,6.1404,3.1416,1.2236,-0.27815,0.081165,5.0048,-4.0152,3.5099,2.564,-4.9336
1.6422,6.2118,3.1416,1.2378,-0.13146,-0.020934,5.6191,-4.6366,-0.089688,0.82789,-14.801
1.6422,6.2832,3.1416,1.3859,-0.38072,-0.25422,-11.264,9.5434,-2.8976,-21.359,4.1656

1.7136,0.0,3.1416,0.78323,-0.12352,0.54118,11.908,-4.1029,21.711,27.116,13.817
1.7136,0.0714,3.1416,1.3438,0.18622,-0.20646,1.1026,2.0766,-1.0134,19.599,2.3535
1.7136,0.1428,3.1416,1.1209,-0.085403,-0.134,-1.1442,-1.3424,3.4107,3.3668,-5.5614
1.7136,0.2142,3.1416,0.96149,-0.46101,0.24599,-2.6601,-5.5814,12.015,-8.936,-6.182
1.7136,0.2856,3.1416,1.1092,-0.67555,0.60648,-5.7918,-7.2627,14.339,-13.548,-1.6793
1.7136,0.357,3.1416,1.414,-0.62713,0.77119,-9.3157,-6.623,8.9747,-12.49,2.8371
1.7136,0.4284,3.1416,1.5423,-0.32779,0.67986,-10.348,-5.7276,0.12042,-10.462,2.2969
1.7136,0.4998,3.1416,1.1867,0.14569,0.35346,-6.2535,-6.6836,-5.8753,-11.738,-5.3538
1.7136,0.5712,3.1416,0.27584,0.70096,-0.14061,3.4408,-9.8544,-3.9634,-17.065,-16.175
1.7136,0.6426,3.1416,-0.81556,1.2793,-0.72324,15.139,-12.073,6.1537,-20.558,-17.254
1.7136,0.714,3.1416,-1.057,1.905,-1.3384,19.264,-4.8559,16.571,-6.6003,16.271
1.7136,0.7854,3.1416,1.4479,2.7341,-1.988,-1.6512,27.383,7.7282,53.265,124.19
1.7136,0.8568,3.1416,1.159,1.2284,-1.4276,-0.5282,3.6477,17.899,-9.215,-68.299
1.7136,0.9282,3.1416,0.98495,1.6698,-1.3415,1.1867,-10.398,10.648,10.978,-13.536
1.7136,0.9996,3.1416,0.48358,1.8861,-1.0593,-8.213,-9.0444,-5.8763,0.96063,4.0045
1.7136,1.071,3.1416,-0.16671,1.3454,-0.60103,-13.559,-8.9213,-19.02,-5.2811,-6.2332
1.7136,1.1424,3.1416,-0.85288,0.2947,-0.071237,-10.004,-13.074,-22.451,0.51673,-25.154
1.7136,1.2138,3.1416,-1.4899,-0.6273,0.3822,0.22151,-16.693,-15.145,10.908,-32.553
1.7136,1.2852,3.1416,-1.9836,-0.7773,0.60938,11.052,-12.843,-0.36781,12.746,-15.658
1.7136,1.3566,3.1416,-2.1932,0.10523,0.49966,15.828,1.8101,15.337,-2.7968,22.328
1.7136,1.428,3.1416,-1.8946,1.5108,0.022994,10.543,21.271,23.164,-30.226,53.691
1.7136,1.4994,3.1416,-0.74239,1.7725,-0.72879,-2.9177,24.485,13.063,-39.704,17.661
1.7136,1.5708,3.1416,-0.84355,-0.45141,-2.112,-1.29,0.66278,-15.199,-70.726,28.197
1.7136,1.6422,3.1416,1.6618,-1.4664,-0.81196,1.5163,-2.2419,0.76529,-1.7454,30.86
1.7136,1.7136,3.1416,1.8096,-1.463,0.034765,4.927,-2.773,4.2018,15.444,22.774
1.7136,1.785,3.1416,0.84241,-1.0646,0.39748,5.7893,-1.7001,2.8093,9.1073,11.663
1.7136,1.8564,3.1416,-0.33641,-0.6206,0.37633,3.5461,0.2099,0.81918,-2.6229,2.5225
1.7136,1.9278,3.1416,-1.1443,-0.27293,0.14422,-0.63143,2.2515,-0.11894,-10.021,-2.1596
1.7136,1.9992,3.1416,-1.3007,-0.022822,-0.1113,-4.7103,3.8391,-0.052138,-10.039,-2.1832
1.7136,2.0706,3.1416,-0.80862,0.20285,-0.24605,-6.6622,4.5662,0.16123,-4.5752,0.58273
1.7136,2.142,3.1416,0.064309,0.48497,-0.21733,-5.3307,4.2633,-0.26326,1.249,2.4195
1.7136,2.2134,3.1416,0.80425,0.84562,-0.142,-1.2974,3.0576,-1.1508,0.82189,-2.0221
1.7136,2.2848,3.1416,0.66991,1.1816,-0.35451,2.2507,1.4306,-0.48223,-12.232,-19.503
1.7136,2.3562,3.1416,-0.037172,1.585,-2.1709,-3.3428,-22.779,-16.301,9.7662,-2.5896
1.7136,2.4276,3.1416,8.988e-05,0.8973,-0.26742,-3.0654,8.9491,-11.459,0.18877,15.789
1.7136,2.499,3.1416,0.24989,0.7703,0.28975,0.77008,9.9746,-2.271,1.3753,12.176
1.7136,2.5704,3.1416,0.34474,0.69253,0.27677,3.7076,3.0199,4.2537,7.4728,3.4772
1.7136,2.6418,3.1416,0.18995,0.47189,0.13295,4.3262,-1.0044,5.6029,13.954,-1.7681
1.7136,2.7132,3.1416,-0.12887,0.12997,0.043269,3.1828,0.30931,2.4755,17.765,-1.2409
1.7136,2.7846,3.1416,-0.43836,-0.20361,0.02069,1.7549,4.1752,-2.5032,17.476,3.3014
1.7136,2.856,3.1416,-0.56988,-0.39689,-0.011341,1.3837,5.9228,-6.0663,13.425,8.1693
1.7136,2.9274,3.1416,-0.45209,-0.42116,-0.13649,2.217,2.3065,-5.5901,7.8729,9.8865
1.7136,2.9988,3.1416,-0.20338,-0.45669,-0.36311,2.1516,-5.1857,-0.37865,5.1442,7.3342
1.7136,3.0702,3.1416,-0.22448,-0.99835,-0.54181,-4.2232,-7.0226,7.0509,11.781,3.8958
1.7136,3.1416,3.1416,-1.212,-1.8148,-1.0867,5.0912,19.211,13.966,-54.106,2.0885
1.7136,3.213,3.1416,-1.4349,-1.6227,1.1765,-2.2643,13.682,8.2242,2.1973,28.512
1.7136,3.2844,3.1416,-1.0462,-1.1544,1.2716,-4.4124,1.7749,-1.7497,12.818,19.35
1.7136,3.3558,3.1416,-0.57406,-0.65943,0.5976,-2.9726,-6.1625,-6.3302,7.1863,0.96783
1.7136,3.4272,3.1416,-0.27556,-0.29398,-0.023595,-0.047413,-6.9265,-3.6416,0.45895,-12.341
1.7136,3.4986,3.1416,-0.20657,-0.13171,-0.22491,2.2277,-2.1835,3.17,-2.576,-15.606
1.7136,3.57,3.1416,-0.29211,-0.1749,0.027326,2.1339,3.8007,8.6635,-3.5913,-10.424
1.7136,3.6414,3.1416,-0.39645,-0.36534,0.55518,-1.1813,6.4325,7.8308,-6.8139,-2.2106
1.7136,3.7128,3.1416,-0.39335,-0.59536,1.0908,-7.2543,3.0622,-1.1756,-15.118,2.5498
1.7136,3.7842,3.1416,-0.23618,-0.71878,1.3979,-13.855,-4.7447,-14.315,-26.119,-0.94121
1.7136,3.8556,3.1416,-0.028096,-0.5619,1.394,-16.539,-8.9359,-18.933,-28.267,-13.046
1.7136,3.927,3.1416,-0.092263,0.065488,1.2715,-8.1938,7.2994,8.9722,3.0636,-26.942
1.7136,3.9984,3.1416,0.89762,-0.1918,1.1834,-10.41,1.9382,2.4988,-6.6254,-3.46
1.7136,4.0698,3.1416,1.0844,0.17666,0.82898,-3.1842,3.6135,8.3178,-0.36362,-4.1185
1.7136,4.1412,3.1416,0.82668,0.64992,0.44624,5.3191,4.1608,6.8327,1.1895,-2.2701
1.7136,4.2126,3.1416,0.59558,0.91189,0.1918,11.452,2.042,2.8198,1.6595,-1.2133
1.7136,4.284,3.1416,0.53941,0.88679,0.1358,13.389,-1.7865,-1.2817,3.0007,-1.6226
1.7136,4.3554,3.1416,0.59897,0.65644,0.28032,10.9,-5.1581,-4.5837,5.8908,-2.714
1.7136,4.4268,3.1416,0.62303,0.37767,0.57803,5.1234,-5.9795,-6.965,10.124,-3.4113
1.7136,4.4982,3.1416,0.48371,0.19956,0.95074,-1.6578,-3.5151,-8.2859,15.008,-3.5114
1.7136,4.5696,3.1416,0.19188,0.18083,1.3079,-6.246,0.32984,-7.6036,19.752,-4.8509
1.7136,4.641,3.1416,0.012565,0.20715,1.5653,-4.7536,-0.27528,-2.3871,23.869,-12.471
1.7136,4.7124,3.1416,-0.77598,0.21611,2.7275,-43.181,-27.589,3.1669,16.428,-29.703
1.7136,4.7838,3.1416,0.44514,-0.11545,0.72981,6.6987,-17.299,-17.543,24.595,-18.724
1.7136,4.8552,3.1416,0.54559,-0.30603,0.21055,5.3284,-8.7212,-14.176,9.7877,-9.0329
1.7136,4.9266,3.1416,0.29692,-0.40253,0.18392,-9.093,-3.5427,-6.1826,-2.8634,-4.6227
1.7136,4.998,3.1416,0.10641,-0.42093,0.10863,-17.791,-1.7162,-2.8863,-4.7624,-5.0192
1.7136,5.0694,3.1416,0.10877,-0.35911,-0.21377,-16.107,-2.0677,-6.1452,1.5904,-7.1421
1.7136,5.1408,3.1416,0.25784,-0.20954,-0.74053,-8.1863,-2.9029,-13.011,8.0398,-7.168
1.7136,5.2122,3.1416,0.41835,0.027955,-1.2893,-1.6745,-2.6139,-18.392,6.2162,-2.3918
1.7136,5.2836,3.1416,0.45755,0.33339,-1.6398,-2.4034,-0.28596,-17.71,-7.0235,6.9097
1.7136,5.355,3.1416,0.33703,0.65394,-1.6356,-9.0848,3.6956,-9.5631,-24.155,15.617
1.7136,5.4264,3.1416,0.20434,0.89113,-1.2855,-8.0007,7.0388,1.6132,-21.546,11.902
1.7136,5.4978,3.1416,0.48475,0.88811,-0.86526,32.305,4.9382,2.8868,45.984,-24.627
1.7136,5.5692,3.1416,0.38423,1.2848,-0.68841,-11.765,10.87,-5.4651,-12.036,8.7391
1.7136,5.6406,3.1416,0.69879,1.0957,0.13815,-6.7003,8.0658,-3.2729,-16.575,6.5775
1.7136,5.712,3.1416,1.0475,0.50398,0.81987,-1.5212,2.3189,-3.3479,-9.4578,5.447
1.7136,5.7834,3.1416,1.263,-0.040226,1.1816,0.1559,-2.3975,-3.7435,-3.9674,6.8548
1.7136,5.8548,3.1416,1.3165,-0.35372,1.193,-1.7795,-4.1113,-3.5406,-4.3842,9.522
1.7136,5.9262,3.1416,1.2659,-0.43916,0.928,-5.3302,-2.53,-2.5782,-8.9613,10.917
1.7136,5.9976,3.1416,1.2028,-0.40396,0.52393,-7.7896,1.2799,-1.1824,-12.902,8.791
1.7136,6.069,3.1416,1.2,-0.37911,0.14112,-7.14,5.2152,0.10331,-11.338,2.7082
1.7136,6.1404,3.1416,1.2587,-0.43808,-0.077858,-3.45,6.4564,0.78846,-2.3054,-4.4172
1.7136,6.2118,3.1416,1.2566,-0.5157,-0.04878,-0.27334,1.79,0.7057,10.278,-4.7886
1.7136,6.2832,3.1416,0.89459,-0.32699,0.21356,-6.0467,-12.071,0.28106,13.635,15.807

1.785,0.0,3.1416,1.2058,-0.75908,0.62426,-16.965,-5.1647,3.1386,-16.554,33.904
1.785,0.0714,3.1416,1.2774,-0.69851,0.26509,-1.9374,1.4483,-1.4919,1.2072,-1.9767
1.785,0.1428,3.1416,1.0495,-0.45779,0.21501,4.6207,2.116,3.2622,-0.53732,-8.1281
1.785,0.2142,3.1416,0.93107,-0.22574,0.31131,4.1925,1.0159,9.6731,-7.7469,-2.7489
1.785,0.2856,3.1416,0.98721,-0.06943,0.43209,-0.13671,-0.23811,13.303,-13.111,2.8224
1.785,0.357,3.1416,1.0718,0.028384,0.49332,-4.7184,-1.6279,12.447,-14.308,3.0424
1.785,0.4284,3.1416,0.95953,0.13182,0.44598,-6.3789,-3.7635,7.5718,-12.257,-2.9041
1.785,0.4998,3.1416,0.47809,0.31443,0.27308,-3.4583,-6.9153,0.76039,-9.3784,-12.169
1.785,0.5712,3.1416,-0.35959,0.62174,-0.013206,3.1513,-10.046,-4.8492,-7.8484,-19.307
1.785,0.6426,3.1416,-1.2231,1.0339,-0.37446,8.9669,-9.8439,-5.6217,-7.855,-17.342
1.785,0.714,3.1416,-1.3325,1.4279,-0.74897,4.8766,0.24636,2.0169,-5.8548,1.1688
1.785,0.7854,3.1416,0.67413,1.5408,-1.0546,-23.9,30.99,21.02,7.1711,43.066
1.785,0.8568,3.1416,1.079,1.4374,-1.5471,-7.1824,-1.667,5.5048,-8.8231,-27.737
1.785,0.9282,3.1416,1.0791,1.5334,-1.3472,2.6475,-8.1758,-0.12483,12.657,1.4777
1.785,0.9996,3.1416,0.59659,0.92359,-0.84768,-1.2277,-3.8826,-4.3742,8.0019,12.047
1.785,1.071,3.1416,-0.11287,-0.1039,-0.2791,-8.7355,-2.8363,-4.7369,-0.37949,5.1406
1.785,1.1424,3.1416,-0.84132,-1.0679,0.20366,-13.795,-7.2147,-0.98718,-4.3743,-9.0314
1.785,1.2138,3.1416,-1.4215,-1.484,0.50693,-13.734,-12.254,5.4394,-5.0047,-17.477
1.785,1.2852,3.1416,-1.7198,-1.054,0.58356,-8.7009,-11.177,12.064,-7.2682,-10.69
1.785,1.3566,3.1416,-1.6289,0.14442,0.41836,-1.0857,-0.12216,15.984,-14.977,11.086
1.785,1.428,3.1416,-1.0614,1.4681,0.013468,5.0681,16.928,14.492,-25.6,31.594
1.785,1.4994,3.1416,0.058368,1.5189,-0.62627,4.6464,23.219,5.6919,-25.098,12.298
1.785,1.5708,3.1416,-0.90146,0.085123,-1.1404,-10.635,-10.852,-1.6786,-37.36,17.152
1.785,1.6422,3.1416,1.1829,-1.484,-0.59308,3.5341,-4.6713,5.9761,-3.1171,26.626
1.785,1.7136,3.1416,1.4875,-1.5282,0.069941,10.453,-1.2694,2.8697,6.8706,17.918
1.785,1.785,3.1416,0.88523,-1.0422,0.50002,12.039,0.33459,-1.0551,5.4289,4.1244
1.785,1.8564,3.1416,0.018474,-0.55867,0.59249,10.333,0.92237,-1.7718,0.99458,-6.5586
1.785,1.9278,3.1416,-0.68505,-0.26596,0.40934,7.2678,1.0887,0.61082,-1.7429,-10.211
1.785,1.9992,3.1416,-0.99646,-0.12652,0.10173,4.4341,1.2536,3.6294,-1.2008,-6.5682
1.785,2.0706,3.1416,-0.86992,0.0051435,-0.16732,2.8471,1.6742,4.2473,1.7382,1.6042
1.785,2.142,3.1416,-0.42679,0.26429,-0.30045,2.7126,2.4572,0.63517,4.3669,9.131
1.785,2.2134,3.1416,0.06018,0.65785,-0.34326,3.1935,3.5709,-6.0479,2.7944,9.0514
1.785,2.2848,3.1416,0.18267,0.94632,-0.56181,2.1765,4.8571,-9.8734,-7.4122,-6.7585
1.785,2.3562,3.1416,0.61073,1.2983,-2.128,-1.319,-11.489,-13.441,0.82131,19.997
1.785,2.4276,3.1416,0.072821,0.27089,-0.1876,-3.3259,6.8564,-10.902,1.431,14.629
1.785,2.499,3.1416,0.13519,0.16781,0.32079,-0.41226,3.196,-3.8479,3.6907,3.3577
1.785,2.5704,3.1416,0.27166,0.29537,0.21568,1.9079,-4.079,2.6102,6.1592,-5.2857
1.785,2.6418,3.1416,0.25004,0.31244,-0.026058,1.8403,-6.6186,5.7388,7.869,-7.7582
1.785,2.7132,3.1416,0.048976,0.13481,-0.18913,0.029379,-3.2895,4.8146,8.3084,-4.2047
1.785,2.7846,3.1416,-0.2253,-0.16045,-0.23984,-1.7225,2.6493,0.75703,7.4035,2.8406
1.785,2.856,3.1416,-0.42208,-0.43057,-0.24604,-1.7363,6.3712,-4.2398,5.5003,9.7523
1.785,2.9274,3.1416,-0.4294,-0.56268,-0.29718,0.2627,4.3059,-7.0751,3.347,13.113
1.785,2.9988,3.1416,-0.25718,-0.56938,-0.42425,1.8639,-3.0362,-4.1089,2.076,11.013
1.785,3.0702,3.1416,-0.12045,-0.68443,-0.5198,-3.3097,-8.2394,8.4696,3.1861,4.347
1.785,3.1416,3.1416,-0.94794,-1.2673,-0.24202,10.142,1.8861,11.26,-4.986,-3.2634
1.785,3.213,3.1416,-1.495,-0.58536,0.76714,1.9732,10.484,4.8108,2.7471,9.7446
1.785,3.2844,3.1416,-1.1202,-0.45889,0.66804,2.8455,1.2864,-0.51239,6.908,0.56601
1.785,3.3558,3.1416,-0.5454,-0.45975,0.15188,5.542,-7.5151,-2.3725,8.2722,-11.646
1.785,3.4272,3.1416,-0.15493,-0.40045,-0.32011,6.5026,-8.8733,-0.85427,7.1663,-17.513
1.785,3.4986,3.1416,-0.073701,-0.26313,-0.48795,4.8709,-3.5121,2.425,3.7831,-14.944
1.785,3.57,3.1416,-0.24525,-0.12857,-0.26415,1.5418,3.4475,5.2038,-1.5045,-6.6612
1.785,3.6414,3.1416,-0.50975,-0.10519,0.29499,-1.7916,5.8614,5.4649,-7.828,2.2853
1.785,3.7128,3.1416,-0.68208,-0.25803,1.0182,-3.5909,-0.063403,2.3243,-13.51,6.9982
1.785,3.7842,3.1416,-0.62987,-0.53776,1.6477,-3.425,-12.395,-3.0804,-15.746,5.2136
1.785,3.8556,3.1416,-0.35156,-0.70966,1.8686,-2.9233,-20.104,-6.7013,-10.297,-0.21727
1.785,3.927,3.1416,-0.054425,-0.28261,1.3369,-6.7284,0.31544,-0.69173,8.8333,1.1527
1.785,3.9984,3.1416,0.7025,-0.16529,1.5746,-12.238,-1.9982,5.2185,-19.785,-9.0811
1.785,4.0698,3.1416,0.96293,0.21449,1.0105,-1.4792,2.038,2.3847,-2.2247,0.70921
1.785,4.1412,3.1416,0.81561,0.51125,0.39475,12.027,4.3091,-0.78266,7.5672,5.1534
1.785,4.2126,3.1416,0.61422,0.70616,0.090252,18.57,3.0599,-1.2776,9.2124,2.8831
1.785,4.284,3.1416,0.48553,0.78842,0.16649,16.479,-1.0995,0.44903,5.8929,-2.8372
1.785,4.3554,3.1416,0.41477,0.75609,0.50371,9.1738,-6.1853,2.1783,2.337,-6.8713
1.785,4.4268,3.1416,0.33091,0.61677,0.89698,2.223,-9.8319,1.6128,2.8051,-4.9723
1.785,4.4982,3.1416,0.19203,0.38837,1.1602,0.40089,-10.283,-1.9346,9.077,3.4566
1.785,4.5696,3.1416,0.070585,0.099823,1.2303,4.7429,-7.3831,-5.8513,18.438,12.601
1.785,4.641,3.1416,0.23875,-0.20815,1.2711,9.602,-3.5702,-2.5361,21.664,7.4744
1.785,4.7124,3.1416,-0.019467,0.14194,2.6798,-14.592,-5.1782,11.834,26.291,1.0846
1.785,4.7838,3.1416,0.65309,-0.49286,1.4706,-0.71908,-17.234,-11.872,13.342,-4.3612
1.785,4.8552,3.1416,0.28803,-0.68337,1.01,-3.2436,-11.359,-15.031,1.5125,0.98764
1.785,4.9266,3.1416,-0.18079,-0.66824,0.80161,-8.3012,-1.8985,-11.293,-1.4541,6.5914
1.785,4.998,3.1416,-0.34364,-0.57855,0.58779,-10.011,4.3091,-7.876,3.5716,8.1023
1.785,5.0694,3.1416,-0.16497,-0.46682,0.28696,-8.0053,5.8584,-7.1772,10.718,5.4815
1.785,5.1408,3.1416,0.16649,-0.33587,-0.068374,-4.9537,4.7079,-8.3939,12.728,1.1162
1.785,5.2122,3.1416,0.3877,-0.16779,-0.39392,-4.0955,4.1087,-9.1377,4.5779,-2.0638
1.785,5.2836,3.1416,0.31125,0.047164,-0.61583,-6.7657,6.5332,-7.0522,-12.912,-2.4691
1.785,5.355,3.1416,-0.024741,0.28161,-0.73292,-9.9234,11.604,-1.4286,-29.457,-1.7337
1.785,5.4264,3.1416,-0.20666,0.44215,-0.8789,-3.6801,14.025,5.177,-21.696,-6.598
1.785,5.4978,3.1416,0.70454,0.34039,-1.3846,31.172,1.5068,5.3276,50.427,-30.792
1.785,5.5692,3.1416,0.17104,0.99622,-0.66717,-13.905,10.463,-14.089,-7.6139,11.822
1.785,5.6406,3.1416,0.86596,1.0264,0.019498,-9.9963,12.568,-8.6786,-7.5735,16.024
1.785,5.712,3.1416,1.2105,0.83158,0.63377,-4.9097,11.912,-1.2531,-0.77523,12.087
1.785,5.7834,3.1416,1.2979,0.66948,1.0171,-2.994,7.3648,3.4045,2.4593,4.9554
1.785,5.8548,3.1416,1.2555,0.57901,1.1049,-5.1711,1.1789,3.9538,-0.87261,-1.7773
1.785,5.9262,3.1416,1.2093,0.47426,0.9155,-9.9818,-3.0113,1.4045,-8.6944,-5.8285
1.785,5.9976,3.1416,1.2473,0.23831,0.53816,-14.631,-2.1898,-1.9766,-16.09,-6.1865
1.785,6.069,3.1416,1.3842,-0.18298,0.12202,-16.033,4.0411,-3.7578,-17.544,-3.071
1.785,6.1404,3.1416,1.5248,-0.6871,-0.1355,-11.858,11.46,-2.4352,-9.1794,2.1066
1.785,6.2118,3.1416,1.4289,-0.92114,-0.00010228,-1.5755,9.2264,1.4748,8.9988,6.7829
1.785,6.2832,3.1416,0.67447,-0.18791,0.78789,12.499,-22.119,4.3431,30.868,7.282

1.8564,0.0,3.1416,1.9961,-1.0316,0.96468,-26.644,-3.5021,-8.2949,-54.897,41.933
1.8564,0.0714,3.1416,1.0435,-1.2261,0.42147,-6.4239,0.42918,0.56744,-17.68,-4.6747
1.8564,0.1428,3.1416,0.76616,-0.67651,0.13602,6.9656,2.4016,3.306,0.47557,-9.0907
1.8564,0.2142,3.1416,0.79283,-0.068182,0.013697,10.596,2.6499,6.0018,5.2861,-0.95996
1.8564,0.2856,3.1416,0.85943,0.29416,-0.022622,6.148,1.3982,9.7916,2.4791,4.4507
1.8564,0.357,3.1416,0.80228,0.37846,-0.031012,-2.0073,-1.0147,12.829,-2.7645,2.5064
1.8564,0.4284,3.1416,0.55111,0.31717,-0.048921,-8.7274,-4.0091,12.243,-6.3706,-4.5428
1.8564,0.4998,3.1416,0.12207,0.29922,-0.091611,-10.017,-6.6388,6.1006,-5.9321,-11.308
1.8564,0.5712,3.1416,-0.38922,0.4619,-0.15059,-4.9476,-7.4651,-4.6353,-1.2686,-13.01
1.8564,0.6426,3.1416,-0.81463,0.7828,-0.19207,2.4238,-4.431,-14.144,5.0137,-9.2209
1.8564,0.714,3.1416,-0.92051,0.97172,-0.15537,1.1359,5.2647,-9.7888,6.9622,-7.6181
1.8564,0.7854,3.1416,-0.41462,0.36258,0.048634,-28.596,25.293,29.846,-5.2824,-27.725
1.8564,0.8568,3.1416,0.64201,1.0025,-1.2516,-9.9141,-2.3751,-1.2877,-0.47645,16.869
1.8564,0.9282,3.1416,0.67024,0.88341,-1.1161,4.2599,-2.8432,-6.8968,15.92,17.189
1.8564,0.9996,3.1416,0.28064,-0.012335,-0.60557,5.0488,0.79557,-3.5571,16.286,16.336
1.8564,1.071,3.1416,-0.25595,-1.0869,-0.022304,-2.4709,1.8241,4.1377,7.1337,12.843
1.8564,1.1424,3.1416,-0.74639,-1.8461,0.44148,-12.61,-0.66409,12.061,-5.69,7.8314
1.8564,1.2138,3.1416,-1.0633,-1.964,0.68435,-20.114,-4.1027,17.003,-17.258,3.6455
1.8564,1.2852,3.1416,-1.133,-1.3483,0.67644,-21.209,-4.7903,17.123,-23.822,2.4867
1.8564,1.3566,3.1416,-0.92387,-0.205,0.4403,-14.651,-0.22728,12.396,-23.074,5.0487
1.8564,1.428,3.1416,-0.43425,0.89657,0.031588,-2.7689,8.5457,5.0659,-14.405,9.1529
1.8564,1.4994,3.1416,0.3195,0.95883,-0.48005,7.4844,14.611,0.094949,0.83864,8.3829
1.8564,1.5708,3.1416,-1.0797,0.61188,-0.42681,-13.423,-10.812,9.0694,-0.10458,11.328
1.8564,1.6422,3.1416,0.82147,-1.2033,-0.10355,3.3171,-2.2983,10.584,-2.2948,12.542
1.8564,1.7136,3.1416,1.117,-1.2701,0.32099,10.531,1.9883,3.6033,0.047049,4.5597
1.8564,1.785,3.1416,0.65936,-0.78472,0.58721,12.152,3.0626,-1.6831,2.6824,-4.806
1.8564,1.8564,3.1416,0.0055144,-0.36567,0.61599,11.156,2.1574,-1.8314,3.9943,-10.787
1.8564,1.9278,3.1416,-0.52829,-0.20634,0.45078,9.5852,0.53959,1.9917,4.0951,-11.287
1.8564,1.9992,3.1416,-0.81102,-0.22674,0.19983,8.5778,-0.67407,6.1452,3.9333,-6.511
1.8564,2.0706,3.1416,-0.84166,-0.2254,-0.021676,8.3986,-0.7003,6.6498,4.4013,1.4063
1.8564,2.142,3.1416,-0.69395,-0.03143,-0.14945,8.4663,0.72684,1.3241,5.4425,8.7696
1.8564,2.2134,3.1416,-0.46113,0.34362,-0.22793,7.3827,3.1722,-8.0794,5.1586,10.695
1.8564,2.2848,3.1416,-0.20064,0.55374,-0.4681,2.9612,5.3159,-13.738,-1.0829,1.4793
1.8564,2.3562,3.1416,0.74774,0.63166,-1.6246,2.5162,-0.8362,-9.6695,5.5086,31.955
1.8564,2.4276,3.1416,-0.09786,-0.14865,-0.017185,-1.547,4.0504,-7.2702,4.6984,13.211
1.8564,2.499,3.1416,-0.12486,-0.10668,0.28988,-0.2702,-1.1062,-4.1764,4.4748,-1.0362
1.8564,2.5704,3.1416,0.083149,0.16597,0.069587,0.93014,-6.3774,-0.52063,3.5097,-8.4523
1.8564,2.6418,3.1416,0.21239,0.33793,-0.23099,0.034878,-7.5811,2.6366,1.4377,-9.1194
1.8564,2.7132,3.1416,0.15595,0.28238,-0.41457,-2.654,-4.6542,3.9852,-1.4385,-4.8229
1.8564,2.7846,3.1416,-0.049205,0.021232,-0.45759,-5.5895,-0.024719,2.6434,-4.4439,1.6642
1.8564,2.856,3.1416,-0.28516,-0.33064,-0.43414,-7.0559,3.0166,-1.1638,-6.8265,7.2949
1.8564,2.9274,3.1416,-0.41605,-0.62116,-0.43986,-6.2451,1.9435,-5.4269,-8.0524,9.4636
1.8564,2.9988,3.1416,-0.35098,-0.71682,-0.51589,-4.3328,-3.3773,-5.6736,-8.1015,6.7199
1.8564,3.0702,3.1416,-0.10702,-0.55847,-0.57278,-5.5543,-9.0586,5.7092,-7.7626,-0.51653
1.8564,3.1416,3.1416,-0.47833,-0.72767,0.25595,10.781,-11.113,7.2915,28.272,-12.027
1.8564,3.213,3.1416,-1.0802,-0.02358,0.19108,0.93453,6.1379,0.59015,1.5506,-6.9104
1.8564,3.2844,3.1416,-0.94804,-0.19589,0.2755,4.3297,2.316,0.39363,-1.5018,-7.2057
1.8564,3.3558,3.1416,-0.56835,-0.51446,0.2094,9.1724,-4.1792,1.8437,3.1286,-7.9603
1.8564,3.4272,3.1416,-0.23589,-0.63665,-0.028834,10.269,-5.6206,2.7938,6.6169,-6.9717
1.8564,3.4986,3.1416,-0.089264,-0.50339,-0.28846,7.1378,-1.8062,2.9607,5.6563,-4.0048
1.8564,3.57,3.1416,-0.14628,-0.23523,-0.35208,2.1224,3.0874,3.0761,0.81351,-0.0096882
1.8564,3.6414,3.1416,-0.33939,-0.028463,-0.041407,-1.4974,3.6531,4.0383,-5.1154,3.6607
1.8564,3.7128,3.1416,-0.55109,-0.051138,0.677,-1.3924,-3.5999,6.0634,-8.7493,6.0326
1.8564,3.7842,3.1416,-0.64932,-0.33918,1.586,1.9276,-17.099,7.8376,-7.7659,7.2941
1.8564,3.8556,3.1416,-0.52291,-0.69245,2.112,3.2265,-27.061,5.6682,-2.5463,9.5769
1.8564,3.927,3.1416,-0.11695,-0.5708,1.2193,-9.3463,-12.343,-7.3646,2.181,17.739
1.8564,3.9984,3.1416,0.35691,-0.20859,1.6264,-11.736,-5.6075,6.1949,-23.822,-14.173
1.8564,4.0698,3.1416,0.5303,0.11479,0.87299,-1.403,-2.3423,-1.8407,-2.4741,-0.82473
1.8564,4.1412,3.1416,0.37836,0.16566,0.1857,10.581,-0.9908,-6.0458,10.999,4.0448
1.8564,4.2126,3.1416,0.21252,0.21006,-0.026159,15.223,-0.53717,-5.0029,12.307,2.5925
1.8564,4.284,3.1416,0.13654,0.31196,0.24789,11.778,-0.92133,-0.50955,4.6497,-0.90455
1.8564,4.3554,3.1416,0.12733,0.40918,0.77561,4.4904,-2.4689,4.1089,-4.839,-1.8896
1.8564,4.4268,3.1416,0.11596,0.38931,1.2382,-0.66763,-5.3207,5.6866,-8.6574,2.6326
1.8564,4.4982,3.1416,0.068464,0.16571,1.3864,0.74367,-8.8628,2.9037,-2.4936,12.255
1.8564,4.5696,3.1416,0.066818,-0.24664,1.1967,8.3716,-11.156,-2.0258,11.212,21.325
1.8564,4.641,3.1416,0.3898,-0.65511,1.0274,13.811,-8.366,-1.6678,19.707,17.11
1.8564,4.7124,3.1416,0.70338,-0.15451,2.2517,9.1631,11.91,13.636,40.914,8.0697
1.8564,4.7838,3.1416,0.72676,-0.64316,1.9174,-9.2485,-12.88,-6.0757,5.7334,3.8749
1.8564,4.8552,3.1416,0.17259,-0.92305,1.5107,-12.395,-11.532,-12.266,-3.9594,8.4002
1.8564,4.9266,3.1416,-0.29394,-0.98506,1.0921,-8.7191,-2.1821,-11.777,-1.52,14.211
1.8564,4.998,3.1416,-0.42825,-0.8576,0.71053,-3.9323,5.6915,-8.7967,3.7057,17.295
1.8564,5.0694,3.1416,-0.27542,-0.59578,0.39872,-1.2902,9.0052,-5.468,6.0607,16.249
1.8564,5.1408,3.1416,-0.039266,-0.27065,0.16906,-1.874,8.8087,-2.4953,3.2565,11.471
1.8564,5.2122,3.1416,0.048621,0.041624,0.0091001,-4.8696,8.0236,0.24702,-3.9475,4.3435
1.8564,5.2836,3.1416,-0.14018,0.2706,-0.12285,-7.8475,9.1806,3.1065,-12.064,-3.5741
1.8564,5.355,3.1416,-0.5,0.36231,-0.30212,-7.0419,12.158,6.0454,-15.2,-11.359
1.8564,5.4264,3.1416,-0.56008,0.29014,-0.64207,2.3695,11.92,8.0321,-5.3744,-19.534
1.8564,5.4978,3.1416,0.64629,0.065541,-1.2985,25.986,-3.7471,6.434,27.16,-30.885
1.8564,5.5692,3.1416,0.068085,0.53655,-0.30179,-13.309,7.6951,-16.713,-1.1014,9.2288
1.8564,5.6406,3.1416,0.86189,0.6514,0.18887,-11.656,14.102,-11.36,2.5339,24.692
1.8564,5.712,3.1416,1.1527,0.77856,0.6482,-6.9854,17.139,0.16117,5.0817,16.769
1.8564,5.7834,3.1416,1.212,0.92472,0.9921,-4.4591,13.291,8.7307,3.5456,0.36493
1.8564,5.8548,3.1416,1.2313,0.99928,1.1468,-5.8514,4.791,10.974,-1.9766,-13.895
1.8564,5.9262,3.1416,1.3203,0.88232,1.0721,-10.368,-3.2656,7.6045,-9.2862,-19.737
1.8564,5.9976,3.1416,1.5051,0.49266,0.78391,-15.464,-5.8087,1.7612,-15.078,-15.313
1.8564,6.069,3.1416,1.7267,-0.1441,0.37799,-17.666,-0.67867,-2.6482,-15.932,-3.2717
1.8564,6.1404,3.1416,1.8387,-0.82763,0.052445,-13.388,8.4885,-2.6081,-9.3134,9.1715
1.8564,6.2118,3.1416,1.6063,-1.1148,0.13099,0.24694,9.3747,2.3459,5.4419,10.159
1.8564,6.2832,3.1416,0.70408,-0.25157,1.086,24.588,-21.906,8.4671,26.127,-16.879

1.9278,0.0,3.1416,2.6874,-0.81167,1.2531,-15.203,-3.1226,-3.89,-65.964,46.086
1.9278,0.0714,3.1416,0.72369,-1.2566,0.19655,-10.316,0.51156,4.8008,-28.633,-4.1246
1.9278,0.1428,3.1416,0.41968,-0.74372,-0.34422,5.7635,0.41371,3.8885,3.0595,-9.9462
1.9278,0.2142,3.1416,0.63566,-0.10352,-0.58424,13.971,-1.6842,3.0571,19.18,-2.6884
1.9278,0.2856,3.1416,0.78501,0.28501,-0.66357,9.0281,-4.4164,5.1613,19.492,2.1551
1.9278,0.357,3.1416,0.68669,0.36626,-0.66174,-5.0628,-6.7428,8.6517,9.9697,0.49134
1.9278,0.4284,3.1416,0.41768,0.28014,-0.61211,-19.522,-7.909,9.9991,-0.67963,-4.7861
1.9278,0.4998,3.1416,0.16546,0.23416,-0.51635,-25.295,-7.4054,6.12,-4.5015,-8.2114
1.9278,0.5712,3.1416,0.080456,0.37556,-0.35884,-17.563,-4.9273,-3.1987,2.2255,-6.1608
1.9278,0.6426,3.1416,0.12853,0.66333,-0.12109,-0.23763,-0.33407,-12.875,15.508,-1.2672
1.9278,0.714,3.1416,-0.056573,0.74038,0.20382,9.5257,6.3907,-10.106,20.154,-6.8344
1.9278,0.7854,3.1416,-1.3207,-0.19442,0.59684,-23.171,15.18,28.055,-13.705,-51.251
1.9278,0.8568,3.1416,0.17706,0.17112,-0.75276,-7.644,-1.4641,-0.6158,8.7741,36.85
1.9278,0.9282,3.1416,0.025986,0.066235,-0.74589,5.9072,0.6939,-6.081,18.043,22.297
1.9278,0.9996,3.1416,-0.32233,-0.498,-0.42505,7.5801,2.4835,-2.2461,19.496,14.397
1.9278,1.071,3.1416,-0.58043,-1.226,0.038877,0.90308,3.4143,5.5823,10.376,12.822
1.9278,1.1424,3.1416,-0.64894,-1.8064,0.47447,-9.3386,3.4918,12.875,-5.4715,14.462
1.9278,1.2138,3.1416,-0.55357,-1.9852,0.73699,-18.172,3.0744,16.384,-20.71,15.331
1.9278,1.2852,3.1416,-0.38214,-1.6402,0.73547,-21.507,2.7293,14.644,-27.628,12.467
1.9278,1.3566,3.1416,-0.22159,-0.85414,0.45994,-17.204,3.089,8.4746,-21.247,5.8376
1.9278,1.428,3.1416,-0.094994,0.011128,0.0085696,-6.1429,4.7076,1.4858,-2.4411,0.2354
1.9278,1.4994,3.1416,0.10141,0.24128,-0.38519,6.7048,7.917,0.57733,18.953,7.1857
1.9278,1.5708,3.1416,-1.2728,0.67484,-0.1742,-9.3182,-1.4071,9.4147,15.657,20.304
1.9278,1.6422,3.1416,0.79763,-0.95549,0.35436,1.9637,-0.089667,12.449,-1.7436,4.3741
1.9278,1.7136,3.1416,0.91645,-0.94543,0.55371,6.5888,1.9274,6.3507,-2.7662,-4.7783
1.9278,1.785,3.1416,0.28636,-0.48696,0.52942,7.2874,2.7066,1.0424,0.92955,-8.7841
1.9278,1.8564,3.1416,-0.39159,-0.17242,0.39036,6.4143,1.8513,0.10831,3.6112,-9.0499
1.9278,1.9278,3.1416,-0.80251,-0.15669,0.23359,5.7588,-0.018325,2.7801,3.8106,-6.8232
1.9278,1.9992,3.1416,-0.90222,-0.31934,0.12944,6.3538,-1.7905,5.9247,2.6607,-3.2576
1.9278,2.0706,3.1416,-0.80179,-0.42684,0.10641,8.285,-2.3866,6.0314,2.2335,0.52276
1.9278,2.142,3.1416,-0.65206,-0.2947,0.13619,10.5,-1.2855,1.1993,3.8764,3.3576
1.9278,2.2134,3.1416,-0.52818,0.050332,0.11864,10.62,0.95098,-6.8752,6.5497,3.9855
1.9278,2.2848,3.1416,-0.31413,0.20811,-0.13322,4.7434,2.154,-10.911,5.1637,0.97942
1.9278,2.3562,3.1416,0.31399,-0.081633,-0.97155,5.4591,4.0175,-6.4805,13.98,26.572
1.9278,2.4276,3.1416,-0.40684,-0.35576,0.17249,-0.2147,1.8348,-2.0143,4.177,9.5619
1.9278,2.499,3.1416,-0.37962,-0.059558,0.2548,-0.10551,-1.8496,-2.5239,2.6618,-0.24362
1.9278,2.5704,3.1416,-0.10022,0.36319,-0.055815,0.82007,-4.4445,-2.8442,2.3724,-4.3024
1.9278,2.6418,3.1416,0.13602,0.63911,-0.38059,0.11894,-5.1388,-1.4203,-0.042836,-4.3783
1.9278,2.7132,3.1416,0.19656,0.6413,-0.56215,-2.7359,-4.3541,0.98316,-5.1611,-2.339
1.9278,2.7846,3.1416,0.073856,0.36538,-0.59581,-6.9629,-3.1973,2.5736,-11.721,0.046459
1.9278,2.856,3.1416,-0.15231,-0.094413,-0.56093,-11.079,-2.9132,1.8208,-17.56,1.3099
1.9278,2.9274,3.1416,-0.35264,-0.56917,-0.55218,-13.508,-4.3369,-1.252,-20.549,0.486
1.9278,2.9988,3.1416,-0.38602,-0.83925,-0.61092,-13.187,-7.3463,-3.7771,-19.527,-2.6855
1.9278,3.0702,3.1416,-0.13731,-0.65822,-0.65649,-10.174,-10.315,1.2483,-15.241,-7.5576
1.9278,3.1416,3.1416,0.073455,-0.45356,0.33059,7.3274,-13.696,6.0019,37.459,-17.315
1.9278,3.213,3.1416,-0.37545,-0.079567,-0.28337,-2.463,3.0781,-3.3994,-0.2841,-14.318
1.9278,3.2844,3.1416,-0.57218,-0.41165,0.22296,1.7165,3.6354,-1.0985,-5.8513,-4.209
1.9278,3.3558,3.1416,-0.53155,-0.8116,0.69356,7.778,0.71049,3.0331,0.56833,4.93
1.9278,3.4272,3.1416,-0.33423,-0.97315,0.69279,10.238,-0.12314,4.8286,7.3192,9.4455
1.9278,3.4986,3.1416,-0.094168,-0.83804,0.28658,8.3418,1.6284,4.0781,9.3638,8.9996
1.9278,3.57,3.1416,0.074018,-0.51194,-0.17646,4.1802,3.4604,2.7812,6.3664,5.4587
1.9278,3.6414,3.1416,0.087649,-0.18047,-0.28389,0.81528,1.9512,3.3993,0.7774,1.7809
1.9278,3.7128,3.1416,-0.071417,-0.025224,0.22166,0.40016,-5.157,7.1074,-4.0831,0.90506
1.9278,3.7842,3.1416,-0.32418,-0.13972,1.2237,2.3005,-16.877,12.047,-5.9408,4.638
1.9278,3.8556,3.1416,-0.46192,-0.44542,2.0129,1.2163,-26.894,11.579,-5.4836,12.543
1.9278,3.927,3.1416,-0.11354,-0.60773,1.0685,-14.697,-21.487,-7.4674,-8.2774,20.829
1.9278,3.9984,3.1416,0.067836,-0.25667,1.2836,-8.6846,-8.0211,5.2278,-14.544,-14.151
1.9278,4.0698,3.1416,0.044086,-0.075712,0.41703,-1.0529,-8.0838,-2.3078,0.41435,-7.0236
1.9278,4.1412,3.1416,-0.21311,-0.25677,-0.12156,3.9676,-9.1636,-6.9071,10.711,-5.093
1.9278,4.2126,3.1416,-0.34806,-0.39124,-0.11144,4.4075,-6.6125,-7.3631,10.33,-3.1353
1.9278,4.284,3.1416,-0.27714,-0.36578,0.34192,1.3943,-1.0035,-4.5317,1.1246,1.0194
1.9278,4.3554,3.1416,-0.083351,-0.25447,0.95084,-2.289,4.2679,-0.42485,-10.529,7.2633
1.9278,4.4268,3.1416,0.089061,-0.21105,1.3895,-3.6441,5.3842,2.6971,-17.079,13.988
1.9278,4.4982,3.1416,0.14008,-0.36102,1.4378,-0.89851,0.50486,3.2322,-13.148,18.859
1.9278,4.5696,3.1416,0.11931,-0.6939,1.1259,5.0541,-7.8339,1.1437,1.1241,19.598
1.9278,4.641,3.1416,0.33145,-0.95539,0.87753,9.2126,-10.32,-1.1323,16.731,14.754
1.9278,4.7124,3.1416,1.0946,-0.60469,1.6029,17.165,14.696,10.916,49.647,-4.1093
1.9278,4.7838,3.1416,0.54962,-0.50473,1.8808,-14.161,-6.2308,-1.6655,6.8437,3.5959
1.9278,4.8552,3.1416,0.17109,-0.87622,1.5912,-16.895,-8.8863,-6.7193,-1.2171,8.8971
1.9278,4.9266,3.1416,-0.04187,-1.1377,1.0949,-9.0888,-4.1527,-7.2836,0.10084,14.169
1.9278,4.998,3.1416,-0.14379,-1.0462,0.60743,-1.24,1.6252,-5.4685,-0.91003,19.129
1.9278,5.0694,3.1416,-0.2124,-0.60737,0.22995,2.1029,5.5602,-2.6388,-6.2382,21.958
1.9278,5.1408,3.1416,-0.31828,0.013604,-0.020696,0.73548,7.1426,0.40327,-12.09,20.42
1.9278,5.2122,3.1416,-0.49442,0.58181,-0.18138,-2.808,7.1606,3.2354,-12.829,12.987
1.9278,5.2836,3.1416,-0.70591,0.88204,-0.31235,-4.8594,6.62,5.6328,-4.9077,-0.041644
1.9278,5.355,3.1416,-0.81947,0.80832,-0.46674,-2.222,5.6646,7.385,9.1879,-15.417
1.9278,5.4264,3.1416,-0.57313,0.45343,-0.66022,6.2242,2.496,8.1138,17.006,-25.821
1.9278,5.4978,3.1416,0.45418,0.19843,-0.8405,17.918,-7.706,7.0899,-7.8081,-18.742
1.9278,5.5692,3.1416,0.16915,0.15103,0.16819,-8.5545,5.0902,-13.636,6.2923,2.7326
1.9278,5.6406,3.1416,0.72337,0.16591,0.5259,-9.1171,12.594,-11.288,8.5152,28.551
1.9278,5.712,3.1416,0.9324,0.36695,0.82771,-6.0353,15.607,-0.25243,5.2301,18.795
1.9278,5.7834,3.1416,1.07,0.59016,1.1026,-3.6841,12.194,9.9072,-0.87995,-2.1106
1.9278,5.8548,3.1416,1.2678,0.69611,1.3,-3.867,4.4241,14.759,-7.2112,-18.458
1.9278,5.9262,3.1416,1.5462,0.59097,1.3414,-6.3778,-3.6182,13.737,-11.557,-22.495
1.9278,5.9976,3.1416,1.8443,0.24774,1.1718,-9.5633,-7.8284,8.8708,-12.425,-13.655
1.9278,6.069,3.1416,2.0513,-0.27271,0.81167,-10.884,-6.073,3.52,-9.3547,2.2052
1.9278,6.1404,3.1416,2.0361,-0.80045,0.40798,-7.479,-0.18224,1.1038,-3.2378,13.571
1.9278,6.2118,3.1416,1.6786,-1.0354,0.28629,3.2764,2.0576,3.8342,3.3679,4.0396
1.9278,6.2832,3.1416,0.89982,-0.52611,1.0021,23.205,-15.089,11.447,5.9183,-46.92

1.9992,0.0,3.1416,2.9835,-0.2458,1.184,4.8074,-5.357,10.983,-48.448,44.967
1.9992,0.0714,3.1416,0.45279,-0.95317,-0.27088,-11.383,1.3172,8.7336,-27.555,-1.4216
1.9992,0.1428,3.1416,0.15182,-0.72199,-0.94751,3.9813,-2.004,4.0415,5.96,-9.9446
1.9992,0.2142,3.1416,0.5118,-0.27357,-1.1939,14.667,-8.4264,0.62622,26.705,-6.3598
1.9992,0.2856,3.1416,0.76826,0.047808,-1.2248,8.0167,-13.718,-0.45519,27.669,-3.4802
1.9992,0.357,3.1416,0.73169,0.1688,-1.1521,-12.365,-15.815,0.11828,14.203,-4.792
1.9992,0.4284,3.1416,0.55808,0.18077,-1.0151,-33.929,-14.329,0.85728,-1.9904,-8.0732
1.9992,0.4998,3.1416,0.51961,0.23357,-0.81114,-42.501,-10.056,0.38802,-8.8754,-9.0118
1.9992,0.5712,3.1416,0.77524,0.42941,-0.52539,-29.593,-4.4763,-1.6219,-0.097907,-4.8244
1.9992,0.6426,3.1416,1.1413,0.71665,-0.16165,0.27269,0.73055,-3.5376,19.0,2.1253
1.9992,0.714,3.1416,0.86227,0.78358,0.22746,22.254,4.1844,-0.83109,25.364,0.70844
1.9992,0.7854,3.1416,-1.6189,-0.04771,0.51017,-16.134,5.2963,14.845,-27.786,-32.588
1.9992,0.8568,3.1416,-0.059668,-0.4765,-0.26279,-2.9666,-0.73629,4.324,13.454,27.601
1.9992,0.9282,3.1416,-0.53439,-0.46716,-0.34823,6.7763,1.319,-0.53394,16.127,15.35
1.9992,0.9996,3.1416,-0.96286,-0.50427,-0.27093,6.9007,1.7408,-1.104,15.352,8.1057
1.9992,1.071,3.1416,-0.99436,-0.81086,0.0037296,1.5695,2.8361,1.5486,7.138,7.6323
1.9992,1.1424,3.1416,-0.63513,-1.3006,0.36705,-5.4464,4.8981,5.3932,-5.8799,11.476
1.9992,1.2138,3.1416,-0.10617,-1.7253,0.64658,-11.04,7.049,8.2359,-17.543,15.292
1.9992,1.2852,3.1416,0.29902,-1.8222,0.68564,-13.038,8.0842,8.5224,-21.275,15.174
1.9992,1.3566,3.1416,0.35662,-1.4615,0.42291,-10.475,7.3145,6.14,-13.186,9.9779
1.9992,1.428,3.1416,0.054734,-0.79381,-0.028051,-3.8608,5.4106,3.2207,4.823,3.6466
1.9992,1.4994,3.1416,-0.26441,-0.39742,-0.29923,4.5436,5.2454,4.9434,21.953,7.54
1.9992,1.5708,3.1416,-1.1901,0.27545,-0.25006,-3.6121,10.193,2.6953,7.2437,34.555
1.9992,1.6422,3.1416,1.0045,-0.78217,0.61115,0.66901,-0.20375,10.844,-3.5526,3.6945
1.9992,1.7136,3.1416,0.8376,-0.63014,0.61265,1.5084,-2.0071,8.8424,-3.4521,-7.0253
1.9992,1.785,3.1416,-0.10211,-0.23251,0.29614,0.37875,-1.2133,4.9328,-1.0652,-7.2741
1.9992,1.8564,3.1416,-0.92074,-0.042189,-0.0027513,-1.0006,-0.7868,2.7644,-0.18098,-3.7589
1.9992,1.9278,3.1416,-1.2582,-0.14331,-0.11919,-1.0864,-1.5031,2.7563,-1.1926,-0.61319
1.9992,1.9992,3.1416,-1.1271,-0.39352,-0.023999,1.065,-2.791,3.4629,-2.5228,0.21559
1.9992,2.0706,3.1416,-0.75232,-0.56633,0.21155,5.375,-3.5752,2.94,-2.0489,-1.4228
1.9992,2.142,3.1416,-0.40939,-0.49339,0.45094,10.319,-3.1187,0.10967,1.4712,-4.2697
1.9992,2.2134,3.1416,-0.26412,-0.20687,0.52757,12.506,-1.8652,-3.8743,6.9743,-6.0456
1.9992,2.2848,3.1416,-0.2114,-0.08173,0.28,6.2498,-2.2821,-4.2607,9.6662,-3.8389
1.9992,2.3562,3.1416,-0.42686,-0.71254,-0.41477,5.0004,3.3716,-3.951,15.342,6.2388
1.9992,2.4276,3.1416,-0.68817,-0.42104,0.31835,-0.10986,0.89104,2.4036,-1.4114,2.5125
1.9992,2.499,3.1416,-0.52431,0.14747,0.22232,-0.37412,-0.069662,0.097937,-1.4025,2.6455
1.9992,2.5704,3.1416,-0.21222,0.68404,-0.14015,1.0093,-0.63664,-3.1918,2.2148,3.4122
1.9992,2.6418,3.1416,0.063262,0.99661,-0.46121,1.6334,-1.5541,-4.0543,2.5132,3.1426
1.9992,2.7132,3.1416,0.20009,0.99835,-0.62587,0.00432,-3.1955,-2.1429,-2.5917,1.3486
1.9992,2.7846,3.1416,0.16981,0.6959,-0.64997,-4.3359,-5.5747,1.0257,-11.726,-1.6511
1.9992,2.856,3.1416,0.0082704,0.17767,-0.61811,-10.688,-8.357,3.2719,-21.44,-5.1045
1.9992,2.9274,3.1416,-0.1936,-0.3979,-0.62169,-17.072,-10.871,2.9539,-27.596,-8.2016
1.9992,2.9988,3.1416,-0.29904,-0.81405,-0.6968,-20.107,-12.118,0.16853,-26.749,-10.448
1.9992,3.0702,3.1416,-0.1347,-0.80743,-0.76223,-14.888,-10.786,-2.0479,-17.53,-12.041
1.9992,3.1416,3.1416,0.57596,-0.42468,0.067194,2.8373,-8.0202,6.5385,26.076,-13.59
1.9992,3.213,3.1416,0.32604,-0.49507,-0.6005,-4.6696,1.3303,-5.3098,-1.4331,-11.952
1.9992,3.2844,3.1416,-0.16454,-0.81468,0.30914,-1.8216,3.7067,-3.3744,-4.654,3.9811
1.9992,3.3558,3.1416,-0.44656,-1.1022,1.2025,3.4041,3.9474,1.5524,1.977,17.92
1.9992,3.4272,3.1416,-0.38527,-1.2134,1.4146,6.973,4.1659,4.4552,9.4254,22.778
1.9992,3.4986,3.1416,-0.062565,-1.112,0.94518,7.7231,4.5449,4.4456,13.033,18.23
1.9992,3.57,3.1416,0.32086,-0.8411,0.19443,6.2957,4.1292,3.1122,11.493,8.2842
1.9992,3.6414,3.1416,0.54331,-0.49437,-0.30134,4.0654,1.6192,2.8708,5.8192,-1.1623
1.9992,3.7128,3.1416,0.45993,-0.18718,-0.13373,2.0701,-3.8351,5.314,-1.6752,-4.7536
1.9992,3.7842,3.1416,0.10051,-0.027857,0.71353,-0.05829,-11.842,9.5615,-8.4075,-0.1136
1.9992,3.8556,3.1416,-0.23263,-0.088829,1.6004,-5.164,-19.971,10.61,-12.55,9.7188
1.9992,3.927,3.1416,0.13311,-0.37787,0.96622,-19.637,-22.967,-2.3169,-14.059,13.853
1.9992,3.9984,3.1416,-0.041918,-0.22954,0.72584,-5.1681,-8.3041,3.1016,1.6528,-9.0072
1.9992,4.0698,3.1416,-0.27974,-0.26166,-0.11323,0.15528,-12.93,-0.4969,3.334,-12.493
1.9992,4.1412,3.1416,-0.65459,-0.64663,-0.33918,-2.0415,-17.083,-4.9797,6.0134,-15.019
1.9992,4.2126,3.1416,-0.75577,-0.98021,-0.072165,-5.8435,-13.234,-8.3652,3.9994,-9.9493
1.9992,4.284,3.1416,-0.52632,-1.1187,0.45657,-8.2207,-2.394,-9.4227,-3.1057,1.64
1.9992,4.3554,3.1416,-0.12647,-1.0907,0.98099,-8.2635,9.6015,-7.7646,-12.224,14.321
1.9992,4.4268,3.1416,0.20286,-1.009,1.2765,-6.4188,15.802,-3.9383,-18.621,21.676
1.9992,4.4982,3.1416,0.27658,-0.98237,1.2364,-3.7256,11.855,0.48206,-17.723,19.662
1.9992,4.5696,3.1416,0.10191,-1.0274,0.94763,-1.0509,-0.27647,2.8037,-6.935,9.9726
1.9992,4.641,3.1416,0.014913,-0.98011,0.76776,1.6742,-8.6072,-0.87714,12.54,3.3988
1.9992,4.7124,3.1416,1.0203,-0.9749,0.89451,11.753,6.9187,7.3474,47.39,-17.999
1.9992,4.7838,3.1416,0.087744,-0.162,1.4034,-13.85,-0.26168,0.39195,14.31,-2.0351
1.9992,4.8552,3.1416,0.14612,-0.54094,1.3163,-15.657,-4.9877,-1.4085,6.8362,2.4219
1.9992,4.9266,3.1416,0.35186,-0.98407,0.93398,-8.5305,-6.3625,-0.97277,2.3352,6.9773
1.9992,4.998,3.1416,0.30887,-0.97355,0.45696,-1.1171,-4.8456,-0.050307,-6.6911,14.498
1.9992,5.0694,3.1416,-0.04713,-0.44242,0.0052987,2.7896,-1.7621,0.54145,-17.757,22.263
1.9992,5.1408,3.1416,-0.5642,0.38436,-0.36119,2.8924,1.1894,0.67989,-23.548,25.106
1.9992,5.2122,3.1416,-0.98984,1.1488,-0.62285,1.0334,2.4279,0.70002,-17.071,18.569
1.9992,5.2836,3.1416,-1.0866,1.5188,-0.78012,-0.16444,0.98164,1.1572,3.1903,2.0491
1.9992,5.355,3.1416,-0.7478,1.3472,-0.83343,1.3455,-3.0205,2.5901,28.122,-18.057
1.9992,5.4264,3.1416,-0.11301,0.83036,-0.76316,5.6753,-7.8576,5.2832,32.828,-25.2
1.9992,5.4978,3.1416,0.31618,0.66752,-0.50952,9.6453,-9.7249,9.0297,-28.524,10.466
1.9992,5.5692,3.1416,0.47623,0.087503,0.52402,-1.3669,2.8225,-8.1032,11.153,-2.4101
1.9992,5.6406,3.1416,0.59969,-0.13395,0.86361,-3.4456,7.8695,-9.6915,7.903,25.039
1.9992,5.712,3.1416,0.71896,-0.12928,1.0445,-3.2748,7.9164,-2.2256,1.7507,16.49
1.9992,5.7834,3.1416,0.96961,-0.086866,1.2258,-2.3505,4.7354,7.2719,-5.6086,-1.6435
1.9992,5.8548,3.1416,1.3483,-0.10007,1.4131,-1.4571,0.029252,14.491,-11.625,-13.82
1.9992,5.9262,3.1416,1.7623,-0.192,1.5255,-0.82081,-4.6986,17.446,-13.878,-13.821
1.9992,5.9976,3.1416,2.0797,-0.34038,1.4638,-0.26169,-8.2739,16.084,-11.07,-3.2021
1.9992,6.069,3.1416,2.1785,-0.50228,1.1776,0.65345,-9.9818,11.895,-4.0054,10.247
1.9992,6.1404,3.1416,1.997,-0.63897,0.73309,2.4585,-9.6965,7.5248,3.4179,14.051
1.9992,6.2118,3.1416,1.583,-0.7407,0.38056,5.6354,-8.0116,6.3835,3.2215,-7.4022
1.9992,6.2832,3.1416,1.1441,-0.8515,0.62196,10.461,-6.3695,12.256,-17.639,-71.321

2.0706,0.0,3.1416,2.7734,0.38367,0.58097,15.966,-9.528,24.375,-14.723,34.554
2.0706,0.0714,3.1416,0.3497,-0.60068,-0.73912,-7.9159,1.7343,9.4823,-14.845,1.3432
2.0706,0.1428,3.1416,0.061749,-0.67669,-1.319,5.3072,-2.9069,2.5262,9.1788,-7.3974
2.0706,0.2142,3.1416,0.45049,-0.42151,-1.4798,14.299,-12.416,-2.3207,25.14,-8.4997
2.0706,0.2856,3.1416,0.79643,-0.13963,-1.4279,4.6605,-20.137,-6.9593,22.629,-10.011
2.0706,0.357,3.1416,0.90765,0.06411,-1.2802,-19.464,-22.96,-10.743,6.0331,-13.651
2.0706,0.4284,3.1416,0.90773,0.2116,-1.0887,-43.776,-20.494,-11.857,-12.466,-17.272
2.0706,0.4998,3.1416,1.0237,0.37843,-0.8657,-52.219,-14.236,-8.6976,-19.898,-17.317
2.0706,0.5712,3.1416,1.3741,0.62101,-0.60848,-35.365,-6.7386,-1.2504,-9.502,-11.278
2.0706,0.6426,3.1416,1.7567,0.9035,-0.32454,1.1896,-0.78087,7.5288,12.265,-0.15402
2.0706,0.714,3.1416,1.4368,1.0249,-0.056392,28.433,1.4617,10.336,18.73,9.0899
2.0706,0.7854,3.1416,-1.0653,0.54618,0.093518,-14.454,-0.75145,-5.8624,-44.003,1.0635
2.0706,0.8568,3.1416,0.071602,-0.37968,0.063533,0.40778,-1.0007,8.2425,10.644,0.0315
2.0706,0.9282,3.1416,-0.73401,-0.36082,-0.016811,6.1515,0.16201,3.9568,8.6147,1.1677
2.0706,0.9996,3.1416,-1.3672,-0.23553,-0.063717,5.2963,0.6413,-1.5494,5.0496,1.4917
2.0706,1.071,3.1416,-1.3546,-0.41664,0.052721,1.7756,2.2145,-4.1085,-1.1783,2.9996
2.0706,1.1424,3.1416,-0.74969,-0.90588,0.28494,-1.7047,4.8923,-2.9957,-8.2748,5.8969
2.0706,1.2138,3.1416,0.083396,-1.4643,0.4934,-3.5635,7.6571,0.38789,-13.104,9.2673
2.0706,1.2852,3.1416,0.6852,-1.7827,0.53213,-3.2421,9.2018,3.8334,-12.766,11.741
2.0706,1.3566,3.1416,0.71682,-1.6519,0.33416,-1.1019,8.6675,5.6419,-6.1777,12.164
2.0706,1.428,3.1416,0.17559,-1.1334,-0.0028781,1.6787,6.3828,5.9423,4.3472,10.267
2.0706,1.4994,3.1416,-0.38923,-0.72922,-0.13133,3.206,4.6017,8.0087,11.522,7.333
2.0706,1.5708,3.1416,-0.57191,-0.30903,-0.36341,-2.6231,16.094,-2.9976,-14.502,38.2
2.0706,1.6422,3.1416,1.1622,-0.58504,0.6052,0.303,-2.6469,6.2535,-8.245,4.9945
2.0706,1.7136,3.1416,0.69549,-0.30879,0.42804,-1.7691,-7.6412,8.3786,-4.9806,-4.6353
2.0706,1.785,3.1416,-0.39793,-0.029119,-0.067469,-5.1659,-7.0417,7.0954,-4.5226,-3.0749
2.0706,1.8564,3.1416,-1.2416,0.024211,-0.41388,-7.2259,-5.3783,4.6684,-5.7511,1.2069
2.0706,1.9278,3.1416,-1.4989,-0.152,-0.42777,-6.3956,-4.4881,2.2741,-7.0915,3.2267
2.0706,1.9992,3.1416,-1.2146,-0.42698,-0.13384,-2.3247,-4.4459,0.36518,-6.9944,1.0551
2.0706,2.0706,3.1416,-0.65705,-0.62857,0.311,4.0377,-4.495,-0.96562,-4.4151,-4.6143
2.0706,2.142,3.1416,-0.16002,-0.6358,0.69355,10.347,-3.9776,-1.6206,0.70703,-10.897
2.0706,2.2134,3.1416,0.035484,-0.47145,0.82022,12.77,-3.2656,-1.1329,6.969,-13.148
2.0706,2.2848,3.1416,-0.060761,-0.39465,0.59293,5.8841,-4.6908,1.6977,11.025,-5.3934
2.0706,2.3562,3.1416,-1.0764,-1.2445,-0.099282,-0.26885,0.48736,-1.3526,2.6219,-21.264
2.0706,2.4276,3.1416,-0.79198,-0.44886,0.37713,-0.92845,1.384,3.6095,-9.779,-7.4199
2.0706,2.499,3.1416,-0.51458,0.29912,0.17085,-0.93294,2.1932,1.8947,-6.082,3.7716
2.0706,2.5704,3.1416,-0.23424,0.83891,-0.21223,0.84457,2.1262,-1.4383,1.3168,9.1331
2.0706,2.6418,3.1416,0.020801,1.0946,-0.50906,3.3587,0.73523,-3.5136,5.2721,8.4574
2.0706,2.7132,3.1416,0.20523,1.0596,-0.63808,4.508,-2.0519,-3.2352,2.9619,3.5148
2.0706,2.7846,3.1416,0.27795,0.78179,-0.63782,2.2507,-5.8966,-0.88337,-5.0395,-2.9407
2.0706,2.856,3.1416,0.22325,0.3477,-0.60558,-4.2793,-10.015,2.2884,-15.689,-8.1648
2.0706,2.9274,3.1416,0.07211,-0.13216,-0.63603,-13.656,-13.141,4.4571,-24.404,-10.417
2.0706,2.9988,3.1416,-0.076627,-0.53879,-0.75988,-21.046,-13.495,3.6329,-25.984,-9.9526
2.0706,3.0702,3.1416,-0.034996,-0.75981,-0.88248,-17.092,-8.7446,-1.9369,-15.545,-10.019
2.0706,3.1416,3.1416,0.91647,-0.45378,-0.35202,1.0706,-0.48198,5.7377,4.7712,1.1904
2.0706,3.213,3.1416,0.73996,-0.83283,-0.81142,-2.9662,-0.19113,-3.7186,-0.86904,-3.5202
2.0706,3.2844,3.1416,0.071335,-0.9941,0.22359,-3.0948,1.4582,-3.4616,0.2665,10.171
2.0706,3.3558,3.1416,-0.39162,-1.0777,1.2705,-0.91982,3.2224,-0.2989,4.6378,23.133
2.0706,3.4272,3.1416,-0.40571,-1.1291,1.6648,2.1617,4.3998,2.2115,9.2152,26.871
2.0706,3.4986,3.1416,-0.044446,-1.1326,1.3412,4.9689,4.6836,2.937,11.674,20.693
2.0706,3.57,3.1416,0.43981,-1.0449,0.6143,6.5442,4.0157,2.3451,10.587,8.8606
2.0706,3.6414,3.1416,0.75373,-0.82839,-0.040176,6.1618,2.44,1.6784,5.6204,-2.244
2.0706,3.7128,3.1416,0.70085,-0.48478,-0.2048,3.3346,-0.044108,2.1305,-2.2732,-6.9637
2.0706,3.7842,3.1416,0.31952,-0.088387,0.26071,-2.1771,-3.6285,4.02,-10.661,-3.2053
2.0706,3.8556,3.1416,0.020673,0.18032,1.0004,-10.359,-8.8428,5.9667,-15.435,4.7199
2.0706,3.927,3.1416,0.7258,0.0012498,0.94292,-20.932,-16.701,4.066,-10.621,3.2552
2.0706,3.9984,3.1416,0.067158,-0.087512,0.21742,-3.7795,-5.762,1.1186,14.008,-1.4965
2.0706,4.0698,3.1416,-0.30704,-0.35335,-0.41153,1.9007,-14.547,0.95425,2.1715,-11.866
2.0706,4.1412,3.1416,-0.71088,-0.91653,-0.26954,-2.0709,-21.713,-3.1425,-2.6254,-17.365
2.0706,4.2126,3.1416,-0.76348,-1.4623,0.17977,-7.4405,-18.518,-8.4156,-4.82,-12.113
2.0706,4.284,3.1416,-0.45284,-1.8162,0.6269,-10.433,-5.9443,-12.166,-6.9772,0.93563
2.0706,4.3554,3.1416,0.0096161,-1.9141,0.8993,-10.412,9.3728,-12.409,-9.9154,14.183
2.0706,4.4268,3.1416,0.3344,-1.7732,0.94402,-8.5336,19.211,-8.5261,-12.832,19.576
2.0706,4.4982,3.1416,0.29943,-1.4623,0.81053,-6.4112,17.829,-1.9264,-13.429,12.795
2.0706,4.5696,3.1416,-0.1046,-1.0724,0.63344,-4.7682,6.0372,3.3016,-8.038,-2.5543
2.0706,4.641,3.1416,-0.52876,-0.68704,0.61526,-2.0992,-4.7372,-0.26756,8.2528,-10.754
2.0706,4.7124,3.1416,0.5029,-0.99045,0.27472,2.1495,-1.65,6.3165,34.19,-16.293
2.0706,4.7838,3.1416,-0.60702,0.22952,0.67936,-9.1698,2.4714,-0.18871,21.312,-7.1387
2.0706,4.8552,3.1416,-0.05392,-0.022201,0.86144,-10.347,-1.9835,0.39816,12.842,-7.811
2.0706,4.9266,3.1416,0.58987,-0.4863,0.75988,-6.5877,-7.0911,2.9167,2.1555,-4.0468
2.0706,4.998,3.1416,0.6523,-0.55658,0.41849,-1.5326,-9.3025,4.3962,-10.487,6.4254
2.0706,5.0694,3.1416,0.10831,-0.11212,-0.052606,2.5475,-8.2443,3.6592,-20.806,18.468
2.0706,5.1408,3.1416,-0.67354,0.65055,-0.51548,4.5623,-5.5194,0.92477,-23.38,24.119
2.0706,5.2122,3.1416,-1.1844,1.3853,-0.8429,4.4107,-3.5085,-2.5881,-14.512,17.174
2.0706,5.2836,3.1416,-1.0283,1.7643,-0.95688,2.7896,-4.1706,-5.0572,4.9014,-2.2306
2.0706,5.355,3.1416,-0.17591,1.6458,-0.86721,1.0031,-7.8442,-4.4533,26.493,-23.033
2.0706,5.4264,3.1416,0.78273,1.2419,-0.70993,0.77091,-12.048,1.0624,31.559,-18.664
2.0706,5.4978,3.1416,0.38442,1.2865,-0.7859,4.0376,-10.283,12.743,-11.812,57.537
2.0706,5.5692,3.1416,0.90359,0.49614,0.6136,5.0814,0.19744,-3.8266,10.147,-1.3522
2.0706,5.6406,3.1416,0.65019,0.0089982,1.0453,2.3327,0.53352,-7.8874,0.67969,13.79
2.0706,5.712,3.1416,0.70113,-0.36078,1.1514,-1.2642,-2.9766,-4.6187,-1.5081,8.7378
2.0706,5.7834,3.1416,1.0086,-0.68049,1.2118,-2.7936,-5.7474,2.5975,-4.6307,0.13447
2.0706,5.8548,3.1416,1.4419,-0.92778,1.3117,-1.2957,-6.7141,10.617,-9.7058,-3.1904
2.0706,5.9262,3.1416,1.8363,-1.041,1.41,2.6911,-6.9102,16.853,-13.731,1.0582
2.0706,5.9976,3.1416,2.0429,-0.96918,1.4069,7.5885,-8.0456,19.604,-12.861,9.9177
2.0706,6.069,3.1416,1.9775,-0.72278,1.212,11.236,-11.084,18.37,-5.5836,16.446
2.0706,6.1404,3.1416,1.6699,-0.42347,0.81193,11.349,-14.82,14.18,4.1013,10.998
2.0706,6.2118,3.1416,1.3132,-0.3546,0.33861,5.9781,-14.459,9.9086,3.5072,-17.496
2.0706,6.2832,3.1416,1.3134,-1.0114,0.13685,-6.0364,-0.19272,10.605,-31.917,-80.251

2.142,0.0,3.1416,2.1448,0.79943,-0.47748,5.5844,-13.619,25.249,16.114,15.143
2.142,0.0714,3.1416,0.44847,-0.42314,-0.9654,0.56652,1.0546,5.4559,4.4544,2.7984
2.142,0.1428,3.1416,0.17084,-0.61862,-1.2019,11.778,-1.0924,-1.1242,13.139,-0.98752
2.142,0.2142,3.1416,0.47163,-0.36666,-1.2389,14.089,-9.8576,-6.1794,17.025,-5.281
2.142,0.2856,3.1416,0.87735,-0.0082829,-1.1423,1.0263,-18.52,-13.096,8.2684,-12.905
2.142,0.357,3.1416,1.1868,0.29831,-0.9814,-21.45,-23.317,-19.926,-9.341,-22.376
2.142,0.4284,3.1416,1.377,0.52201,-0.81784,-41.165,-22.92,-22.356,-26.055,-29.835
2.142,0.4998,3.1416,1.5081,0.70301,-0.69487,-45.95,-17.916,-16.677,-31.836,-30.988
2.142,0.5712,3.1416,1.6301,0.89704,-0.62652,-29.861,-10.278,-2.7516,-22.029,-23.041
2.142,0.6426,3.1416,1.6872,1.1196,-0.58676,0.5996,-2.8503,13.018,-3.0293,-6.63
2.142,0.714,3.1416,1.4246,1.2902,-0.49869,20.261,1.1812,14.72,2.0409,12.238
2.142,0.7854,3.1416,0.29321,1.1765,-0.22372,-20.932,-1.1922,-26.034,-52.333,20.251
2.142,0.8568,3.1416,0.55072,0.65018,0.18651,0.211,-2.2652,6.7246,0.96308,-27.973
2.142,0.9282,3.1416,-0.43222,0.44685,0.20419,4.208,-0.94527,2.1851,-3.1912,-12.742
2.142,0.9996,3.1416,-1.3205,0.031296,0.23751,4.9836,1.221,-4.6698,-7.3099,-1.4538
2.142,1.071,3.1416,-1.4923,-0.52281,0.29888,3.3809,3.572,-7.7004,-10.622,4.3812
2.142,1.1424,3.1416,-0.94919,-1.0645,0.36429,1.0779,5.4654,-5.7539,-12.293,5.9736
2.142,1.2138,3.1416,-0.068682,-1.4269,0.39562,-0.14651,6.4051,-0.79758,-11.756,5.8416
2.142,1.2852,3.1416,0.6429,-1.4887,0.36283,0.85273,6.1683,3.948,-9.0551,6.3968
2.142,1.3566,3.1416,0.79757,-1.2356,0.26626,3.8521,4.9327,5.8754,-5.1752,8.5294
2.142,1.428,3.1416,0.37286,-0.82129,0.15888,6.5254,3.4033,4.8573,-2.383,10.194
2.142,1.4994,3.1416,-0.040947,-0.62964,0.1685,3.7084,2.9399,5.1128,-4.5614,4.9935
2.142,1.5708,3.1416,0.5942,-0.70518,-0.24159,-9.0942,11.941,-1.0341,-34.384,21.756
2.142,1.6422,3.1416,0.97224,-0.27622,0.35789,0.9877,-5.9299,0.16949,-13.588,2.8079
2.142,1.7136,3.1416,0.29909,0.036896,0.022735,-1.6286,-11.859,3.618,-8.3526,-1.6587
2.142,1.785,3.1416,-0.55016,0.15578,-0.46387,-6.765,-12.15,5.5354,-9.3363,0.15375
2.142,1.8564,3.1416,-1.1059,0.083232,-0.69603,-8.9528,-10.479,4.7312,-10.891,2.562
2.142,1.9278,3.1416,-1.2126,-0.12375,-0.55685,-6.4398,-8.5612,1.8118,-10.311,2.2945
2.142,1.9992,3.1416,-0.93759,-0.381,-0.13008,-0.19868,-6.8267,-1.6073,-7.0762,-1.6159
2.142,2.0706,3.1416,-0.47927,-0.60416,0.38811,7.0661,-5.0894,-3.6905,-2.1021,-7.9404
2.142,2.142,3.1416,-0.07614,-0.73568,0.77751,11.91,-3.2187,-3.1696,3.0166,-13.361
2.142,2.2134,3.1416,0.084808,-0.77182,0.88212,11.142,-1.8109,-0.13252,6.7593,-12.58
2.142,2.2848,3.1416,-0.040577,-0.78966,0.69846,2.8159,-2.8603,3.1883,8.4327,1.5736
2.142,2.3562,3.1416,-1.2905,-1.682,-0.033104,-9.7499,-0.90967,2.2363,-22.264,-46.481
2.142,2.4276,3.1416,-0.66133,-0.53487,0.33687,-1.9015,3.068,0.41458,-16.041,-17.155
2.142,2.499,3.1416,-0.38103,0.22815,0.072987,-1.2867,3.0059,1.2504,-8.574,1.5876
2.142,2.5704,3.1416,-0.18859,0.62686,-0.31391,0.11667,1.5826,1.5805,-1.0375,9.1606
2.142,2.6418,3.1416,0.020765,0.73441,-0.57238,4.2231,-0.044515,0.60687,4.7722,8.0489
2.142,2.7132,3.1416,0.24458,0.65175,-0.64277,9.0684,-1.694,-0.97042,7.0888,2.4357
2.142,2.7846,3.1416,0.42225,0.48222,-0.58943,11.038,-3.6148,-1.8204,4.8277,-3.1696
2.142,2.856,3.1416,0.48407,0.30599,-0.53309,7.0987,-5.9405,-0.84828,-1.7633,-5.3028
2.142,2.9274,3.1416,0.40032,0.15465,-0.58308,-2.9775,-8.1444,1.9371,-10.452,-2.9174
2.142,2.9988,3.1416,0.23031,-0.01431,-0.76971,-14.379,-8.4935,4.5562,-16.371,1.2439
2.142,3.0702,3.1416,0.17151,-0.34294,-0.97652,-15.03,-3.5033,2.192,-11.366,-0.72278
2.142,3.1416,3.1416,1.0278,-0.29787,-0.71297,4.463,2.3046,0.61149,-13.225,23.424
2.142,3.213,3.1416,0.70728,-0.69799,-0.96832,3.0712,-2.3819,1.1346,1.6271,5.4112
2.142,3.2844,3.1416,-0.0022297,-0.63799,-0.2321,-0.37432,-2.939,0.64689,5.539,9.2616
2.142,3.3558,3.1416,-0.45543,-0.54654,0.62975,-2.3824,-1.9058,0.0226,5.0572,17.15
2.142,3.4272,3.1416,-0.45533,-0.59511,1.1614,-1.8253,-0.55793,-0.37757,3.5811,20.312
2.142,3.4986,3.1416,-0.10823,-0.77256,1.225,0.73393,0.69939,-0.52995,2.2484,16.707
2.142,3.57,3.1416,0.32111,-0.95955,0.9093,3.7139,1.9383,-0.57117,0.81885,8.6754
2.142,3.6414,3.1416,0.55447,-1.0031,0.43701,5.1876,3.3155,-0.62147,-1.4406,0.60136
2.142,3.7128,3.1416,0.44506,-0.79117,0.073434,3.5545,4.679,-0.60803,-4.8716,-3.4267
2.142,3.7842,3.1416,0.12245,-0.32691,0.03435,-1.7861,5.175,-0.088289,-8.5397,-1.9564
2.142,3.8556,3.1416,0.1375,0.19658,0.39411,-9.7636,2.8555,1.9268,-9.3502,1.4897
2.142,3.927,3.1416,1.6073,0.32185,0.99373,-16.963,-5.7155,7.1493,-1.1631,-3.9255
2.142,3.9984,3.1416,0.35217,0.11357,-0.042978,-5.8216,-0.24657,0.63246,13.612,4.6696
2.142,4.0698,3.1416,-0.02569,-0.3212,-0.29092,3.3702,-11.259,0.62432,-4.5678,-3.5298
2.142,4.1412,3.1416,-0.31709,-1.0024,0.17591,5.6728,-20.746,-3.1423,-12.51,-8.2448
2.142,4.2126,3.1416,-0.30374,-1.7215,0.67428,2.7882,-20.466,-7.7188,-13.302,-6.5217
2.142,4.284,3.1416,-0.03921,-2.2681,0.89609,-2.5846,-10.817,-10.673,-10.175,-0.43057
2.142,4.3554,3.1416,0.26737,-2.4714,0.80554,-7.5097,2.6511,-10.461,-5.984,5.3857
2.142,4.4268,3.1416,0.36776,-2.2421,0.53634,-9.5736,12.723,-6.7961,-2.6875,6.1619
2.142,4.4982,3.1416,0.090904,-1.6137,0.28883,-7.6452,14.004,-1.0234,-0.83202,-0.53826
2.142,4.5696,3.1416,-0.54061,-0.78419,0.22718,-2.6352,6.4068,3.5123,0.96918,-12.372
2.142,4.641,3.1416,-1.1942,-0.15756,0.37656,1.7438,-1.3613,1.0937,6.5541,-19.767
2.142,4.7124,3.1416,-0.28604,-0.45984,-0.13653,-1.9053,-1.8961,9.3088,14.854,5.1998
2.142,4.7838,3.1416,-1.3938,0.5184,-0.025468,-2.7775,1.2339,-2.8754,19.56,-5.9545
2.142,4.8552,3.1416,-0.49965,0.50801,0.43823,-3.9943,-1.2611,-2.8892,8.8461,-16.296
2.142,4.9266,3.1416,0.45137,0.25762,0.69106,-3.2717,-5.2796,1.4959,-3.14,-14.549
2.142,4.998,3.1416,0.66055,0.15366,0.56514,-0.53221,-8.4287,5.3441,-10.148,-2.1268
2.142,5.0694,3.1416,0.14152,0.31109,0.15849,2.9281,-9.6903,6.1601,-11.438,12.316
2.142,5.1408,3.1416,-0.61367,0.66415,-0.29455,5.2712,-9.0868,3.4928,-9.3898,18.325
2.142,5.2122,3.1416,-0.96856,1.0571,-0.55301,4.9496,-7.3473,-1.46,-7.1174,9.1001
2.142,5.2836,3.1416,-0.47626,1.335,-0.49886,1.5387,-5.5734,-6.2473,-6.0797,-13.066
2.142,5.355,3.1416,0.78658,1.4344,-0.26671,-3.431,-4.905,-7.5609,-3.6927,-31.338
2.142,5.4264,3.1416,1.8858,1.4742,-0.37342,-5.642,-6.1865,-1.6309,9.0587,-8.888
2.142,5.4978,3.1416,0.69573,1.8461,-1.8477,2.8431,-9.6325,15.379,50.009,116.54
2.142,5.5692,3.1416,1.2819,1.3291,0.39742,7.8724,-2.8656,-2.5078,2.3009,6.4552
2.142,5.6406,3.1416,0.94183,0.67284,0.98108,4.9018,-7.1569,-6.1147,-11.035,-2.6242
2.142,5.712,3.1416,0.99562,-0.079482,1.055,-2.3249,-12.396,-5.9656,-2.1253,-3.4861
2.142,5.7834,3.1416,1.2512,-0.79041,0.97464,-6.42,-14.415,-2.1403,4.2851,0.65194
2.142,5.8548,3.1416,1.5301,-1.305,0.90833,-4.7342,-12.921,4.1612,0.70648,7.2313
2.142,5.9262,3.1416,1.6911,-1.4963,0.88928,1.8544,-9.9013,11.102,-9.2584,13.928
2.142,5.9976,3.1416,1.6529,-1.3109,0.86759,10.15,-8.021,16.693,-17.078,18.232
2.142,6.069,3.1416,1.4182,-0.81401,0.76221,15.85,-9.026,19.274,-15.454,17.018
2.142,6.1404,3.1416,1.0967,-0.23533,0.51293,14.756,-12.143,18.004,-4.486,6.1285
2.142,6.2118,3.1416,0.92835,-0.014191,0.13236,3.9819,-12.482,13.337,2.1647,-20.053
2.142,6.2832,3.1416,1.3067,-0.84508,-0.24209,-16.832,0.56431,7.5124,-28.886,-69.025

2.2134,0.0,3.1416,1.3976,0.86974,-1.5323,-24.685,-14.941,10.969,25.204,-1.7062
2.2134,0.0714,3.1416,0.62933,-0.40196,-0.80786,12.605,0.10988,-1.9424,20.5,4.0079
2.2134,0.1428,3.1416,0.38733,-0.44642,-0.61224,21.406,3.0574,-5.5608,17.851,8.9222
2.2134,0.2142,3.1416,0.59943,0.020772,-0.57962,13.202,-1.2826,-9.2606,10.919,5.9276
2.2134,0.2856,3.1416,1.0772,0.5603,-0.54421,-1.8127,-8.5508,-15.262,-0.83568,-5.3215
2.2134,0.357,3.1416,1.5817,0.95281,-0.47931,-15.425,-15.117,-21.289,-14.308,-20.708
2.2134,0.4284,3.1416,1.8894,1.1426,-0.43637,-22.095,-18.353,-23.231,-24.915,-33.954
2.2134,0.4998,3.1416,1.8578,1.1813,-0.4841,-19.646,-16.901,-17.795,-28.75,-38.919
2.2134,0.5712,3.1416,1.4912,1.1716,-0.64752,-9.9563,-10.951,-5.1731,-24.746,-31.901
2.2134,0.6426,3.1416,1.0067,1.2111,-0.84708,0.3479,-2.5091,8.3044,-16.834,-13.939
2.2134,0.714,3.1416,0.8997,1.3356,-0.83769,-0.79628,4.3313,7.5087,-16.103,6.8857
2.2134,0.7854,3.1416,2.0097,1.4633,-0.14786,-31.581,3.1143,-34.147,-42.959,13.154
2.2134,0.8568,3.1416,1.1541,2.0772,0.23928,-1.8246,-3.9289,-0.80448,-10.455,-40.09
2.2134,0.9282,3.1416,0.28148,1.5236,0.35174,2.806,-1.0125,-6.9619,-13.612,-19.77
2.2134,0.9996,3.1416,-0.75006,0.10773,0.55217,6.2904,3.9261,-10.135,-15.284,1.0277
2.2134,1.071,3.1416,-1.2378,-1.1314,0.63919,5.4057,7.5045,-7.7746,-15.758,13.53
2.2134,1.1424,3.1416,-1.0553,-1.7239,0.58086,1.3235,8.223,-1.4989,-14.927,15.996
2.2134,1.2138,3.1416,-0.44093,-1.6248,0.44861,-2.5869,6.0762,4.9342,-12.73,11.273
2.2134,1.2852,3.1416,0.21369,-1.0689,0.35099,-2.9568,2.163,7.6524,-9.5918,4.3505
2.2134,1.3566,3.1416,0.57494,-0.42656,0.3676,1.3854,-1.702,4.6953,-6.8627,-0.091261
2.2134,1.428,3.1416,0.57875,-0.058942,0.48295,7.2162,-3.3784,-1.9591,-7.2594,-0.12404
2.2134,1.4994,3.1416,0.64205,-0.17317,0.52025,4.7198,-0.78832,-4.3686,-15.305,0.97987
2.2134,1.5708,3.1416,1.8576,-0.62307,0.19292,-17.593,1.1751,7.539,-42.029,-5.1095
2.2134,1.6422,3.1416,0.27131,0.071708,-0.051326,1.6749,-7.7243,-5.1064,-13.401,-1.1693
2.2134,1.7136,3.1416,-0.41829,0.33904,-0.48084,0.83099,-12.391,-3.6354,-9.5437,0.18542
2.2134,1.785,3.1416,-0.59863,0.35959,-0.7666,-3.9633,-14.101,0.7575,-12.761,0.36514
2.2134,1.8564,3.1416,-0.53729,0.24346,-0.77493,-4.9486,-13.683,2.8084,-13.898,-0.32686
2.2134,1.9278,3.1416,-0.40288,0.049465,-0.5168,-0.57301,-11.685,1.5215,-10.19,-2.0605
2.2134,1.9992,3.1416,-0.28589,-0.19566,-0.097138,6.7032,-8.5327,-1.4922,-3.106,-4.8444
2.2134,2.0706,3.1416,-0.2195,-0.47802,0.33585,12.602,-4.6932,-3.6773,3.8029,-7.8918
2.2134,2.142,3.1416,-0.20049,-0.77732,0.64137,13.221,-0.83452,-3.1955,7.0605,-8.9859
2.2134,2.2134,3.1416,-0.21001,-1.0476,0.73677,7.2314,2.0113,-0.58793,5.4179,-3.8458
2.2134,2.2848,3.1416,-0.2345,-1.1982,0.64816,-1.9305,2.2872,-0.43672,2.0079,14.508
2.2134,2.3562,3.1416,-0.96793,-1.959,-0.051189,-19.93,0.87306,7.3172,-43.543,-62.001
2.2134,2.4276,3.1416,-0.40907,-0.72352,0.2285,-2.4149,5.392,-6.0866,-13.687,-20.169
2.2134,2.499,3.1416,-0.24379,-0.082929,-0.081933,-0.83466,1.6554,-2.3108,-5.0312,-0.058543
2.2134,2.5704,3.1416,-0.13182,0.11091,-0.46397,-0.41036,-2.6473,4.1505,-2.3663,5.3189
2.2134,2.6418,3.1416,0.061781,0.04836,-0.67367,4.2095,-4.1631,6.6447,1.2165,3.0014
2.2134,2.7132,3.1416,0.32928,-0.077162,-0.66902,11.962,-2.6196,4.1964,6.7465,-0.78379
2.2134,2.7846,3.1416,0.58279,-0.10838,-0.53723,18.38,0.42987,-0.65748,11.795,-1.4809
2.2134,2.856,3.1416,0.71683,0.036679,-0.42205,18.61,2.8619,-4.0327,12.899,2.9343
2.2134,2.9274,3.1416,0.67094,0.32557,-0.45115,10.419,3.2386,-2.8623,7.9811,11.094
2.2134,2.9988,3.1416,0.4922,0.57222,-0.66339,-2.789,2.0626,2.9386,-1.2282,17.378
2.2134,3.0702,3.1416,0.39784,0.39779,-0.93616,-8.9638,3.0327,8.3081,-6.7674,11.053
2.2134,3.1416,3.1416,0.91522,0.2307,-0.8347,12.097,-2.4782,-9.166,-16.659,41.722
2.2134,3.213,3.1416,0.31095,0.040406,-1.0187,10.109,-4.6487,6.1134,4.9536,9.7943
2.2134,3.2844,3.1416,-0.35937,0.2482,-0.92328,5.1283,-7.295,7.6693,8.0083,1.9587
2.2134,3.3558,3.1416,-0.68091,0.38807,-0.5282,0.40806,-9.0419,3.6053,2.2899,4.2505
2.2134,3.4272,3.1416,-0.59876,0.27468,0.043287,-2.3845,-9.029,-1.1465,-5.4874,8.3612
2.2134,3.4986,3.1416,-0.28338,-0.073308,0.59497,-2.8391,-6.9099,-4.1557,-11.252,10.383
2.2134,3.57,3.1416,0.0039693,-0.50997,0.92828,-1.4752,-2.8515,-4.8236,-13.144,9.5505
2.2134,3.6414,3.1416,0.045789,-0.8388,0.91284,0.58505,2.4663,-3.7134,-11.092,6.987
2.2134,3.7128,3.1416,-0.19711,-0.88943,0.55704,1.944,7.8515,-1.8808,-6.3768,4.4447
2.2134,3.7842,3.1416,-0.45102,-0.59434,0.078617,1.256,11.6,-0.20343,-1.2109,3.0501
2.2134,3.8556,3.1416,0.0051948,-0.06555,-0.02481,-2.4457,11.499,1.2883,1.6959,2.0466
2.2134,3.927,3.1416,2.4747,0.32866,1.0949,-9.4214,4.8214,4.0816,-0.43755,-2.4621
2.2134,3.9984,3.1416,0.68869,0.16711,-0.072391,-9.5098,7.5381,2.5824,-0.37501,6.6342
2.2134,4.0698,3.1416,0.41416,-0.25003,0.13465,3.6717,-2.7856,0.68212,-12.134,6.6521
2.2134,4.1412,3.1416,0.32012,-0.8648,0.8579,16.217,-13.248,-3.1972,-17.645,6.1359
2.2134,4.2126,3.1416,0.3963,-1.5753,1.3304,18.12,-16.811,-5.6761,-17.843,3.285
2.2134,4.284,3.1416,0.52163,-2.1693,1.2964,9.8506,-12.994,-5.5277,-13.372,-1.6987
2.2134,4.3554,3.1416,0.53011,-2.4147,0.85096,-2.0508,-5.302,-3.0773,-5.1,-7.437
2.2134,4.4268,3.1416,0.27672,-2.1497,0.27868,-9.3801,1.3529,0.39825,5.3658,-12.201
2.2134,4.4982,3.1416,-0.29676,-1.3737,-0.10688,-6.6768,3.2244,3.2712,15.163,-14.736
2.2134,4.5696,3.1416,-1.0958,-0.33756,-0.12409,4.3693,0.3074,4.1632,19.66,-15.091
2.2134,4.641,3.1416,-1.8074,0.36618,0.11592,10.511,-1.0865,2.5464,11.94,-15.439
2.2134,4.7124,3.1416,-1.0332,0.60108,-0.26245,3.4708,7.9488,14.292,-1.4481,24.597
2.2134,4.7838,3.1416,-2.0395,0.63224,-0.4539,1.5311,-1.4861,-6.1818,2.2758,4.3234
2.2134,4.8552,3.1416,-1.0856,0.85069,0.21872,0.39893,-2.1095,-9.2524,-9.8448,-16.219
2.2134,4.9266,3.1416,-0.057358,0.9827,0.7557,0.89292,-1.4642,-4.3445,-13.646,-20.914
2.2134,4.998,3.1416,0.28705,0.9253,0.81675,2.4718,-2.4843,2.2379,-5.099,-10.447
2.2134,5.0694,3.1416,-0.019746,0.70252,0.50222,3.8674,-4.9488,6.8519,7.5406,4.7717
2.2134,5.1408,3.1416,-0.49093,0.42159,0.13419,3.7183,-6.935,8.0562,11.577,11.69
2.2134,5.2122,3.1416,-0.52223,0.22915,0.037658,1.2023,-6.2726,6.151,-2.2774,1.6956
2.2134,5.2836,3.1416,0.2714,0.2675,0.32169,-3.3297,-1.997,2.7185,-32.054,-22.308
2.2134,5.355,3.1416,1.719,0.63079,0.66057,-7.7209,4.1974,0.16277,-56.68,-38.817
2.2134,5.4264,3.1416,2.7569,1.3212,0.074921,-7.3755,6.503,1.2505,-28.134,-0.64827
2.2134,5.4978,3.1416,1.092,2.2054,-3.2871,5.3747,-6.4543,8.6507,136.41,172.14
2.2134,5.5692,3.1416,1.3623,2.2401,-0.0055255,6.0442,-4.3514,-1.3609,-8.7107,13.372
2.2134,5.6406,3.1416,1.3467,1.6165,0.70502,2.3244,-10.415,-2.3641,-23.299,-17.96
2.2134,5.712,3.1416,1.5556,0.68488,0.78862,-6.9564,-14.583,-5.0176,-2.3039,-15.574
2.2134,5.7834,3.1416,1.6947,-0.24601,0.58457,-12.125,-16.097,-5.9937,15.013,-2.0832
2.2134,5.8548,3.1416,1.6337,-0.93949,0.31236,-10.044,-15.025,-3.9492,14.517,10.118
2.2134,5.9262,3.1416,1.3687,-1.2486,0.092249,-2.2117,-12.035,0.90706,-0.8247,16.111
2.2134,5.9976,3.1416,0.98574,-1.1335,-0.034143,7.1372,-8.1562,7.2465,-18.965,15.711
2.2134,6.069,3.1416,0.62375,-0.67882,-0.083246,12.935,-4.551,13.052,-26.805,10.72
2.2134,6.1404,3.1416,0.43779,-0.11127,-0.10896,11.18,-2.2816,16.052,-18.213,2.185
2.2134,6.2118,3.1416,0.56213,0.18302,-0.18207,0.83904,-2.0777,14.15,-2.0554,-12.345
2.2134,6.2832,3.1416,1.0734,-0.35895,-0.36967,-14.255,-4.1042,5.8584,-10.215,-41.566

2.2848,0.0,3.1416,1.0585,0.74903,-1.6181,-49.248,-10.806,-5.2079,0.8855,13.782
2.2848,0.0714,3.1416,0.54968,-0.093802,-0.32742,24.09,2.4097,-6.6138,18.495,10.186
2.2848,0.1428,3.1416,0.47103,0.11089,-0.013638,25.806,6.732,-6.5753,22.077,18.979
2.2848,0.2142,3.1416,0.87602,0.7449,-0.10125,7.0846,5.483,-6.338,22.153,25.015
2.2848,0.2856,3.1416,1.5582,1.3921,-0.2769,-5.2902,1.6281,-6.3178,22.975,22.121
2.2848,0.357,3.1416,2.1831,1.8114,-0.41818,-2.9696,-2.3708,-6.41,24.465,10.692
2.2848,0.4284,3.1416,2.4203,1.9094,-0.5223,9.9228,-4.7028,-6.2986,24.156,-4.7199
2.2848,0.4998,3.1416,2.0754,1.7134,-0.63486,22.754,-4.3554,-5.7658,19.139,-17.813
2.2848,0.5712,3.1416,1.2216,1.3445,-0.77848,24.348,-1.2619,-5.0008,8.0019,-22.942
2.2848,0.6426,3.1416,0.33197,0.98983,-0.8816,8.9456,3.5514,-4.9095,-7.2272,-17.529
2.2848,0.714,3.1416,0.41133,0.87606,-0.70713,-17.828,7.8176,-7.4235,-19.135,-4.4687
2.2848,0.7854,3.1416,3.128,1.2419,0.2188,-33.003,7.8816,-15.809,-12.985,5.4612
2.2848,0.8568,3.1416,1.4111,2.2884,0.58551,2.5917,-4.974,-8.1125,-12.978,-30.105
2.2848,0.9282,3.1416,0.99357,1.7442,0.5756,6.2846,-1.4349,-16.991,-11.076,-17.785
2.2848,0.9996,3.1416,0.19126,0.054717,0.59524,5.8359,6.0612,-15.111,-10.655,6.2689
2.2848,1.071,3.1416,-0.44643,-1.3855,0.60596,1.5801,11.856,-7.1847,-10.723,25.055
2.2848,1.1424,3.1416,-0.70819,-1.9768,0.61911,-4.0456,13.347,1.6933,-9.6028,31.113
2.2848,1.2138,3.1416,-0.61305,-1.6989,0.66431,-7.9172,10.337,7.0887,-5.9655,24.319
2.2848,1.2852,3.1416,-0.30244,-0.89625,0.75776,-7.6389,4.3925,6.2663,0.14373,9.6762
2.2848,1.3566,3.1416,0.067673,-0.062297,0.87065,-2.9588,-1.809,-0.76865,6.2753,-4.8898
2.2848,1.428,3.1416,0.43465,0.37558,0.89753,2.816,-5.1227,-10.23,6.5463,-10.741
2.2848,1.4994,3.1416,0.93705,0.27135,0.62466,1.4036,-2.5848,-13.511,-9.3886,-0.7314
2.2848,1.5708,3.1416,2.0882,-0.03585,0.64568,-9.9088,-0.70451,7.7837,-41.059,-0.83024
2.2848,1.6422,3.1416,-0.81434,0.075514,-0.50981,-0.27617,-5.5189,-6.667,3.6317,9.042
2.2848,1.7136,3.1416,-1.2686,0.35484,-0.85373,0.40858,-9.6031,-6.6436,3.5523,5.4376
2.2848,1.785,3.1416,-0.70762,0.58909,-0.84365,0.26815,-11.805,-2.6323,-8.0982,-0.40072
2.2848,1.8564,3.1416,-0.011825,0.66046,-0.71931,2.4189,-11.725,0.26535,-14.652,-3.3809
2.2848,1.9278,3.1416,0.3802,0.52899,-0.56496,6.5122,-9.5543,0.77963,-11.648,-2.7019
2.2848,1.9992,3.1416,0.36158,0.21511,-0.37168,10.276,-5.9168,-0.080576,-2.51,0.0061519
2.2848,2.0706,3.1416,0.046802,-0.21776,-0.099708,11.058,-1.7089,-0.58089,5.7802,2.541
2.2848,2.142,3.1416,-0.33866,-0.68058,0.25922,7.3621,2.061,0.1855,7.0025,3.988
2.2848,2.2134,3.1416,-0.56867,-1.0762,0.61953,0.39713,4.4319,0.74468,0.024355,6.5797
2.2848,2.2848,3.1416,-0.52676,-1.3167,0.73952,-4.3874,4.6504,-4.311,-6.8767,17.555
2.2848,2.3562,3.1416,-0.43923,-1.8475,0.22069,-23.475,2.9974,13.359,-26.618,-66.173
2.2848,2.4276,3.1416,-0.39477,-0.96565,0.13732,-2.6299,7.6055,-11.419,4.4536,-5.6196
2.2848,2.499,3.1416,-0.32706,-0.4002,-0.26522,0.88237,-0.23873,-7.1638,9.316,11.158
2.2848,2.5704,3.1416,-0.14801,-0.20675,-0.62199,1.5298,-7.8391,3.7617,5.2019,8.6213
2.2848,2.6418,3.1416,0.13005,-0.2867,-0.77189,5.2637,-9.5464,10.15,1.7643,2.1328
2.2848,2.7132,3.1416,0.43357,-0.45621,-0.70435,12.078,-4.8835,9.0886,2.7327,-0.38179
2.2848,2.7846,3.1416,0.66703,-0.51523,-0.50599,18.569,3.3288,3.1055,7.5698,3.2251
2.2848,2.856,3.1416,0.7522,-0.31657,-0.30726,20.496,10.847,-2.6934,13.127,10.983
2.2848,2.9274,3.1416,0.66731,0.16511,-0.22915,15.337,13.878,-3.4817,15.302,18.465
2.2848,2.9988,3.1416,0.48635,0.76421,-0.32982,4.8552,10.957,2.4291,10.693,20.446
2.2848,3.0702,3.1416,0.41825,1.0552,-0.55131,-2.3473,4.8176,10.731,-1.7439,12.561
2.2848,3.1416,3.1416,0.68297,1.153,-0.63438,17.674,-9.8355,-18.772,-0.82247,34.759
2.2848,3.213,3.1416,-0.0074545,1.028,-0.69957,9.5903,-3.6086,3.9482,6.1757,7.4745
2.2848,3.2844,3.1416,-0.7131,1.1233,-1.161,7.7829,-6.6243,10.712,6.498,-1.5123
2.2848,3.3558,3.1416,-1.009,1.1514,-1.291,6.2216,-11.983,8.3835,1.2645,-0.3583
2.2848,3.4272,3.1416,-0.86729,0.99262,-0.89839,2.8743,-15.416,2.365,-6.4191,4.8831
2.2848,3.4986,3.1416,-0.50297,0.65222,-0.15242,-1.5992,-14.876,-3.4203,-12.734,10.087
2.2848,3.57,3.1416,-0.21904,0.21615,0.59323,-5.1527,-10.133,-6.5452,-14.418,12.883
2.2848,3.6414,3.1416,-0.2521,-0.19245,0.9766,-5.6597,-2.3691,-6.0948,-10.04,12.481
2.2848,3.7128,3.1416,-0.61776,-0.45705,0.80357,-2.2196,6.227,-2.6835,-1.2713,9.4968
2.2848,3.7842,3.1416,-0.95608,-0.51141,0.22391,3.5366,12.868,1.5285,5.8452,5.7789
2.2848,3.8556,3.1416,-0.37701,-0.38333,-0.092594,6.1402,14.57,2.8185,-0.37974,4.2327
2.2848,3.927,3.1416,2.6942,-0.23832,1.2199,-5.0212,8.5649,-4.1153,-38.552,8.6477
2.2848,3.9984,3.1416,0.87168,-0.33947,-0.25371,-8.1751,15.729,7.0268,-14.503,4.2051
2.2848,4.0698,3.1416,0.6599,-0.39352,0.26891,2.2468,9.0245,9.2604,-5.9056,1.6116
2.2848,4.1412,3.1416,0.6213,-0.49028,1.2906,14.639,-0.2948,4.4009,-7.6646,3.8678
2.2848,4.2126,3.1416,0.69983,-0.73063,1.9032,16.962,-4.8535,-0.28503,-14.244,3.1044
2.2848,4.284,3.1416,0.75662,-1.045,1.8303,9.1059,-3.782,-1.7374,-18.461,-2.6005
2.2848,4.3554,3.1416,0.63199,-1.2744,1.2231,-2.163,-0.06817,0.082882,-14.117,-11.083
2.2848,4.4268,3.1416,0.20746,-1.2509,0.45791,-8.2635,2.0899,3.3799,1.3703,-17.956
2.2848,4.4982,3.1416,-0.53232,-0.87923,-0.068004,-3.8567,-0.067384,5.7087,24.333,-18.469
2.2848,4.5696,3.1416,-1.4375,-0.21694,-0.13935,8.0964,-5.2134,5.1612,42.22,-9.3708
2.2848,4.641,3.1416,-2.1313,0.44421,0.073627,11.276,-5.2872,1.5524,30.968,9.2283
2.2848,4.7124,3.1416,-1.2911,1.845,-0.084408,9.9327,15.619,14.101,-1.5781,-19.025
2.2848,4.7838,3.1416,-2.2157,0.65278,-0.43745,-0.52022,1.4236,-7.5317,-32.822,20.712
2.2848,4.8552,3.1416,-1.4353,0.8198,0.26051,1.2442,-0.37904,-11.136,-40.802,-0.43367
2.2848,4.9266,3.1416,-0.55261,1.2256,0.83333,4.8237,1.2893,-7.5044,-24.571,-22.03
2.2848,4.998,3.1416,-0.2073,1.2992,0.87277,5.4103,2.2175,-2.0696,3.0985,-22.266
2.2848,5.0694,3.1416,-0.36698,0.89441,0.48524,2.2975,1.5626,3.4085,23.557,-5.1819
2.2848,5.1408,3.1416,-0.61862,0.16536,0.03852,-2.6114,0.50843,9.1576,20.118,12.11
2.2848,5.2122,3.1416,-0.45988,-0.55798,-0.091504,-6.2955,0.92382,15.708,-14.101,12.193
2.2848,5.2836,3.1416,0.40964,-0.8944,0.22589,-6.1084,4.0208,22.208,-68.334,-9.876
2.2848,5.355,3.1416,1.7971,-0.53595,0.62301,-1.2699,9.013,24.736,-106.33,-33.798
2.2848,5.4264,3.1416,2.7252,0.62748,-0.019562,5.6413,11.774,14.619,-58.496,-1.2544
2.2848,5.4978,3.1416,1.1406,2.3837,-3.8262,7.196,3.4951,-23.258,185.91,196.86
2.2848,5.5692,3.1416,0.82052,2.4844,-0.27188,2.2922,1.3338,9.3656,-12.283,-0.31962
2.2848,5.6406,3.1416,1.4398,2.1398,0.43155,-4.2891,-1.0487,8.7896,-30.66,-21.568
2.2848,5.712,3.1416,2.0789,1.4481,0.58529,-12.253,-3.3305,-1.2875,-12.066,-17.751
2.2848,5.7834,3.1416,2.2362,0.68951,0.35887,-14.708,-6.464,-10.274,8.4905,-7.9642
2.2848,5.8548,3.1416,1.8386,0.060731,-0.060409,-10.657,-9.3014,-13.572,15.464,-1.1165
2.2848,5.9262,3.1416,1.0941,-0.32226,-0.4927,-2.8522,-9.8601,-10.9,7.4301,0.98653
2.2848,5.9976,3.1416,0.34521,-0.42188,-0.79079,4.351,-6.5876,-4.6166,-8.2585,0.56203
2.2848,6.069,3.1416,-0.077769,-0.27644,-0.86536,7.136,0.37372,1.9566,-20.811,0.76792
2.2848,6.1404,3.1416,-0.0038265,0.0023792,-0.71017,4.3701,7.9212,6.2107,-21.343,2.6212
2.2848,6.2118,3.1416,0.43198,0.23197,-0.4273,-0.25137,8.7272,7.9269,-8.2157,1.916
2.2848,6.2832,3.1416,0.64166,0.16131,-0.25236,3.9392,-10.026,10.953,7.621,-13.858

2.3562,0.0,3.1416,0.58567,2.5664,2.5737,11.372,20.639,36.379,-158.97,-215.77
2.3562,0.0714,3.1416,0.026582,0.31912,-0.32321,2.8451,11.531,33.072,-32.38,8.6124
2.3562,0.1428,3.1416,0.67539,0.26497,-1.6076,7.9242,-12.755,21.968,-12.764,23.984
2.3562,0.2142,3.1416,1.6622,1.1508,-2.018,11.612,-23.088,12.288,-41.523,-31.724
2.3562,0.2856,3.1416,2.4497,2.1182,-2.0147,9.442,-12.382,6.5651,-79.605,-82.816
2.3562,0.357,3.1416,2.781,2.6572,-1.8463,3.8563,11.8,3.1502,-104.17,-100.3
2.3562,0.4284,3.1416,2.6275,2.5593,-1.6157,0.59027,34.641,-1.2775,-105.26,-86.374
2.3562,0.4998,3.1416,2.1361,1.8708,-1.3462,5.0518,41.467,-9.1996,-82.486,-58.863
2.3562,0.5712,3.1416,1.5773,0.84684,-1.0476,18.703,25.139,-19.749,-41.656,-35.723
2.3562,0.6426,3.1416,1.2927,-0.096039,-0.78289,35.44,-6.5497,-26.199,8.5087,-19.494
2.3562,0.714,3.1416,1.6431,-0.42595,-0.73376,37.975,-23.478,-13.453,59.733,18.227
2.3562,0.7854,3.1416,0.22121,-0.091018,-1.232,49.726,-10.64,4.0449,43.023,76.437
2.3562,0.8568,3.1416,0.78126,-0.16189,1.2511,-7.0025,10.371,-15.071,98.355,76.431
2.3562,0.9282,3.1416,0.50192,0.33254,0.87215,-2.6297,30.538,-1.9315,75.51,71.386
2.3562,0.9996,3.1416,0.11723,0.56903,-0.18536,14.203,41.451,18.001,39.07,52.654
2.3562,1.071,3.1416,-0.064879,0.29393,-0.77327,20.458,40.41,30.525,18.812,23.197
2.3562,1.1424,3.1416,-0.03433,-0.35223,-0.53418,11.694,29.025,30.32,19.522,-7.1938
2.3562,1.2138,3.1416,0.049439,-1.0103,0.34298,-4.9366,11.813,18.556,30.802,-26.679
2.3562,1.2852,3.1416,-0.014242,-1.278,1.3674,-17.696,-5.2048,0.51497,36.879,-26.153
2.3562,1.3566,3.1416,-0.33897,-0.88533,1.9909,-17.264,-15.902,-16.795,26.418,-4.0292
2.3562,1.428,3.1416,-0.82296,0.12964,1.8524,-3.7448,-15.453,-27.023,2.325,28.983
2.3562,1.4994,3.1416,-1.0208,1.2456,1.0222,6.3279,-1.7326,-26.864,-8.4368,45.094
2.3562,1.5708,3.1416,-0.73942,0.64056,0.27353,49.545,38.12,-35.345,-58.266,120.82
2.3562,1.6422,3.1416,-1.7149,-1.1088,-0.89667,-9.5216,2.7242,-1.2007,55.152,70.824
2.3562,1.7136,3.1416,-1.6788,-0.42236,-0.75353,-13.587,-8.2818,8.0531,54.18,28.826
2.3562,1.785,3.1416,-1.1995,0.78491,-0.58083,-1.7685,-6.6908,5.6749,16.612,6.4567
2.3562,1.8564,3.1416,-0.63799,1.5316,-0.81119,5.6588,-0.58705,0.54249,-15.702,4.2498
2.3562,1.9278,3.1416,-0.1915,1.5337,-1.3068,2.5278,5.0409,-2.2629,-27.856,15.331
2.3562,1.9992,3.1416,0.064189,0.96832,-1.6404,-7.9573,7.6874,-0.87175,-22.874,29.109
2.3562,2.0706,3.1416,0.13154,0.23791,-1.3759,-17.956,6.716,3.9572,-12.705,34.971
2.3562,2.142,3.1416,0.04848,-0.26597,-0.34899,-19.73,2.7473,9.4217,-9.2156,25.968
2.3562,2.2134,3.1416,-0.15455,-0.39868,1.0515,-10.373,-2.9546,11.26,-15.177,2.514
2.3562,2.2848,3.1416,-0.49744,-0.49858,1.6032,3.4454,-9.0949,4.3337,-15.262,-23.926
2.3562,2.3562,3.1416,-1.6515,-0.33336,1.3127,-25.639,-36.188,46.715,-31.497,-19.172
2.3562,2.4276,3.1416,-1.6034,-2.3453,1.7423,-9.4961,-4.362,-14.728,-49.686,-0.67843
2.3562,2.499,3.1416,-1.4511,-1.3613,1.2706,-1.52,3.3864,-15.689,-59.917,-18.367
2.3562,2.5704,3.1416,-0.88777,0.086372,0.356,0.064773,0.64848,-1.0343,-51.894,-32.668
2.3562,2.6418,3.1416,-0.0054357,0.79745,-0.62467,-1.8765,-4.2498,7.4991,-29.758,-26.525
2.3562,2.7132,3.1416,0.87522,0.55343,-1.3887,-4.2395,-7.1495,4.9379,-5.6399,0.26727
2.3562,2.7846,3.1416,1.3755,-0.23247,-1.7602,-4.5323,-6.9595,-3.2865,6.7777,36.735
2.3562,2.856,3.1416,1.2293,-0.86561,-1.6825,-1.7263,-4.5592,-7.6984,-1.296,66.385
2.3562,2.9274,3.1416,0.45365,-0.72,-1.2311,2.8918,-1.6986,-1.1394,-27.319,72.873
2.3562,2.9988,3.1416,-0.48088,0.41142,-0.62585,4.8698,0.09874,14.872,-50.974,45.67
2.3562,3.0702,3.1416,-0.47938,1.9667,-0.24412,-4.2621,0.6353,23.777,-27.729,-14.274
2.3562,3.1416,3.1416,0.56136,2.2126,-0.19239,7.4832,-2.944,-15.751,27.89,-30.874
2.3562,3.213,3.1416,0.6689,1.2036,0.56828,-13.725,8.2102,-17.999,0.014052,1.5665
2.3562,3.2844,3.1416,-0.41771,0.69223,0.51892,-3.9383,7.6299,-5.0543,3.5734,22.304
2.3562,3.3558,3.1416,-1.2223,0.51981,0.23601,10.005,0.24825,7.4383,16.108,32.695
2.3562,3.4272,3.1416,-1.2206,0.56175,0.010808,15.681,-9.0993,12.566,26.424,34.282
2.3562,3.4986,3.1416,-0.54629,0.71637,-0.071133,11.133,-16.231,9.7547,31.07,28.919
2.3562,3.57,3.1416,0.30231,0.89376,-0.050444,0.92045,-18.177,2.3755,30.821,18.885
2.3562,3.6414,3.1416,0.75621,1.0047,-0.01443,-7.8324,-13.734,-4.6475,27.153,7.013
2.3562,3.7128,3.1416,0.46937,0.94949,-0.017553,-9.3863,-4.0228,-7.2304,18.723,-3.1952
2.3562,3.7842,3.1416,-0.38765,0.6068,-0.0019213,-3.3372,6.9549,-4.5225,-2.1507,-7.447
2.3562,3.8556,3.1416,-0.83398,-0.1774,0.28223,1.4328,11.76,-1.2991,-53.009,-0.53772
2.3562,3.927,3.1416,1.2153,-1.601,1.3561,-17.195,-1.0419,-10.354,-164.77,23.769
2.3562,3.9984,3.1416,0.43011,-2.2216,-1.7011,3.9457,-7.1224,-9.0531,42.254,-68.265
2.3562,4.0698,3.1416,-0.54707,-1.0424,-1.4639,-16.288,6.6526,14.256,2.7599,-105.06
2.3562,4.1412,3.1416,-1.2745,0.042988,-0.16664,-50.793,23.911,26.034,-32.908,-65.513
2.3562,4.2126,3.1416,-1.1212,0.47154,1.1805,-71.843,37.244,22.897,-36.723,8.5362
2.3562,4.284,3.1416,-0.27174,0.19531,2.0337,-68.494,44.322,9.171,-7.754,74.495
2.3562,4.3554,3.1416,0.63822,-0.49641,2.2137,-42.621,45.945,-6.911,36.88,98.317
2.3562,4.4268,3.1416,0.88521,-1.1552,1.8055,-4.9605,44.089,-17.002,71.054,63.814
2.3562,4.4982,3.1416,0.021993,-1.3514,1.0563,28.852,39.959,-16.441,68.677,-18.03
2.3562,4.5696,3.1416,-1.7587,-0.85257,0.27468,42.242,32.035,-8.0509,12.743,-99.747
2.3562,4.641,3.1416,-3.2603,0.19909,-0.27064,21.657,14.118,-5.9332,-95.634,-88.076
2.3562,4.7124,3.1416,-1.9735,3.3299,-1.3647,17.521,-48.24,-26.559,22.095,-85.855
2.3562,4.7838,3.1416,-1.349,0.18575,0.060214,-1.4682,7.948,-4.6117,-11.474,18.693
2.3562,4.8552,3.1416,-0.98522,0.72493,1.1648,3.65,13.152,6.237,-58.702,41.504
2.3562,4.9266,3.1416,-0.85677,1.9335,1.5874,7.5315,6.4638,10.972,-78.926,28.263
2.3562,4.998,3.1416,-0.86939,2.3042,1.2675,0.92506,5.203,11.413,-60.963,5.021
2.3562,5.0694,3.1416,-0.8989,1.4688,0.36613,-14.246,11.381,7.5863,-14.284,-16.543
2.3562,5.1408,3.1416,-0.83026,-0.16985,-0.81209,-29.806,18.164,-0.90819,39.802,-33.867
2.3562,5.2122,3.1416,-0.59659,-1.8052,-1.8986,-36.241,16.338,-13.53,76.972,-48.245
2.3562,5.2836,3.1416,-0.21822,-2.595,-2.5394,-27.625,0.77153,-27.427,78.705,-59.577
2.3562,5.355,3.1416,0.15831,-2.029,-2.4742,-6.535,-23.122,-36.071,41.108,-61.102
2.3562,5.4264,3.1416,0.22119,-0.29659,-1.615,11.028,-32.918,-27.884,-16.271,-34.146
2.3562,5.4978,3.1416,0.48229,0.73844,1.0125,12.727,15.237,-34.368,-102.16,-149.4
2.3562,5.5692,3.1416,-1.0087,0.91712,-0.25151,9.4591,32.869,-9.3438,11.198,42.533
2.3562,5.6406,3.1416,0.52607,1.1577,0.078805,8.9561,40.02,-2.8437,22.201,52.079
2.3562,5.712,3.1416,2.2994,1.3025,0.77381,8.927,33.745,-2.0393,-2.9903,-0.056454
2.3562,5.7834,3.1416,3.0074,1.2812,1.1633,8.0195,18.331,-0.32181,-27.24,-46.489
2.3562,5.8548,3.1416,2.4417,1.0956,1.0148,5.7284,1.9046,4.3026,-35.723,-60.736
2.3562,5.9262,3.1416,1.1022,0.80425,0.41198,2.3059,-6.9717,10.819,-29.207,-44.797
2.3562,5.9976,3.1416,-0.19088,0.50782,-0.36696,-1.3289,-2.6953,16.808,-17.342,-16.737
2.3562,6.069,3.1416,-0.68428,0.33341,-0.97111,-3.6809,13.977,20.053,-11.949,1.7319
2.3562,6.1404,3.1416,-0.079557,0.41969,-1.0984,-2.7685,32.529,20.144,-20.304,-2.329
2.3562,6.2118,3.1416,1.0794,0.90161,-0.6172,3.7851,29.288,20.084,-38.425,-20.67
2.3562,6.2832,3.1416,1.0189,1.8953,0.3118,18.662,-35.974,27.895,-44.362,-11.433

2.4276,0.0,3.1416,-1.887,-0.13673,-0.37875,41.78,51.392,-1.4159,-42.468,0.18357
2.4276,0.0714,3.1416,0.49327,-0.51299,-0.75683,12.738,-11.427,3.6412,13.642,-8.6081
2.4276,0.1428,3.1416,0.25562,-0.55746,-0.56201,-23.934,-20.946,-0.86243,1.4554,-9.7719
2.4276,0.2142,3.1416,-0.52844,-0.44417,-0.226,-44.395,-9.5395,-4.731,-26.018,-9.7106
2.4276,0.2856,3.1416,-0.84371,-0.28433,0.01759,-41.697,3.6118,-3.9296,-41.567,-10.919
2.4276,0.357,3.1416,-0.45348,-0.1378,0.086455,-20.743,9.7258,1.1901,-37.335,-13.206
2.4276,0.4284,3.1416,0.37829,-0.024628,0.0027814,6.7461,7.6302,7.6636,-18.383,-14.914
2.4276,0.4998,3.1416,1.1647,0.063432,-0.15353,27.271,0.97108,11.688,3.7538,-14.143
2.4276,0.5712,3.1416,1.474,0.15142,-0.29165,30.591,-4.5772,10.396,17.503,-9.971
2.4276,0.6426,3.1416,1.2069,0.26966,-0.35664,14.762,-4.1031,3.629,17.697,-3.6732
2.4276,0.714,3.1416,0.87482,0.44221,-0.37618,-8.828,3.7517,-4.2864,12.016,0.054175
2.4276,0.7854,3.1416,1.9432,0.26656,-0.15904,0.038782,0.53822,-4.3417,50.144,38.267
2.4276,0.8568,3.1416,1.5281,0.50679,0.19885,0.9517,-7.1302,-1.5515,11.93,8.4305
2.4276,0.9282,3.1416,1.031,0.84027,0.0088869,-1.8931,-3.851,-1.8694,-6.111,0.3736
2.4276,0.9996,3.1416,0.69072,0.99738,-0.22203,-4.7529,2.9586,-3.6425,-9.5272,0.48264
2.4276,1.071,3.1416,0.5386,0.90576,-0.27812,-6.0642,8.6826,-5.5392,-4.6866,1.5864
2.4276,1.1424,3.1416,0.47861,0.62835,-0.15068,-5.7755,10.998,-6.629,2.2572,1.2042
2.4276,1.2138,3.1416,0.36779,0.30145,0.046089,-4.6805,9.3699,-6.4631,6.3988,-0.20473
2.4276,1.2852,3.1416,0.09656,0.072702,0.15914,-3.7509,4.54,-5.1541,5.1159,-0.99273
2.4276,1.3566,3.1416,-0.33092,0.039161,0.080669,-3.4692,-1.977,-3.4567,-0.89649,-0.074418
2.4276,1.428,3.1416,-0.71641,0.18531,-0.16775,-3.1614,-8.4022,-2.8476,-6.5921,1.3221
2.4276,1.4994,3.1416,-0.58721,0.32111,-0.35111,-0.33037,-13.2,-5.6058,-1.5386,-2.0956
2.4276,1.5708,3.1416,1.0712,1.027,-0.53878,-23.931,-15.276,-3.6706,-6.9383,0.70188
2.4276,1.6422,3.1416,-0.89237,-0.31457,-0.56313,1.1936,0.4744,7.793,-2.6608,-9.4252
2.4276,1.7136,3.1416,-1.2589,-0.56262,-0.096215,5.2228,6.1779,2.5268,1.7876,-0.46585
2.4276,1.785,3.1416,-0.96077,-0.4086,0.16701,0.88988,7.2621,-4.0936,3.255,9.3056
2.4276,1.8564,3.1416,-0.54322,-0.22935,0.051252,-3.9868,6.623,-5.3461,2.0783,12.224
2.4276,1.9278,3.1416,-0.25426,-0.1686,-0.28279,-5.5871,5.36,-0.77192,0.49506,8.0617
2.4276,1.9992,3.1416,-0.13517,-0.21847,-0.52218,-3.1717,3.5098,6.2135,1.0566,0.84967
2.4276,2.0706,3.1416,-0.11076,-0.30103,-0.3854,1.8337,0.78097,10.71,5.0402,-4.292
2.4276,2.142,3.1416,-0.079668,-0.34976,0.1939,6.756,-2.712,8.7241,10.862,-4.3303
2.4276,2.2134,3.1416,-0.00463,-0.39113,0.88323,8.5909,-5.7141,-0.44537,12.487,-1.4931
2.4276,2.2848,3.1416,-0.0028041,-0.62606,0.76754,4.9199,-5.096,-11.814,-2.1517,-6.4431
2.4276,2.3562,3.1416,0.052228,-0.90872,-0.65013,-7.3013,4.6296,-6.8669,-5.828,26.832
2.4276,2.4276,3.1416,-0.65194,-1.2988,0.22337,-6.083,10.247,2.3054,-2.4336,-5.0152
2.4276,2.499,3.1416,-0.81948,-0.98344,0.22817,0.94162,10.108,-0.4185,2.1205,-13.235
2.4276,2.5704,3.1416,-0.55641,-0.56244,-0.0027553,9.2549,7.3229,-4.4207,4.037,-8.7174
2.4276,2.6418,3.1416,-0.068831,-0.26372,-0.11022,15.843,4.0859,-5.2705,2.089,-0.27145
2.4276,2.7132,3.1416,0.4011,-0.067621,0.048156,19.021,1.7163,-2.8518,-3.0407,5.5448
2.4276,2.7846,3.1416,0.63929,0.16898,0.45493,18.262,0.69803,0.50975,-9.4198,4.6013
2.4276,2.856,3.1416,0.52379,0.58854,0.98974,14.02,0.7198,1.9197,-14.527,-4.6298
2.4276,2.9274,3.1416,0.088873,1.2087,1.4863,7.5573,0.71557,-0.21246,-15.912,-20.9
2.4276,2.9988,3.1416,-0.4109,1.7983,1.7894,0.77089,-1.0952,-4.3006,-11.857,-40.008
2.4276,3.0702,3.1416,-0.43656,1.7529,1.8118,-3.9816,-7.1673,-3.7092,-2.036,-54.629
2.4276,3.1416,3.1416,0.4861,1.3502,0.62329,6.9474,11.08,1.044,52.027,84.978
2.4276,3.213,3.1416,1.1935,1.3313,0.88565,0.31326,-15.495,-0.035984,-16.912,-21.65
2.4276,3.2844,3.1416,0.32083,1.4596,0.38042,2.3201,-19.148,-0.49892,-24.729,-38.528
2.4276,3.3558,3.1416,-0.51543,1.6056,-0.18143,5.9894,-11.416,-0.043977,-10.72,-21.337
2.4276,3.4272,3.1416,-0.68098,1.645,-0.44692,7.6198,-0.56515,0.81563,3.3242,-1.703
2.4276,3.4986,3.1416,-0.22706,1.4782,-0.33646,6.052,8.1058,1.1838,8.8597,7.2066
2.4276,3.57,3.1416,0.40629,1.0505,0.040853,1.9343,11.947,0.21253,6.3369,5.0847
2.4276,3.6414,3.1416,0.68674,0.37233,0.47187,-3.0125,10.65,-2.4666,0.94281,-1.1117
2.4276,3.7128,3.1416,0.2864,-0.46125,0.72407,-6.7297,5.9301,-6.3116,-1.6545,-2.7593
2.4276,3.7842,3.1416,-0.6216,-1.2502,0.63023,-7.5557,1.2219,-9.439,0.4384,4.8347
2.4276,3.8556,3.1416,-1.0665,-1.6698,0.17308,-4.9607,1.3615,-8.1921,1.0843,16.835
2.4276,3.927,3.1416,1.0169,-1.2504,-0.43001,-0.28172,12.277,3.2892,-18.14,13.283
2.4276,3.9984,3.1416,0.53486,-0.75873,-0.36088,5.6363,2.2892,-4.9517,11.649,-12.9
2.4276,4.0698,3.1416,0.51512,-0.73442,-0.49618,0.61232,3.4917,-3.0778,4.9097,-0.66976
2.4276,4.1412,3.1416,0.38761,-1.0646,-0.28427,-11.669,7.9673,8.4136,1.306,-2.0841
2.4276,4.2126,3.1416,0.50287,-1.2743,0.074971,-22.514,9.1191,20.002,1.3292,-9.5291
2.4276,4.284,3.1416,0.83483,-1.1478,0.37301,-26.78,6.4764,25.981,3.4363,-16.226
2.4276,4.3554,3.1416,1.1432,-0.67197,0.44321,-22.589,3.1145,24.075,5.1179,-17.234
2.4276,4.4268,3.1416,1.1357,0.019842,0.21132,-11.044,3.0738,15.061,3.9668,-10.456
2.4276,4.4982,3.1416,0.63061,0.70488,-0.25397,4.0533,8.7801,2.3867,-1.2535,2.3618
2.4276,4.5696,3.1416,-0.28095,1.1273,-0.6905,16.491,18.463,-8.2129,-9.5408,14.623
2.4276,4.641,3.1416,-1.0727,1.0548,-0.59213,17.928,23.578,-9.0928,-16.586,13.878
2.4276,4.7124,3.1416,-1.0487,2.1547,-0.037258,15.432,-13.769,-0.96726,49.531,-10.457
2.4276,4.7838,3.1416,-1.4927,-0.14255,-0.15951,4.3946,-5.4613,-1.5535,1.7841,-3.0651
2.4276,4.8552,3.1416,-0.70724,-0.50187,0.18274,2.0003,-2.8705,-4.0624,-19.244,-7.6254
2.4276,4.9266,3.1416,0.12717,-0.15885,0.43153,0.27889,-2.9996,-5.268,-22.814,-9.8574
2.4276,4.998,3.1416,0.48724,0.16871,0.35938,-3.2003,-3.9864,-4.5525,-15.675,-6.3386
2.4276,5.0694,3.1416,0.32528,0.17626,-0.020048,-7.2523,-4.8177,-2.9424,-2.8398,-0.31503
2.4276,5.1408,3.1416,-0.11239,-0.1321,-0.54138,-9.0005,-5.0435,-2.1433,11.641,2.4889
2.4276,5.2122,3.1416,-0.46721,-0.54824,-0.97688,-5.8013,-4.4914,-3.5752,23.907,-1.9402
2.4276,5.2836,3.1416,-0.44995,-0.76461,-1.1258,2.8323,-2.9809,-7.408,29.511,-11.715
2.4276,5.355,3.1416,-0.022474,-0.47884,-0.90399,13.306,-0.038202,-11.597,22.646,-14.859
2.4276,5.4264,3.1416,0.42066,0.50165,-0.43285,16.021,5.3902,-10.916,-4.6265,14.887
2.4276,5.4978,3.1416,-0.075387,1.5932,-0.77275,5.2896,12.594,20.122,-55.975,-106.43
2.4276,5.5692,3.1416,-0.11775,-0.015408,0.51818,-9.9294,2.5298,-2.8377,-10.297,10.169
2.4276,5.6406,3.1416,1.037,-0.043917,0.76103,-5.1318,-3.9045,-11.529,7.4837,23.798
2.4276,5.712,3.1416,2.0196,0.45556,0.45302,3.3373,-5.2452,-11.08,7.6049,1.3899
2.4276,5.7834,3.1416,2.2753,0.84686,-0.019643,7.712,-2.7069,-5.9949,-0.52071,-19.738
2.4276,5.8548,3.1416,1.8272,0.83403,-0.38676,6.4637,1.0692,0.02121,-9.012,-24.979
2.4276,5.9262,3.1416,1.0389,0.38552,-0.49923,1.9596,3.2674,4.2336,-12.227,-15.526
2.4276,5.9976,3.1416,0.37832,-0.3416,-0.33411,-1.8798,2.1485,5.0532,-7.473,-1.4673
2.4276,6.069,3.1416,0.18032,-1.0774,0.00032076,-1.9219,-1.6977,2.2092,4.2901,5.1276
2.4276,6.1404,3.1416,0.41004,-1.5148,0.25952,1.8355,-4.1013,-3.0766,17.738,-2.8869
2.4276,6.2118,3.1416,0.426,-1.3857,0.057592,3.9226,3.9398,-7.9172,22.475,-20.823
2.4276,6.2832,3.1416,-1.2567,-0.53631,-1.1378,-8.9443,37.511,-7.5859,2.3295,-25.251

2.499,0.0,3.1416,-1.4207,-1.215,-0.94022,16.495,21.921,-18.025,0.13935,25.215
2.499,0.0714,3.1416,0.71901,-0.77279,-0.63186,9.9443,-14.749,2.5346,15.999,-17.062
2.499,0.1428,3.1416,0.3931,-0.6477,-0.17583,-16.762,-10.565,3.422,0.4753,-13.011
2.499,0.2142,3.1416,-0.61654,-0.69859,0.16823,-34.474,3.294,-1.2724,-13.72,4.0248
2.499,0.2856,3.1416,-1.3231,-0.8026,0.31701,-32.99,11.276,-4.1809,-13.654,16.836
2.499,0.357,3.1416,-1.3548,-0.86236,0.30603,-15.396,9.3994,-2.9991,-0.3417,20.107
2.499,0.4284,3.1416,-0.77536,-0.81322,0.23223,7.587,1.192,1.1725,17.084,16.173
2.499,0.4998,3.1416,0.095908,-0.63053,0.19652,23.264,-6.3679,5.4881,27.203,10.783
2.499,0.5712,3.1416,0.86407,-0.33687,0.24634,22.623,-6.9107,7.0153,22.134,8.8543
2.499,0.6426,3.1416,1.2382,-0.0092588,0.31823,5.9896,1.2642,4.3942,3.37,10.24
2.499,0.714,3.1416,1.2115,0.21355,0.18035,-11.314,11.13,-0.50406,-12.393,5.4803
2.499,0.7854,3.1416,2.1432,-0.41333,-0.18337,-0.049884,2.7672,0.65534,56.248,-9.6292
2.499,0.8568,3.1416,0.94347,0.27136,-0.064431,1.6686,-9.5852,5.6304,-4.9946,-21.443
2.499,0.9282,3.1416,0.27785,0.83049,-0.16967,0.3759,-11.033,3.2302,-20.024,-22.211
2.499,0.9996,3.1416,0.12909,1.0763,-0.25218,-2.3586,-7.1489,-2.3601,-16.49,-17.333
2.499,1.071,3.1416,0.33433,0.99166,-0.24259,-5.4262,-1.4835,-7.8677,-10.092,-10.431
2.499,1.1424,3.1416,0.65721,0.67255,-0.18625,-8.0746,3.927,-11.038,-7.3966,-3.7879
2.499,1.2138,3.1416,0.86001,0.27086,-0.18032,-9.8034,8.0593,-10.741,-8.6545,1.2267
2.499,1.2852,3.1416,0.77575,-0.063113,-0.31095,-10.259,10.398,-7.0761,-10.619,3.7203
2.499,1.3566,3.1416,0.38037,-0.23795,-0.59041,-9.1321,10.434,-1.4767,-9.3635,2.8475
2.499,1.428,3.1416,-0.13521,-0.27855,-0.89424,-6.0495,7.1577,3.182,-3.097,-2.6221
2.499,1.4994,3.1416,-0.29288,-0.38343,-0.8984,-0.47331,-1.4434,2.4784,5.0162,-14.736
2.499,1.5708,3.1416,0.50383,-0.088246,-0.60339,-12.374,-15.066,6.6123,-4.7879,14.234
2.499,1.6422,3.1416,-1.2258,-0.53258,-0.034713,0.0034013,1.1262,5.1514,20.203,11.703
2.499,1.7136,3.1416,-1.3737,-0.53093,0.11864,2.5809,3.8962,-2.9009,17.106,6.7936
2.499,1.785,3.1416,-0.95909,-0.44257,-0.0023784,-0.21718,2.298,-6.8668,3.9486,2.4783
2.499,1.8564,3.1416,-0.53583,-0.43937,-0.22256,-4.4805,0.83864,-3.9287,-7.6735,0.21828
2.499,1.9278,3.1416,-0.30927,-0.55636,-0.37231,-7.1568,0.75719,3.4868,-11.807,0.25744
2.499,1.9992,3.1416,-0.25403,-0.74239,-0.32749,-6.3947,1.3039,10.325,-7.348,1.9127
2.499,2.0706,3.1416,-0.23139,-0.91072,-0.049276,-1.8872,1.0189,11.517,2.7527,3.8649
2.499,2.142,3.1416,-0.10684,-0.98966,0.37603,4.7854,-0.9886,4.6015,12.278,4.4501
2.499,2.2134,3.1416,0.13247,-0.97316,0.6971,9.8116,-3.7615,-7.6673,12.54,1.9502
2.499,2.2848,3.1416,0.26021,-0.97149,0.45777,6.8061,-3.2158,-14.698,-6.8298,-5.116
2.499,2.3562,3.1416,0.095864,-1.0783,0.0091779,1.4438,20.176,0.98545,0.17245,34.62
2.499,2.4276,3.1416,-0.83432,-0.85512,0.28166,-16.294,2.6117,-0.32063,0.21658,-5.4176
2.499,2.499,3.1416,-1.2538,-1.0272,0.44263,-2.1518,2.2803,3.5339,28.503,-4.6695
2.499,2.5704,3.1416,-1.2256,-1.1743,0.60141,18.729,6.2516,6.4899,48.119,6.8473
2.499,2.6418,3.1416,-0.91097,-1.064,0.77689,32.715,7.9939,5.9428,46.322,12.656
2.499,2.7132,3.1416,-0.51299,-0.62426,0.93377,35.051,5.7126,1.8701,26.946,6.8738
2.499,2.7846,3.1416,-0.21911,0.083813,1.0188,27.237,0.68903,-4.0397,2.8136,-8.737
2.499,2.856,3.1416,-0.14424,0.89346,0.99697,14.395,-4.3807,-9.2594,-11.848,-27.714
2.499,2.9274,3.1416,-0.27382,1.5596,0.88769,2.6441,-7.0468,-11.295,-9.0019,-41.843
2.499,2.9988,3.1416,-0.40671,1.7862,0.80107,-3.5316,-6.7673,-8.5557,5.6147,-44.103
2.499,3.0702,3.1416,-0.098207,1.2536,0.97412,-3.9076,-6.5685,-1.2292,4.8986,-31.618
2.499,3.1416,3.1416,0.82985,0.93471,0.46794,-0.70123,-1.158,-0.017031,30.345,83.143
2.499,3.213,3.1416,1.3395,0.66545,1.0821,3.1417,-18.195,0.72894,-5.164,-26.099
2.499,3.2844,3.1416,0.51733,1.2372,0.85759,1.8311,-20.137,0.69457,-16.819,-43.395
2.499,3.3558,3.1416,-0.24159,1.8134,0.32637,0.61991,-13.56,1.1039,-13.447,-25.58
2.499,3.4272,3.1416,-0.37142,1.9618,-0.14259,1.1764,-3.932,1.8737,-3.1053,-4.8954
2.499,3.4986,3.1416,0.10247,1.5647,-0.33434,2.8079,4.5846,2.2101,7.4501,5.1987
2.499,3.57,3.1416,0.80152,0.73048,-0.17916,3.6849,9.3413,1.2044,13.298,4.2036
2.499,3.6414,3.1416,1.2321,-0.29576,0.25631,2.0657,9.4065,-1.5704,11.889,-1.2319
2.499,3.7128,3.1416,1.0234,-1.2213,0.7779,-2.4801,5.77,-5.4637,3.573,-3.128
2.499,3.7842,3.1416,0.16563,-1.7949,1.0727,-7.8469,1.5477,-8.1507,-7.8586,2.0102
2.499,3.8556,3.1416,-0.75195,-1.8958,0.718,-8.1689,2.1859,-5.0367,-14.645,7.3771
2.499,3.927,3.1416,-0.30311,-1.6229,-0.81001,7.4036,15.665,11.34,-4.5197,-9.9497
2.499,3.9984,3.1416,-0.0032692,-0.62674,0.062432,6.2154,1.7004,-4.3288,0.53395,11.115
2.499,4.0698,3.1416,0.51073,-0.61103,0.27102,7.035,-0.42936,-7.4566,2.0323,21.403
2.499,4.1412,3.1416,0.90668,-0.92356,0.50827,5.2786,0.25942,-0.5167,1.5783,13.49
2.499,4.2126,3.1416,1.1967,-1.0809,0.47992,0.34548,-0.3615,8.789,-0.28191,-4.3046
2.499,4.284,3.1416,1.3536,-0.90856,0.14727,-5.9134,-2.5084,15.145,-2.8538,-21.169
2.499,4.3554,3.1416,1.3354,-0.45098,-0.35737,-10.504,-4.1812,15.695,-5.2987,-27.234
2.499,4.4268,3.1416,1.1104,0.11882,-0.81523,-10.599,-2.8596,10.118,-6.6374,-17.01
2.499,4.4982,3.1416,0.68137,0.58929,-1.0056,-4.8434,2.8018,0.7027,-5.755,7.1802
2.499,4.5696,3.1416,0.11069,0.8006,-0.79043,5.3341,11.277,-7.5819,-1.4044,31.761
2.499,4.641,3.1416,-0.4552,0.73473,-0.1988,14.414,16.474,-7.0081,7.7893,28.472
2.499,4.7124,3.1416,-1.4337,1.6178,0.30616,16.984,-1.7185,5.1544,47.103,-39.873
2.499,4.7838,3.1416,-1.1917,-0.36009,-0.64947,4.6222,-2.0612,1.1496,2.5437,-19.475
2.499,4.8552,3.1416,-0.58285,-0.76554,-0.33916,0.8975,0.50577,-4.4607,-6.1406,-13.617
2.499,4.9266,3.1416,0.0082521,-0.4856,0.17289,-1.382,0.80328,-7.5352,-1.7524,-10.118
2.499,4.998,3.1416,0.37932,-0.08568,0.38395,-4.2346,-2.2285,-7.0293,3.7859,-4.6013
2.499,5.0694,3.1416,0.47167,0.13783,0.2011,-6.4329,-6.9356,-3.9773,6.4253,2.2211
2.499,5.1408,3.1416,0.33142,0.105,-0.21042,-5.4312,-10.356,-0.47548,6.9828,7.2598
2.499,5.2122,3.1416,0.070717,-0.10016,-0.57885,0.70738,-9.6235,1.3357,8.1346,7.7629
2.499,5.2836,3.1416,-0.17108,-0.2823,-0.6776,11.383,-3.3759,0.28899,11.409,4.0287
2.499,5.355,3.1416,-0.26613,-0.18723,-0.47692,21.532,6.842,-2.7921,14.181,2.1191
2.499,5.4264,3.1416,-0.13693,0.44548,-0.29551,19.698,15.172,-4.0759,6.661,16.573
2.499,5.4978,3.1416,0.12879,1.5167,-1.0167,-1.1616,6.2286,24.332,-23.748,-58.504
2.499,5.5692,3.1416,0.28363,0.17313,0.67705,-13.164,-9.3942,0.43118,-8.2033,-3.882
2.499,5.6406,3.1416,1.157,0.27264,1.0196,-7.0505,-9.521,-2.3783,3.7164,7.0209
2.499,5.712,3.1416,1.8464,0.69056,0.69965,2.0465,-3.9716,2.5978,8.3299,2.1131
2.499,5.7834,3.1416,2.0036,0.84877,0.19826,6.8516,0.87558,7.6077,6.6411,-3.5684
2.499,5.8548,3.1416,1.6703,0.58117,-0.18762,5.836,1.6901,9.211,2.3782,-4.6135
2.499,5.9262,3.1416,1.1144,-0.0010116,-0.3214,1.1049,-2.2037,7.0353,0.032852,-1.9945
2.499,5.9976,3.1416,0.66457,-0.64374,-0.2031,-3.7146,-9.2205,2.5336,2.8984,0.17849
2.499,6.069,3.1416,0.54697,-1.0849,0.054286,-5.5862,-15.907,-2.2589,11.109,-2.0979
2.499,6.1404,3.1416,0.72015,-1.1886,0.24849,-4.1763,-17.335,-5.9677,19.679,-9.4754
2.499,6.2118,3.1416,0.71104,-1.0804,0.1117,-3.9665,-7.4963,-9.1222,16.541,-16.01
2.499,6.2832,3.1416,-0.5495,-1.2812,-0.66579,-16.366,20.306,-15.399,-19.415,-5.9168

2.5704,0.0,3.1416,0.0038879,-1.5149,-0.45473,-13.228,-16.278,-16.793,11.803,-14.372
2.5704,0.0714,3.1416,0.82511,-0.74992,-0.50184,5.2001,-11.255,3.6357,5.5994,-19.661
2.5704,0.1428,3.1416,0.64116,-0.44273,-0.25287,1.0784,1.2399,8.3281,-3.0137,-6.676
2.5704,0.2142,3.1416,-0.034437,-0.43343,-0.038893,-6.0039,10.466,5.3372,-3.7841,9.1199
2.5704,0.2856,3.1416,-0.76932,-0.575,0.036522,-7.4069,12.582,0.008863,4.1245,19.802
2.5704,0.357,3.1416,-1.2358,-0.7425,0.017805,-2.2982,8.5775,-4.5175,15.649,23.126
2.5704,0.4284,3.1416,-1.2344,-0.84234,0.017893,5.4898,2.2024,-6.8096,23.345,20.678
2.5704,0.4998,3.1416,-0.7175,-0.82157,0.13873,10.602,-2.1019,-6.6419,20.897,16.016
2.5704,0.5712,3.1416,0.18743,-0.67712,0.39178,9.3015,-1.2727,-4.4959,6.6415,12.815
2.5704,0.6426,3.1416,1.1539,-0.46505,0.61851,2.6147,4.3043,-1.0597,-12.922,13.015
2.5704,0.714,3.1416,1.6333,-0.30985,0.41089,-0.52917,8.7257,3.2712,-19.612,14.962
2.5704,0.7854,3.1416,1.5759,-1.1473,-0.48246,10.814,2.2401,7.3091,48.992,-46.694
2.5704,0.8568,3.1416,0.085004,-0.11228,-0.089457,1.8498,-3.1184,7.688,3.6812,-22.867
2.5704,0.9282,3.1416,-0.51996,0.51235,-0.17753,4.0868,-4.9407,6.2214,-5.9345,-15.693
2.5704,0.9996,3.1416,-0.44018,0.72139,-0.32671,5.5889,-4.201,2.978,-4.9698,-14.031
2.5704,1.071,3.1416,0.049822,0.5993,-0.37357,1.8806,-1.5012,-1.0763,-5.4424,-11.97
2.5704,1.1424,3.1416,0.65376,0.28193,-0.32922,-6.2731,2.6951,-4.5622,-9.9596,-7.6344
2.5704,1.2138,3.1416,1.105,-0.081692,-0.29727,-15.087,7.8274,-6.1696,-15.404,-1.9723
2.5704,1.2852,3.1416,1.2182,-0.36761,-0.39182,-19.975,13.004,-5.141,-16.618,2.447
2.5704,1.3566,3.1416,0.94066,-0.51521,-0.65547,-17.77,16.766,-1.7546,-10.094,2.638
2.5704,1.428,3.1416,0.40379,-0.56542,-0.97722,-8.9466,16.856,2.1925,2.3459,-3.5958
2.5704,1.4994,3.1416,-0.02524,-0.69901,-1.0105,0.16455,9.9779,2.9012,9.8575,-16.457
2.5704,1.5708,3.1416,0.28323,-0.64303,-0.64187,-0.54509,-1.0897,14.952,8.8396,-4.1542
2.5704,1.6422,3.1416,-1.8722,-0.82667,0.15331,1.3126,1.8959,-0.55207,8.0324,2.9805
2.5704,1.7136,3.1416,-1.7496,-0.67516,-0.098435,2.5455,-0.30487,-6.3565,4.5765,3.0927
2.5704,1.785,3.1416,-0.96373,-0.48977,-0.53592,1.0033,-3.403,-4.7971,0.094552,0.5281
2.5704,1.8564,3.1416,-0.35165,-0.42564,-0.73097,-2.749,-5.1898,0.61404,-3.5138,-1.7224
2.5704,1.9278,3.1416,-0.17312,-0.52455,-0.57856,-6.608,-5.0248,6.0643,-4.6551,-1.9842
2.5704,1.9992,3.1416,-0.31104,-0.74771,-0.18702,-8.1078,-3.3216,8.316,-2.6257,0.14081
2.5704,2.0706,3.1416,-0.47189,-1.0086,0.23185,-5.5961,-1.0361,5.5821,1.8058,3.8129
2.5704,2.142,3.1416,-0.38612,-1.2056,0.47255,0.5895,0.84753,-1.5987,5.8145,6.9937
2.5704,2.2134,3.1416,-0.0085513,-1.2551,0.44579,6.9455,1.8291,-9.4863,3.9367,6.4855
2.5704,2.2848,3.1416,0.28116,-1.124,0.28828,5.6264,2.406,-10.264,-12.513,-2.0296
2.5704,2.3562,3.1416,-0.45552,-0.98232,1.0885,6.9528,20.12,19.265,-1.627,22.035
2.5704,2.4276,3.1416,-1.0716,-0.75589,0.78861,-24.395,-6.7437,-6.9747,-11.007,-1.6984
2.5704,2.499,3.1416,-1.6375,-1.1524,0.95754,-5.2257,-4.3592,2.6323,31.219,3.6031
2.5704,2.5704,3.1416,-1.8462,-1.4944,1.2356,22.867,5.0219,15.574,65.647,12.886
2.5704,2.6418,3.1416,-1.6698,-1.4536,1.3787,39.03,9.9617,17.457,69.919,14.06
2.5704,2.7132,3.1416,-1.256,-0.97226,1.2554,37.855,7.1717,6.9804,47.332,4.7927
2.5704,2.7846,3.1416,-0.82425,-0.18491,0.84486,24.074,-1.1517,-9.0822,15.443,-10.685
2.5704,2.856,3.1416,-0.56223,0.66029,0.23421,7.2696,-9.9911,-20.91,-5.3212,-24.786
2.5704,2.9274,3.1416,-0.52219,1.2799,-0.38417,-3.4312,-14.173,-20.657,-3.0591,-29.761
2.5704,2.9988,3.1416,-0.51736,1.4339,-0.71501,-4.6509,-11.031,-7.4722,14.216,-20.906
2.5704,3.0702,3.1416,-0.018293,1.0039,-0.36266,-4.0607,-3.0735,7.4723,7.18,0.24037
2.5704,3.1416,3.1416,1.422,0.68667,0.24932,-11.723,-14.449,10.209,-39.75,16.861
2.5704,3.213,3.1416,1.23,0.098367,0.58574,5.7713,-10.682,-1.4517,-3.0078,-12.514
2.5704,3.2844,3.1416,0.60587,0.67726,0.88381,1.6114,-10.888,-1.2276,-2.8264,-18.512
2.5704,3.3558,3.1416,0.13851,1.3501,0.79398,-5.4361,-9.9783,3.0545,-8.8508,-15.432
2.5704,3.4272,3.1416,0.075044,1.5826,0.35439,-7.2687,-6.4685,6.7273,-8.1608,-10.814
2.5704,3.4986,3.1416,0.40466,1.247,-0.16762,-3.3171,-1.2868,7.6778,-0.031733,-7.337
2.5704,3.57,3.1416,0.94229,0.49062,-0.43395,2.586,3.412,5.742,9.3042,-4.7276
2.5704,3.6414,3.1416,1.4123,-0.39659,-0.19423,5.3371,5.4342,2.0994,11.897,-1.6598
2.5704,3.7128,3.1416,1.5323,-1.1137,0.55571,1.6927,3.7344,-1.3327,3.3182,2.3396
2.5704,3.7842,3.1416,1.0967,-1.4811,1.4154,-6.5995,-0.39667,-2.5049,-12.101,4.988
2.5704,3.8556,3.1416,0.060195,-1.5721,1.4213,-9.6698,-2.1451,0.15913,-16.031,-0.65711
2.5704,3.927,3.1416,-1.3779,-1.8454,-1.1118,13.605,8.0139,7.1569,29.098,-28.101
2.5704,3.9984,3.1416,-0.60237,-0.84577,0.12279,6.1264,-1.1337,-4.367,0.22607,14.151
2.5704,4.0698,3.1416,0.049577,-0.54603,0.63206,7.5037,-2.6688,-6.8501,-2.0913,10.075
2.5704,4.1412,3.1416,0.71083,-0.40964,1.13,9.046,-1.9972,-5.1765,-9.6449,10.177
2.5704,4.2126,3.1416,1.1845,-0.31615,1.0643,6.9256,-0.94444,-3.0058,-14.203,7.6534
2.5704,4.284,3.1416,1.3888,-0.22473,0.43883,1.4072,-0.052966,-2.0454,-12.682,2.124
2.5704,4.3554,3.1416,1.3251,-0.14019,-0.40629,-4.7971,0.8806,-2.5549,-5.7795,-3.1654
2.5704,4.4268,3.1416,1.0465,-0.079126,-1.0143,-8.174,2.2691,-3.8504,3.3834,-4.135
2.5704,4.4982,3.1416,0.62593,-0.03593,-1.0313,-6.0533,4.1983,-4.809,10.627,1.3341
2.5704,4.5696,3.1416,0.12481,0.051108,-0.42645,1.7453,5.8899,-4.3732,12.076,10.607
2.5704,4.641,3.1416,-0.4389,0.33374,0.28888,11.268,5.1655,-2.055,5.5213,13.499
2.5704,4.7124,3.1416,-1.602,1.5501,0.033417,14.955,-0.33552,6.3355,45.313,-78.228
2.5704,4.7838,3.1416,-0.83285,-0.50982,-0.95187,2.9113,3.4352,2.1423,1.9853,-28.342
2.5704,4.8552,3.1416,-0.63367,-0.69249,-0.44057,-0.80172,6.1896,-3.2068,-7.4314,-7.6027
2.5704,4.9266,3.1416,-0.4538,-0.19211,0.27792,-3.1328,5.5592,-6.0068,-2.1732,-0.5886
2.5704,4.998,3.1416,-0.11638,0.2935,0.59888,-6.0277,1.8112,-5.4416,5.8634,1.5752
2.5704,5.0694,3.1416,0.306,0.45922,0.41553,-8.2874,-3.142,-2.6032,10.681,2.8725
2.5704,5.1408,3.1416,0.61564,0.28896,-0.067858,-7.426,-6.7335,0.48981,10.742,4.0495
2.5704,5.2122,3.1416,0.61412,-0.048095,-0.52268,-1.5294,-6.7321,1.8734,7.5239,4.2691
2.5704,5.2836,3.1416,0.22657,-0.30111,-0.68287,8.887,-2.2326,0.61903,4.0836,2.7653
2.5704,5.355,3.1416,-0.37391,-0.24135,-0.53171,19.02,5.3534,-2.1847,3.6129,0.49679
2.5704,5.4264,3.1416,-0.64194,0.23415,-0.48859,17.921,11.307,-2.4513,7.999,1.8014
2.5704,5.4978,3.1416,0.46428,0.9232,-0.55824,-6.0192,1.612,11.018,-2.7894,-21.612
2.5704,5.5692,3.1416,0.25211,0.49699,0.49883,-9.3121,-6.9388,-1.226,2.1397,-1.2846
2.5704,5.6406,3.1416,0.92993,0.81151,0.74723,-1.6455,1.7474,6.0661,6.5467,4.8949
2.5704,5.712,3.1416,1.5766,1.0472,0.62028,6.4216,9.9332,15.983,7.2783,5.4767
2.5704,5.7834,3.1416,1.7921,0.89263,0.37981,9.7127,10.193,20.374,4.6477,4.383
2.5704,5.8548,3.1416,1.5544,0.39159,0.1569,7.1316,2.4813,17.547,0.9336,2.4541
2.5704,5.9262,3.1416,1.0759,-0.21079,-0.0072743,0.3621,-8.8061,9.9687,-1.1207,-1.0068
2.5704,5.9976,3.1416,0.66012,-0.62124,-0.12069,-7.434,-17.762,1.9673,0.19153,-6.6875
2.5704,6.069,3.1416,0.55817,-0.65176,-0.19968,-12.918,-19.902,-2.5698,4.0398,-13.722
2.5704,6.1404,3.1416,0.82549,-0.37305,-0.22816,-13.874,-15.102,-2.495,5.5551,-18.144
2.5704,6.2118,3.1416,1.1784,-0.26789,-0.11683,-10.513,-10.53,-1.6998,-5.671,-11.343
2.5704,6.2832,3.1416,0.85064,-1.3846,0.33761,-6.773,-23.578,-11.415,-47.087,21.484

2.6418,0.0,3.1416,1.2377,-1.5355,0.17273,-24.166,-38.156,-4.6936,16.651,-52.042
2.6418,0.0714,3.1416,0.87086,-0.63042,-0.55269,3.7619,-8.1238,-2.7648,-1.4969,-19.468
2.6418,0.1428,3.1416,0.78346,-0.19868,-0.53855,14.502,6.372,4.0577,-3.5726,-1.7384
2.6418,0.2142,3.1416,0.45624,-0.11136,-0.344,15.499,10.734,7.3797,3.3864,7.5865
2.6418,0.2856,3.1416,-0.17349,-0.24119,-0.21669,11.884,9.4738,4.6957,12.504,11.948
2.6418,0.357,3.1416,-0.8786,-0.47066,-0.18934,6.9459,6.1301,-2.4195,18.003,12.857
2.6418,0.4284,3.1416,-1.309,-0.70017,-0.17626,2.5974,3.1892,-10.118,16.146,10.962
2.6418,0.4998,3.1416,-1.1582,-0.85615,-0.069924,-0.1493,2.0028,-14.09,6.1751,7.1171
2.6418,0.5712,3.1416,-0.33041,-0.89917,0.1625,-0.71477,2.708,-11.367,-8.7505,3.4512
2.6418,0.6426,3.1416,0.89281,-0.83207,0.38258,1.5189,4.1456,-2.1361,-20.614,4.4355
2.6418,0.714,3.1416,1.6859,-0.7081,0.18411,7.6785,3.7794,8.4577,-15.602,17.952
2.6418,0.7854,3.1416,0.77103,-1.4839,-0.69144,15.164,1.7022,9.9524,28.676,-63.707
2.6418,0.8568,3.1416,-0.47663,-0.31858,-0.14554,4.1856,5.7459,6.6189,13.767,-8.6175
2.6418,0.9282,3.1416,-0.81278,0.061322,-0.24647,8.0788,4.3513,5.2173,11.572,2.9998
2.6418,0.9996,3.1416,-0.56839,0.063527,-0.4464,10.543,2.2519,4.003,9.0724,-0.93491
2.6418,1.071,3.1416,-0.0363,-0.058733,-0.51246,5.6144,1.9476,2.4049,2.075,-5.4384
2.6418,1.1424,3.1416,0.53913,-0.17489,-0.43236,-5.4693,4.1631,0.62718,-7.6915,-5.2169
2.6418,1.2138,3.1416,0.97246,-0.24528,-0.31993,-17.404,8.3068,-0.74863,-15.475,-1.4199
2.6418,1.2852,3.1416,1.1475,-0.28935,-0.32067,-23.954,12.929,-1.1617,-16.401,1.6068
2.6418,1.3566,3.1416,1.0277,-0.35389,-0.51727,-21.088,16.182,-0.47007,-8.3726,-0.43226
2.6418,1.428,3.1416,0.66655,-0.48122,-0.83525,-10.114,16.275,0.65157,5.026,-8.5359
2.6418,1.4994,3.1416,0.21802,-0.67749,-0.94843,-0.81529,11.938,0.31355,11.633,-17.159
2.6418,1.5708,3.1416,0.40763,-0.63999,-0.77137,2.97,9.7734,17.951,14.742,-28.447
2.6418,1.6422,3.1416,-2.1597,-0.83553,-0.016576,1.8274,0.30868,-4.117,-7.6535,-11.32
2.6418,1.7136,3.1416,-1.8816,-0.86887,-0.40826,4.6771,-3.6273,-6.5789,-7.7676,0.59789
2.6418,1.785,3.1416,-0.86131,-0.8107,-0.86876,5.1857,-5.1602,-1.7937,-0.90298,4.7019
2.6418,1.8564,3.1416,-0.16671,-0.73733,-0.93471,1.8409,-5.6846,2.9399,4.7492,2.5324
2.6418,1.9278,3.1416,-0.098766,-0.71548,-0.57994,-3.709,-5.4375,4.3353,6.2593,-2.0572
2.6418,1.9992,3.1416,-0.46007,-0.78698,-0.038372,-8.3156,-4.0706,2.0696,4.1094,-4.7325
2.6418,2.0706,3.1416,-0.82334,-0.95357,0.37309,-8.9909,-1.224,-2.2644,0.34291,-2.51
2.6418,2.142,3.1416,-0.79987,-1.1616,0.43165,-4.5674,2.9011,-6.2066,-3.2849,4.4111
2.6418,2.2134,3.1416,-0.3081,-1.2869,0.18576,2.6409,6.9692,-7.4775,-7.1576,10.817
2.6418,2.2848,3.1416,0.15795,-1.1193,0.1322,5.1785,7.9378,-5.027,-15.647,4.6468
2.6418,2.3562,3.1416,-0.98543,-0.76463,1.5242,11.736,12.245,25.194,-4.4169,3.9332
2.6418,2.4276,3.1416,-0.93654,-0.81462,1.1325,-24.3,-8.9197,-10.036,-19.556,4.5081
2.6418,2.499,3.1416,-1.5399,-1.1858,1.2504,-6.1458,-3.8957,0.66604,20.762,9.3109
2.6418,2.5704,3.1416,-1.9862,-1.4616,1.4415,20.259,6.2665,16.523,56.23,11.28
2.6418,2.6418,3.1416,-1.9839,-1.4358,1.4369,33.222,10.915,19.39,63.48,8.1222
2.6418,2.7132,3.1416,-1.5962,-1.0689,1.1182,28.657,7.2692,7.4522,44.781,0.97448
2.6418,2.7846,3.1416,-1.0773,-0.44448,0.49913,13.443,-2.1034,-11.074,16.729,-6.9434
2.6418,2.856,3.1416,-0.70974,0.27492,-0.29154,-1.2162,-11.817,-24.249,-1.0684,-11.669
2.6418,2.9274,3.1416,-0.64073,0.89111,-1.028,-6.434,-16.192,-22.707,2.7031,-9.8426
2.6418,2.9988,3.1416,-0.71906,1.2142,-1.4051,-2.282,-11.782,-5.9592,19.752,-0.045859
2.6418,3.0702,3.1416,-0.3318,1.1063,-1.0556,-4.4312,0.10187,11.303,10.874,15.851
2.6418,3.1416,3.1416,1.5539,0.70223,0.04857,-26.829,-15.437,21.219,-94.993,-26.698
2.6418,3.213,3.1416,1.1398,-0.023132,-0.13381,3.6534,-7.939,-3.3126,-6.1541,-0.6196
2.6418,3.2844,3.1416,0.84309,0.35184,0.47927,0.80796,-6.2128,-5.2161,7.7555,2.4069
2.6418,3.3558,3.1416,0.62742,0.8998,0.78486,-8.2854,-5.7509,1.2265,-1.7474,-4.4579
2.6418,3.4272,3.1416,0.52526,1.1573,0.49167,-11.286,-4.5872,7.647,-8.8051,-12.214
2.6418,3.4986,3.1416,0.59056,1.0059,-0.15881,-6.3839,-2.5457,10.317,-6.1776,-15.641
2.6418,3.57,3.1416,0.85115,0.55401,-0.671,1.9054,-0.48787,8.8742,1.7994,-12.919
2.6418,3.6414,3.1416,1.2613,0.018057,-0.57412,6.9499,0.43964,5.0456,6.2555,-5.2453
2.6418,3.7128,3.1416,1.6541,-0.39612,0.29909,4.2071,-0.44314,1.3761,0.82787,3.5442
2.6418,3.7842,3.1416,1.6942,-0.61178,1.5336,-4.5685,-2.597,-0.047199,-11.298,7.356
2.6418,3.8556,3.1416,0.82977,-0.79983,1.8531,-7.1181,-3.5115,1.1308,-10.344,-1.7805
2.6418,3.927,3.1416,-1.7543,-1.4975,-1.1585,23.528,2.0473,2.2588,47.096,-33.332
2.6418,3.9984,3.1416,-0.95715,-0.87795,0.10609,5.5504,-2.3741,-3.7045,4.1998,6.1998
2.6418,4.0698,3.1416,-0.45845,-0.44656,0.57174,5.367,-2.5132,-5.407,-5.3306,-5.6613
2.6418,4.1412,3.1416,0.18064,0.012444,1.1482,6.5303,-1.0995,-7.8164,-19.273,4.3528
2.6418,4.2126,3.1416,0.74462,0.28131,1.2086,5.2097,1.3669,-11.215,-24.803,16.762
2.6418,4.284,3.1416,1.1052,0.29399,0.71796,1.1635,4.018,-14.315,-18.401,21.515
2.6418,4.3554,3.1416,1.2056,0.10022,-0.0027617,-3.6433,5.8765,-15.266,-3.229,16.091
2.6418,4.4268,3.1416,1.0446,-0.17032,-0.51121,-6.421,6.1144,-12.649,13.504,3.608
2.6418,4.4982,3.1416,0.66097,-0.344,-0.479,-4.9371,4.3116,-6.4813,23.169,-9.0818
2.6418,4.5696,3.1416,0.11765,-0.23906,0.073226,1.1012,0.71439,0.78034,18.348,-13.283
2.6418,4.641,3.1416,-0.51402,0.29842,0.54061,8.6659,-3.5059,3.2418,-4.5398,-0.3551
2.6418,4.7124,3.1416,-1.122,1.7239,-0.56621,8.353,-2.0062,9.0558,48.895,-82.618
2.6418,4.7838,3.1416,-0.59093,-0.60785,-0.91732,1.2387,4.5952,1.14,3.9631,-29.356
2.6418,4.8552,3.1416,-0.77825,-0.62013,-0.23682,-3.2245,6.6816,-3.8608,-13.239,-4.4193
2.6418,4.9266,3.1416,-0.81817,0.073082,0.43332,-6.7112,5.9759,-5.3425,-11.735,5.0059
2.6418,4.998,3.1416,-0.44273,0.59938,0.64203,-9.3525,3.8917,-4.1305,-1.1736,6.9605
2.6418,5.0694,3.1416,0.21268,0.6506,0.36227,-10.405,1.5374,-1.8297,9.6228,5.8141
2.6418,5.1408,3.1416,0.80391,0.30545,-0.17575,-8.9215,-0.27928,-0.17526,14.109,3.3658
2.6418,5.2122,3.1416,0.97257,-0.14782,-0.65146,-4.4181,-1.048,-0.383,9.4679,-0.055404
2.6418,5.2836,3.1416,0.54055,-0.38878,-0.82071,2.4545,-0.55096,-2.4999,-1.9391,-4.4893
2.6418,5.355,3.1416,-0.29543,-0.24221,-0.68261,9.2423,1.1405,-4.7546,-11.121,-9.2437
2.6418,5.4264,3.1416,-0.76927,0.14456,-0.6464,11.019,3.6706,-2.908,-1.0082,-11.794
2.6418,5.4978,3.1416,0.6539,0.16812,0.014389,-8.4993,0.74082,-1.8907,8.8336,-2.7916
2.6418,5.5692,3.1416,-0.023858,0.54301,0.18013,-3.7964,3.9323,-6.2166,10.616,9.7154
2.6418,5.6406,3.1416,0.50381,1.0008,0.090936,6.5133,15.848,6.9294,10.94,12.595
2.6418,5.712,3.1416,1.1684,1.1156,0.010909,14.359,21.088,19.546,7.1748,10.94
2.6418,5.7834,3.1416,1.464,0.82162,0.011425,15.822,15.597,23.742,0.0052732,6.9197
2.6418,5.8548,3.1416,1.3024,0.28635,0.043157,10.316,2.818,18.964,-7.9989,0.9979
2.6418,5.9262,3.1416,0.86719,-0.2174,0.0081133,-0.22788,-10.146,9.2123,-13.82,-6.8591
2.6418,5.9976,3.1416,0.469,-0.43872,-0.16834,-12.179,-16.378,0.26629,-15.423,-15.968
2.6418,6.069,3.1416,0.39974,-0.27609,-0.46543,-21.028,-12.991,-3.0928,-13.192,-23.717
2.6418,6.1404,3.1416,0.78747,0.095157,-0.69496,-22.201,-4.9659,0.13909,-11.365,-24.354
2.6418,6.2118,3.1416,1.451,0.095433,-0.42927,-11.878,-9.0009,4.4117,-19.462,-7.7701
2.6418,6.2832,3.1416,1.7547,-1.3866,1.0708,12.187,-57.35,-5.1576,-53.725,41.706

2.7132,0.0,3.1416,1.7853,-1.5055,0.41958,-13.579,-38.32,9.8023,24.273,-65.086
2.7132,0.0714,3.1416,0.87436,-0.51434,-0.72728,6.719,-8.1891,-15.18,-0.37149,-19.056
2.7132,0.1428,3.1416,0.77247,-0.031431,-0.77682,18.432,3.4436,-7.7614,-0.78443,-1.6903
2.7132,0.2142,3.1416,0.59508,0.076417,-0.48362,21.16,5.4758,3.976,6.962,2.7504
2.7132,0.2856,3.1416,0.072303,-0.063579,-0.23952,16.817,3.804,7.5486,13.017,2.4878
2.7132,0.357,3.1416,-0.65224,-0.33458,-0.17013,8.7133,1.8506,1.6671,12.75,0.59018
2.7132,0.4284,3.1416,-1.2226,-0.63451,-0.23135,0.62537,1.0906,-8.1688,5.7561,-2.6635
2.7132,0.4998,3.1416,-1.2717,-0.88047,-0.30595,-4.1239,1.5786,-14.074,-5.1501,-7.4183
2.7132,0.5712,3.1416,-0.62243,-1.0131,-0.30004,-3.591,2.476,-10.185,-14.928,-11.879
2.7132,0.6426,3.1416,0.51099,-1.001,-0.23965,1.864,2.578,2.9415,-17.314,-9.9462
2.7132,0.714,3.1416,1.322,-0.84524,-0.36727,8.6543,0.8403,13.916,-5.8168,11.15
2.7132,0.7854,3.1416,0.060198,-1.3589,-0.76501,10.607,1.5388,7.4495,3.2085,-60.225
2.7132,0.8568,3.1416,-0.55071,-0.32092,-0.30155,8.5061,11.235,4.6244,15.837,8.1142
2.7132,0.9282,3.1416,-0.5516,-0.38126,-0.41087,10.722,10.421,1.6998,20.152,20.395
2.7132,0.9996,3.1416,-0.28263,-0.64454,-0.58167,9.5539,7.2554,-0.24874,16.196,12.992
2.7132,1.071,3.1416,0.04833,-0.69392,-0.60156,3.1204,5.6902,-0.84224,6.8074,4.8517
2.7132,1.1424,3.1416,0.33398,-0.46037,-0.46788,-6.5648,6.5976,-0.23644,-3.7193,2.1626
2.7132,1.2138,3.1416,0.53592,-0.091919,-0.29868,-15.52,8.8986,1.0395,-10.979,3.0255
2.7132,1.2852,3.1416,0.65291,0.17716,-0.24354,-19.721,10.691,2.2448,-11.794,2.1216
2.7132,1.3566,3.1416,0.68918,0.15705,-0.39452,-17.029,10.375,2.588,-5.5584,-4.618
2.7132,1.428,3.1416,0.62274,-0.16676,-0.69702,-9.115,7.7859,1.3892,4.4203,-15.344
2.7132,1.4994,3.1416,0.37364,-0.50281,-0.86071,-3.3885,5.3158,-1.7589,9.581,-17.618
2.7132,1.5708,3.1416,0.68346,-0.28593,-0.95791,-0.64686,10.642,16.012,10.937,-40.709
2.7132,1.6422,3.1416,-1.9293,-0.61269,-0.37009,0.59415,-3.1503,-4.0492,-14.655,-17.96
2.7132,1.7136,3.1416,-1.627,-1.0685,-0.6058,7.2495,-4.8745,-4.1488,-11.071,2.4254
2.7132,1.785,3.1416,-0.62877,-1.3451,-0.8334,10.559,-2.9326,0.31593,1.3874,11.055
2.7132,1.8564,3.1416,-0.040091,-1.3667,-0.73222,7.8615,-1.3078,2.0099,11.067,7.7702
2.7132,1.9278,3.1416,-0.14384,-1.2101,-0.33551,0.69611,-0.85114,-0.56569,13.129,-1.8455
2.7132,1.9992,3.1416,-0.69147,-1.0242,0.1265,-7.0993,-0.57029,-5.2995,7.7046,-9.956
2.7132,2.0706,3.1416,-1.1942,-0.95094,0.38356,-11.287,1.0834,-8.696,-1.9411,-9.9659
2.7132,2.142,3.1416,-1.214,-1.0447,0.28236,-9.1305,4.927,-8.1012,-11.249,-0.011281
2.7132,2.2134,3.1416,-0.65495,-1.1925,-0.056499,-1.2933,9.758,-3.9291,-16.207,13.548
2.7132,2.2848,3.1416,-0.054421,-1.0342,-0.081523,6.2601,11.067,-1.8873,-15.186,12.636
2.7132,2.3562,3.1416,-1.2248,-0.55753,1.0957,15.679,2.4429,16.083,-5.3462,-8.6717
2.7132,2.4276,3.1416,-0.45497,-0.90992,1.0973,-16.71,-3.3349,-7.8002,-19.533,10.623
2.7132,2.499,3.1416,-1.008,-1.083,1.1374,-5.1139,2.7742,-0.64542,5.9156,11.421
2.7132,2.5704,3.1416,-1.6497,-1.1531,1.1229,12.462,9.3099,9.947,29.072,5.6184
2.7132,2.6418,3.1416,-1.8472,-1.1209,0.98805,19.177,10.821,11.673,33.992,0.023866
2.7132,2.7132,3.1416,-1.5648,-0.9478,0.7012,13.161,6.4192,3.294,22.6,-2.4506
2.7132,2.7846,3.1416,-1.0613,-0.59421,0.27164,1.3331,-1.6693,-9.5898,6.5712,-1.5972
2.7132,2.856,3.1416,-0.68538,-0.056147,-0.24361,-6.7981,-9.5493,-18.771,-0.78431,1.279
2.7132,2.9274,3.1416,-0.67281,0.59728,-0.73303,-5.3176,-13.105,-17.664,7.3615,4.5517
2.7132,2.9988,3.1416,-0.94247,1.1866,-1.0238,1.9037,-9.4449,-5.5315,23.238,7.4651
2.7132,3.0702,3.1416,-0.89286,1.3847,-0.87485,-4.9802,1.6479,8.2821,16.36,11.326
2.7132,3.1416,3.1416,1.0283,0.84623,-0.083006,-42.419,-4.345,26.862,-108.83,-22.104
2.7132,3.213,3.1416,1.1005,0.25171,-0.73186,-2.7365,-12.799,-3.4447,-9.5479,2.2015
2.7132,3.2844,3.1416,1.2006,0.3885,-0.13816,-0.40448,-9.3339,-9.1872,11.852,6.9357
2.7132,3.3558,3.1416,1.1126,0.70547,0.32679,-7.1984,-3.1279,-3.9418,4.2376,1.1821
2.7132,3.4272,3.1416,0.86724,0.92002,0.20956,-9.7625,1.0009,3.5305,-5.8345,-7.6311
2.7132,3.4986,3.1416,0.63243,0.94697,-0.3257,-5.4016,1.555,8.4355,-8.4074,-14.048
2.7132,3.57,3.1416,0.60371,0.82755,-0.79746,2.1276,-0.68541,9.0984,-4.4167,-14.903
2.7132,3.6414,3.1416,0.89446,0.65827,-0.70704,6.8248,-3.704,6.1155,0.018805,-9.6358
2.7132,3.7128,3.1416,1.4262,0.51988,0.16113,4.6551,-5.2905,1.5069,-0.6943,-0.60866
2.7132,3.7842,3.1416,1.8189,0.40628,1.4393,-2.2422,-4.0828,-2.1317,-5.915,6.5758
2.7132,3.8556,3.1416,1.2815,0.15346,1.8762,-1.3454,-0.60871,-2.4765,-3.0591,2.7589
2.7132,3.927,3.1416,-1.4981,-0.63157,-0.96317,34.458,1.6717,1.6763,38.11,-25.091
2.7132,3.9984,3.1416,-0.9783,-0.53349,0.10473,4.5215,-1.1398,-2.0811,8.0081,-4.018
2.7132,4.0698,3.1416,-0.77647,-0.25721,0.20529,2.8853,-0.50022,-4.5216,-6.7935,-12.418
2.7132,4.1412,3.1416,-0.36948,0.18655,0.59365,2.6141,1.1239,-9.172,-21.584,2.8385
2.7132,4.2126,3.1416,0.16739,0.4512,0.81402,1.0327,3.4901,-14.444,-25.671,19.067
2.7132,4.284,3.1416,0.69412,0.43721,0.75759,-2.0085,5.6431,-17.985,-17.334,24.54
2.7132,4.3554,3.1416,1.0516,0.21761,0.5328,-5.1315,6.4164,-17.628,-1.0808,16.509
2.7132,4.4268,3.1416,1.1073,-0.03635,0.33552,-6.4276,4.9323,-12.336,15.099,-0.78419
2.7132,4.4982,3.1416,0.80081,-0.12971,0.31931,-4.4553,1.1039,-3.1502,22.472,-18.087
2.7132,4.5696,3.1416,0.18957,0.081811,0.46561,0.76318,-3.8649,5.8603,14.305,-23.12
2.7132,4.641,3.1416,-0.50556,0.61739,0.45402,6.7437,-6.978,6.6538,-11.389,-2.5583
2.7132,4.7124,3.1416,-0.27898,1.8931,-1.266,0.066516,-2.5792,14.046,47.43,-49.068
2.7132,4.7838,3.1416,-0.48898,-0.65351,-0.60789,0.34073,0.87105,-1.3517,7.4844,-23.784
2.7132,4.8552,3.1416,-0.88565,-0.6645,0.118,-5.789,1.3397,-6.6458,-16.268,-7.218
2.7132,4.9266,3.1416,-0.89773,0.050219,0.49856,-11.184,1.7713,-6.3332,-20.34,3.3674
2.7132,4.998,3.1416,-0.43127,0.54831,0.43377,-12.992,3.0116,-3.9365,-10.032,9.0786
2.7132,5.0694,3.1416,0.29674,0.53529,0.036709,-11.335,4.5521,-1.9383,4.6772,10.128
2.7132,5.1408,3.1416,0.92475,0.14489,-0.46641,-7.9929,5.2738,-1.7153,13.235,6.5692
2.7132,5.2122,3.1416,1.113,-0.28071,-0.83623,-5.0938,4.1918,-3.4727,8.6265,-0.96332
2.7132,5.2836,3.1416,0.71,-0.41048,-0.92026,-3.7959,1.1992,-6.1784,-8.514,-10.52
2.7132,5.355,3.1416,-0.081319,-0.1443,-0.75282,-2.9764,-2.1883,-7.4972,-25.799,-18.098
2.7132,5.4264,3.1416,-0.53699,0.1674,-0.65505,2.083,-2.0883,-3.7253,-14.976,-16.905
2.7132,5.4978,3.1416,0.66688,-0.47222,0.34379,-7.9865,3.1119,-7.5813,12.822,-1.9147
2.7132,5.5692,3.1416,-0.30447,0.29623,-0.14604,0.74995,16.61,-11.214,11.978,18.516
2.7132,5.6406,3.1416,0.068236,0.77938,-0.65915,13.543,24.874,1.3062,12.393,21.383
2.7132,5.712,3.1416,0.68302,0.87154,-0.88141,21.89,23.514,13.281,7.3291,15.764
2.7132,5.7834,3.1416,1.0022,0.642,-0.78728,21.882,14.314,17.439,-3.8721,6.7474
2.7132,5.8548,3.1416,0.90846,0.26132,-0.52958,13.356,2.5434,13.344,-17.965,-3.2472
2.7132,5.9262,3.1416,0.56099,-0.072359,-0.32923,-0.96322,-5.7335,4.7995,-29.976,-13.15
2.7132,5.9976,3.1416,0.2515,-0.20702,-0.36503,-16.309,-6.3484,-2.7382,-35.372,-21.923
2.7132,6.069,3.1416,0.26032,-0.11044,-0.66343,-26.729,0.28103,-4.7565,-32.243,-27.243
2.7132,6.1404,3.1416,0.7125,0.056105,-0.98832,-25.936,6.4605,-0.2773,-23.474,-24.182
2.7132,6.2118,3.1416,1.4339,-0.13584,-0.73075,-8.1592,-5.4714,5.5507,-18.916,-3.8926
2.7132,6.2832,3.1416,1.8071,-1.4556,1.2013,31.002,-65.834,-1.1406,-37.566,47.716

2.7846,0.0,3.1416,1.6266,-1.4599,0.08913,8.3424,-24.256,18.849,34.014,-58.674
2.7846,0.0714,3.1416,0.83323,-0.43341,-0.85011,12.309,-11.233,-26.138,6.4565,-19.868
2.7846,0.1428,3.1416,0.66795,0.042742,-0.76714,14.536,-4.567,-19.342,2.9762,-5.0369
2.7846,0.2142,3.1416,0.45356,0.12327,-0.38121,13.522,-2.3932,-1.6837,6.5115,-1.809
2.7846,0.2856,3.1416,-0.016221,-0.048901,-0.091312,9.7171,-2.7279,7.6047,8.0529,-3.5072
2.7846,0.357,3.1416,-0.63088,-0.34619,-0.05002,4.7531,-3.7344,4.9217,4.7376,-7.3331
2.7846,0.4284,3.1416,-1.1173,-0.65999,-0.23742,0.66908,-3.9864,-3.756,-2.057,-12.552
2.7846,0.4998,3.1416,-1.1937,-0.90419,-0.535,-0.86036,-2.7328,-8.927,-8.62,-18.677
2.7846,0.5712,3.1416,-0.72427,-1.0188,-0.79951,0.70211,-0.16094,-3.6194,-10.813,-23.656
2.7846,0.6426,3.1416,0.12728,-0.97341,-0.9369,3.984,2.3386,10.556,-5.9773,-22.056
2.7846,0.714,3.1416,0.74316,-0.77094,-0.97618,4.9304,1.9086,17.351,5.1612,-3.2436
2.7846,0.7854,3.1416,-0.39563,-0.95019,-0.83952,3.7046,0.86341,1.6678,-16.932,-42.039
2.7846,0.8568,3.1416,-0.21922,-0.26001,-0.50691,12.932,9.4759,3.5278,10.293,16.403
2.7846,0.9282,3.1416,-0.00071544,-0.70869,-0.59249,10.52,10.297,-1.3702,16.835,27.53
2.7846,0.9996,3.1416,0.11713,-1.1218,-0.69241,3.6134,9.2672,-6.4306,12.813,21.602
2.7846,1.071,3.1416,0.11242,-1.0308,-0.65045,-3.3321,8.843,-8.3972,5.3244,14.078
2.7846,1.1424,3.1416,0.039823,-0.46624,-0.48232,-8.0388,9.103,-6.5892,-1.1638,9.779
2.7846,1.2138,3.1416,-0.013643,0.25004,-0.30001,-9.8929,8.8564,-2.1381,-4.411,7.0563
2.7846,1.2852,3.1416,0.027107,0.71185,-0.23612,-9.4316,6.7497,2.7766,-4.0077,1.9602
2.7846,1.3566,3.1416,0.18099,0.63604,-0.36821,-7.8303,2.375,5.6908,-0.97642,-7.5942
2.7846,1.428,3.1416,0.36649,0.069749,-0.64312,-6.3894,-2.623,4.6196,2.6262,-17.659
2.7846,1.4994,3.1416,0.35741,-0.40228,-0.8013,-6.0211,-3.439,-1.1789,4.1076,-14.085
2.7846,1.5708,3.1416,0.84408,0.11884,-1.0847,-4.9298,1.9026,11.593,5.259,-31.634
2.7846,1.6422,3.1416,-1.3522,-0.43395,-0.65112,-1.7649,-6.4266,-1.3875,-13.437,-12.575
2.7846,1.7136,3.1416,-1.0888,-1.2801,-0.60155,8.1616,-4.0704,-0.72403,-8.458,6.1576
2.7846,1.785,3.1416,-0.31162,-1.8601,-0.52675,14.268,0.61688,1.1513,3.596,13.68
2.7846,1.8564,3.1416,0.036795,-1.9932,-0.29918,12.867,3.7159,-0.58738,12.623,9.1018
2.7846,1.9278,3.1416,-0.24917,-1.7579,0.021046,5.1773,4.4829,-5.5503,13.955,-2.122
2.7846,1.9992,3.1416,-0.90406,-1.3732,0.28026,-4.6676,4.0898,-10.522,7.2952,-11.835
2.7846,2.0706,3.1416,-1.4575,-1.0789,0.32536,-11.606,4.365,-11.854,-4.3456,-12.826
2.7846,2.142,3.1416,-1.5004,-1.0171,0.097934,-11.636,6.5337,-7.8506,-15.714,-2.475
2.7846,2.2134,3.1416,-0.95064,-1.1126,-0.27166,-3.8081,9.9579,-1.164,-20.378,13.599
2.7846,2.2848,3.1416,-0.31968,-0.95382,-0.37017,7.7888,10.877,-1.1824,-11.787,17.896
2.7846,2.3562,3.1416,-1.1506,-0.46715,0.13023,17.265,-5.2878,1.1897,-4.4225,-9.4594
2.7846,2.4276,3.1416,0.091871,-0.97846,0.74196,-6.2345,5.5824,-2.3864,-12.159,13.998
2.7846,2.499,3.1416,-0.35826,-0.88984,0.67777,-3.5638,10.955,-1.0473,-6.466,9.9197
2.7846,2.5704,3.1416,-1.0965,-0.72935,0.43395,2.7453,11.815,0.48459,-1.7476,-0.1019
2.7846,2.6418,3.1416,-1.4633,-0.67957,0.25744,3.5427,9.2971,0.063461,-2.3939,-5.4402
2.7846,2.7132,3.1416,-1.3404,-0.69294,0.21258,-1.1935,4.6677,-2.5112,-6.2593,-3.5714
2.7846,2.7846,3.1416,-0.94656,-0.60707,0.24777,-6.611,-0.68642,-6.125,-8.1391,2.7885
2.7846,2.856,3.1416,-0.6337,-0.26002,0.26217,-7.2365,-5.2731,-8.9798,-3.2456,8.5468
2.7846,2.9274,3.1416,-0.68283,0.39432,0.1724,-1.2295,-7.509,-9.2242,9.3146,9.097
2.7846,2.9988,3.1416,-1.1001,1.171,-0.020751,5.3642,-5.7333,-5.5845,23.065,3.1818
2.7846,3.0702,3.1416,-1.4128,1.5384,-0.16566,-5.6412,1.7779,2.0048,20.682,-4.2438
2.7846,3.1416,3.1416,0.014704,0.88555,-0.11794,-52.904,10.865,24.796,-81.805,15.436
2.7846,3.213,3.1416,1.008,0.64918,-0.99184,-10.02,-20.625,-1.7717,-8.9008,-2.9838
2.7846,3.2844,3.1416,1.4893,0.63222,-0.66667,-1.3592,-16.242,-10.879,10.584,-2.6699
2.7846,3.3558,3.1416,1.4312,0.71455,-0.2818,-3.5408,-2.3441,-9.2195,6.8015,0.7757
2.7846,3.4272,3.1416,1.0192,0.82892,-0.255,-4.93,7.2019,-2.7114,-2.0929,0.62248
2.7846,3.4986,3.1416,0.54476,0.94458,-0.51397,-2.3429,7.9747,3.8535,-7.3235,-3.5951
2.7846,3.57,3.1416,0.29814,1.0509,-0.72807,2.2468,1.9613,7.157,-6.8738,-8.6849
2.7846,3.6414,3.1416,0.4609,1.1411,-0.53987,5.0003,-5.4845,5.7021,-2.8681,-10.404
2.7846,3.7128,3.1416,0.99872,1.1956,0.20317,3.5075,-8.6819,0.16207,1.0475,-6.0656
2.7846,3.7842,3.1416,1.5542,1.1661,1.2171,0.079548,-4.6636,-6.2723,2.3244,2.8537
2.7846,3.8556,3.1416,1.3394,0.95863,1.5497,5.0426,3.7841,-7.544,2.1306,8.1069
2.7846,3.927,3.1416,-0.9713,0.41775,-0.65075,40.031,5.0805,5.6177,7.9692,-7.9303
2.7846,3.9984,3.1416,-0.73195,0.12319,0.092203,3.0438,1.4507,0.017272,9.2049,-9.9478
2.7846,4.0698,3.1416,-0.81379,0.036055,-0.28151,1.3166,2.0592,-3.901,-6.4141,-8.0912
2.7846,4.1412,3.1416,-0.70975,0.16247,-0.22382,0.25146,3.2927,-9.1187,-16.231,5.9306
2.7846,4.2126,3.1416,-0.28606,0.26026,0.111,-1.8601,4.4416,-13.281,-17.126,14.897
2.7846,4.284,3.1416,0.34017,0.26545,0.548,-4.8434,4.6918,-14.547,-10.449,12.689
2.7846,4.3554,3.1416,0.91762,0.22779,0.91852,-7.4306,3.423,-11.938,-0.33237,1.1706
2.7846,4.4268,3.1416,1.1775,0.24621,1.0871,-8.0513,0.50764,-5.6987,8.0082,-12.926
2.7846,4.4982,3.1416,0.95003,0.40443,0.97867,-5.6227,-3.39,2.3588,9.9623,-21.117
2.7846,4.5696,3.1416,0.28155,0.70641,0.60507,-0.33974,-6.5153,8.4952,3.2206,-16.284
2.7846,4.641,3.1416,-0.44915,1.0119,0.092421,5.5341,-5.7246,6.6939,-10.533,4.2126
2.7846,4.7124,3.1416,0.30377,1.8344,-1.8857,-5.4802,-0.68961,18.589,25.963,1.5014
2.7846,4.7838,3.1416,-0.45857,-0.63927,-0.20023,0.19395,-4.7957,-4.3171,9.19,-14.162
2.7846,4.8552,3.1416,-0.82908,-0.78776,0.46802,-7.511,-6.3559,-9.8007,-12.307,-12.072
2.7846,4.9266,3.1416,-0.6938,-0.2397,0.45831,-14.22,-4.3374,-7.5483,-21.151,-2.29
2.7846,4.998,3.1416,-0.17116,0.16236,0.079478,-14.826,0.22566,-3.7827,-15.191,7.5354
2.7846,5.0694,3.1416,0.48579,0.15867,-0.40621,-10.45,5.1584,-1.8302,-1.7861,12.341
2.7846,5.1408,3.1416,0.98725,-0.13101,-0.79925,-5.3845,8.0728,-2.6859,7.9115,9.8207
2.7846,5.2122,3.1416,1.1045,-0.41073,-0.97903,-4.0569,7.2945,-5.5806,4.6701,0.59417
2.7846,5.2836,3.1416,0.76781,-0.41163,-0.92001,-7.9769,2.7901,-8.5468,-13.105,-11.62
2.7846,5.355,3.1416,0.16411,-0.09522,-0.70784,-12.692,-2.9064,-8.985,-33.655,-19.834
2.7846,5.4264,3.1416,-0.165,0.14333,-0.55555,-4.7402,-3.7657,-4.2302,-26.155,-13.622
2.7846,5.4978,3.1416,0.612,-0.82099,0.28325,-4.3791,6.6973,-6.656,11.157,-13.48
2.7846,5.5692,3.1416,-0.37906,-0.034411,-0.39675,3.6353,25.12,-12.705,5.4783,16.385
2.7846,5.6406,3.1416,-0.20899,0.3834,-1.1806,16.66,25.84,-5.4381,8.1372,22.665
2.7846,5.712,3.1416,0.22566,0.51138,-1.5969,24.785,17.785,2.7597,5.5903,16.722
2.7846,5.7834,3.1416,0.48558,0.44865,-1.5541,23.702,8.0982,6.2213,-5.8579,5.935
2.7846,5.8548,3.1416,0.46903,0.29561,-1.2079,13.547,1.7767,4.1945,-23.159,-5.304
2.7846,5.9262,3.1416,0.29199,0.13491,-0.82895,-2.2415,1.2965,-0.9598,-39.626,-14.59
2.7846,5.9976,3.1416,0.16854,0.012501,-0.67012,-18.074,6.2435,-5.5705,-48.033,-20.507
2.7846,6.069,3.1416,0.291,-0.081301,-0.83408,-27.358,12.943,-6.4583,-43.728,-21.632
2.7846,6.1404,3.1416,0.71031,-0.23083,-1.1408,-23.648,14.092,-2.738,-27.726,-15.534
2.7846,6.2118,3.1416,1.2162,-0.61399,-0.99491,-1.7943,-1.617,2.3791,-9.8238,2.2183
2.7846,6.2832,3.1416,1.2175,-1.5213,0.74655,40.91,-49.859,-0.21717,-11.696,39.062

2.856,0.0,3.1416,1.039,-1.3171,-0.74612,26.027,-9.5369,17.353,39.264,-49.913
2.856,0.0714,3.1416,0.74542,-0.36867,-0.75184,17.23,-15.277,-27.393,12.736,-21.581
2.856,0.1428,3.1416,0.57536,0.06655,-0.42135,7.9514,-12.66,-22.007,4.7732,-7.7895
2.856,0.2142,3.1416,0.26557,0.12027,-0.094055,1.3198,-9.5026,-5.1089,2.8259,-3.319
2.856,0.2856,3.1416,-0.20658,-0.069712,0.047846,-1.4048,-8.6399,5.0234,0.91337,-4.485
2.856,0.357,3.1416,-0.7118,-0.37056,-0.05228,-0.42343,-9.5545,4.7125,-2.236,-8.7512
2.856,0.4284,3.1416,-1.0577,-0.66538,-0.35722,3.0106,-10.007,-0.85717,-5.0468,-14.341
2.856,0.4998,3.1416,-1.0774,-0.86428,-0.76759,6.9994,-7.6676,-3.3789,-4.9589,-19.85
2.856,0.5712,3.1416,-0.71844,-0.91534,-1.1536,9.4087,-1.7414,2.8367,-0.28908,-23.858
2.856,0.6426,3.1416,-0.1314,-0.81563,-1.3865,8.2762,5.397,15.123,7.9068,-24.538
2.856,0.714,3.1416,0.24136,-0.62226,-1.3708,2.2193,6.5763,16.716,13.972,-19.274
2.856,0.7854,3.1416,-0.57915,-0.53253,-1.0949,3.8661,-1.3936,-4.0501,-23.731,-18.621
2.856,0.8568,3.1416,0.27028,-0.31241,-0.67254,15.025,-0.34893,4.1934,2.4208,10.273
2.856,0.9282,3.1416,0.44949,-0.84937,-0.68537,6.7075,4.2586,-1.4432,5.1475,21.005
2.856,0.9996,3.1416,0.261,-1.1524,-0.74774,-3.9992,8.9739,-9.9815,0.52795,22.008
2.856,1.071,3.1416,-0.056387,-0.89609,-0.70241,-9.2117,11.589,-15.174,-2.8961,18.301
2.856,1.1424,3.1416,-0.32981,-0.21166,-0.55153,-7.723,11.052,-14.613,-2.2667,12.481
2.856,1.2138,3.1416,-0.45465,0.52242,-0.38759,-2.4764,7.3694,-8.8356,1.4436,5.7061
2.856,1.2852,3.1416,-0.3968,0.88951,-0.3244,1.9603,1.5176,-0.43393,5.2851,-1.3177
2.856,1.3566,3.1416,-0.19491,0.64395,-0.42801,1.9211,-4.6529,6.8393,6.184,-7.3504
2.856,1.428,3.1416,0.037323,-0.079761,-0.64773,-2.8319,-8.5097,8.9628,2.7957,-9.6319
2.856,1.4994,3.1416,0.10888,-0.55777,-0.74707,-6.5828,-6.7322,2.5395,-2.6415,-2.8954
2.856,1.5708,3.1416,0.66864,0.29119,-1.0207,-2.6148,-11.523,7.4655,7.9667,-1.1018
2.856,1.6422,3.1416,-0.74728,-0.60481,-0.63162,-3.8162,-7.2874,1.4706,-10.477,2.49
2.856,1.7136,3.1416,-0.49914,-1.526,-0.40306,5.8496,-2.0783,1.7241,-7.8417,7.3596
2.856,1.785,3.1416,-0.0021898,-2.098,-0.17713,13.696,2.0583,1.1439,1.7247,7.9326
2.856,1.8564,3.1416,0.090934,-2.2266,0.072018,14.437,4.4758,-2.3108,9.2972,3.628
2.856,1.9278,3.1416,-0.31736,-2.0075,0.28748,8.2071,5.4695,-7.3818,10.466,-2.947
2.856,1.9992,3.1416,-0.97719,-1.6358,0.37904,-1.4096,5.8193,-11.257,4.6294,-7.8038
2.856,2.0706,3.1416,-1.4988,-1.3153,0.27253,-9.3589,6.3324,-11.31,-5.7094,-7.3775
2.856,2.142,3.1416,-1.5599,-1.1689,-0.040797,-11.091,7.3857,-6.8509,-15.651,-0.33333
2.856,2.2134,3.1416,-1.1138,-1.1474,-0.45484,-4.5351,8.4687,-0.86055,-18.606,10.628
2.856,2.2848,3.1416,-0.59617,-0.93962,-0.69931,7.9207,7.7259,-1.7406,-6.9979,16.963
2.856,2.3562,3.1416,-0.8851,-0.55856,-0.79299,14.794,-8.8426,-6.4141,-3.4108,2.3449
2.856,2.4276,3.1416,0.36566,-1.008,0.27925,1.4725,11.703,2.3579,-2.2443,12.795
2.856,2.499,3.1416,0.031764,-0.70435,0.078725,-3.0567,15.164,-1.1442,-11.669,5.5969
2.856,2.5704,3.1416,-0.66082,-0.37815,-0.33334,-5.1544,11.43,-6.0941,-21.997,-2.7902
2.856,2.6418,3.1416,-1.1007,-0.29722,-0.44579,-6.9525,6.2114,-7.8433,-27.598,-5.2434
2.856,2.7132,3.1416,-1.1321,-0.41377,-0.15469,-7.9746,2.0879,-6.0664,-26.2,-1.3733
2.856,2.7846,3.1416,-0.89614,-0.5113,0.37958,-6.756,-0.43574,-2.9072,-18.172,5.0782
2.856,2.856,3.1416,-0.67209,-0.35151,0.87518,-2.4638,-1.8785,-1.1242,-5.8214,8.8403
2.856,2.9274,3.1416,-0.71834,0.17883,1.0717,3.4826,-2.73,-2.2364,7.3147,5.7154
2.856,2.9988,3.1416,-1.1137,0.9209,0.87302,5.7915,-2.398,-4.6692,17.179,-4.8185
2.856,3.0702,3.1416,-1.5984,1.297,0.49018,-6.3212,1.8446,-1.8998,19.901,-17.006
2.856,3.1416,3.1416,-1.0955,0.62246,-0.046614,-53.015,20.318,15.939,-31.945,51.201
2.856,3.213,3.1416,0.73021,0.84269,-0.8287,-14.039,-23.974,0.9734,-2.224,-10.542
2.856,3.2844,3.1416,1.4835,0.80711,-0.83424,-1.433,-20.061,-8.7053,7.036,-16.08
2.856,3.3558,3.1416,1.4343,0.72412,-0.66553,0.29439,-2.4304,-10.811,5.0956,-2.8987
2.856,3.4272,3.1416,0.93855,0.7049,-0.56457,-0.39027,10.453,-6.7673,-0.68624,8.4583
2.856,3.4986,3.1416,0.36531,0.78495,-0.52986,-0.15954,12.312,-0.15506,-5.0636,10.369
2.856,3.57,3.1416,0.024616,0.9456,-0.4332,1.0609,5.2118,4.8333,-5.1137,4.1089
2.856,3.6414,3.1416,0.094904,1.1355,-0.13647,1.9778,-4.2778,4.9442,-0.44819,-4.1744
2.856,3.7128,3.1416,0.55059,1.2923,0.39157,1.8167,-8.9226,-0.58827,6.5765,-7.4824
2.856,3.7842,3.1416,1.0896,1.3637,0.95852,2.2072,-4.6653,-8.4936,10.648,-1.99
2.856,3.8556,3.1416,1.0609,1.3298,1.0315,9.0692,5.5345,-9.916,3.2883,8.9313
2.856,3.927,3.1416,-0.60788,1.2237,-0.37953,34.499,7.8604,11.135,-27.359,10.69
2.856,3.9984,3.1416,-0.37901,0.86737,-0.0023256,1.2069,3.2373,1.7128,7.2675,-8.094
2.856,4.0698,3.1416,-0.59894,0.40187,-0.69222,1.0023,3.5579,-2.6314,-4.541,2.4569
2.856,4.1412,3.1416,-0.71371,0.093314,-0.90037,0.55371,4.4552,-7.3254,-6.264,10.436
2.856,4.2126,3.1416,-0.4257,-0.048962,-0.53145,-1.7546,4.5153,-9.5012,-3.7174,7.523
2.856,4.284,3.1416,0.18786,-0.018362,0.21156,-5.472,3.1318,-8.2394,-1.0323,-4.327
2.856,4.3554,3.1416,0.83627,0.17595,0.97077,-8.957,0.41157,-4.1117,-0.58016,-17.479
2.856,4.4268,3.1416,1.1768,0.49602,1.3769,-10.253,-2.9195,1.2768,-2.8956,-23.213
2.856,4.4982,3.1416,0.97613,0.86211,1.1924,-7.9631,-5.6107,5.7449,-6.601,-16.322
2.856,4.5696,3.1416,0.27171,1.1397,0.45541,-2.1271,-5.9812,6.9932,-8.3301,0.29103
2.856,4.641,3.1416,-0.46678,1.1264,-0.37744,4.9045,-2.0138,3.0612,-2.652,11.021
2.856,4.7124,3.1416,0.043418,1.3887,-2.2757,-4.674,2.918,18.819,-24.379,37.308
2.856,4.7838,3.1416,-0.4001,-0.56081,0.11137,0.49466,-8.3696,-6.5113,5.8339,-3.9901
2.856,4.8552,3.1416,-0.53958,-0.86582,0.69253,-7.3111,-11.537,-10.932,-0.72112,-12.585
2.856,4.9266,3.1416,-0.33091,-0.60298,0.37493,-13.363,-8.6443,-6.9826,-11.602,-6.1562
2.856,4.998,3.1416,0.12176,-0.3481,-0.22798,-12.921,-2.5408,-2.2566,-13.706,3.3449
2.856,5.0694,3.1416,0.63192,-0.30305,-0.74866,-7.8181,3.751,-0.37296,-7.2471,8.9679
2.856,5.1408,3.1416,0.99673,-0.42261,-1.0177,-3.04,7.6556,-1.9473,0.26044,8.0304
2.856,5.2122,3.1416,1.0629,-0.54139,-1.016,-3.3107,7.663,-5.5639,0.023868,1.3875
2.856,5.2836,3.1416,0.79283,-0.50069,-0.82699,-9.6745,3.9472,-8.7465,-12.009,-7.2989
2.856,5.355,3.1416,0.33022,-0.2754,-0.58893,-16.079,-1.0145,-8.9303,-29.13,-12.291
2.856,5.4264,3.1416,0.066357,-0.10087,-0.44694,-5.9563,-1.8233,-4.4332,-27.852,-6.5077
2.856,5.4978,3.1416,0.63063,-0.82112,-0.12323,1.567,8.9196,-3.4238,6.6156,-28.405
2.856,5.5692,3.1416,-0.14651,-0.19049,-0.52558,5.258,25.408,-8.5358,-5.481,0.68973
2.856,5.6406,3.1416,-0.24487,0.13323,-1.2297,14.587,19.459,-7.3657,-1.6426,12.048
2.856,5.712,3.1416,-0.11352,0.28688,-1.7014,20.161,8.1764,-4.8293,0.30038,11.802
2.856,5.7834,3.1416,0.025736,0.35066,-1.7745,18.114,0.86872,-3.3865,-6.3083,5.3767
2.856,5.8548,3.1416,0.11378,0.35996,-1.5329,8.8338,0.71981,-3.6606,-20.174,-2.6713
2.856,5.9262,3.1416,0.18969,0.31724,-1.193,-4.32,6.4671,-5.0574,-35.275,-8.8147
2.856,5.9976,3.1416,0.32612,0.20379,-0.98619,-16.292,14.077,-6.3852,-44.085,-10.715
2.856,6.069,3.1416,0.56486,-0.0083653,-1.0409,-21.608,18.421,-6.4733,-40.795,-7.3853
2.856,6.1404,3.1416,0.85221,-0.34465,-1.2651,-15.659,14.953,-4.7919,-24.539,0.65253
2.856,6.2118,3.1416,0.97446,-0.81609,-1.2284,4.0293,1.3813,-2.0712,-2.6149,11.204
2.856,6.2832,3.1416,0.49338,-1.4075,-0.044962,36.511,-20.65,-0.9209,6.2907,20.243

2.9274,0.0,3.1416,0.41899,-0.95552,-1.801,26.075,-7.0409,5.1016,31.745,-51.896
2.9274,0.0714,3.1416,0.62998,-0.2681,-0.39396,17.959,-17.876,-15.137,12.188,-21.46
2.9274,0.1428,3.1416,0.58439,0.10106,0.17937,4.0249,-16.156,-11.454,3.3389,-5.9573
2.9274,0.2142,3.1416,0.25805,0.16938,0.23975,-5.7408,-13.11,-3.2782,-1.2583,-0.87386
2.9274,0.2856,3.1416,-0.24057,0.014062,0.018737,-7.5565,-12.73,0.84139,-4.1326,-1.7931
2.9274,0.357,3.1416,-0.73343,-0.25473,-0.32511,-2.1523,-14.186,-0.022957,-5.272,-4.9147
2.9274,0.4284,3.1416,-1.036,-0.52079,-0.69002,6.9255,-14.253,-2.4336,-3.5082,-7.5727
2.9274,0.4998,3.1416,-1.0204,-0.68868,-1.0148,15.01,-9.7291,-1.8445,2.0979,-8.754
2.9274,0.5712,3.1416,-0.67842,-0.71065,-1.2626,18.007,0.13998,4.1416,10.871,-9.6164
2.9274,0.6426,3.1416,-0.18459,-0.61348,-1.4046,14.093,11.24,12.517,19.138,-14.007
2.9274,0.714,3.1416,0.040666,-0.52532,-1.4041,5.4076,12.168,11.61,18.839,-28.982
2.9274,0.7854,3.1416,-0.58951,-0.33281,-1.6167,17.234,-5.3974,-6.4149,-16.676,-0.57091
2.9274,0.8568,3.1416,0.61183,-0.55906,-0.75184,12.938,-14.856,5.9451,-2.5507,-8.6261
2.9274,0.9282,3.1416,0.46989,-0.76724,-0.64063,-0.14364,-4.3686,1.7292,-7.7586,4.044
2.9274,0.9996,3.1416,-0.087878,-0.67935,-0.7458,-9.3716,8.1077,-8.2209,-14.537,15.033
2.9274,1.071,3.1416,-0.54888,-0.30749,-0.80076,-10.388,13.96,-16.596,-14.781,15.853
2.9274,1.1424,3.1416,-0.71823,0.15858,-0.73562,-4.5758,11.516,-19.311,-7.5178,7.6879
2.9274,1.2138,3.1416,-0.62156,0.46378,-0.60326,3.4816,3.6458,-15.198,3.6103,-2.8601
2.9274,1.2852,3.1416,-0.40787,0.40014,-0.50538,8.5408,-4.6429,-5.7015,12.873,-8.0165
2.9274,1.3566,3.1416,-0.2523,-0.080814,-0.51859,7.2385,-8.6025,5.4339,14.973,-3.0857
2.9274,1.428,3.1416,-0.25902,-0.75573,-0.62043,0.632,-6.1478,12.467,7.5685,9.3002
2.9274,1.4994,3.1416,-0.36401,-1.017,-0.61549,-3.2604,-0.25666,7.9671,-6.2053,14.932
2.9274,1.5708,3.1416,0.10094,0.07575,-0.68865,9.8752,-22.909,4.969,24.341,41.273
2.9274,1.6422,3.1416,-0.39874,-1.2679,-0.22163,-4.079,-4.7127,1.9422,-11.609,20.335
2.9274,1.7136,3.1416,-0.10227,-1.8118,-0.096345,0.19906,-0.21956,1.6752,-14.726,3.0958
2.9274,1.785,3.1416,0.18207,-1.9247,-0.011327,7.7853,-0.86967,0.90186,-5.6818,-6.3405
2.9274,1.8564,3.1416,0.11843,-1.8519,0.1327,11.214,-1.7475,-1.3417,3.1414,-7.894
2.9274,1.9278,3.1416,-0.29139,-1.7365,0.29907,8.6494,-0.79294,-4.4806,6.0419,-4.0673
2.9274,1.9992,3.1416,-0.84267,-1.6402,0.38145,2.0539,1.988,-7.1645,2.3946,1.4979
2.9274,2.0706,3.1416,-1.2625,-1.5642,0.27006,-4.6387,5.3119,-8.0303,-4.9557,5.4648
2.9274,2.142,3.1416,-1.3448,-1.4697,-0.082075,-7.3544,7.4071,-6.4662,-11.3,6.245
2.9274,2.2134,3.1416,-1.0844,-1.2991,-0.59286,-3.7075,6.803,-3.3741,-11.671,5.4418
2.9274,2.2848,3.1416,-0.81262,-0.99665,-0.98487,5.1694,3.1184,-1.9335,-2.4472,9.294
2.9274,2.3562,3.1416,-0.59403,-0.84097,-1.1379,7.606,-8.0156,2.0131,-4.7338,21.118
2.9274,2.4276,3.1416,0.16902,-1.0302,-0.045113,2.5843,10.507,2.9496,5.3395,6.859
2.9274,2.499,3.1416,-0.068305,-0.63822,-0.40011,-4.1774,12.146,-1.7944,-7.3385,-0.1746
2.9274,2.5704,3.1416,-0.5712,-0.25985,-0.86107,-8.2823,7.4348,-5.7798,-22.01,-1.5674
2.9274,2.6418,3.1416,-0.94684,-0.12724,-0.83421,-8.1944,2.2904,-6.6019,-28.843,0.48967
2.9274,2.7132,3.1416,-1.0637,-0.21944,-0.26722,-4.4962,-0.82573,-4.6223,-25.984,3.5854
2.9274,2.7846,3.1416,-0.97101,-0.37213,0.5572,0.85474,-1.7519,-1.7017,-16.611,5.4735
2.9274,2.856,3.1416,-0.81772,-0.38733,1.2278,5.2683,-1.4698,0.067839,-5.9836,4.4594
2.9274,2.9274,3.1416,-0.77219,-0.14304,1.4113,6.2647,-0.94726,-0.36989,1.4997,-0.21468
2.9274,2.9988,3.1416,-0.94131,0.297,1.0588,2.2179,0.01845,-1.7674,5.2529,-7.9833
2.9274,3.0702,3.1416,-1.2898,0.57369,0.61247,-6.9022,3.9573,0.69379,11.448,-16.572
2.9274,3.1416,3.1416,-1.834,0.028017,0.12877,-40.134,18.063,3.9155,14.847,52.062
2.9274,3.213,3.1416,0.21484,0.62438,-0.29221,-11.974,-17.273,3.7717,8.6398,-14.157
2.9274,3.2844,3.1416,1.0448,0.67823,-0.51246,-0.58205,-15.403,-2.6147,4.0343,-21.495
2.9274,3.3558,3.1416,1.0517,0.5263,-0.56568,1.9548,-2.027,-6.5859,-0.14335,-5.5298
2.9274,3.4272,3.1416,0.63112,0.37106,-0.47724,0.8578,8.6401,-5.5393,-3.1964,12.013
2.9274,3.4986,3.1416,0.13613,0.3098,-0.27275,-0.79755,11.233,-0.92657,-3.6551,20.574
2.9274,3.57,3.1416,-0.16519,0.36383,0.013199,-1.5355,6.5918,3.7476,-0.37395,18.079
2.9274,3.6414,3.1416,-0.13231,0.50754,0.32842,-0.93385,-0.87473,4.9266,6.3698,8.2485
2.9274,3.7128,3.1416,0.20529,0.69758,0.59445,0.92169,-5.8337,1.0024,13.779,-2.0819
2.9274,3.7842,3.1416,0.60562,0.90197,0.69794,3.9838,-4.6668,-5.6829,15.438,-5.6498
2.9274,3.8556,3.1416,0.5717,1.1293,0.48194,8.7895,1.8882,-6.8359,0.21652,2.5506
2.9274,3.927,3.1416,-0.69096,1.4576,-0.26273,17.006,6.0974,13.788,-48.831,22.583
2.9274,3.9984,3.1416,-0.11464,1.4079,-0.21939,-0.69771,1.9769,2.0908,3.5186,1.0859
2.9274,4.0698,3.1416,-0.25288,0.75949,-0.87969,1.4539,2.5701,-0.24481,-1.5249,11.719
2.9274,4.1412,3.1416,-0.37669,0.13293,-1.1227,2.8748,4.0692,-3.9089,3.8684,12.706
2.9274,4.2126,3.1416,-0.17412,-0.20925,-0.79702,1.0908,4.4602,-5.2713,8.2719,1.8069
2.9274,4.284,3.1416,0.30804,-0.19741,-0.082512,-3.4469,3.1968,-3.6284,6.6373,-14.299
2.9274,4.3554,3.1416,0.81663,0.097646,0.66398,-8.5418,0.76965,-0.1899,-1.0539,-25.375
2.9274,4.4268,3.1416,1.0444,0.5172,1.0624,-11.431,-1.7261,2.9341,-11.14,-22.987
2.9274,4.4982,3.1416,0.78221,0.8671,0.86332,-9.9639,-3.0222,3.7462,-17.627,-5.8688
2.9274,4.5696,3.1416,0.071733,0.97029,0.10206,-3.784,-2.1089,1.3746,-13.539,14.717
2.9274,4.641,3.1416,-0.64263,0.71931,-0.74759,4.4945,1.3334,-2.9136,7.7332,9.6173
2.9274,4.7124,3.1416,-1.2238,0.50178,-2.3007,2.941,6.0657,12.023,-95.774,29.748
2.9274,4.7838,3.1416,-0.24317,-0.42696,0.2119,1.1391,-7.1171,-6.7404,-3.2365,2.5803
2.9274,4.8552,3.1416,-0.059622,-0.75583,0.74293,-4.3215,-10.683,-8.3662,15.042,-4.4982
2.9274,4.9266,3.1416,0.0084461,-0.7812,0.34091,-7.3071,-8.4659,-3.7047,5.5809,-3.7412
2.9274,4.998,3.1416,0.23599,-0.7019,-0.30585,-6.614,-3.6755,0.8067,-6.0019,-1.7431
2.9274,5.0694,3.1416,0.6137,-0.63401,-0.80669,-4.0697,1.1949,2.2514,-9.8263,-0.95414
2.9274,5.1408,3.1416,0.97045,-0.62582,-1.006,-2.6334,4.462,0.34067,-6.5867,-1.1948
2.9274,5.2122,3.1416,1.0957,-0.67267,-0.92028,-4.4974,5.3454,-3.4796,-2.3887,-1.1711
2.9274,5.2836,3.1416,0.86204,-0.73192,-0.67601,-9.188,4.061,-6.9212,-3.5857,0.010511
2.9274,5.355,3.1416,0.34738,-0.73774,-0.44649,-11.666,1.9138,-7.7469,-11.616,1.3286
2.9274,5.4264,3.1416,-0.042385,-0.61611,-0.38944,-0.42902,1.3915,-4.6631,-17.838,-1.6684
2.9274,5.4978,3.1416,0.78989,-0.55558,-0.66099,7.8932,7.6267,-2.1956,3.2836,-35.811
2.9274,5.5692,3.1416,0.30426,-0.038401,-0.50911,6.2557,16.622,0.53849,-13.715,-20.878
2.9274,5.6406,3.1416,-0.10433,0.22003,-0.7523,7.9725,8.9122,-1.6654,-12.604,-6.6009
2.9274,5.712,3.1416,-0.31809,0.34034,-1.0248,8.0833,-0.18114,-4.6307,-7.7517,1.9151
2.9274,5.7834,3.1416,-0.29671,0.39685,-1.1724,4.908,-3.6432,-6.35,-6.2578,4.2533
2.9274,5.8548,3.1416,-0.063065,0.42518,-1.1889,-0.86255,-0.53523,-6.4016,-9.7596,2.9575
2.9274,5.9262,3.1416,0.31115,0.42984,-1.1524,-7.0756,6.2387,-5.3658,-16.244,1.8045
2.9274,5.9976,3.1416,0.71978,0.39183,-1.1619,-11.025,12.164,-4.2416,-21.855,4.0774
2.9274,6.069,3.1416,1.0365,0.27617,-1.2738,-10.362,13.35,-3.8629,-22.706,10.838
2.9274,6.1404,3.1416,1.1294,0.039593,-1.4383,-4.0,8.7596,-4.3151,-16.688,19.2
2.9274,6.2118,3.1416,0.87478,-0.36196,-1.4357,6.9711,2.4453,-4.3516,-5.2789,20.602
2.9274,6.2832,3.1416,0.1722,-0.9657,-0.81332,18.38,5.7802,-0.80992,4.6458,-0.92113

2.9988,0.0,3.1416,0.10452,-0.2905,-2.6344,4.8086,-22.166,-11.114,5.8009,-57.76
2.9988,0.0714,3.1416,0.54779,-0.064242,0.0066619,12.064,-17.414,4.7868,2.2134,-13.724
2.9988,0.1428,3.1416,0.70736,0.18508,0.72757,5.041,-13.04,6.9729,1.3041,1.9599
2.9988,0.2142,3.1416,0.48161,0.29651,0.45433,-2.2097,-12.183,2.591,-0.035292,3.5045
2.9988,0.2856,3.1416,-0.025309,0.23359,-0.1753,-3.4722,-14.138,-3.2724,-1.7913,0.94039
2.9988,0.357,3.1416,-0.59336,0.043291,-0.76873,1.7736,-16.04,-7.3965,-2.2303,0.28151
2.9988,0.4284,3.1416,-0.97648,-0.18493,-1.1355,10.49,-14.559,-8.2317,0.70127,3.6919
2.9988,0.4998,3.1416,-0.99248,-0.36014,-1.2439,18.221,-7.5754,-5.7058,7.9749,9.6516
2.9988,0.5712,3.1416,-0.6129,-0.43092,-1.1785,21.228,4.123,-1.0291,18.08,13.123
2.9988,0.6426,3.1416,-0.052892,-0.42636,-1.0961,18.633,15.16,3.4994,25.621,5.7151
2.9988,0.714,3.1416,0.13889,-0.49704,-1.1836,14.55,13.882,4.6866,19.92,-24.146
2.9988,0.7854,3.1416,-0.6152,-0.38495,-2.258,40.575,-9.3197,-3.7182,-7.7924,2.9325
2.9988,0.8568,3.1416,0.54825,-0.85372,-0.82164,6.5677,-25.305,5.9849,-4.3899,-28.33
2.9988,0.9282,3.1416,-0.020168,-0.4623,-0.55126,-7.5269,-9.4145,4.2042,-13.981,-12.454
2.9988,0.9996,3.1416,-0.83037,0.10202,-0.73355,-9.613,8.2628,-3.4448,-22.404,5.6635
2.9988,1.071,3.1416,-1.1917,0.43713,-0.95529,-5.7937,14.61,-11.767,-22.974,8.7362
2.9988,1.1424,3.1416,-0.99445,0.3759,-1.0339,-0.45703,8.698,-16.583,-14.782,-1.6125
2.9988,1.2138,3.1416,-0.49154,-0.064059,-0.94796,3.6369,-3.0039,-15.333,-0.97901,-13.555
2.9988,1.2852,3.1416,-0.080023,-0.7306,-0.76781,5.2698,-11.414,-7.6685,12.928,-13.761
2.9988,1.3566,3.1416,-0.08271,-1.3873,-0.58601,4.6787,-9.625,3.9441,20.786,3.8969
2.9988,1.428,3.1416,-0.52977,-1.7634,-0.44792,3.4693,2.3072,13.628,17.505,29.642
2.9988,1.4994,3.1416,-0.9403,-1.6046,-0.28222,4.5293,12.578,11.497,0.76714,29.089
2.9988,1.5708,3.1416,-0.63176,-0.44441,-0.1336,27.945,-26.455,2.2672,47.29,75.59
2.9988,1.6422,3.1416,-0.37369,-2.2103,0.42079,-1.7902,-0.28632,-1.5667,-15.376,31.67
2.9988,1.7136,3.1416,-0.038238,-2.0931,0.17266,-6.5432,0.1072,-1.1765,-25.014,-4.5533
2.9988,1.785,3.1416,0.12036,-1.4776,-0.12162,-1.6427,-7.3233,0.57552,-14.363,-21.573
2.9988,1.8564,3.1416,0.035226,-1.0722,-0.16156,3.9521,-12.605,1.7404,-2.1549,-19.384
2.9988,1.9278,3.1416,-0.23315,-1.0815,0.034667,6.2484,-11.975,1.2701,3.6359,-5.3146
2.9988,1.9992,3.1416,-0.55685,-1.3796,0.26743,4.8186,-6.1131,-0.99421,2.5431,10.153
2.9988,2.0706,3.1416,-0.80048,-1.6826,0.29288,1.3973,1.6267,-4.3344,-1.6378,17.554
2.9988,2.142,3.1416,-0.88113,-1.7213,-0.039852,-1.5204,6.9841,-7.1676,-4.0974,12.612
2.9988,2.2134,3.1416,-0.82834,-1.4145,-0.65146,-2.0809,6.5606,-7.058,-2.2609,0.42078
2.9988,2.2848,3.1416,-0.84405,-1.0413,-1.0952,-0.47473,-0.41235,-0.72921,0.96501,-0.3909
2.9988,2.3562,3.1416,-0.3859,-1.2529,-0.70702,-2.6961,-4.5012,22.746,-10.371,33.984
2.9988,2.4276,3.1416,-0.35633,-1.114,-0.073416,-2.0285,2.3867,-1.6356,9.1933,-1.4024
2.9988,2.499,3.1416,-0.53341,-0.77847,-0.54198,-5.4301,3.8839,-3.5048,6.3086,-5.6559
2.9988,2.5704,3.1416,-0.76928,-0.45169,-0.91773,-5.7147,2.3861,0.78195,-1.4108,0.9252
2.9988,2.6418,3.1416,-0.96322,-0.24505,-0.74749,-1.3683,-0.2773,3.0965,-5.8805,7.0999
2.9988,2.7132,3.1416,-1.0579,-0.19348,-0.095635,5.438,-2.763,1.3629,-5.7329,8.4961
2.9988,2.7846,3.1416,-1.0355,-0.27337,0.68016,10.835,-4.1334,-2.618,-3.5034,5.4213
2.9988,2.856,3.1416,-0.9144,-0.42025,1.1532,11.241,-3.7759,-5.3437,-2.817,0.67333
2.9988,2.9274,3.1416,-0.74471,-0.54665,1.0518,5.3504,-1.3228,-3.7862,-5.5746,-2.6483
2.9988,2.9988,3.1416,-0.60512,-0.55982,0.48389,-3.8794,3.4289,2.4333,-9.1396,-3.3321
2.9988,3.0702,3.1416,-0.59885,-0.37957,0.16096,-7.2427,10.598,8.8683,-3.5243,-4.2433
2.9988,3.1416,3.1416,-1.8003,-0.62464,0.40016,-16.601,7.9034,-5.49,34.406,7.5955
2.9988,3.213,3.1416,-0.40303,0.07671,0.42964,-4.4676,-1.4902,5.8417,16.483,-10.722
2.9988,3.2844,3.1416,0.24712,0.21334,0.16979,0.12283,-2.7366,5.0569,1.9164,-12.258
2.9988,3.3558,3.1416,0.35647,0.053557,-0.033942,0.19685,-0.19549,1.6971,-6.4622,-3.2314
2.9988,3.4272,3.1416,0.16006,-0.2082,-0.042723,-1.6086,3.0083,0.24411,-7.8959,9.6483
2.9988,3.4986,3.1416,-0.1154,-0.44023,0.13213,-3.2125,4.8953,1.531,-3.3684,20.218
2.9988,3.57,3.1416,-0.28865,-0.56236,0.3856,-3.2569,4.5421,4.1534,4.7296,23.903
2.9988,3.6414,3.1416,-0.26091,-0.53482,0.5754,-1.2732,1.9914,5.8805,12.934,18.754
2.9988,3.7128,3.1416,-0.053018,-0.34708,0.57846,2.1514,-1.8369,5.0661,17.039,6.4895
2.9988,3.7842,3.1416,0.15755,-0.0066185,0.34735,5.2067,-5.2359,2.0595,12.435,-6.465
2.9988,3.8556,3.1416,-0.00044459,0.47216,-0.033255,4.6931,-5.8006,0.61719,-5.5629,-7.9376
2.9988,3.927,3.1416,-1.1291,1.0791,-0.29012,-4.1449,-0.51776,9.3132,-41.378,21.03
2.9988,3.9984,3.1416,-0.1076,1.4809,-0.49467,-2.0608,-3.6984,0.55448,1.0489,12.288
2.9988,4.0698,3.1416,0.037931,0.97481,-0.80592,1.4388,-1.6712,2.2145,2.6927,13.86
2.9988,4.1412,3.1416,0.16557,0.33326,-0.85261,4.8969,1.9823,-0.088085,10.301,11.669
2.9988,4.2126,3.1416,0.39176,-0.079988,-0.61316,4.5036,4.659,-2.3591,13.321,2.862
2.9988,4.284,3.1416,0.66449,-0.16946,-0.20342,0.23181,5.5544,-3.1811,8.6127,-8.248
2.9988,4.3554,3.1416,0.84255,-0.020275,0.19031,-5.5981,5.0365,-2.8522,-1.6517,-14.584
2.9988,4.4268,3.1416,0.77483,0.18961,0.37837,-9.7546,4.02,-2.5253,-12.086,-10.711
2.9988,4.4982,3.1416,0.37952,0.27711,0.23476,-9.5302,3.3406,-3.347,-16.189,2.7593
2.9988,4.5696,3.1416,-0.27658,0.1417,-0.23586,-4.1779,3.1288,-5.5963,-8.4403,14.765
2.9988,4.641,3.1416,-0.89884,-0.14681,-0.83107,3.6534,2.1847,-7.8238,13.597,-0.61097
2.9988,4.7124,3.1416,-2.864,-0.73448,-1.8239,12.317,5.8186,-1.0584,-153.09,-32.569
2.9988,4.7838,3.1416,-0.0067755,-0.26975,0.16254,2.7035,-2.0017,-4.1421,-13.6,1.0507
2.9988,4.8552,3.1416,0.40324,-0.36378,0.67964,1.8072,-4.3538,-2.502,26.958,9.6984
2.9988,4.9266,3.1416,0.14903,-0.55933,0.43135,2.8331,-4.1519,0.4964,21.369,4.2093
2.9988,4.998,3.1416,0.095384,-0.66452,-0.078949,2.3988,-3.0642,2.7425,3.3236,-5.9169
2.9988,5.0694,3.1416,0.4381,-0.66987,-0.52698,-0.26283,-1.8432,3.1998,-9.0757,-13.323
2.9988,5.1408,3.1416,0.95328,-0.66548,-0.746,-4.0992,-0.65576,1.7254,-9.8027,-13.603
2.9988,5.2122,3.1416,1.2466,-0.75808,-0.70536,-7.0356,0.5867,-1.1111,-1.4015,-6.1074
2.9988,5.2836,3.1416,1.0027,-0.98823,-0.48889,-6.7713,1.8978,-4.2081,8.5204,5.2448
2.9988,5.355,3.1416,0.2343,-1.2473,-0.27349,-1.5762,2.8863,-6.1127,10.8,11.163
2.9988,5.4264,3.1416,-0.46843,-1.1948,-0.30751,8.912,2.4255,-5.2017,-1.774,-3.8264
2.9988,5.4978,3.1416,0.97571,-0.26769,-0.96474,11.093,2.0676,-3.5771,7.0714,-24.82
2.9988,5.5692,3.1416,0.61387,0.25624,-0.3334,6.655,2.392,9.3088,-8.615,-26.073
2.9988,5.6406,3.1416,-0.063295,0.4925,0.0050752,-0.20742,-1.3683,7.6493,-15.033,-17.096
2.9988,5.712,3.1416,-0.50429,0.53953,0.10067,-6.8265,-4.1546,1.9228,-13.376,-7.3959
2.9988,5.7834,3.1416,-0.49552,0.50138,-0.00058284,-11.25,-4.251,-2.3865,-6.6145,-0.50596
2.9988,5.8548,3.1416,-0.071682,0.47051,-0.25235,-12.323,-2.1988,-3.5269,1.4264,3.9762
2.9988,5.9262,3.1416,0.5739,0.51041,-0.60367,-9.7655,0.29005,-2.216,6.9926,8.3507
2.9988,5.9976,3.1416,1.1789,0.63841,-0.99468,-4.2571,1.4185,-0.37865,7.326,14.777
2.9988,6.069,3.1416,1.5018,0.80831,-1.3523,2.4855,0.39097,0.11578,1.589,23.233
2.9988,6.1404,3.1416,1.4111,0.89315,-1.586,7.6265,-1.5009,-1.2843,-8.2105,29.482
2.9988,6.2118,3.1416,0.9756,0.6679,-1.5834,7.1306,0.20803,-2.5503,-16.295,23.029
2.9988,6.2832,3.1416,0.5534,-0.20781,-1.2061,-4.3176,14.242,2.1895,-12.191,-14.918

3.0702,0.0,3.1416,0.19651,0.64864,-2.7058,-24.178,-46.045,-15.369,-37.308,-24.739
3.0702,0.0714,3.1416,0.6224,0.30812,-0.14688,-0.48425,-14.39,11.677,-12.405,11.096
3.0702,0.1428,3.1416,0.81773,0.2945,0.63261,6.9553,-6.3063,13.019,7.4284,12.479
3.0702,0.2142,3.1416,0.64108,0.36475,0.40908,7.8849,-8.484,4.2734,15.893,3.8066
3.0702,0.2856,3.1416,0.17568,0.38961,-0.22671,7.6813,-12.411,-5.2626,14.311,-1.5724
3.0702,0.357,3.1416,-0.36638,0.3257,-0.86249,8.4945,-13.557,-11.189,8.4147,1.0667
3.0702,0.4284,3.1416,-0.73991,0.18761,-1.2573,10.388,-10.559,-12.585,5.1415,10.252
3.0702,0.4998,3.1416,-0.7624,0.020038,-1.3342,12.479,-4.4083,-10.597,9.4288,20.74
3.0702,0.5712,3.1416,-0.40986,-0.13012,-1.1735,14.078,2.3717,-7.0144,21.006,25.942
3.0702,0.6426,3.1416,0.087469,-0.24164,-1.0049,15.833,6.5349,-2.8558,31.189,20.351
3.0702,0.714,3.1416,0.14928,-0.34687,-1.201,20.864,4.9306,3.0489,19.672,1.9644
3.0702,0.7854,3.1416,-0.90692,-0.38488,-2.5017,55.164,-8.2515,2.6387,-26.678,-13.318
3.0702,0.8568,3.1416,-0.021732,-0.69147,-1.1632,-1.2968,-16.454,-1.1878,-12.804,-23.882
3.0702,0.9282,3.1416,-0.66552,0.028923,-0.73701,-10.398,-2.0667,-4.0421,-7.7406,-8.8552
3.0702,0.9996,3.1416,-1.3284,0.65058,-0.82659,-4.509,9.7118,-6.0207,-9.905,3.4958
3.0702,1.071,3.1416,-1.4047,0.6708,-1.1087,-0.087515,9.6003,-6.6462,-15.154,4.0091
3.0702,1.1424,3.1416,-0.92209,0.049794,-1.3398,-1.9026,-0.63999,-5.3038,-18.426,-3.8681
3.0702,1.2138,3.1416,-0.27117,-0.94942,-1.3628,-7.2522,-13.084,-1.6772,-15.388,-10.578
3.0702,1.2852,3.1416,0.065234,-1.9211,-1.1129,-10.183,-18.519,3.8139,-4.0743,-6.9518
3.0702,1.3566,3.1416,-0.21731,-2.4767,-0.62407,-5.7104,-11.325,9.5781,13.464,9.2959
3.0702,1.428,3.1416,-0.97422,-2.4054,-0.035737,5.9627,5.6506,12.415,29.522,27.066
3.0702,1.4994,3.1416,-1.3413,-1.8337,0.40127,15.226,16.214,7.081,29.091,15.377
3.0702,1.5708,3.1416,-0.89989,-0.83713,0.40868,34.34,-20.022,-7.3955,49.947,71.111
3.0702,1.6422,3.1416,-0.33961,-2.6711,0.77963,2.3313,0.4131,-8.4878,-6.3715,26.971
3.0702,1.7136,3.1416,-0.22598,-2.2418,0.21664,-8.857,-2.1925,-5.1577,-17.812,-4.9749
3.0702,1.785,3.1416,-0.28973,-1.3136,-0.33278,-8.5634,-11.418,-0.77806,-11.172,-19.251
3.0702,1.8564,3.1416,-0.37217,-0.75302,-0.49044,-3.4469,-17.802,2.2829,-1.7932,-17.774
3.0702,1.9278,3.1416,-0.40206,-0.7686,-0.27725,2.1177,-17.479,2.7188,3.6941,-7.0047
3.0702,1.9992,3.1416,-0.37259,-1.1499,0.057191,5.6441,-10.81,0.34154,4.6177,4.893
3.0702,2.0706,3.1416,-0.31829,-1.5071,0.20484,6.1385,-1.0208,-3.8619,3.5163,10.898
3.0702,2.142,3.1416,-0.29197,-1.51,-0.030439,3.7043,7.1679,-7.673,3.3902,7.9784
3.0702,2.2134,3.1416,-0.34167,-1.128,-0.56261,-0.85388,8.9037,-7.5846,4.952,-0.067776
3.0702,2.2848,3.1416,-0.48757,-0.86884,-0.85311,-6.4256,0.56919,1.2551,3.8775,0.23597
3.0702,2.3562,3.1416,-0.21054,-1.6475,0.062834,-11.028,-1.8969,31.452,-20.758,19.968
3.0702,2.4276,3.1416,-0.53151,-1.3583,0.14307,-3.9289,-4.0373,-7.8691,14.919,-6.144
3.0702,2.499,3.1416,-0.67478,-1.1492,-0.26841,-2.1339,0.61061,-5.8257,26.265,-8.9603
3.0702,2.5704,3.1416,-0.7293,-0.89255,-0.47027,0.19262,3.7662,5.3967,26.17,-2.7813
3.0702,2.6418,3.1416,-0.73973,-0.60176,-0.25775,4.3523,2.7644,10.436,21.776,4.0111
3.0702,2.7132,3.1416,-0.71933,-0.36833,0.24102,8.793,-1.2038,6.1615,16.072,7.6236
3.0702,2.7846,3.1416,-0.66287,-0.29906,0.7288,10.789,-4.8521,-2.9178,9.4857,7.5209
3.0702,2.856,3.1416,-0.55954,-0.45325,0.9029,8.1197,-4.5593,-9.2455,1.47,5.0953
3.0702,2.9274,3.1416,-0.4058,-0.7799,0.61898,0.75436,1.8709,-6.8098,-7.9026,2.3357
3.0702,2.9988,3.1416,-0.21833,-1.0549,0.054716,-7.4726,13.449,4.2647,-16.35,0.4975
3.0702,3.0702,3.1416,-0.046905,-0.81838,-0.12642,-7.1786,24.24,13.125,-17.79,-1.2281
3.0702,3.1416,3.1416,-0.80678,-0.6269,0.75966,7.9594,9.2277,-4.8811,13.914,-48.802
3.0702,3.213,3.1416,-0.69317,-0.25592,1.0073,2.2539,11.196,7.1629,7.2005,-4.2146
3.0702,3.2844,3.1416,-0.5,-0.25528,0.71254,-2.0399,7.2546,8.7287,-3.695,6.5457
3.0702,3.3558,3.1416,-0.37061,-0.47596,0.37398,-4.0462,2.7684,6.1583,-9.5596,5.5011
3.0702,3.4272,3.1416,-0.345,-0.78794,0.20158,-3.6624,0.081394,3.4144,-7.9614,3.9548
3.0702,3.4986,3.1416,-0.39554,-1.0821,0.20111,-1.385,-0.61892,2.4758,-1.0706,5.3596
3.0702,3.57,3.1416,-0.46269,-1.2722,0.25893,1.8656,-0.43299,3.7332,6.5192,8.1872
3.0702,3.6414,3.1416,-0.49075,-1.2965,0.22658,4.9189,-0.88186,6.3843,9.9692,8.7968
3.0702,3.7128,3.1416,-0.46356,-1.12,0.0054903,6.5291,-3.0396,8.8297,6.3744,4.3041
3.0702,3.7842,3.1416,-0.44028,-0.73605,-0.36835,5.5496,-6.6657,9.0682,-3.0576,-4.5496
3.0702,3.8556,3.1416,-0.59105,-0.16851,-0.63975,1.1075,-9.3377,5.0924,-10.829,-10.528
3.0702,3.927,3.1416,-1.2328,0.52664,-0.2496,-7.2222,-5.5833,-4.7158,-0.97124,2.9669
3.0702,3.9984,3.1416,-0.43971,0.94411,-0.58434,-1.8392,-13.323,-2.8202,4.6393,14.469
3.0702,4.0698,3.1416,0.04841,0.85633,-0.60199,-0.93385,-8.7968,1.1233,8.9925,9.0383
3.0702,4.1412,3.1416,0.61837,0.54174,-0.51207,2.7166,-1.5882,1.1619,11.74,11.865
3.0702,4.2126,3.1416,0.9991,0.20169,-0.34211,4.456,4.3061,-1.3378,9.1669,14.706
3.0702,4.284,3.1416,1.0804,-0.075335,-0.14407,3.0917,7.4731,-4.8438,2.6047,13.852
3.0702,4.3554,3.1416,0.87106,-0.27875,0.019428,-0.28868,8.1827,-7.9244,-3.9746,8.9558
3.0702,4.4268,3.1416,0.45718,-0.44094,0.088922,-3.4994,7.4879,-9.5136,-6.3627,1.8676
3.0702,4.4982,3.1416,-0.039797,-0.60229,0.021901,-4.4394,6.3237,-9.1771,-2.52,-4.5384
3.0702,4.5696,3.1416,-0.50487,-0.77622,-0.1934,-2.275,4.6074,-7.3777,5.0193,-7.5313
3.0702,4.641,3.1416,-0.87129,-0.91431,-0.52419,1.3775,0.33844,-5.7409,6.7427,-5.6933
3.0702,4.7124,3.1416,-3.0672,-2.0412,-0.69089,10.557,-0.83843,-13.932,-123.25,-129.78
3.0702,4.7838,3.1416,0.14028,-0.15436,0.29756,6.9241,-0.079959,1.5342,-13.283,-13.115
3.0702,4.8552,3.1416,0.42271,0.28795,0.70911,10.599,0.073989,2.8372,21.924,16.161
3.0702,4.9266,3.1416,-0.011875,0.1263,0.65639,12.248,-1.0958,-0.53662,19.415,7.7978
3.0702,4.998,3.1416,-0.10987,-0.16555,0.32271,8.9737,-3.275,-3.5266,4.7033,-7.975
3.0702,5.0694,3.1416,0.34243,-0.38898,-0.083516,2.2469,-5.5633,-4.3799,-6.77,-16.433
3.0702,5.1408,3.1416,1.0334,-0.52879,-0.37433,-4.1632,-6.922,-3.5334,-8.1807,-14.347
3.0702,5.2122,3.1416,1.4404,-0.66154,-0.42782,-6.257,-6.6212,-2.4957,0.13772,-5.9646
3.0702,5.2836,3.1416,1.1447,-0.86393,-0.2337,-1.8735,-4.6879,-2.7291,12.152,1.0022
3.0702,5.355,3.1416,0.14542,-1.1211,0.061129,7.2413,-2.3533,-4.5317,17.586,-0.60844
3.0702,5.4264,3.1416,-0.82539,-1.2348,0.107,13.365,-2.5,-5.9195,3.379,-13.393
3.0702,5.4978,3.1416,0.78593,-0.38141,-0.53859,5.7692,-6.1332,-0.76369,26.228,13.659
3.0702,5.5692,3.1416,0.072002,0.054264,0.019575,5.0202,-7.887,6.5637,23.493,26.127
3.0702,5.6406,3.1416,-0.67178,0.24359,0.38442,-4.2311,-6.9299,6.0413,7.3626,13.123
3.0702,5.712,3.1416,-0.97988,0.31267,0.60212,-13.786,-5.4566,3.1569,-5.0273,-4.2511
3.0702,5.7834,3.1416,-0.74242,0.3693,0.66907,-18.89,-4.6687,0.77502,-7.3555,-14.762
3.0702,5.8548,3.1416,-0.095458,0.49205,0.55964,-17.704,-4.9764,-0.16927,-0.93726,-14.853
3.0702,5.9262,3.1416,0.68874,0.71923,0.25402,-10.787,-6.2008,0.023353,8.4557,-6.4507
3.0702,5.9976,3.1416,1.3114,1.0379,-0.23394,-0.56398,-7.7757,0.51036,13.775,5.2256
3.0702,6.069,3.1416,1.5571,1.3729,-0.82898,9.1925,-8.9498,0.60115,9.8769,13.857
3.0702,6.1404,3.1416,1.4033,1.576,-1.3665,13.891,-8.989,0.4509,-3.3007,14.216
3.0702,6.2118,3.1416,1.1303,1.4144,-1.565,8.6417,-7.378,1.7543,-17.555,4.3619
3.0702,6.2832,3.1416,1.4307,0.56061,-0.99781,-11.214,-4.023,8.4396,-13.241,-12.172

3.1416,0.0,3.1416,2.0579,3.4931,-3.6963,-27.874,-27.497,15.583,67.914,62.966
3.1416,0.0714,3.1416,1.4024,1.4889,0.39198,-25.399,-54.387,-13.768,3.3175,-72.355
3.1416,0.1428,3.1416,0.03115,0.4729,0.64371,-9.438,-29.628,-5.0948,-23.156,-48.22
3.1416,0.2142,3.1416,-0.96998,0.081559,-0.24197,3.4324,-0.79301,10.484,-29.417,9.7099
3.1416,0.2856,3.1416,-1.2199,0.018556,-0.89293,6.7086,10.854,17.666,-27.3,41.667
3.1416,0.357,3.1416,-0.83111,0.057798,-0.91794,1.0878,2.9819,13.003,-23.591,35.239
3.1416,0.4284,3.1416,-0.1985,0.046529,-0.56044,-8.4059,-15.183,0.93962,-21.065,6.8265
3.1416,0.4998,3.1416,0.21207,-0.091577,-0.35249,-15.294,-30.233,-10.139,-19.517,-16.896
3.1416,0.5712,3.1416,0.074997,-0.35333,-0.76857,-14.517,-31.956,-11.871,-16.793,-17.517
3.1416,0.6426,3.1416,-0.58376,-0.65292,-1.8795,-5.3093,-20.713,0.12288,-9.8252,-3.4328
3.1416,0.714,3.1416,-1.1754,-0.81884,-3.0062,5.9314,-14.811,22.283,4.3353,-28.382
3.1416,0.7854,3.1416,-0.33703,-0.59079,-2.3736,2.7672,-57.883,39.149,27.488,-209.99
3.1416,0.8568,3.1416,0.19343,0.43492,-1.5908,-22.6,20.206,-10.064,29.832,11.527
3.1416,0.9282,3.1416,-0.20424,0.96709,-1.0351,-1.2902,24.619,-12.832,15.925,45.261
3.1416,0.9996,3.1416,-0.55272,0.8473,-1.1612,22.794,24.518,-4.5147,14.334,57.856
3.1416,1.071,3.1416,-0.60228,-0.080435,-1.3456,24.371,16.893,9.876,9.0615,36.994
3.1416,1.1424,3.1416,-0.4588,-1.5033,-1.3275,3.4949,4.1574,23.98,-1.056,-7.8268
3.1416,1.2138,3.1416,-0.39538,-2.8694,-1.0915,-24.859,-8.4236,31.848,-9.3719,-55.196
3.1416,1.2852,3.1416,-0.66409,-3.6171,-0.74904,-41.213,-15.313,29.706,-8.45,-81.689
3.1416,1.3566,3.1416,-1.3075,-3.4046,-0.4212,-31.996,-13.282,17.714,2.9121,-71.771
3.1416,1.428,3.1416,-1.9706,-2.3397,-0.1207,0.034871,-3.9841,1.7324,12.661,-27.692
3.1416,1.4994,3.1416,-1.7122,-1.2089,0.36594,25.383,3.4643,-4.9198,-11.536,20.605
3.1416,1.5708,3.1416,-0.69879,-1.2325,0.73368,17.801,11.316,-39.888,17.491,66.116
3.1416,1.6422,3.1416,-0.43602,-2.4061,0.53505,-1.6597,7.4187,-6.4072,-11.181,87.314
3.1416,1.7136,3.1416,-0.92401,-2.639,-0.12306,-2.8672,10.601,0.93349,-36.816,24.117
3.1416,1.785,3.1416,-1.3022,-2.4359,-0.61338,1.6359,10.966,-2.6233,-49.034,-45.79
3.1416,1.8564,3.1416,-1.2388,-2.0784,-0.71955,5.2197,6.3203,-8.0604,-45.828,-84.013
3.1416,1.9278,3.1416,-0.7713,-1.6879,-0.51095,5.6502,-0.60645,-11.166,-31.085,-81.768
3.1416,1.9992,3.1416,-0.14698,-1.2885,-0.21756,3.5712,-4.9477,-11.117,-12.111,-50.193
3.1416,2.0706,3.1416,0.33675,-0.8697,-0.1048,0.98717,-2.4824,-9.0548,2.8436,-10.668
3.1416,2.142,3.1416,0.49184,-0.44944,-0.34838,-0.2551,7.5818,-6.6715,7.0646,14.871
3.1416,2.2134,3.1416,0.39913,-0.13696,-0.90913,0.016345,19.824,-4.7871,-2.1535,13.617
3.1416,2.2848,3.1416,0.56789,-0.19564,-1.4079,-1.2193,19.829,-1.9316,-21.029,-8.4245
3.1416,2.3562,3.1416,2.0954,-1.1059,-1.0002,-11.693,-18.599,7.0748,-36.816,-16.754
3.1416,2.4276,3.1416,0.11091,-0.81237,-0.52915,-5.2853,0.40062,-16.665,11.976,22.443
3.1416,2.499,3.1416,-0.20633,-0.90664,-0.65521,0.6786,8.1194,-8.3616,-9.7818,30.695
3.1416,2.5704,3.1416,-0.13881,-0.96226,-0.67977,2.3852,14.392,4.5452,-17.141,29.266
3.1416,2.6418,3.1416,-0.040771,-0.84165,-0.27634,2.1265,11.071,9.1686,-21.507,22.069
3.1416,2.7132,3.1416,-0.042168,-0.58347,0.47228,0.83501,0.87135,4.0396,-27.562,15.103
3.1416,2.7846,3.1416,-0.12224,-0.31529,1.248,-1.4143,-7.9391,-5.4763,-35.013,13.73
3.1416,2.856,3.1416,-0.18313,-0.16632,1.6712,-4.9036,-6.8388,-11.761,-40.344,19.945
3.1416,2.9274,3.1416,-0.12346,-0.18008,1.4753,-9.7701,7.6423,-9.5278,-38.567,29.655
3.1416,2.9988,3.1416,0.088026,-0.22709,0.67992,-15.506,28.62,-0.40207,-24.972,29.953
3.1416,3.0702,3.1416,0.33891,0.0824,-0.23441,-20.455,33.553,2.4943,3.1237,-3.6064
3.1416,3.1416,3.1416,0.97672,1.2987,1.2056,14.323,62.846,14.2,-38.485,-18.804
3.1416,3.213,3.1416,0.17746,0.80442,0.96645,-5.7401,-7.2746,8.9991,-41.742,-9.5932
3.1416,3.2844,3.1416,-0.32661,0.13095,0.13098,-11.978,-10.688,-1.2804,-24.119,11.477
3.1416,3.3558,3.1416,-0.57634,-0.41306,-0.59534,-6.5961,4.5226,-9.4291,-3.1552,17.832
3.1416,3.4272,3.1416,-0.67895,-0.70351,-0.9655,5.3461,13.575,-12.25,10.311,3.7504
3.1416,3.4986,3.1416,-0.76317,-0.74703,-1.0406,17.664,9.1192,-9.6298,11.421,-22.693
3.1416,3.57,3.1416,-0.93436,-0.6271,-1.0394,24.779,-4.6168,-3.6052,0.57195,-46.685
3.1416,3.6414,3.1416,-1.2296,-0.45024,-1.1883,23.444,-17.694,2.5635,-17.297,-53.729
3.1416,3.7128,3.1416,-1.573,-0.29209,-1.5705,14.476,-20.319,5.3239,-33.429,-36.704
3.1416,3.7842,3.1416,-1.7303,-0.1436,-1.9761,4.4845,-8.7113,1.7618,-35.968,-2.9216
3.1416,3.8556,3.1416,-1.2647,0.14281,-1.7515,7.6004,9.0416,-9.4694,-10.68,18.819
3.1416,3.927,3.1416,0.50865,0.90715,0.35115,47.205,7.119,-27.218,58.327,-28.829
3.1416,3.9984,3.1416,-1.0452,-0.12975,0.0094442,1.5603,-23.641,-6.9301,20.683,-10.047
3.1416,4.0698,3.1416,-0.45828,0.15125,-0.62795,-8.1267,-16.824,-10.788,19.488,7.7238
3.1416,4.1412,3.1416,0.50947,0.29873,-1.1675,-9.0704,-6.0743,-5.5445,11.455,26.478
3.1416,4.2126,3.1416,1.1375,0.069667,-0.97201,-4.8766,0.58562,-0.79259,-0.69671,38.917
3.1416,4.284,3.1416,1.2049,-0.42742,-0.10633,1.1618,0.9903,0.38084,-10.692,37.342
3.1416,4.3554,3.1416,0.83062,-0.90556,0.95824,6.3073,-3.1097,-0.88922,-12.361,17.686
3.1416,4.4268,3.1416,0.31301,-1.0725,1.64,8.6208,-7.99,-1.5286,-3.298,-16.454
3.1416,4.4982,3.1416,-0.030132,-0.80378,1.5429,7.204,-9.8937,1.1935,11.487,-49.781
3.1416,4.5696,3.1416,-0.021689,-0.31606,0.75236,2.4424,-6.9739,7.3812,15.906,-51.269
3.1416,4.641,3.1416,0.21462,-0.34006,0.13128,-3.7526,-1.235,12.23,-20.859,29.872
3.1416,4.7124,3.1416,1.5316,-2.9112,1.2865,-25.432,-16.325,-12.05,115.34,-196.75
3.1416,4.7838,3.1416,-0.18086,-0.18916,1.3213,17.177,-16.897,9.6464,19.723,-44.183
3.1416,4.8552,3.1416,-0.69984,0.99303,1.2207,20.445,-14.327,-0.94874,-18.738,-14.917
3.1416,4.9266,3.1416,-0.43924,1.08,0.91367,11.159,-11.746,-18.977,-24.966,-15.941
3.1416,4.998,3.1416,0.20773,0.58382,0.46642,3.4333,-10.743,-31.073,-17.2,-7.9998
3.1416,5.0694,3.1416,0.8963,-0.0035767,0.025589,1.9393,-11.7,-32.696,-7.6978,11.562
3.1416,5.1408,3.1416,1.3579,-0.29873,-0.23886,5.1276,-14.127,-25.457,-3.4508,25.958
3.1416,5.2122,3.1416,1.4276,-0.11439,-0.19059,8.4568,-16.989,-14.451,-6.8885,16.116
3.1416,5.2836,3.1416,1.0724,0.45245,0.21604,7.6199,-19.043,-5.5821,-16.588,-22.165
3.1416,5.355,3.1416,0.41818,0.93263,0.87904,1.7707,-19.171,-2.8965,-27.98,-61.056
3.1416,5.4264,3.1416,-0.22188,0.39682,1.4917,-3.2499,-16.71,-5.9102,-34.059,-23.541
3.1416,5.4978,3.1416,-0.57661,-1.5217,1.2239,-15.714,-12.0,24.166,71.854,85.135
3.1416,5.5692,3.1416,-2.463,-1.9314,0.58543,-2.3968,2.2293,-26.457,98.987,199.75
3.1416,5.6406,3.1416,-2.817,-2.0028,-0.79477,4.7773,-4.5214,-35.248,78.668,137.05
3.1416,5.712,3.1416,-2.303,-1.5166,-1.5724,5.7516,-13.495,-26.799,37.148,31.273
3.1416,5.7834,3.1416,-1.4306,-0.5779,-1.3452,2.1895,-15.867,-15.866,-6.7223,-47.704
3.1416,5.8548,3.1416,-0.55987,0.51119,-0.3595,-3.2168,-10.262,-9.4113,-40.588,-78.117
3.1416,5.9262,3.1416,0.092527,1.3793,0.78266,-7.437,-0.27626,-8.6319,-57.678,-70.043
3.1416,5.9976,3.1416,0.4478,1.713,1.4165,-7.7943,8.0059,-10.997,-55.893,-49.135
3.1416,6.069,3.1416,0.55925,1.3845,1.1076,-2.6564,8.4933,-12.282,-36.898,-40.364
3.1416,6.1404,3.1416,0.60653,0.57897,-0.054894,7.8738,-2.432,-8.6047,-5.2112,-51.744
3.1416,6.2118,3.1416,0.8899,-0.077986,-1.1654,21.267,-23.433,1.5403,32.705,-58.076
3.1416,6.2832,3.1416,1.8245,0.60726,-0.20869,31.874,-45.736,15.247,69.356,15.322

3.213,0.0,3.1416,-0.011225,1.3639,0.93931,-19.341,5.2714,-12.312,47.264,42.976
3.213,0.0714,3.1416,1.1202,1.0299,-0.32088,6.9332,9.9779,4.5242,27.038,2.5914
3.213,0.1428,3.1416,0.78858,0.16624,-0.20035,3.9274,2.4104,5.9331,-7.5795,-13.807
3.213,0.2142,3.1416,0.14141,-0.40519,0.25082,-2.9261,-4.0386,1.2611,-26.342,-10.331
3.213,0.2856,3.1416,-0.2407,-0.413,0.46691,-2.7297,-4.9056,-3.4963,-20.868,4.8712
3.213,0.357,3.1416,-0.20665,0.033033,0.25707,5.0929,-1.6762,-5.2254,2.2712,22.081
3.213,0.4284,3.1416,0.10275,0.61121,-0.30437,15.012,1.195,-3.2259,28.475,32.484
3.213,0.4998,3.1416,0.39233,0.95717,-0.98746,19.606,-0.73535,1.2585,42.029,30.64
3.213,0.5712,3.1416,0.3501,0.83316,-1.5162,13.776,-8.9194,5.5089,33.024,16.952
3.213,0.6426,3.1416,-0.21521,0.29728,-1.6782,-1.0406,-18.838,5.7998,4.2726,0.13958
3.213,0.714,3.1416,-1.2365,-0.12727,-1.4343,-12.653,-17.02,-2.1317,-21.769,-0.29141
3.213,0.7854,3.1416,-2.251,0.71708,-1.028,6.0933,21.935,-22.617,3.9151,48.422
3.213,0.8568,3.1416,-1.216,0.3476,-1.5999,-26.332,6.1754,12.125,-8.2052,16.883
3.213,0.9282,3.1416,-0.75264,0.19592,-1.4903,-11.644,5.0317,16.772,-16.117,29.539
3.213,0.9996,3.1416,-0.55631,0.1162,-1.4795,9.7973,7.2537,11.757,-14.953,23.966
3.213,1.071,3.1416,-0.5065,0.1616,-1.51,13.52,9.1524,2.8926,-20.123,10.195
3.213,1.1424,3.1416,-0.58285,0.24598,-1.4744,-1.5374,8.7189,-5.6251,-31.566,-2.2718
3.213,1.2138,3.1416,-0.79865,0.2211,-1.2642,-22.647,5.4081,-11.171,-40.875,-6.2876
3.213,1.2852,3.1416,-1.1344,-0.046034,-0.81759,-32.913,-0.075948,-12.655,-38.416,1.1282
3.213,1.3566,3.1416,-1.4712,-0.59596,-0.16777,-20.895,-5.9962,-10.485,-20.452,16.97
3.213,1.428,3.1416,-1.5247,-1.2995,0.50902,9.7712,-9.7975,-6.5253,3.7277,30.43
3.213,1.4994,3.1416,-0.77815,-1.7803,0.84525,30.756,-8.3225,-4.0597,4.6922,21.078
3.213,1.5708,3.1416,0.61421,-1.49,0.87913,-14.618,0.1078,-8.0448,-5.4951,12.215
3.213,1.6422,3.1416,0.13482,-1.845,0.3735,-5.1062,-17.933,-7.1934,7.3919,12.258
3.213,1.7136,3.1416,-0.6179,-2.2438,0.43728,-4.483,-17.918,-0.46625,7.784,-2.4414
3.213,1.785,3.1416,-1.1225,-2.3842,0.62653,-4.9163,-10.41,4.7326,1.9506,-13.935
3.213,1.8564,3.1416,-1.2003,-2.1864,0.70616,-3.214,-1.7307,5.6888,-5.056,-15.26
3.213,1.9278,3.1416,-0.91311,-1.7265,0.59999,0.54286,5.0522,2.9692,-9.6063,-7.2397
3.213,1.9992,3.1416,-0.46102,-1.1706,0.34083,4.3663,9.1444,-0.98689,-9.6998,4.7263
3.213,2.0706,3.1416,-0.080415,-0.709,0.020591,5.7287,11.039,-3.2766,-5.1705,13.861
3.213,2.142,3.1416,0.058289,-0.4895,-0.25971,2.9293,11.531,-1.9418,2.1069,15.217
3.213,2.2134,3.1416,-0.047171,-0.55179,-0.43984,-3.5389,10.737,2.6221,8.0109,8.8742
3.213,2.2848,3.1416,-0.12876,-0.76116,-0.55025,-9.6225,7.1077,6.2573,5.968,3.1505
3.213,2.3562,3.1416,0.45401,-0.74243,-0.76205,-6.3407,-3.5564,-0.36482,-13.254,17.8
3.213,2.4276,3.1416,0.49535,-0.75384,-0.59615,-2.0759,2.6677,4.0819,3.2321,-20.417
3.213,2.499,3.1416,0.60009,-0.92861,-0.40113,2.8795,2.2723,2.3677,3.1436,-1.8369
3.213,2.5704,3.1416,0.28277,-1.0427,-0.021545,1.9013,1.0269,1.7109,0.62792,3.659
3.213,2.6418,3.1416,-0.2288,-0.80354,0.3504,-1.0445,1.4437,2.9574,1.7958,-0.59259
3.213,2.7132,3.1416,-0.67027,-0.30141,0.65982,-3.3966,3.6541,4.5002,5.7543,-7.522
3.213,2.7846,3.1416,-0.81695,0.16802,0.92306,-3.8176,6.3529,3.8985,7.952,-9.6641
3.213,2.856,3.1416,-0.55997,0.28048,1.1615,-2.0137,7.7413,-0.50282,3.524,-2.4955
3.213,2.9274,3.1416,0.017466,-0.13984,1.3356,1.4462,6.471,-7.9537,-9.3631,12.228
3.213,2.9988,3.1416,0.56392,-0.94328,1.2786,5.311,2.588,-13.679,-26.166,23.135
3.213,3.0702,3.1416,0.38349,-1.4777,0.63033,7.8282,-1.5243,-7.2601,-32.619,5.9006
3.213,3.1416,3.1416,-1.0055,-0.10232,-0.15445,-8.5725,17.203,5.1904,3.3409,54.899
3.213,3.213,3.1416,0.10986,-1.0525,0.18729,6.7721,-7.813,9.0919,7.7139,-0.79276
3.213,3.2844,3.1416,0.18925,-1.076,0.45261,4.9218,-9.8147,4.3225,4.2421,-17.831
3.213,3.3558,3.1416,-0.11564,-0.84779,0.48043,-0.1384,-5.9536,-0.49017,0.23315,-17.087
3.213,3.4272,3.1416,-0.46185,-0.71116,0.25993,-1.9171,-3.7368,-2.173,-1.728,-10.844
3.213,3.4986,3.1416,-0.7283,-0.75883,-0.12029,0.65385,-3.9994,-1.2443,-2.1475,-4.9077
3.213,3.57,3.1416,-0.92895,-0.91418,-0.523,5.2896,-3.8758,-0.1512,-2.9902,-0.72092
3.213,3.6414,3.1416,-1.1259,-1.0124,-0.81321,8.4229,0.22771,-1.5072,-6.0483,2.5298
3.213,3.7128,3.1416,-1.3426,-0.8819,-0.909,7.2742,9.661,-6.3298,-11.309,5.8022
3.213,3.7842,3.1416,-1.4769,-0.42509,-0.83229,1.9222,20.558,-12.277,-15.324,8.0879
3.213,3.8556,3.1416,-1.2141,0.30002,-0.75977,-2.626,20.866,-11.887,-9.5735,4.3017
3.213,3.927,3.1416,0.059653,0.99877,-1.0736,5.6356,-12.631,9.1876,21.159,-16.829
3.213,3.9984,3.1416,0.14884,0.19397,-0.23893,-3.4217,-7.5046,-11.464,-5.745,-0.69883
3.213,4.0698,3.1416,0.23406,-0.13476,-0.28371,-7.1754,-9.9559,-10.44,-12.894,-7.811
3.213,4.1412,3.1416,0.3378,-0.41153,-0.18954,-3.213,-10.668,-2.3335,-7.3077,-10.863
3.213,4.2126,3.1416,0.44991,-0.4651,-0.036167,2.3117,-6.9967,3.4696,1.0893,-5.048
3.213,4.284,3.1416,0.51519,-0.30781,0.10284,6.276,-0.2911,3.9751,7.1918,6.5495
3.213,4.3554,3.1416,0.47234,-0.067557,0.17277,7.7536,6.0334,0.4377,9.3309,16.973
3.213,4.4268,3.1416,0.2929,0.080276,0.15049,7.1805,8.4282,-3.7787,7.8912,19.405
3.213,4.4982,3.1416,0.020225,-0.019157,0.057128,5.5202,5.1423,-5.3418,3.9278,11.184
3.213,4.5696,3.1416,-0.19154,-0.4321,-0.02925,3.4297,-1.8462,-3.0918,-2.2159,-2.1835
3.213,4.641,3.1416,-0.038563,-1.0682,0.039079,0.42443,-4.8996,-0.18138,-12.292,-3.0062
3.213,4.7124,3.1416,0.32414,-2.003,0.83108,-6.9208,-2.5684,-14.413,32.593,-70.646
3.213,4.7838,3.1416,-0.75605,-0.021682,-0.30726,-10.159,5.5796,9.9372,-14.618,-6.7376
3.213,4.8552,3.1416,-1.3387,-0.21666,-0.085203,-2.8316,-0.74463,14.151,-8.5711,10.177
3.213,4.9266,3.1416,-1.1971,-0.9124,0.45724,4.2376,-6.2467,10.087,7.8583,9.7185
3.213,4.998,3.1416,-0.43451,-1.249,0.79795,6.4764,-5.4448,4.7307,14.203,7.0956
3.213,5.0694,3.1416,0.6381,-0.98202,0.79767,3.7986,0.47827,1.2911,6.4305,7.111
3.213,5.1408,3.1416,1.6243,-0.28274,0.56498,-1.1644,6.8245,0.29737,-9.0363,8.1713
3.213,5.2122,3.1416,2.1649,0.46214,0.32129,-4.8312,8.5288,0.69614,-21.291,6.2954
3.213,5.2836,3.1416,2.0598,0.85039,0.2658,-4.4379,3.3076,0.94786,-20.923,-0.87662
3.213,5.355,3.1416,1.391,0.66429,0.44048,0.19374,-5.1921,0.1237,-5.9912,-10.075
3.213,5.4264,3.1416,0.64442,0.070648,0.59506,4.8889,-4.2443,-0.99767,12.001,-8.3921
3.213,5.4978,3.1416,0.83256,-0.17913,0.05199,-0.64803,31.104,1.1667,2.1262,30.728
3.213,5.5692,3.1416,-1.5026,0.52696,0.38802,-8.2374,18.501,-4.4024,-14.651,-26.229
3.213,5.6406,3.1416,-1.8508,0.274,0.0052394,0.54868,14.487,-11.389,-1.025,-21.326
3.213,5.712,3.1416,-1.5984,-0.40992,-0.22073,7.0004,4.7506,-11.657,12.145,-11.118
3.213,5.7834,3.1416,-1.116,-0.87139,-0.27947,10.471,-1.8641,-11.683,21.182,-2.3496
3.213,5.8548,3.1416,-0.5779,-0.87685,-0.23103,11.184,-2.8106,-13.238,24.617,1.9837
3.213,5.9262,3.1416,-0.038691,-0.48643,-0.16716,9.9457,0.31,-15.182,22.704,1.641
3.213,5.9976,3.1416,0.49009,0.07222,-0.17247,7.8531,3.9001,-15.243,16.93,-1.8591
3.213,6.069,3.1416,0.96363,0.53003,-0.28569,6.0089,4.5153,-11.807,9.5295,-6.2334
3.213,6.1404,3.1416,1.2273,0.70269,-0.46091,5.2309,1.0153,-5.703,2.9979,-9.4289
3.213,6.2118,3.1416,0.94003,0.61674,-0.52872,5.7635,-3.2859,-1.9911,-0.39855,-10.617
3.213,6.2832,3.1416,-0.50185,0.63579,-0.15752,6.9893,1.5302,-11.747,0.89188,-11.19

3.2844,0.0,3.1416,0.13297,0.70249,1.3386,-13.245,-4.933,0.41196,-3.1624,8.8824
3.2844,0.0714,3.1416,0.85613,0.16079,-0.74401,9.676,15.959,8.8507,20.38,13.925
3.2844,0.1428,3.1416,0.45443,-0.54373,-0.69908,3.2601,7.0902,1.209,0.29034,-5.0097
3.2844,0.2142,3.1416,-0.048232,-0.87811,-0.039691,-4.3787,-4.4199,-8.7107,-16.905,-15.095
3.2844,0.2856,3.1416,-0.19678,-0.69903,0.41705,-2.2762,-7.2315,-13.864,-13.519,-6.8436
3.2844,0.357,3.1416,0.050169,-0.13253,0.38563,8.6083,-1.0795,-12.405,7.9461,13.786
3.2844,0.4284,3.1416,0.47537,0.54609,-0.052143,20.619,7.9342,-6.1279,33.451,33.278
3.2844,0.4998,3.1416,0.75807,1.0326,-0.61151,24.629,12.048,1.0933,46.068,38.448
3.2844,0.5712,3.1416,0.62914,1.1138,-0.96907,15.269,6.5462,4.8637,34.63,24.334
3.2844,0.6426,3.1416,0.026095,0.78812,-0.92711,-3.8486,-5.5303,1.827,2.3792,2.0862
3.2844,0.714,3.1416,-0.75171,0.38533,-0.57791,-14.903,-8.6806,-8.7754,-24.378,6.8573
3.2844,0.7854,3.1416,-0.88804,0.68711,-0.46809,19.364,29.765,-23.545,12.374,105.69
3.2844,0.8568,3.1416,-1.2664,0.26574,-1.0812,-17.038,0.46942,2.3182,-14.574,12.91
3.2844,0.9282,3.1416,-1.0577,-0.13123,-1.1646,-15.492,1.6765,7.617,-23.539,12.674
3.2844,0.9996,3.1416,-0.741,-0.43529,-1.2958,-9.4992,6.755,5.5798,-25.898,5.0458
3.2844,1.071,3.1416,-0.56219,-0.41809,-1.4002,-6.8774,10.385,0.058555,-27.941,-1.3558
3.2844,1.1424,3.1416,-0.59938,-0.15299,-1.3763,-8.4051,10.118,-5.8445,-30.158,-2.3438
3.2844,1.2138,3.1416,-0.80493,0.12082,-1.1395,-10.782,5.7934,-9.9301,-29.93,2.5459
3.2844,1.2852,3.1416,-1.0476,0.13425,-0.66512,-9.5898,-1.0537,-11.055,-24.217,10.763
3.2844,1.3566,3.1416,-1.1545,-0.27587,-0.032252,-2.252,-7.7786,-9.284,-12.241,17.452
3.2844,1.428,3.1416,-0.95349,-1.0308,0.533,9.005,-11.215,-6.0437,1.8222,16.16
3.2844,1.4994,3.1416,-0.31493,-1.6742,0.61398,14.191,-8.2621,-4.2747,6.1577,-0.45368
3.2844,1.5708,3.1416,0.60701,-1.7206,0.21058,-14.942,5.3163,5.8703,-1.9381,-37.895
3.2844,1.6422,3.1416,0.28237,-1.3702,0.20615,-4.7494,-15.27,-8.0506,15.486,-8.7518
3.2844,1.7136,3.1416,-0.28096,-1.7353,0.22214,-3.281,-16.552,-4.1285,22.028,-3.3036
3.2844,1.785,3.1416,-0.70565,-2.111,0.23381,-2.98,-8.9454,2.6508,19.565,-3.8778
3.2844,1.8564,3.1416,-0.84327,-2.1761,0.21767,-0.86431,0.51784,5.5412,11.681,-2.2951
3.2844,1.9278,3.1416,-0.71064,-1.8916,0.15488,2.8557,7.692,3.6805,2.6485,2.8596
3.2844,1.9992,3.1416,-0.42616,-1.3986,0.034565,6.1603,10.822,-0.26533,-3.5998,8.9639
3.2844,2.0706,3.1416,-0.14612,-0.91726,-0.1428,6.6029,10.046,-2.4581,-4.4938,12.087
3.2844,2.142,3.1416,-0.0010688,-0.64444,-0.36206,2.6933,6.899,-0.24294,0.14933,9.7161
3.2844,2.2134,3.1416,-0.032129,-0.65248,-0.58996,-4.7194,3.8148,5.4957,7.1005,3.4869
3.2844,2.2848,3.1416,-0.12734,-0.7873,-0.77188,-11.065,3.6306,7.9785,8.6947,1.9088
3.2844,2.3562,3.1416,0.042012,-0.56675,-0.8284,-6.6664,9.0892,-7.8248,-8.1937,23.094
3.2844,2.4276,3.1416,0.40539,-0.43893,-0.76961,-3.3452,4.0886,0.92581,-2.0451,-21.099
3.2844,2.499,3.1416,0.49189,-0.64623,-0.53606,-0.13735,-0.67189,0.078108,3.4458,-8.1829
3.2844,2.5704,3.1416,0.22604,-0.84948,-0.18328,-1.9624,-4.1405,0.14944,6.1585,-3.2051
3.2844,2.6418,3.1416,-0.20355,-0.75717,0.13274,-5.9834,-3.1787,2.6341,7.8882,-3.3999
3.2844,2.7132,3.1416,-0.57329,-0.40727,0.39513,-9.1551,1.3071,5.8904,8.6773,-5.2028
3.2844,2.7846,3.1416,-0.68887,-0.021289,0.65423,-8.9152,6.2293,7.0849,7.6059,-5.4398
3.2844,2.856,3.1416,-0.44939,0.14173,0.95568,-3.8742,8.1825,4.1366,3.5807,-2.5171
3.2844,2.9274,3.1416,0.088397,-0.068845,1.2685,5.4933,5.3075,-2.3387,-3.8745,2.3891
3.2844,2.9988,3.1416,0.64592,-0.54925,1.413,16.159,-0.84542,-7.0843,-13.83,4.1434
3.2844,3.0702,3.1416,0.65859,-0.79537,0.98925,21.848,-3.4526,1.7416,-23.159,-7.5386
3.2844,3.1416,3.1416,-0.52265,1.342,-0.27284,-6.1265,8.6816,10.851,-49.885,18.087
3.2844,3.213,3.1416,0.2468,-1.0283,0.080032,-2.7797,-9.9692,4.8733,-13.395,-6.1968
3.2844,3.2844,3.1416,0.031206,-1.3194,0.41282,-4.0589,-9.9029,-2.7339,-1.4352,-14.166
3.2844,3.3558,3.1416,-0.45412,-0.99582,0.47541,-4.6251,-4.5162,-6.6022,0.48033,-13.679
3.2844,3.4272,3.1416,-0.83786,-0.79499,0.24673,-2.5368,-0.093726,-5.9018,0.23246,-9.6956
3.2844,3.4986,3.1416,-1.0034,-0.91583,-0.14723,1.75,2.0769,-2.6672,0.85817,-4.9498
3.2844,3.57,3.1416,-0.99934,-1.2072,-0.51534,6.3815,3.5897,-0.12371,2.3094,-0.63487
3.2844,3.6414,3.1416,-0.9506,-1.3561,-0.68335,9.106,6.8048,-1.013,3.2126,2.9179
3.2844,3.7128,3.1416,-0.96866,-1.0766,-0.57574,8.2735,12.733,-5.9195,2.6275,5.5589
3.2844,3.7842,3.1416,-1.0625,-0.2978,-0.29779,3.8359,18.923,-11.596,1.8071,6.6392
3.2844,3.8556,3.1416,-1.0492,0.64756,-0.21745,-1.6536,17.34,-9.2899,5.9566,4.3309
3.2844,3.927,3.1416,-0.4646,0.83464,-1.0473,-2.0403,-7.7431,16.931,25.993,-5.0536
3.2844,3.9984,3.1416,0.40644,0.053286,-0.19829,0.65258,-9.547,-9.4949,-7.2468,-5.4705
3.2844,4.0698,3.1416,0.48242,-0.31532,-0.12927,-3.0009,-12.266,-7.7936,-12.227,-4.6836
3.2844,4.1412,3.1416,0.42604,-0.60726,-0.10098,-0.31228,-11.065,-1.1489,-2.4167,-2.2567
3.2844,4.2126,3.1416,0.40208,-0.62613,-0.1107,4.4983,-6.4714,3.069,9.3966,1.9155
3.2844,4.284,3.1416,0.42207,-0.39367,-0.15836,8.5508,-0.49341,2.8263,16.436,5.8809
3.2844,4.3554,3.1416,0.41619,-0.065608,-0.23861,10.203,4.3476,-0.45205,16.529,7.1401
3.2844,4.4268,3.1416,0.30518,0.15238,-0.33289,8.9504,5.9787,-3.7606,10.697,4.1579
3.2844,4.4982,3.1416,0.072249,0.088812,-0.40149,5.32,3.7385,-4.3907,1.7444,-2.1262
3.2844,4.5696,3.1416,-0.16504,-0.3095,-0.37557,0.77279,-0.65916,-1.8085,-7.1452,-6.787
3.2844,4.641,3.1416,-0.082812,-0.89335,-0.14928,-2.4005,-2.1622,0.46742,-13.823,0.59729
3.2844,4.7124,3.1416,0.34073,-1.3221,0.52855,-0.79744,2.0533,-9.5018,63.068,-78.496
3.2844,4.7838,3.1416,-0.42124,-0.35241,-0.28026,-16.133,5.386,3.962,-25.739,-2.5944
3.2844,4.8552,3.1416,-0.95819,-0.57132,-0.5694,-12.224,-2.9042,8.2574,-22.924,12.598
3.2844,4.9266,3.1416,-0.94452,-1.0412,-0.51495,-3.6171,-8.9064,7.9288,2.0927,5.9104
3.2844,4.998,3.1416,-0.38278,-1.2775,-0.27499,2.3649,-8.0215,6.0036,14.776,-2.0509
3.2844,5.0694,3.1416,0.50608,-1.1383,0.017941,3.7304,-1.9181,4.2571,6.4184,-4.1497
3.2844,5.1408,3.1416,1.3924,-0.71337,0.26433,1.9176,4.511,3.4788,-14.914,-1.9734
3.2844,5.2122,3.1416,1.9476,-0.21335,0.40521,-0.10341,6.1924,3.7382,-33.441,-1.085
3.2844,5.2836,3.1416,1.9538,0.14066,0.42961,0.27051,0.91628,4.6499,-34.726,-6.2741
3.2844,5.355,3.1416,1.4136,0.22803,0.38217,3.3769,-7.6199,5.6396,-14.731,-16.81
3.2844,5.4264,3.1416,0.65989,0.13931,0.37054,5.3891,-6.7679,6.21,11.126,-21.69
3.2844,5.4978,3.1416,0.46533,0.2869,0.57294,-3.5824,28.115,6.2064,-1.0854,5.1016
3.2844,5.5692,3.1416,-1.1288,0.86502,0.35909,-9.6131,11.762,-1.8609,-15.662,22.978
3.2844,5.6406,3.1416,-1.236,0.38081,0.39712,-1.464,7.999,-6.9429,4.4507,20.046
3.2844,5.712,3.1416,-0.94732,-0.40209,0.36825,5.9795,0.4096,-9.4943,24.073,8.7818
3.2844,5.7834,3.1416,-0.55703,-0.90839,0.23206,10.901,-2.4013,-11.035,33.789,3.6425
3.2844,5.8548,3.1416,-0.19206,-0.9491,0.030963,12.841,0.54261,-12.04,31.936,6.4367
3.2844,5.9262,3.1416,0.12498,-0.60228,-0.15021,12.262,5.6789,-12.341,21.974,11.636
3.2844,5.9976,3.1416,0.41269,-0.093797,-0.22457,10.097,7.9971,-11.528,9.8534,11.691
3.2844,6.069,3.1416,0.66791,0.32194,-0.14359,7.321,4.1293,-9.3516,1.3811,2.3409
3.2844,6.1404,3.1416,0.80263,0.48123,0.062557,4.4986,-4.5597,-6.1213,-0.40828,-12.071
3.2844,6.2118,3.1416,0.58095,0.43032,0.24458,1.3501,-8.8818,-3.11,2.1138,-13.283
3.2844,6.2832,3.1416,-0.44394,0.54466,0.09371,-3.6925,11.265,-2.9539,-1.4617,36.197

3.3558,0.0,3.1416,1.0157,0.62967,0.13982,-4.7446,-19.416,15.316,-32.787,-17.161
3.3558,0.0714,3.1416,0.69767,-0.5418,-0.75199,0.45562,5.5843,5.7182,3.4591,4.9277
3.3558,0.1428,3.1416,0.0072792,-1.0642,-0.71809,-4.1757,4.1362,-6.0287,-0.78965,-3.5909
3.3558,0.2142,3.1416,-0.38164,-1.0856,-0.37213,-5.5105,-2.2717,-13.904,-9.4696,-11.419
3.3558,0.2856,3.1416,-0.28487,-0.76768,-0.059569,-0.07953,-3.7619,-15.899,-7.6078,-7.1054
3.3558,0.357,3.1416,0.15311,-0.27281,0.07993,9.2516,1.1745,-12.864,4.9435,7.2528
3.3558,0.4284,3.1416,0.61996,0.24753,0.050106,16.606,8.9186,-7.3633,19.774,22.316
3.3558,0.4998,3.1416,0.79635,0.66523,-0.064304,16.417,13.966,-2.5173,26.18,27.801
3.3558,0.5712,3.1416,0.51684,0.88771,-0.15997,6.7566,12.166,-0.85604,17.434,18.786
3.3558,0.6426,3.1416,-0.069301,0.8701,-0.17735,-7.3464,3.9664,-3.167,-2.953,2.0105
3.3558,0.714,3.1416,-0.33719,0.62748,-0.16312,-10.58,-2.3471,-7.3441,-14.962,2.177
3.3558,0.7854,3.1416,0.9745,0.24704,-0.33256,25.975,12.59,-7.2371,24.2,68.255
3.3558,0.8568,3.1416,-0.78797,0.28845,-0.44053,-5.7806,0.49466,-10.02,-2.8052,7.7349
3.3558,0.9282,3.1416,-1.1173,-0.024865,-0.69904,-14.653,5.2764,-7.4887,-15.311,3.5515
3.3558,0.9996,3.1416,-0.94338,-0.47149,-1.0704,-22.606,10.769,-4.192,-26.32,-0.6126
3.3558,1.071,3.1416,-0.7037,-0.77194,-1.2829,-21.73,12.219,-0.14454,-28.318,-2.2311
3.3558,1.1424,3.1416,-0.5859,-0.86636,-1.223,-12.261,8.75,3.6074,-21.228,-1.6776
3.3558,1.2138,3.1416,-0.60113,-0.83434,-0.902,0.66888,2.0732,5.6635,-9.4924,-0.93704
3.3558,1.2852,3.1416,-0.65766,-0.81479,-0.42297,10.271,-4.7941,4.9461,0.8364,-2.3151
3.3558,1.3566,3.1416,-0.6344,-0.92575,0.05279,11.347,-8.8132,1.3778,5.0069,-7.1495
3.3558,1.428,3.1416,-0.45445,-1.1843,0.33887,3.527,-8.2082,-3.4416,2.4801,-14.52
3.3558,1.4994,3.1416,-0.15866,-1.4262,0.25708,-5.4803,-3.7505,-5.5584,-0.15865,-19.958
3.3558,1.5708,3.1416,0.03365,-1.7614,-0.1867,-11.273,10.617,7.4529,-2.0755,-47.473
3.3558,1.6422,3.1416,0.086241,-1.2189,0.034279,-1.4267,-6.5276,-8.5583,12.788,-5.5265
3.3558,1.7136,3.1416,-0.14379,-1.477,-0.18948,0.89266,-7.7179,-5.7752,16.606,1.4653
3.3558,1.785,3.1416,-0.36329,-1.8755,-0.42183,1.6909,-2.5909,0.21066,14.143,-3.2943
3.3558,1.8564,3.1416,-0.43952,-2.0715,-0.48753,3.3864,2.9411,2.5034,9.1223,-7.4783
3.3558,1.9278,3.1416,-0.35744,-1.9627,-0.39532,5.9015,5.9825,0.35798,4.2188,-6.8624
3.3558,1.9992,3.1416,-0.1771,-1.6125,-0.26094,7.7534,5.9462,-3.3645,1.0462,-2.5501
3.3558,2.0706,3.1416,0.0090726,-1.1731,-0.23024,7.1449,3.8459,-4.7419,0.1496,1.8013
3.3558,2.142,3.1416,0.11894,-0.81031,-0.40213,3.0561,1.5886,-1.336,0.99585,2.7551
3.3558,2.2134,3.1416,0.12333,-0.62731,-0.75174,-3.6654,1.2663,5.2627,1.9638,-0.13069
3.3558,2.2848,3.1416,0.088675,-0.58877,-1.0534,-9.2127,4.4486,6.8901,0.33509,-1.5287
3.3558,2.3562,3.1416,0.21973,-0.445,-0.80364,-5.7294,11.474,-13.736,-7.7151,12.432
3.3558,2.4276,3.1416,0.36159,-0.068112,-0.77362,-4.8231,4.0055,-5.9957,-1.2822,-9.881
3.3558,2.499,3.1416,0.28398,-0.27557,-0.53778,-4.0294,-1.0475,-4.2986,0.92171,-4.8699
3.3558,2.5704,3.1416,0.16449,-0.55036,-0.29261,-5.786,-4.6054,-1.3991,4.6722,-2.5322
3.3558,2.6418,3.1416,-0.0076743,-0.64037,-0.050486,-9.1093,-5.3505,2.0173,4.3282,-1.2132
3.3558,2.7132,3.1416,-0.16877,-0.50804,0.20651,-11.578,-3.4095,4.8686,0.005048,-0.58245
3.3558,2.7846,3.1416,-0.22537,-0.24556,0.50116,-10.527,0.18378,6.2149,-5.0348,-1.0893
3.3558,2.856,3.1416,-0.099078,0.0098669,0.83558,-4.2378,4.0265,5.7973,-6.9912,-3.4178
3.3558,2.9274,3.1416,0.22868,0.16079,1.1658,6.8651,6.8845,4.5766,-4.1361,-7.9423
3.3558,2.9988,3.1416,0.67188,0.23428,1.3762,19.024,8.2298,5.2717,0.57734,-14.182
3.3558,3.0702,3.1416,0.99515,0.46672,1.2541,23.954,8.7786,12.899,-3.0952,-20.257
3.3558,3.1416,3.1416,0.6821,2.3475,0.037908,0.83429,-7.083,5.4006,-90.754,-72.3
3.3558,3.213,3.1416,0.35646,-0.43902,0.55568,-11.724,-8.2235,-3.2873,-38.897,-28.641
3.3558,3.2844,3.1416,-0.33859,-1.0349,0.59567,-12.96,-5.7128,-10.789,-18.306,-13.009
3.3558,3.3558,3.1416,-0.92205,-0.92132,0.31873,-7.717,-1.5409,-13.731,-9.4934,-8.4021
3.3558,3.4272,3.1416,-1.1906,-0.83868,-0.091993,-0.039466,2.9423,-11.913,-2.5911,-5.6931
3.3558,3.4986,3.1416,-1.1434,-0.98572,-0.46155,6.9406,6.8801,-7.1744,5.2917,-1.6035
3.3558,3.57,3.1416,-0.90653,-1.2193,-0.65375,11.11,9.7633,-2.2433,12.72,3.3168
3.3558,3.6414,3.1416,-0.65812,-1.2538,-0.60176,11.481,11.284,0.3998,16.58,6.7113
3.3558,3.7128,3.1416,-0.55277,-0.86084,-0.33859,8.3035,11.189,-0.33389,14.73,6.4397
3.3558,3.7842,3.1416,-0.64637,-0.068645,-0.027694,3.1688,9.1355,-2.9996,8.646,2.5997
3.3558,3.8556,3.1416,-0.82084,0.63835,0.0064841,-0.87974,4.5414,-2.477,6.0745,-0.45088
3.3558,3.927,3.1416,-0.70883,0.11998,-0.75203,0.76091,-3.5576,11.172,23.677,7.9278
3.3558,3.9984,3.1416,0.15,-0.32114,-0.34965,6.7995,-10.994,-4.9193,-7.2684,-8.0434
3.3558,4.0698,3.1416,0.53333,-0.4088,-0.26815,2.8527,-10.541,-1.9353,-12.951,-0.50937
3.3558,4.1412,3.1416,0.77411,-0.47649,-0.31184,2.7579,-8.4589,-0.07939,-2.8569,3.6059
3.3558,4.2126,3.1416,0.82485,-0.47198,-0.33753,4.7185,-5.6082,-0.20205,9.5131,4.4076
3.3558,4.284,3.1416,0.69255,-0.40055,-0.32526,6.806,-2.6491,-1.8729,16.76,2.4476
3.3558,4.3554,3.1416,0.42713,-0.30333,-0.32186,7.3793,-0.048485,-3.9585,16.366,-1.2683
3.3558,4.4268,3.1416,0.10989,-0.23561,-0.38432,5.5047,1.9112,-5.1998,9.4671,-5.2731
3.3558,4.4982,3.1416,-0.15807,-0.24522,-0.52334,1.3749,3.1235,-4.7897,-0.36329,-7.6317
3.3558,4.5696,3.1416,-0.26739,-0.35087,-0.64679,-3.2712,3.6492,-2.9505,-8.3415,-5.9332
3.3558,4.641,3.1416,-0.11206,-0.52049,-0.50314,-4.7288,3.7077,-1.5119,-9.6941,2.716
3.3558,4.7124,3.1416,0.088264,-0.53574,0.24899,5.9966,3.2235,-4.6,41.934,-39.741
3.3558,4.7838,3.1416,0.13141,-0.44885,0.1158,-11.342,1.4664,-0.92783,-21.543,2.7456
3.3558,4.8552,3.1416,-0.20512,-0.39577,-0.3978,-9.0413,-4.5337,-0.17616,-16.464,6.6912
3.3558,4.9266,3.1416,-0.38834,-0.41563,-0.77451,-1.7687,-9.2051,-1.0567,2.8329,-1.8309
3.3558,4.998,3.1416,-0.21845,-0.49604,-0.81509,3.1813,-10.541,-2.2086,10.418,-9.0535
3.3558,5.0694,3.1416,0.26242,-0.5925,-0.54547,3.8981,-8.9979,-2.4277,1.129,-10.401
3.3558,5.1408,3.1416,0.8614,-0.64761,-0.12375,1.8653,-6.3926,-0.89549,-17.065,-7.3716
3.3558,5.2122,3.1416,1.3262,-0.61043,0.25278,-0.029417,-4.8013,2.5913,-30.703,-4.4257
3.3558,5.2836,3.1416,1.4362,-0.45578,0.4406,0.51643,-5.4566,7.3917,-28.473,-5.8666
3.3558,5.355,3.1416,1.0939,-0.20351,0.44293,3.2303,-7.6459,11.792,-8.8481,-12.727
3.3558,5.4264,3.1416,0.41621,0.062162,0.50271,3.2749,-7.6091,12.774,12.271,-19.652
3.3558,5.4978,3.1416,-0.1747,0.17336,1.1955,-10.741,2.5634,5.7897,-6.0785,-11.786
3.3558,5.5692,3.1416,-0.79311,0.090347,0.55773,-7.6785,-3.5275,-1.5464,-7.8417,18.378
3.3558,5.6406,3.1416,-0.73344,-0.47925,0.6543,-3.7986,-0.72947,-1.6473,1.4647,18.708
3.3558,5.712,3.1416,-0.46817,-0.92443,0.5509,-1.4162,0.19667,-5.0912,8.7867,7.5662
3.3558,5.7834,3.1416,-0.14464,-1.0383,0.34499,0.86832,2.5821,-6.9979,11.976,0.99372
3.3558,5.8548,3.1416,0.13826,-0.82318,0.15103,3.254,6.1529,-5.983,10.983,2.2657
3.3558,5.9262,3.1416,0.32497,-0.41212,0.069452,5.176,8.7343,-2.9744,7.1795,7.0519
3.3558,5.9976,3.1416,0.39811,0.010466,0.15563,5.7428,7.9552,-0.029149,2.6912,8.5804
3.3558,6.069,3.1416,0.37327,0.28749,0.38888,4.1729,2.952,0.85039,-0.27618,2.8005
3.3558,6.1404,3.1416,0.29392,0.36817,0.64145,0.23189,-3.9264,-1.1002,-0.10941,-6.4548
3.3558,6.2118,3.1416,0.2262,0.38695,0.64749,-5.3305,-5.415,-4.2241,3.5408,-2.3054
3.3558,6.2832,3.1416,0.25381,0.74245,-0.027956,-10.344,12.372,-3.2592,9.0872,50.338

3.4272,0.0,3.1416,1.7848,0.57947,-1.1072,5.2443,-21.787,15.676,-23.626,-27.164
3.4272,0.0714,3.1416,0.667,-0.87257,-0.40919,-9.6429,-0.48132,-0.039001,-11.622,-1.8392
3.4272,0.1428,3.1416,-0.10483,-1.1818,-0.3431,-12.523,3.0134,-9.2809,-9.1148,-0.69405
3.4272,0.2142,3.1416,-0.34833,-0.98472,-0.43308,-7.6856,1.2576,-12.888,-7.5995,-4.3786
3.4272,0.2856,3.1416,-0.1578,-0.64541,-0.43316,0.19054,0.64334,-12.432,-4.1243,-4.1017
3.4272,0.357,3.1416,0.21422,-0.32576,-0.27261,6.8107,2.9667,-9.818,0.58986,1.3465
3.4272,0.4284,3.1416,0.4754,-0.055643,-0.0013589,9.0306,7.0009,-6.8849,4.0288,8.5732
3.4272,0.4998,3.1416,0.41202,0.197,0.26457,5.6256,10.069,-5.0015,3.7646,12.561
3.4272,0.5712,3.1416,0.0074372,0.45595,0.39767,-1.941,9.618,-4.6675,-0.66504,9.6447
3.4272,0.6426,3.1416,-0.43954,0.66655,0.31348,-8.7492,4.7894,-5.1115,-5.877,0.49298
3.4272,0.714,3.1416,-0.1962,0.62561,0.025215,-5.654,-2.0053,-3.8905,-2.7633,-6.9173
3.4272,0.7854,3.1416,2.0225,-0.088847,-0.30168,21.484,-3.5127,3.5113,25.388,5.6794
3.4272,0.8568,3.1416,-0.23754,0.44765,0.065456,0.93312,3.095,-13.075,15.858,5.4738
3.4272,0.9282,3.1416,-0.95793,0.39556,-0.4411,-11.945,9.6632,-13.985,-1.1928,4.3296
3.4272,0.9996,3.1416,-1.0519,-0.0048291,-1.014,-25.746,12.838,-8.8904,-22.229,3.5723
3.4272,1.071,3.1416,-0.84862,-0.54399,-1.2586,-25.6,11.035,0.97867,-27.615,3.3832
3.4272,1.1424,3.1416,-0.56199,-1.0603,-1.0993,-11.638,5.4972,11.764,-15.73,1.9882
3.4272,1.2138,3.1416,-0.31321,-1.4426,-0.6684,7.1225,-0.99582,18.823,4.116,-2.7948
3.4272,1.2852,3.1416,-0.15371,-1.6322,-0.19553,18.903,-5.4085,18.574,18.771,-12.008
3.4272,1.3566,3.1416,-0.087971,-1.6258,0.10292,15.281,-5.7357,10.341,18.33,-24.005
3.4272,1.428,3.1416,-0.09636,-1.4774,0.13466,-2.694,-2.287,-1.7986,3.2252,-32.906
3.4272,1.4994,3.1416,-0.15797,-1.3012,0.042191,-18.376,1.028,-7.1744,-8.6898,-27.045
3.4272,1.5708,3.1416,-0.58761,-1.6376,0.0040919,-14.568,9.9224,2.7493,-11.672,-16.16
3.4272,1.6422,3.1416,-0.29018,-1.4075,-0.13685,3.1492,-1.6487,-8.598,3.9057,3.1687
3.4272,1.7136,3.1416,-0.22378,-1.5549,-0.50667,6.3768,-2.1508,-4.5509,2.3737,1.9282
3.4272,1.785,3.1416,-0.19394,-1.782,-0.72818,5.3899,0.27818,0.7867,-2.5092,-5.766
3.4272,1.8564,3.1416,-0.11701,-1.9131,-0.68977,5.1067,1.6222,1.6618,-4.3196,-12.004
3.4272,1.9278,3.1416,0.012442,-1.8709,-0.46106,6.5762,0.89523,-1.8605,-1.9646,-13.674
3.4272,1.9992,3.1416,0.15412,-1.6541,-0.20855,8.4664,-0.95136,-6.4297,2.3237,-11.051
3.4272,2.0706,3.1416,0.25464,-1.3143,-0.1113,8.5514,-2.1212,-7.943,4.9922,-6.3903
3.4272,2.142,3.1416,0.28,-0.93339,-0.27656,5.1997,-1.0652,-4.0779,3.1721,-2.5189
3.4272,2.2134,3.1416,0.24822,-0.60011,-0.65545,-1.1386,2.4259,3.1749,-3.3161,-1.4258
3.4272,2.2848,3.1416,0.26186,-0.3876,-0.9586,-6.4439,6.1292,4.9785,-9.9585,-2.8542
3.4272,2.3562,3.1416,0.54058,-0.33037,-0.57182,-1.6391,4.2973,-16.883,-5.5423,-2.8927
3.4272,2.4276,3.1416,0.54076,0.22067,-0.55265,-4.4533,2.7486,-7.6527,4.6138,-2.1667
3.4272,2.499,3.1416,0.33276,0.042912,-0.25222,-6.3202,0.34504,-5.7393,-0.038747,-1.3622
3.4272,2.5704,3.1416,0.29679,-0.25475,-0.034077,-7.9085,-2.9373,-3.0765,-0.17224,-0.87078
3.4272,2.6418,3.1416,0.29628,-0.44883,0.13234,-9.44,-6.4078,-0.77028,-3.259,-0.88845
3.4272,2.7132,3.1416,0.28204,-0.44841,0.28761,-9.7543,-8.1743,1.1443,-9.1108,-2.33
3.4272,2.7846,3.1416,0.26734,-0.25572,0.47057,-7.3114,-6.2256,3.2231,-13.488,-6.1126
3.4272,2.856,3.1416,0.30303,0.073293,0.70658,-1.1955,0.48618,6.1324,-11.709,-12.439
3.4272,2.9274,3.1416,0.45256,0.46842,0.99576,7.8825,10.963,10.169,-2.258,-20.082
3.4272,2.9988,3.1416,0.76713,0.88459,1.3012,16.581,21.078,14.778,9.6045,-25.667
3.4272,3.0702,3.1416,1.2607,1.3413,1.5374,17.927,22.494,18.077,8.2339,-22.956
3.4272,3.1416,3.1416,1.636,2.458,0.8206,0.57083,-18.171,-3.8039,-100.5,-131.58
3.4272,3.213,3.1416,0.2531,-0.0040538,1.108,-13.028,-4.1918,-10.297,-47.068,-40.648
3.4272,3.2844,3.1416,-0.67138,-0.70045,0.66251,-12.686,0.077081,-15.727,-22.717,-7.0758
3.4272,3.3558,3.1416,-1.1222,-0.77828,-0.009772,-5.5994,2.1733,-17.353,-9.3343,1.2209
3.4272,3.4272,3.1416,-1.176,-0.80513,-0.58207,2.9452,5.2213,-14.791,1.7354,2.4185
3.4272,3.4986,3.1416,-0.96727,-0.93141,-0.88227,9.4521,9.2532,-9.2673,12.421,4.2373
3.4272,3.57,3.1416,-0.65569,-1.0527,-0.86821,12.094,12.53,-2.8649,20.658,7.3914
3.4272,3.6414,3.1416,-0.39223,-0.97202,-0.60295,10.593,12.862,2.2249,23.122,9.0385
3.4272,3.7128,3.1416,-0.28591,-0.56229,-0.23001,6.0969,8.9311,4.4543,17.958,6.2294
3.4272,3.7842,3.1416,-0.37037,0.071441,0.051289,1.0588,1.6101,3.6687,7.5188,-0.64206
3.4272,3.8556,3.1416,-0.57049,0.42963,0.0106,-0.88245,-4.7151,1.8575,1.0921,-4.3895
3.4272,3.927,3.1416,-0.66899,-0.54409,-0.58875,4.9754,-0.82466,3.9048,17.636,12.416
3.4272,3.9984,3.1416,-0.19523,-0.63192,-0.61011,9.3044,-9.4478,-0.70865,-5.0148,-5.9129
3.4272,4.0698,3.1416,0.4889,-0.44145,-0.5765,5.6376,-6.2464,2.9216,-11.406,2.2713
3.4272,4.1412,3.1416,1.0617,-0.26786,-0.59664,3.8201,-4.7162,0.95204,-4.5412,4.2409
3.4272,4.2126,3.1416,1.1756,-0.24266,-0.51359,3.6291,-4.4777,-2.381,4.3361,1.7174
3.4272,4.284,3.1416,0.82347,-0.3531,-0.34516,4.0792,-4.5054,-4.8561,9.4917,-2.8136
3.4272,4.3554,3.1416,0.2137,-0.5026,-0.20162,3.9573,-3.6426,-5.7538,9.3623,-6.7661
3.4272,4.4268,3.1416,-0.35595,-0.57117,-0.20328,2.3572,-1.1158,-5.344,5.2137,-8.1169
3.4272,4.4982,3.1416,-0.62383,-0.47584,-0.39812,-0.78617,2.9506,-4.3724,-0.19872,-6.0697
3.4272,4.5696,3.1416,-0.48999,-0.23107,-0.67944,-4.1618,7.0201,-3.5479,-3.9714,-1.7179
3.4272,4.641,3.1416,-0.14183,-0.0091544,-0.70345,-4.5481,7.6289,-3.03,-4.3927,1.2911
3.4272,4.7124,3.1416,-0.10934,0.026232,-0.15648,7.775,2.6244,-2.0451,8.968,12.017
3.4272,4.7838,3.1416,0.41151,-0.2575,0.28803,-4.4036,-1.0535,-3.863,-12.029,6.5384
3.4272,4.8552,3.1416,0.31659,-0.032266,-0.11752,-2.4227,-4.0164,-5.3909,-4.2782,-1.9963
3.4272,4.9266,3.1416,0.09891,0.19167,-0.60524,2.4165,-7.2371,-6.8742,5.2559,-7.7623
3.4272,4.998,3.1416,0.019164,0.20245,-0.81725,4.8318,-10.56,-7.7627,5.5153,-8.9718
3.4272,5.0694,3.1416,0.15543,0.0017335,-0.69273,3.8461,-13.2,-7.1694,-3.361,-6.6167
3.4272,5.1408,3.1416,0.4529,-0.28025,-0.35493,1.0742,-14.237,-4.3284,-14.748,-3.212
3.4272,5.2122,3.1416,0.77365,-0.46962,0.0018424,-0.9909,-13.115,0.94668,-20.249,-1.5382
3.4272,5.2836,3.1416,0.94636,-0.43375,0.22522,-0.6912,-10.138,7.8043,-14.401,-3.3849
3.4272,5.355,3.1416,0.81604,-0.16622,0.31774,1.0825,-6.9691,13.897,0.60535,-8.2936
3.4272,5.4264,3.1416,0.29376,0.12832,0.54985,-0.82283,-7.1249,14.923,10.221,-12.301
3.4272,5.4978,3.1416,-0.59358,-0.050853,1.5729,-17.536,-16.475,4.1685,-17.175,-6.6802
3.4272,5.5692,3.1416,-0.55542,-0.69642,0.82703,-5.6698,-16.232,-2.2727,0.82873,-2.2954
3.4272,5.6406,3.1416,-0.47138,-1.2509,0.69763,-5.5705,-8.2336,-1.3756,0.78162,6.2941
3.4272,5.712,3.1416,-0.25977,-1.4144,0.40143,-7.128,0.3828,-4.398,-5.7501,3.0894
3.4272,5.7834,3.1416,0.03105,-1.232,0.14387,-6.89,7.0402,-4.7149,-10.385,-1.6669
3.4272,5.8548,3.1416,0.30508,-0.82919,0.041738,-4.3912,10.402,-0.98912,-10.299,-3.6741
3.4272,5.9262,3.1416,0.46114,-0.36587,0.12977,-1.0248,10.232,4.7366,-6.3514,-2.6331
3.4272,5.9976,3.1416,0.4353,0.0089722,0.36724,1.0858,7.2587,8.9466,-1.2075,-0.30687
3.4272,6.069,3.1416,0.24326,0.20313,0.64454,0.21468,3.0319,8.5597,2.5328,1.4195
3.4272,6.1404,3.1416,0.022763,0.22682,0.78972,-3.8375,-0.21219,2.8372,4.2118,2.4786
3.4272,6.2118,3.1416,0.076057,0.23837,0.5751,-8.6159,0.309,-4.7105,6.9878,6.5607
3.4272,6.2832,3.1416,0.91226,0.58992,-0.27616,-7.8828,7.7856,-4.4157,19.711,23.053

3.4986,0.0,3.1416,2.0779,0.26034,-1.7012,12.648,-11.386,0.42737,18.695,-22.96
3.4986,0.0714,3.1416,0.73596,-0.87779,0.10705,-14.89,2.8872,-5.1297,-19.147,0.73835
3.4986,0.1428,3.1416,0.17603,-0.94535,0.21076,-17.552,5.7906,-7.0673,-20.986,5.654
3.4986,0.2142,3.1416,0.0963,-0.6686,-0.21177,-10.149,4.662,-7.0875,-11.167,2.5344
3.4986,0.2856,3.1416,0.20837,-0.41673,-0.51641,-1.9131,3.413,-6.3461,-2.9816,-1.7613
3.4986,0.357,3.1416,0.27416,-0.29875,-0.46929,2.4966,3.3754,-5.5311,-1.2693,-3.6939
3.4986,0.4284,3.1416,0.14279,-0.2603,-0.12269,1.9822,4.1488,-4.9411,-5.008,-2.4757
3.4986,0.4998,3.1416,-0.21254,-0.18056,0.30898,-1.999,4.4472,-4.5634,-9.9123,0.49752
3.4986,0.5712,3.1416,-0.65763,0.030918,0.57314,-6.443,2.9462,-4.1529,-11.029,2.2155
3.4986,0.6426,3.1416,-0.86038,0.33734,0.50314,-7.8072,-0.87016,-3.3102,-5.3341,-1.3786
3.4986,0.714,3.1416,-0.25393,0.47782,0.14226,-3.0187,-5.8623,-1.5598,5.6737,-14.82
3.4986,0.7854,3.1416,2.0002,-0.12949,-0.13227,9.5181,-8.3884,1.5712,13.374,-42.553
3.4986,0.8568,3.1416,0.2028,0.72079,0.30575,0.57809,5.283,-7.1569,32.669,7.0876
3.4986,0.9282,3.1416,-0.62943,0.94675,-0.50734,-10.214,11.41,-10.196,10.021,12.411
3.4986,0.9996,3.1416,-1.0054,0.72656,-1.1535,-21.007,10.909,-7.1386,-17.75,13.076
3.4986,1.071,3.1416,-0.91718,0.14106,-1.3138,-19.827,6.622,2.4014,-26.952,11.648
3.4986,1.1424,3.1416,-0.51301,-0.62568,-1.0182,-7.4434,1.4872,14.358,-15.206,7.9351
3.4986,1.2138,3.1416,-0.020292,-1.3486,-0.50101,7.9926,-2.0019,22.875,6.7748,0.76129
3.4986,1.2852,3.1416,0.33111,-1.8242,-0.057249,16.296,-2.3421,22.971,23.399,-10.259
3.4986,1.3566,3.1416,0.38573,-1.9323,0.10205,10.604,0.43588,13.202,22.421,-22.95
3.4986,1.428,3.1416,0.13933,-1.6989,-0.0061162,-7.2712,4.2239,-1.6809,3.1589,-30.799
3.4986,1.4994,3.1416,-0.1843,-1.3583,0.0075055,-21.487,4.2922,-8.0637,-15.289,-21.184
3.4986,1.5708,3.1416,-0.94619,-1.4786,0.58395,-24.051,4.1307,-2.636,-21.597,33.556
3.4986,1.6422,3.1416,-0.65194,-1.8014,-0.30135,6.9443,-2.0771,-8.2415,-4.2734,7.6326
3.4986,1.7136,3.1416,-0.40525,-1.8634,-0.65113,10.666,-2.1467,-1.7762,-10.982,-4.1777
3.4986,1.785,3.1416,-0.15329,-1.8215,-0.61395,6.2038,-1.8162,3.8665,-19.025,-9.0022
3.4986,1.8564,3.1416,0.099707,-1.7472,-0.3603,3.2129,-3.0496,3.8415,-18.912,-10.755
3.4986,1.9278,3.1416,0.31667,-1.6519,-0.058306,4.4072,-5.2895,-1.1253,-10.537,-11.055
3.4986,1.9992,3.1416,0.45178,-1.513,0.15067,8.0479,-6.7095,-7.2157,0.63959,-10.138
3.4986,2.0706,3.1416,0.47469,-1.2994,0.17639,10.433,-5.4666,-9.9962,7.4131,-7.7761
3.4986,2.142,3.1416,0.3946,-0.99789,0.0041274,8.3898,-0.95382,-6.8963,4.6556,-4.1923
3.4986,2.2134,3.1416,0.28445,-0.63814,-0.28098,1.7607,4.9476,0.31382,-6.8629,-0.97608
3.4986,2.2848,3.1416,0.30509,-0.31916,-0.46957,-4.1031,6.6156,3.0454,-16.654,-1.9997
3.4986,2.3562,3.1416,0.72937,-0.23476,-0.20367,4.1469,-6.5653,-16.586,-0.68995,-14.334
3.4986,2.4276,3.1416,0.88464,0.34779,-0.19553,-1.8913,1.2096,-2.9799,12.61,-2.3689
3.4986,2.499,3.1416,0.66398,0.23288,0.22589,-6.0693,2.4723,-3.4904,1.1869,-1.6176
3.4986,2.5704,3.1416,0.621,-0.02508,0.52186,-7.9699,-0.88997,-4.3548,-5.8875,-1.1436
3.4986,2.6418,3.1416,0.63351,-0.21812,0.63049,-7.6812,-6.8424,-4.7667,-10.911,-3.6004
3.4986,2.7132,3.1416,0.63975,-0.24227,0.59779,-5.2793,-11.27,-3.6775,-13.513,-9.54
3.4986,2.7846,3.1416,0.62827,-0.074577,0.53229,-1.0535,-9.9509,-0.29156,-12.291,-17.83
3.4986,2.856,3.1416,0.62776,0.24974,0.55961,4.2671,-0.52937,5.4372,-6.4337,-26.074
3.4986,2.9274,3.1416,0.69687,0.66028,0.77699,9.2883,15.51,12.31,2.6414,-31.027
3.4986,2.9988,3.1416,0.91407,1.0744,1.2079,11.725,30.87,17.386,9.6601,-29.013
3.4986,3.0702,3.1416,1.3675,1.4199,1.7566,8.1741,30.465,15.488,3.8598,-16.348
3.4986,3.1416,3.1416,1.9436,1.7171,1.7404,-6.3156,-20.383,-12.32,-81.874,-130.73
3.4986,3.213,3.1416,-0.010976,0.012891,1.3897,-6.9924,0.16944,-14.274,-35.021,-34.28
3.4986,3.2844,3.1416,-0.82287,-0.53407,0.48382,-3.7305,4.9959,-16.419,-9.9638,3.5121
3.4986,3.3558,3.1416,-0.97147,-0.6525,-0.4345,1.0611,5.3666,-16.192,4.4196,13.063
3.4986,3.4272,3.1416,-0.80024,-0.69925,-1.0579,5.441,6.4947,-12.962,13.74,12.506
3.4986,3.4986,3.1416,-0.53722,-0.76744,-1.2707,8.0369,9.2652,-7.4678,19.742,10.59
3.4986,3.57,3.1416,-0.31559,-0.79477,-1.1054,8.1465,11.963,-1.2659,21.943,9.5689
3.4986,3.6414,3.1416,-0.19409,-0.67173,-0.69891,5.8392,12.002,3.8324,19.276,8.1012
3.4986,3.7128,3.1416,-0.17762,-0.34984,-0.24881,2.0572,7.654,6.3173,11.732,4.1372
3.4986,3.7842,3.1416,-0.23767,0.050104,0.030219,-1.2836,-0.22484,5.5386,1.9974,-2.1853
3.4986,3.8556,3.1416,-0.33285,0.12977,-0.049884,-1.1918,-6.4624,2.2644,-2.8997,-5.6488
3.4986,3.927,3.1416,-0.42942,-0.89493,-0.60688,6.5005,0.15594,-0.76122,10.048,6.9375
3.4986,3.9984,3.1416,-0.35885,-0.76891,-0.81261,7.1047,-5.4047,1.5046,-1.4059,-0.99829
3.4986,4.0698,3.1416,0.44402,-0.44908,-0.83315,4.474,-1.3898,4.7914,-6.9541,2.817
3.4986,4.1412,3.1416,1.1388,-0.13271,-0.75206,2.8331,-1.3591,1.4311,-4.8658,1.1721
3.4986,4.2126,3.1416,1.1979,-0.085866,-0.53357,2.2253,-3.3554,-2.8019,-2.0494,-3.2213
3.4986,4.284,3.1416,0.62716,-0.28801,-0.25296,2.223,-5.2477,-5.2441,-0.83335,-7.3725
3.4986,4.3554,3.1416,-0.24062,-0.55297,-0.035693,2.2047,-5.2525,-5.4521,-0.71431,-8.8199
3.4986,4.4268,3.1416,-0.95246,-0.64988,0.0033945,1.632,-2.4539,-4.3121,-0.10617,-6.4383
3.4986,4.4982,3.1416,-1.142,-0.42409,-0.17903,0.32594,2.6757,-3.1494,1.9114,-1.2474
3.4986,4.5696,3.1416,-0.73622,0.08188,-0.49396,-1.2558,7.755,-2.8377,3.8441,2.7813
3.4986,4.641,3.1416,-0.1622,0.5074,-0.65919,-1.7424,7.9735,-2.9088,0.03462,-2.0839
3.4986,4.7124,3.1416,-0.1101,0.28481,-0.61142,4.6116,1.6268,-2.0688,-14.85,50.834
3.4986,4.7838,3.1416,0.31207,0.10385,0.07804,0.58128,-0.94115,-4.9343,-2.6335,7.5241
3.4986,4.8552,3.1416,0.43149,0.29571,0.0097551,2.6939,-1.745,-6.154,5.4989,-9.0649
3.4986,4.9266,3.1416,0.38223,0.47664,-0.25617,5.0958,-3.9202,-6.8871,6.4372,-9.7399
3.4986,4.998,3.1416,0.28605,0.49545,-0.43973,5.3773,-7.8515,-7.1957,1.5117,-3.2982
3.4986,5.0694,3.1416,0.2383,0.36344,-0.46244,3.5128,-12.213,-6.5297,-5.4059,3.6677
3.4986,5.1408,3.1416,0.29377,0.18415,-0.36881,0.80141,-15.011,-4.2129,-9.8013,6.9659
3.4986,5.2122,3.1416,0.45251,0.08322,-0.24777,-1.1928,-14.619,0.072479,-8.4163,4.9999
3.4986,5.2836,3.1416,0.6457,0.13823,-0.15411,-1.7003,-10.823,5.7997,-1.1477,-1.0353
3.4986,5.355,3.1416,0.7215,0.30849,-0.02992,-1.806,-5.8622,11.113,7.054,-6.9579
3.4986,5.4264,3.1416,0.43091,0.36488,0.37395,-5.5084,-5.4642,12.341,4.2857,-5.4038
3.4986,5.4978,3.1416,-0.58643,-0.18029,1.5765,-20.78,-19.891,3.5122,-30.207,14.369
3.4986,5.5692,3.1416,-0.3794,-1.011,1.0047,-5.2374,-21.724,-2.6576,5.7502,-17.418
3.4986,5.6406,3.1416,-0.40849,-1.5156,0.55488,-6.6808,-12.88,-5.7963,4.766,-1.9578
3.4986,5.712,3.1416,-0.27184,-1.6476,0.10191,-8.3278,-0.74429,-7.9554,-8.7066,1.7726
3.4986,5.7834,3.1416,0.0036008,-1.4601,-0.16089,-7.9421,8.2889,-5.6735,-18.762,-1.9493
3.4986,5.8548,3.1416,0.30813,-1.0661,-0.17822,-5.6834,12.015,0.42893,-19.603,-7.7285
3.4986,5.9262,3.1416,0.50911,-0.60609,0.0028577,-3.0544,11.118,7.3533,-12.359,-10.569
3.4986,5.9976,3.1416,0.51082,-0.2156,0.26868,-1.8476,7.8779,11.426,-1.8938,-7.3877
3.4986,6.069,3.1416,0.31435,0.0077788,0.47464,-3.0921,4.8688,10.002,6.3795,1.4643
3.4986,6.1404,3.1416,0.077399,0.036889,0.48095,-6.001,3.6641,3.1684,9.6841,10.69
3.4986,6.2118,3.1416,0.17417,-0.052275,0.18832,-6.9178,3.5389,-4.5524,11.068,8.5298
3.4986,6.2832,3.1416,1.2552,-0.047923,-0.42632,1.7367,0.17217,-2.4992,22.589,-24.759

3.57,0.0,3.1416,1.8899,-0.38371,-1.5501,12.834,3.3009,-21.895,73.913,-11.862
3.57,0.0714,3.1416,0.8412,-0.73564,0.58324,-13.725,11.092,-7.6773,-18.152,9.6027
3.57,0.1428,3.1416,0.65813,-0.54806,0.6897,-16.889,10.006,-1.2061,-31.665,13.038
3.57,0.2142,3.1416,0.71181,-0.29474,0.1253,-11.132,6.535,0.45248,-17.456,7.247
3.57,0.2856,3.1416,0.64715,-0.18395,-0.35369,-4.8709,3.7763,-0.26068,-3.3005,-0.93602
3.57,0.357,3.1416,0.3325,-0.23374,-0.4521,-1.8047,2.3953,-1.4833,0.43401,-6.8543
3.57,0.4284,3.1416,-0.19061,-0.34723,-0.19726,-2.2632,1.5911,-2.017,-4.8594,-8.234
3.57,0.4998,3.1416,-0.75778,-0.38783,0.19958,-4.5488,0.062076,-1.413,-11.673,-5.3903
3.57,0.5712,3.1416,-1.132,-0.25458,0.48189,-6.2804,-3.0295,-0.057557,-12.031,-1.4346
3.57,0.6426,3.1416,-1.0541,0.042614,0.48645,-5.7378,-7.0922,0.74246,-3.1373,-2.4799
3.57,0.714,3.1416,-0.29263,0.3077,0.28195,-3.205,-9.14,-1.3258,6.979,-17.848
3.57,0.7854,3.1416,1.3053,0.083206,0.30759,-2.3143,-2.8277,-9.667,-6.1839,-60.275
3.57,0.8568,3.1416,0.52759,1.0434,0.25149,-5.9686,4.9715,0.82707,41.595,11.242
3.57,0.9282,3.1416,-0.20007,1.4268,-0.84566,-11.363,9.465,-1.9763,12.249,22.417
3.57,0.9996,3.1416,-0.79194,1.3812,-1.3982,-13.48,5.9403,-1.9533,-15.027,22.871
3.57,1.071,3.1416,-0.85173,0.88871,-1.3728,-9.6585,0.83721,3.4385,-24.539,19.036
3.57,1.1424,3.1416,-0.41377,0.097797,-0.95242,-1.9446,-2.1491,11.773,-15.829,13.588
3.57,1.2138,3.1416,0.23126,-0.75607,-0.42139,5.2078,-1.6398,18.256,2.1357,7.0312
3.57,1.2852,3.1416,0.71064,-1.4303,-0.049617,7.2314,1.8563,18.332,16.774,-0.72835
3.57,1.3566,3.1416,0.74393,-1.7547,0.022704,1.7429,6.3708,10.283,17.703,-8.7994
3.57,1.428,3.1416,0.31728,-1.7116,-0.099435,-9.1604,8.9045,-2.1675,2.5505,-13.729
3.57,1.4994,3.1416,-0.14228,-1.515,0.049566,-16.604,5.8553,-7.2512,-17.236,-7.9228
3.57,1.5708,3.1416,-0.91116,-1.4348,1.0908,-32.618,-2.1345,-4.4331,-17.409,69.863
3.57,1.6422,3.1416,-0.82475,-2.185,-0.45613,8.1578,-4.2438,-7.6393,-5.2133,5.2432
3.57,1.7136,3.1416,-0.51967,-2.1912,-0.68183,11.384,-4.8021,0.29893,-16.281,-13.897
3.57,1.785,3.1416,-0.12489,-1.9139,-0.33212,3.7582,-6.1315,6.8681,-26.395,-13.059
3.57,1.8564,3.1416,0.24871,-1.6143,0.12563,-1.1329,-8.2802,7.265,-25.954,-7.1577
3.57,1.9278,3.1416,0.51681,-1.4004,0.44737,0.60224,-9.9758,2.0896,-15.658,-3.0322
3.57,1.9992,3.1416,0.63007,-1.2723,0.55743,6.5816,-9.58,-4.9618,-2.185,-1.973
3.57,2.0706,3.1416,0.5826,-1.1689,0.49346,11.569,-6.0419,-9.403,6.1283,-2.2397
3.57,2.142,3.1416,0.42038,-1.0136,0.35143,10.896,0.14755,-8.2652,3.6056,-1.5819
3.57,2.2134,3.1416,0.24973,-0.75995,0.23063,3.8783,6.0019,-2.4036,-8.4486,0.24052
3.57,2.2848,3.1416,0.24572,-0.43809,0.17863,-2.7615,5.0848,1.1957,-17.429,-1.0629
3.57,2.3562,3.1416,0.66066,-0.20037,0.1363,8.5254,-13.443,-12.891,4.8893,-16.834
3.57,2.4276,3.1416,1.2085,0.28764,0.14058,1.9979,0.4152,4.2666,18.902,-7.7891
3.57,2.499,3.1416,1.1006,0.2706,0.67244,-3.5423,4.3016,0.57068,3.0935,-5.6432
3.57,2.5704,3.1416,1.0087,0.1121,1.0899,-6.4521,0.48877,-4.485,-10.766,-3.6803
3.57,2.6418,3.1416,0.92457,-0.0058278,1.1758,-5.3147,-6.6758,-7.6351,-16.056,-7.1652
3.57,2.7132,3.1416,0.85236,-0.0041067,0.96254,-0.812,-11.749,-7.2514,-12.39,-16.132
3.57,2.7846,3.1416,0.8056,0.12003,0.63521,5.0493,-10.028,-3.2038,-3.4825,-27.196
3.57,2.856,3.1416,0.8037,0.31967,0.43318,9.7119,0.61101,3.2786,4.9861,-35.373
3.57,2.9274,3.1416,0.86868,0.52482,0.5527,10.842,17.877,9.7463,7.504,-35.89
3.57,2.9988,3.1416,1.0218,0.66906,1.0491,7.1023,33.229,12.669,0.86295,-26.0
3.57,3.0702,3.1416,1.2804,0.71619,1.7391,-1.0716,30.034,7.5717,-13.707,-6.7987
3.57,3.1416,3.1416,1.6279,0.4832,2.3101,-12.711,-14.956,-17.915,-50.141,-79.853
3.57,3.213,3.1416,-0.25445,-0.3364,1.2186,1.7371,3.0588,-15.419,-11.665,-14.596
3.57,3.2844,3.1416,-0.74227,-0.56653,0.081574,7.8413,7.1906,-13.729,12.522,14.43
3.57,3.3558,3.1416,-0.59415,-0.57824,-0.83481,8.9639,6.7967,-11.229,24.589,22.694
3.57,3.4272,3.1416,-0.28331,-0.55385,-1.3864,7.427,6.5651,-7.497,27.162,20.741
3.57,3.4986,3.1416,-0.055478,-0.54298,-1.5339,4.7417,7.7631,-2.9572,23.116,15.104
3.57,3.57,3.1416,0.013235,-0.51847,-1.3256,1.8374,9.4857,1.4571,15.381,9.2245
3.57,3.6414,3.1416,-0.041554,-0.4323,-0.88102,-0.70851,9.9041,4.6462,6.7373,4.3679
3.57,3.7128,3.1416,-0.13038,-0.27156,-0.37314,-2.4419,7.5135,5.6854,-0.38412,0.5376
3.57,3.7842,3.1416,-0.16779,-0.11439,-0.011941,-2.8022,2.3819,4.1663,-4.1008,-2.6076
3.57,3.8556,3.1416,-0.13025,-0.18591,-0.027176,-0.89352,-2.6018,0.53782,-3.2808,-4.8375
3.57,3.927,3.1416,-0.11401,-0.91419,-0.65143,4.7449,-0.47962,-3.5521,2.2574,-4.4343
3.57,3.9984,3.1416,-0.21858,-0.74789,-0.78489,2.1204,-0.91411,1.2448,1.7373,2.8092
3.57,4.0698,3.1416,0.46864,-0.46674,-0.81411,0.93249,2.0874,3.4721,-1.0427,1.5261
3.57,4.1412,3.1416,0.98807,-0.14079,-0.63299,0.9591,0.56706,0.75914,-2.7661,-2.0214
3.57,4.2126,3.1416,0.8625,-0.071634,-0.36921,1.4216,-2.5876,-2.6487,-5.7356,-6.0074
3.57,4.284,3.1416,0.14958,-0.24364,-0.12272,1.9708,-5.038,-4.6782,-8.6799,-8.384
3.57,4.3554,3.1416,-0.77549,-0.46009,0.036433,2.5177,-5.2428,-4.854,-8.8854,-7.6363
3.57,4.4268,3.1416,-1.4373,-0.47926,0.070381,3.0638,-2.7052,-3.7246,-4.3276,-3.538
3.57,4.4982,3.1416,-1.4773,-0.15056,-0.024394,3.5323,1.7786,-2.2882,4.1968,2.0942
3.57,4.5696,3.1416,-0.87141,0.44938,-0.21483,3.5983,5.8716,-1.4186,10.939,4.6447
3.57,4.641,3.1416,-0.14721,0.88061,-0.42905,2.5199,5.4483,-1.2912,3.0649,-4.0553
3.57,4.7124,3.1416,0.0887,0.32928,-0.92939,-0.1274,1.2017,-3.476,-22.867,60.698
3.57,4.7838,3.1416,-0.024902,0.44506,-0.38572,2.7269,0.63084,-4.8926,4.3437,5.5977
3.57,4.8552,3.1416,0.24572,0.4731,-0.064627,4.5843,0.78503,-4.189,9.8902,-11.659
3.57,4.9266,3.1416,0.48125,0.45519,0.080018,5.1033,-0.57414,-3.2118,5.1219,-8.0624
3.57,4.998,3.1416,0.53284,0.43948,0.079958,4.4435,-3.6321,-2.6273,-1.8415,3.2047
3.57,5.0694,3.1416,0.43507,0.46751,-0.035404,3.0392,-7.2888,-2.3069,-5.9568,12.868
3.57,5.1408,3.1416,0.31891,0.56144,-0.22698,1.3744,-9.9264,-1.7125,-5.1044,15.66
3.57,5.2122,3.1416,0.32473,0.71113,-0.43398,-0.24302,-10.176,-0.28118,0.06598,10.421
3.57,5.2836,3.1416,0.51529,0.86134,-0.56183,-1.9066,-7.6869,2.189,6.2887,0.19693
3.57,5.355,3.1416,0.78867,0.89882,-0.47024,-4.3373,-3.8913,5.1541,7.8355,-7.6584
3.57,5.4264,3.1416,0.79127,0.63949,0.038947,-9.1083,-2.7744,6.9395,-3.3306,-1.3864
3.57,5.4978,3.1416,-0.16918,-0.18446,1.2337,-18.871,-11.64,4.3538,-37.402,35.278
3.57,5.5692,3.1416,-0.1791,-0.81231,0.9582,-6.7017,-20.058,-1.5888,5.367,-18.349
3.57,5.6406,3.1416,-0.40343,-1.2936,0.31462,-7.4621,-14.447,-11.088,10.581,-2.5928
3.57,5.712,3.1416,-0.36701,-1.6238,-0.13497,-5.7629,-3.419,-13.041,-1.1422,2.6834
3.57,5.7834,3.1416,-0.1212,-1.6801,-0.32739,-3.4759,6.0808,-8.9057,-12.473,-1.232
3.57,5.8548,3.1416,0.21184,-1.4617,-0.29942,-1.9845,11.249,-1.7415,-15.884,-8.6581
3.57,5.9262,3.1416,0.4908,-1.0551,-0.14881,-2.0313,12.137,4.8697,-10.88,-12.713
3.57,5.9976,3.1416,0.60684,-0.59937,0.0049094,-3.5654,10.365,7.8963,-1.2253,-8.5029
3.57,6.069,3.1416,0.53512,-0.25163,0.05943,-5.5911,7.8362,5.9317,7.8232,3.6847
3.57,6.1404,3.1416,0.38653,-0.15224,-0.031202,-6.0146,5.4501,0.26886,12.287,15.192
3.57,6.2118,3.1416,0.45916,-0.39023,-0.21752,-1.4929,1.8163,-4.0251,12.234,5.8003
3.57,6.2832,3.1416,1.29,-0.96856,-0.31553,12.719,-8.0312,2.9655,14.551,-59.462

3.6414,0.0,3.1416,1.4404,-1.2118,-0.93067,3.2147,11.213,-39.215,116.11,-2.3264
3.6414,0.0714,3.1416,0.89928,-0.63651,0.84651,-7.5698,15.633,-7.0909,-10.793,16.799
3.6414,0.1428,3.1416,1.0405,-0.21027,0.89205,-10.232,11.531,4.9067,-36.328,17.149
3.6414,0.2142,3.1416,1.1536,-0.012673,0.35959,-8.9516,6.0255,6.3086,-22.274,8.9334
3.6414,0.2856,3.1416,0.93438,-0.026888,-0.11031,-6.4523,2.2739,3.7881,-3.6961,-0.58294
3.6414,0.357,3.1416,0.37799,-0.17267,-0.26765,-4.2795,0.65632,1.4675,4.6933,-6.9422
3.6414,0.4284,3.1416,-0.32743,-0.33933,-0.13055,-3.08,-0.035799,1.2252,2.1667,-8.3545
3.6414,0.4998,3.1416,-0.90724,-0.4187,0.13727,-2.8803,-1.4131,3.003,-4.382,-5.5595
3.6414,0.5712,3.1416,-1.1069,-0.33815,0.34896,-3.3655,-4.3012,5.113,-6.8029,-1.6872
3.6414,0.6426,3.1416,-0.79831,-0.093488,0.41701,-4.1584,-7.5539,4.5448,-2.055,-2.1198
3.6414,0.714,3.1416,-0.086658,0.21801,0.47575,-5.098,-6.8661,-2.7273,1.4282,-14.353
3.6414,0.7854,3.1416,0.58341,0.36463,1.0038,-6.5185,6.4132,-21.438,-22.626,-47.856
3.6414,0.8568,3.1416,0.8097,1.3219,-0.047524,-15.006,1.7053,2.9015,39.528,15.166
3.6414,0.9282,3.1416,0.24868,1.6601,-1.2977,-15.38,4.7821,2.6539,3.872,28.159
3.6414,0.9996,3.1416,-0.44731,1.6367,-1.6055,-8.4102,0.50225,2.1526,-14.144,28.028
3.6414,1.071,3.1416,-0.63608,1.2456,-1.3497,-1.3689,-3.7324,3.8105,-17.999,22.293
3.6414,1.1424,3.1416,-0.25227,0.59682,-0.86766,2.2364,-4.5192,6.9973,-12.44,15.642
3.6414,1.2138,3.1416,0.41373,-0.13966,-0.42389,1.7275,-1.4715,9.5077,-2.8082,10.491
3.6414,1.2852,3.1416,0.93683,-0.7901,-0.17818,-1.6772,3.765,9.0289,5.6398,7.5398
3.6414,1.3566,3.1416,0.97834,-1.2333,-0.1538,-5.7967,8.4956,4.6087,8.4056,6.3329
3.6414,1.428,3.1416,0.50698,-1.4565,-0.20574,-8.4203,9.9599,-1.8763,2.4271,5.8147
3.6414,1.4994,3.1416,0.019987,-1.6121,0.011091,-8.2419,6.3157,-4.2534,-13.245,4.8894
3.6414,1.5708,3.1416,-0.50323,-1.5938,1.052,-32.246,-3.7777,-0.59823,11.074,65.165
3.6414,1.6422,3.1416,-0.70714,-2.3317,-0.60428,5.7769,-3.0566,-6.909,4.6331,-1.5257
3.6414,1.7136,3.1416,-0.42584,-2.3071,-0.71954,7.2499,-5.2536,-0.25822,-10.186,-21.508
3.6414,1.785,3.1416,0.0093109,-1.9499,-0.24337,-1.0369,-8.381,6.9583,-19.873,-18.561
3.6414,1.8564,3.1416,0.39007,-1.538,0.27559,-5.6258,-10.772,9.2104,-20.129,-8.0352
3.6414,1.9278,3.1416,0.61058,-1.2228,0.5967,-2.9024,-11.245,5.9508,-12.97,1.4855
3.6414,1.9992,3.1416,0.64677,-1.0543,0.69435,4.3939,-9.269,-0.26852,-3.8216,6.5221
3.6414,2.0706,3.1416,0.53561,-1.0067,0.66514,10.659,-5.1259,-5.6793,1.3806,7.0366
3.6414,2.142,3.1416,0.35449,-1.0035,0.63485,10.913,-0.077719,-7.1798,-0.90719,4.7694
3.6414,2.2134,3.1416,0.20051,-0.94317,0.66561,4.2897,3.4707,-4.2184,-8.9357,1.5766
3.6414,2.2848,3.1416,0.16985,-0.72438,0.66292,-2.4741,1.8062,-0.676,-12.761,-2.2334
3.6414,2.3562,3.1416,0.33706,-0.27128,0.28279,8.45,-10.256,-6.7499,8.6572,-9.562
3.6414,2.4276,3.1416,1.31,0.064428,0.3063,5.6412,1.1007,8.6532,20.27,-12.498
3.6414,2.499,3.1416,1.3906,0.17348,0.85325,0.11941,5.0344,3.575,3.6885,-11.051
3.6414,2.5704,3.1416,1.2793,0.15502,1.3411,-4.2206,0.74759,-2.9455,-13.491,-7.2498
3.6414,2.6418,3.1416,1.093,0.12646,1.4474,-3.6873,-5.8328,-7.1281,-17.248,-8.3631
3.6414,2.7132,3.1416,0.92085,0.11949,1.174,1.3698,-9.5971,-7.6472,-7.6222,-15.248
3.6414,2.7846,3.1416,0.82072,0.11196,0.7233,8.1002,-7.1508,-5.0,6.9106,-24.607
3.6414,2.856,3.1416,0.81619,0.059645,0.37546,12.692,2.2858,-0.8752,15.07,-31.251
3.6414,2.9274,3.1416,0.89303,-0.071905,0.36492,11.913,15.98,2.4788,8.3991,-30.351
3.6414,2.9988,3.1416,0.99589,-0.27556,0.75729,4.6491,26.786,2.8857,-13.106,-19.701
3.6414,3.0702,3.1416,1.0249,-0.47079,1.3261,-6.5559,22.251,-1.1275,-35.369,-1.9735
3.6414,3.1416,3.1416,0.97203,-0.75551,2.1162,-10.815,-6.2794,-19.855,-24.113,-11.626
3.6414,3.213,3.1416,-0.276,-0.8246,0.58378,7.1604,3.3253,-14.881,9.3281,6.9027
3.6414,3.2844,3.1416,-0.46129,-0.71473,-0.4285,14.407,5.8368,-9.5145,31.987,20.35
3.6414,3.3558,3.1416,-0.216,-0.5548,-1.0957,14.021,5.7167,-4.712,39.607,25.68
3.6414,3.4272,3.1416,0.078334,-0.4156,-1.4913,9.139,5.4347,-0.91525,33.568,23.288
3.6414,3.4986,3.1416,0.23897,-0.32489,-1.6281,2.6765,5.923,1.7862,18.911,15.786
3.6414,3.57,3.1416,0.2302,-0.28251,-1.4998,-2.9286,7.0296,3.4908,2.3576,6.8027
3.6414,3.6414,3.1416,0.11157,-0.27542,-1.1219,-5.9749,7.9724,4.3212,-9.6616,-0.23163
3.6414,3.7128,3.1416,-0.01394,-0.2928,-0.57359,-5.7567,7.7931,4.2603,-12.989,-3.2897
3.6414,3.7842,3.1416,-0.051661,-0.34114,-0.038192,-2.8224,5.8109,2.9873,-7.7141,-2.9562
3.6414,3.8556,3.1416,0.032945,-0.45929,0.15504,0.76709,2.0763,-0.28596,-0.15188,-3.6363
3.6414,3.927,3.1416,0.16251,-0.73357,-0.51015,1.1793,-2.1746,-6.9791,-4.8192,-14.763
3.6414,3.9984,3.1416,0.20649,-0.64929,-0.42843,-2.4147,1.7573,-0.98841,2.5056,2.0992
3.6414,4.0698,3.1416,0.59011,-0.51838,-0.38705,-2.3818,2.9196,0.10119,3.7227,-0.32242
3.6414,4.1412,3.1416,0.68709,-0.29607,-0.18865,-0.36846,0.6284,-1.2398,1.2265,-1.6582
3.6414,4.2126,3.1416,0.30715,-0.20714,-0.048523,1.632,-2.4577,-3.5079,-4.3571,-2.95
3.6414,4.284,3.1416,-0.41156,-0.24963,-0.019134,3.0032,-4.5537,-5.4519,-9.7237,-3.9672
3.6414,4.3554,3.1416,-1.1517,-0.29405,-0.054938,3.959,-4.7415,-6.1914,-10.994,-3.9502
3.6414,4.4268,3.1416,-1.5658,-0.18261,-0.077288,4.998,-2.9634,-5.334,-5.8171,-2.3523
3.6414,4.4982,3.1416,-1.426,0.17151,-0.039313,6.3571,-0.015432,-3.093,4.5238,0.41725
3.6414,4.5696,3.1416,-0.77276,0.68498,0.0092014,7.4653,2.4591,-0.40577,13.01,2.2509
3.6414,4.641,3.1416,-0.064358,1.005,-0.14307,6.398,1.9762,0.94914,4.7818,-1.4
3.6414,4.7124,3.1416,0.39315,0.33456,-0.92929,-2.2512,1.8323,-4.3259,-18.292,37.815
3.6414,4.7838,3.1416,-0.34277,0.60258,-0.83562,3.0614,1.5732,-4.8483,8.3119,1.4782
3.6414,4.8552,3.1416,0.00012012,0.48291,-0.24866,3.7531,1.8837,-2.6063,9.2869,-8.8599
3.6414,4.9266,3.1416,0.48746,0.3147,0.28853,3.105,1.5022,-0.11051,1.4956,-4.3141
3.6414,4.998,3.1416,0.70414,0.27861,0.50909,2.6326,0.20411,1.3374,-5.2359,5.6677
3.6414,5.0694,3.1416,0.60641,0.42763,0.36152,2.5773,-1.558,1.3831,-6.7273,13.856
3.6414,5.1408,3.1416,0.37398,0.71804,-0.051143,2.399,-3.014,0.35905,-3.0524,15.792
3.6414,5.2122,3.1416,0.26214,1.0403,-0.53221,1.2675,-3.4359,-0.97627,2.852,10.341
3.6414,5.2836,3.1416,0.45386,1.2497,-0.85212,-1.4448,-2.498,-1.6995,6.5775,0.24263
3.6414,5.355,3.1416,0.91192,1.1979,-0.80934,-5.671,-0.63626,-0.98292,3.6353,-7.3353
3.6414,5.4264,3.1416,1.231,0.76286,-0.29115,-10.158,0.59188,1.6443,-9.1525,-0.24514
3.6414,5.4978,3.1416,0.48978,-0.11941,0.66547,-11.974,-1.8525,6.0355,-32.262,39.193
3.6414,5.5692,3.1416,0.1343,-0.32954,0.6207,-9.3077,-14.164,1.3101,0.83114,-6.3095
3.6414,5.6406,3.1416,-0.28452,-0.84606,0.080078,-8.3235,-13.711,-12.656,13.384,0.67063
3.6414,5.712,3.1416,-0.38266,-1.4521,-0.14313,-2.0992,-6.9365,-15.813,9.2364,1.6166
3.6414,5.7834,3.1416,-0.21675,-1.8246,-0.1766,2.3844,1.6801,-12.188,0.78787,-2.1912
3.6414,5.8548,3.1416,0.10232,-1.833,-0.13715,2.5747,9.0848,-5.9201,-4.9904,-6.8509
3.6414,5.9262,3.1416,0.44507,-1.5022,-0.11616,-0.88269,13.446,-0.595,-5.4694,-8.0103
3.6414,5.9976,3.1416,0.69924,-0.97484,-0.16516,-5.374,13.952,1.4302,-1.2742,-3.0382
3.6414,6.069,3.1416,0.80548,-0.47454,-0.28125,-7.5466,10.604,-0.30431,4.8024,6.8047
3.6414,6.1404,3.1416,0.79317,-0.2682,-0.39262,-4.5398,4.0177,-3.6904,8.8875,14.194
3.6414,6.2118,3.1416,0.81611,-0.62891,-0.34409,4.7861,-4.7861,-3.3815,7.1156,3.5722
3.6414,6.2832,3.1416,1.1883,-1.7987,0.11747,18.619,-14.581,9.8783,-3.2849,-51.026

3.7128,0.0,3.1416,1.0412,-1.9251,-0.24922,-14.156,5.2951,-41.976,122.7,0.39498
3.7128,0.0714,3.1416,0.82173,-0.66332,0.84141,0.35408,9.9248,-3.9366,-0.71271,14.75
3.7128,0.1428,3.1416,1.0532,-0.061877,0.75896,0.41953,7.4344,8.0177,-31.018,14.281
3.7128,0.2142,3.1416,1.1538,0.10816,0.34594,-3.1148,3.2948,7.9164,-21.052,7.8448
3.7128,0.2856,3.1416,0.92112,0.037361,0.038273,-4.9722,0.26881,4.6623,-2.5634,1.0539
3.7128,0.357,3.1416,0.41891,-0.12265,-0.027145,-3.9347,-0.85719,2.9204,9.1306,-3.1827
3.7128,0.4284,3.1416,-0.13621,-0.25982,0.095103,-1.3339,-0.5421,4.0056,10.49,-4.1139
3.7128,0.4998,3.1416,-0.48783,-0.30222,0.26653,0.45818,0.24155,6.7708,5.0985,-2.6024
3.7128,0.5712,3.1416,-0.45295,-0.21862,0.37232,-0.46185,0.73891,8.4952,-0.98734,-0.5815
3.7128,0.6426,3.1416,-0.035086,-0.019077,0.42888,-4.0194,1.1443,5.772,-3.8941,-0.51079
3.7128,0.714,3.1416,0.46247,0.24447,0.6914,-6.6528,3.3328,-4.6031,-6.5836,-4.8325
3.7128,0.7854,3.1416,0.32355,0.47766,1.7614,0.19566,11.591,-24.744,-23.506,-15.427
3.7128,0.8568,3.1416,1.102,1.4459,-0.48626,-20.585,-2.6071,-4.4511,26.494,15.51
3.7128,0.9282,3.1416,0.62724,1.5428,-1.661,-19.37,-0.043371,-1.1362,-10.515,24.616
3.7128,0.9996,3.1416,-0.053635,1.312,-1.6469,-8.3441,-2.6111,2.0679,-13.036,24.319
3.7128,1.071,3.1416,-0.31501,0.91037,-1.2007,0.60896,-5.1116,3.7071,-6.6971,18.401
3.7128,1.1424,3.1416,-0.053435,0.46014,-0.75443,3.134,-5.2109,3.5749,-2.5854,11.18
3.7128,1.2138,3.1416,0.50394,0.042245,-0.4892,0.059155,-2.6877,2.2688,-2.1529,6.455
3.7128,1.2852,3.1416,0.99084,-0.30975,-0.40952,-4.9488,1.3192,0.74568,-2.1161,6.442
3.7128,1.3566,3.1416,1.0934,-0.61597,-0.41708,-7.7295,5.063,-0.12182,0.64081,10.717
3.7128,1.428,3.1416,0.74147,-0.95654,-0.38488,-5.9733,6.9415,0.010575,4.1638,15.159
3.7128,1.4994,3.1416,0.30056,-1.4778,-0.23121,-1.5665,6.2491,0.51472,-3.4727,10.884
3.7128,1.5708,3.1416,0.13337,-1.8969,0.23736,-19.397,1.512,7.7933,60.187,9.6061
3.7128,1.6422,3.1416,-0.32267,-2.0742,-0.75847,0.13063,4.6118,-6.0235,23.189,-7.0889
3.7128,1.7136,3.1416,-0.090089,-2.0461,-0.87145,-0.94326,0.081656,-3.8166,5.4617,-20.981
3.7128,1.785,3.1416,0.29835,-1.8332,-0.59944,-6.241,-5.4101,2.8694,-0.89505,-24.916
3.7128,1.8564,3.1416,0.56507,-1.5135,-0.23304,-7.9207,-8.626,7.6705,-1.858,-18.465
3.7128,1.9278,3.1416,0.62401,-1.1915,0.092581,-4.3932,-8.8501,8.2304,-1.5555,-5.629
3.7128,1.9992,3.1416,0.51687,-0.96649,0.34594,1.9609,-6.979,5.0267,-2.3415,7.4667
3.7128,2.0706,3.1416,0.34942,-0.90149,0.54749,7.0751,-4.6126,0.19748,-4.8702,14.869
3.7128,2.142,3.1416,0.22783,-0.99154,0.71782,7.4794,-3.1453,-3.6321,-8.17,13.097
3.7128,2.2134,3.1416,0.19493,-1.1324,0.82592,2.5839,-2.8561,-4.5233,-9.7181,3.4454
3.7128,2.2848,3.1416,0.1665,-1.0892,0.73737,-3.038,-2.0002,-2.3974,-5.5147,-5.7184
3.7128,2.3562,3.1416,-0.1324,-0.46505,0.16262,2.6336,4.1005,-0.20915,9.8428,3.3466
3.7128,2.4276,3.1416,1.0776,-0.25209,0.23603,7.2601,3.2836,6.2119,15.432,-11.215
3.7128,2.499,3.1416,1.3349,-0.011491,0.64352,3.2285,4.3395,3.3009,2.1314,-14.612
3.7128,2.5704,3.1416,1.2741,0.11553,1.0734,-2.0654,-0.078072,0.10917,-12.743,-10.092
3.7128,2.6418,3.1416,1.0731,0.13105,1.237,-3.0993,-4.5163,-2.5528,-13.89,-5.2609
3.7128,2.7132,3.1416,0.86467,0.018449,1.0912,0.81354,-5.9017,-4.5047,-2.1333,-3.6545
3.7128,2.7846,3.1416,0.73223,-0.23645,0.75161,7.2155,-3.2463,-5.916,12.391,-5.7187
3.7128,2.856,3.1416,0.70634,-0.62425,0.40628,12.195,2.646,-7.0255,17.062,-9.7922
3.7128,2.9274,3.1416,0.76056,-1.0908,0.22864,12.079,9.4732,-7.8606,3.5914,-13.089
3.7128,2.9988,3.1416,0.80763,-1.5161,0.29098,5.1212,13.729,-7.9568,-25.154,-12.68
3.7128,3.0702,3.1416,0.69553,-1.6932,0.47775,-6.8045,10.998,-6.077,-48.331,-6.4779
3.7128,3.1416,3.1416,0.36066,-1.5654,1.0435,2.0315,0.38555,-18.206,-17.157,35.28
3.7128,3.213,3.1416,0.036746,-1.1888,-0.34769,4.9145,0.96435,-13.626,16.553,18.815
3.7128,3.2844,3.1416,-0.083203,-0.85469,-0.89457,10.802,1.5492,-5.6306,37.175,18.14
3.7128,3.3558,3.1416,-0.057703,-0.56321,-1.1588,13.205,2.3521,0.83402,39.767,19.881
3.7128,3.4272,3.1416,0.04861,-0.33095,-1.377,10.371,3.4547,4.0181,26.971,17.998
3.7128,3.4986,3.1416,0.17365,-0.18076,-1.5626,3.783,4.8021,4.3483,6.1331,11.722
3.7128,3.57,3.1416,0.26652,-0.13173,-1.6062,-3.3433,6.1959,3.4087,-13.579,3.4903
3.7128,3.6414,3.1416,0.29621,-0.18909,-1.3775,-7.5571,7.2874,2.9216,-24.062,-3.1125
3.7128,3.7128,3.1416,0.26023,-0.33422,-0.82621,-6.6743,7.5715,3.7286,-21.157,-5.4188
3.7128,3.7842,3.1416,0.19331,-0.51456,-0.083379,-1.2779,6.3792,4.7708,-7.537,-3.7391
3.7128,3.8556,3.1416,0.17602,-0.63358,0.43753,3.7817,2.8716,2.0701,4.4155,-3.4251
3.7128,3.927,3.1416,0.34344,-0.54069,-0.060696,-2.114,-3.9671,-12.29,-10.279,-16.931
3.7128,3.9984,3.1416,0.76266,-0.55689,0.20255,-3.6224,1.4637,-3.9016,-0.28436,-3.6062
3.7128,4.0698,3.1416,0.77545,-0.60647,0.39422,-3.2462,1.1267,-3.2886,4.5119,-0.92825
3.7128,4.1412,3.1416,0.37107,-0.55247,0.5014,-0.37693,-0.86301,-3.8124,4.9284,4.0923
3.7128,4.2126,3.1416,-0.22262,-0.45143,0.36489,2.3511,-3.052,-5.9217,1.5433,6.7549
3.7128,4.284,3.1416,-0.78869,-0.31649,0.051035,4.0136,-4.5256,-8.6436,-3.061,5.5156
3.7128,4.3554,3.1416,-1.149,-0.1378,-0.25824,4.7957,-4.8565,-10.372,-5.7368,1.1884
3.7128,4.4268,3.1416,-1.1919,0.097177,-0.3754,5.3908,-4.0545,-9.6545,-4.2112,-3.8534
3.7128,4.4982,3.1416,-0.90022,0.38321,-0.21728,6.3996,-2.5145,-5.9845,1.475,-6.476
3.7128,4.5696,3.1416,-0.37919,0.67699,0.084919,7.729,-0.96604,-0.58553,7.5275,-3.5835
3.7128,4.641,3.1416,0.11596,0.8767,0.075664,7.9913,-0.42219,2.7984,4.959,7.083
3.7128,4.7124,3.1416,0.65539,0.47862,-0.55065,0.78759,3.426,-2.6115,-9.7231,-7.1148
3.7128,4.7838,3.1416,-0.40468,0.53827,-1.0125,3.2252,0.36792,-5.9712,8.9668,-3.6209
3.7128,4.8552,3.1416,-0.076536,0.39592,-0.38206,1.9487,0.57349,-4.3336,5.658,-2.0808
3.7128,4.9266,3.1416,0.48135,0.26541,0.35399,0.75244,1.4527,-1.3852,-3.044,-0.20843
3.7128,4.998,3.1416,0.7378,0.25298,0.70383,0.93364,1.8573,0.70525,-8.5572,2.2769
3.7128,5.0694,3.1416,0.61561,0.37923,0.55168,2.0983,1.6527,1.0252,-8.359,4.4694
3.7128,5.1408,3.1416,0.31826,0.60115,0.038839,2.9677,1.2909,-0.34253,-4.0217,5.0965
3.7128,5.2122,3.1416,0.15661,0.83412,-0.55521,2.1849,1.382,-2.5813,0.75136,3.3378
3.7128,5.2836,3.1416,0.3756,0.97395,-0.9317,-0.87919,2.2671,-4.4015,2.0903,-0.35507
3.7128,5.355,3.1416,0.98096,0.91883,-0.89151,-5.3194,3.5902,-4.3017,-2.077,-3.4397
3.7128,5.4264,3.1416,1.5659,0.59139,-0.45403,-7.8898,3.8705,-0.83,-10.061,-0.46305
3.7128,5.4978,3.1416,1.1379,-0.039284,0.023869,-2.1977,0.074808,7.1548,-14.447,17.757
3.7128,5.5692,3.1416,0.60586,0.11108,0.026041,-11.48,-8.0193,5.2134,-4.3348,10.742
3.7128,5.6406,3.1416,0.080737,-0.47661,-0.077017,-9.3963,-12.026,-7.8464,9.5289,1.552
3.7128,5.712,3.1416,-0.19294,-1.2369,0.11974,-0.2663,-10.192,-13.461,13.317,-4.8253
3.7128,5.7834,3.1416,-0.18701,-1.7887,0.31326,5.2617,-3.0622,-13.24,10.437,-6.3303
3.7128,5.8548,3.1416,0.044407,-1.9458,0.35322,4.0982,6.4142,-9.8413,4.7104,-3.5354
3.7128,5.9262,3.1416,0.39822,-1.6906,0.21265,-1.7498,14.227,-6.1052,-0.42615,1.4301
3.7128,5.9976,3.1416,0.7557,-1.1483,-0.041429,-7.6409,16.647,-4.189,-2.7335,5.9538
3.7128,6.069,3.1416,1.0158,-0.56119,-0.27739,-8.7609,11.562,-4.7029,-1.9738,8.0145
3.7128,6.1404,3.1416,1.1285,-0.26226,-0.32834,-2.5853,-0.17901,-5.8454,-0.71725,7.2563
3.7128,6.2118,3.1416,1.1282,-0.64972,-0.021518,8.6592,-13.426,-2.5382,-5.1487,6.0633
3.7128,6.2832,3.1416,1.1666,-2.1608,0.79238,15.532,-17.388,14.439,-25.874,10.633

3.7842,0.0,3.1416,0.96345,-2.1055,0.19842,-29.98,-10.923,-29.194,83.381,-1.4079
3.7842,0.0714,3.1416,0.53024,-0.67184,0.70675,6.2156,-4.8804,0.19089,8.5897,1.5297
3.7842,0.1428,3.1416,0.59799,-0.024863,0.46514,10.546,-1.1505,6.7367,-13.603,3.8237
3.7842,0.2142,3.1416,0.70198,0.15053,0.13779,4.5778,-0.026959,4.8091,-9.9541,5.1402
3.7842,0.2856,3.1416,0.66636,0.094707,0.017141,-0.54675,-0.54196,2.4395,1.6363,5.2617
3.7842,0.357,3.1416,0.51338,-0.021325,0.13367,-1.3449,-1.0877,2.768,10.7,4.1839
3.7842,0.4284,3.1416,0.37252,-0.090471,0.36563,0.77847,-0.038129,5.4861,12.77,2.2147
3.7842,0.4998,3.1416,0.38979,-0.064147,0.54882,2.2997,3.6288,8.2794,7.956,0.070805
3.7842,0.5712,3.1416,0.63688,0.053137,0.58632,0.34568,9.7097,8.2699,-0.48668,-1.0235
3.7842,0.6426,3.1416,1.0204,0.20919,0.55829,-4.5363,16.153,3.4593,-7.5834,0.76076
3.7842,0.714,3.1416,1.191,0.30957,0.83168,-5.6095,18.439,-5.8286,-8.0686,7.9555
3.7842,0.7854,3.1416,0.45277,0.22296,2.17,12.822,8.9558,-15.505,2.1869,23.893
3.7842,0.8568,3.1416,1.3392,1.3014,-0.92795,-15.091,-2.962,-14.763,5.8731,9.2074
3.7842,0.9282,3.1416,0.84305,1.0878,-1.752,-16.582,-1.1436,-9.6276,-18.355,9.9022
3.7842,0.9996,3.1416,0.26192,0.48976,-1.4742,-10.272,-1.7788,-1.02,-7.4045,8.8189
3.7842,1.071,3.1416,-0.013654,-0.055391,-0.97596,-3.4404,-3.2773,3.8513,5.9356,4.5415
3.7842,1.1424,3.1416,0.097234,-0.34591,-0.66065,0.44796,-4.5345,3.5567,9.447,-1.1951
3.7842,1.2138,3.1416,0.46922,-0.36462,-0.59792,0.77454,-4.869,0.27258,4.4863,-5.2555
3.7842,1.2852,3.1416,0.87412,-0.22812,-0.66827,-1.1971,-3.9585,-2.3907,-1.0097,-4.8545
3.7842,1.3566,3.1416,1.0843,-0.13599,-0.70748,-3.2872,-1.7774,-1.5617,0.48156,0.69233
3.7842,1.428,3.1416,0.97612,-0.31991,-0.65109,-3.3658,1.4674,2.7204,9.0741,8.2178
3.7842,1.4994,3.1416,0.63334,-0.99291,-0.6788,-0.31774,5.3991,5.3327,10.478,8.953
3.7842,1.5708,3.1416,0.75885,-2.0557,-1.0884,-0.43177,10.005,15.655,102.84,-75.397
3.7842,1.6422,3.1416,0.12784,-1.3739,-0.94436,-6.5552,16.435,-4.6999,40.118,-4.7336
3.7842,1.7136,3.1416,0.33356,-1.395,-1.1558,-9.3629,10.266,-7.9347,22.306,-8.432
3.7842,1.785,3.1416,0.65168,-1.5223,-1.3265,-9.138,2.1263,-3.2823,21.01,-28.541
3.7842,1.8564,3.1416,0.75561,-1.4965,-1.2663,-6.7346,-3.2429,3.0109,20.349,-36.633
3.7842,1.9278,3.1416,0.60366,-1.2976,-0.94397,-3.3309,-5.2066,7.2697,14.105,-26.056
3.7842,1.9992,3.1416,0.3262,-1.0469,-0.44132,-0.18359,-5.4506,7.9736,2.8777,-4.1763
3.7842,2.0706,3.1416,0.11281,-0.90833,0.093783,1.6185,-6.1985,5.3413,-8.7574,15.367
3.7842,2.142,3.1416,0.099468,-0.99023,0.49372,1.4004,-8.4274,0.91482,-15.099,20.417
3.7842,2.2134,3.1416,0.25573,-1.2471,0.61769,-0.85294,-10.085,-2.8564,-12.164,8.0517
3.7842,2.2848,3.1416,0.27185,-1.3812,0.39822,-4.2505,-4.3054,-3.0315,-0.53456,-7.6694
3.7842,2.3562,3.1416,-0.55401,-0.7443,-0.11233,-6.7492,22.375,3.4062,11.795,12.052
3.7842,2.4276,3.1416,0.59926,-0.55086,0.024015,5.3721,5.8373,-2.4158,6.4034,-3.1915
3.7842,2.499,3.1416,0.91509,-0.21916,0.14712,3.8819,2.5869,-0.18698,0.37405,-13.818
3.7842,2.5704,3.1416,0.93052,0.0079755,0.38349,-0.24279,-1.5756,3.3999,-6.8109,-10.951
3.7842,2.6418,3.1416,0.81733,-0.0079056,0.61344,-1.8933,-3.5804,3.7652,-5.9672,0.46538
3.7842,2.7132,3.1416,0.68731,-0.3123,0.74065,0.33587,-3.0143,-0.18934,1.7609,13.859
3.7842,2.7846,3.1416,0.59993,-0.86762,0.70231,5.2381,-1.0473,-7.0755,9.5063,22.745
3.7842,2.856,3.1416,0.56998,-1.5631,0.47924,10.085,0.64082,-14.014,9.2864,22.439
3.7842,2.9274,3.1416,0.57522,-2.2245,0.10602,11.715,0.93331,-17.629,-3.3911,11.769
3.7842,2.9988,3.1416,0.56406,-2.6242,-0.31881,7.629,0.35017,-15.044,-24.921,-5.2101
3.7842,3.0702,3.1416,0.4632,-2.4909,-0.6227,-2.9263,2.1212,-4.878,-38.995,-17.502
3.7842,3.1416,3.1416,0.12136,-1.7526,-0.49873,17.517,1.1916,-13.122,-28.207,32.738
3.7842,3.213,3.1416,0.59814,-1.2707,-1.2249,-4.7366,-2.3875,-11.305,7.9086,16.391
3.7842,3.2844,3.1416,0.22813,-0.89472,-1.1864,-1.6657,-3.2078,-2.932,25.139,10.067
3.7842,3.3558,3.1416,-0.22862,-0.58275,-1.0724,6.3938,-1.6204,3.5941,23.476,7.7519
3.7842,3.4272,3.1416,-0.41123,-0.33202,-1.1527,9.7781,1.4746,5.4887,8.4434,6.1023
3.7842,3.4986,3.1416,-0.25412,-0.16194,-1.4026,6.6037,4.8905,3.7411,-11.427,3.7973
3.7842,3.57,3.1416,0.11696,-0.097327,-1.6276,-0.12342,7.4153,1.2733,-27.126,0.89005
3.7842,3.6414,3.1416,0.48878,-0.15158,-1.5885,-5.3992,8.074,1.0975,-31.693,-1.8404
3.7842,3.7128,3.1416,0.66465,-0.30989,-1.1256,-5.1128,6.3899,4.4747,-22.75,-3.5376
3.7842,3.7842,3.1416,0.56823,-0.51243,-0.28405,1.0618,2.6472,9.0724,-5.0217,-3.9161
3.7842,3.8556,3.1416,0.34754,-0.63752,0.56149,6.775,-1.8479,7.1226,7.1292,-3.9098
3.7842,3.927,3.1416,0.47883,-0.48486,0.58224,-3.8904,-4.5051,-16.42,-12.823,-6.3203
3.7842,3.9984,3.1416,1.1683,-0.49654,0.82212,-0.64894,-0.48229,-5.5893,-6.2768,-9.3994
3.7842,4.0698,3.1416,0.91372,-0.70168,1.1952,-1.2373,-1.3765,-4.2137,-0.79856,1.6713
3.7842,4.1412,3.1416,0.19511,-0.82965,1.1911,0.11299,-2.7145,-4.7689,4.448,13.257
3.7842,4.2126,3.1416,-0.43312,-0.73012,0.79261,1.7339,-4.1259,-7.9416,7.15,18.846
3.7842,4.284,3.1416,-0.72623,-0.4252,0.18742,2.7745,-5.2771,-12.249,6.5816,16.18
3.7842,4.3554,3.1416,-0.66433,-0.03551,-0.34918,3.0363,-5.8929,-15.222,3.3006,6.6265
3.7842,4.4268,3.1416,-0.36757,0.29377,-0.57172,2.8089,-5.778,-14.593,-1.1552,-5.4488
3.7842,4.4982,3.1416,-0.011314,0.46683,-0.38181,2.7052,-4.8387,-9.48,-4.5708,-13.307
3.7842,4.5696,3.1416,0.25866,0.51118,0.054481,3.4973,-3.1039,-1.5703,-4.3576,-8.464
3.7842,4.641,3.1416,0.41098,0.6516,0.18936,5.9511,-0.74729,3.6929,2.1432,18.681
3.7842,4.7124,3.1416,0.7162,0.85984,0.031045,7.4248,5.2263,3.06,-6.6857,-46.614
3.7842,4.7838,3.1416,-0.12797,0.43842,-0.81332,4.1692,-2.4432,-9.1902,4.8649,-8.3215
3.7842,4.8552,3.1416,0.085584,0.36031,-0.30859,1.1778,-2.503,-10.546,0.75954,4.5407
3.7842,4.9266,3.1416,0.44964,0.39189,0.38197,-0.16261,-0.7138,-7.7711,-6.1167,3.5685
3.7842,4.998,3.1416,0.56428,0.40729,0.69327,0.13384,0.39109,-4.8074,-9.6359,-2.5629
3.7842,5.0694,3.1416,0.39441,0.36242,0.50476,1.2007,0.50653,-3.3755,-8.5876,-7.9805
3.7842,5.1408,3.1416,0.12734,0.26885,-0.01316,1.8684,0.55678,-3.5716,-4.8394,-9.4938
3.7842,5.2122,3.1416,0.030305,0.16781,-0.55279,1.213,1.6966,-4.4656,-1.4974,-6.4761
3.7842,5.2836,3.1416,0.308,0.1041,-0.82271,-0.89503,4.3121,-4.6991,-1.0669,-0.74513
3.7842,5.355,3.1416,0.96013,0.10009,-0.70142,-3.2415,7.0222,-3.0837,-3.6131,3.5556
3.7842,5.4264,3.1416,1.639,0.12966,-0.39093,-2.7198,5.6793,0.80114,-4.9211,0.076301
3.7842,5.4978,3.1416,1.5068,0.092111,-0.5704,6.2176,-7.6294,6.01,5.3427,-19.62
3.7842,5.5692,3.1416,1.1902,0.25928,-0.65564,-11.079,-4.8373,7.6278,-4.5739,21.232
3.7842,5.6406,3.1416,0.71598,-0.33357,-0.16256,-10.179,-10.908,1.3385,-0.24091,-4.1806
3.7842,5.712,3.1416,0.22939,-0.96353,0.49487,-1.8008,-12.219,-6.3437,5.8269,-15.152
3.7842,5.7834,3.1416,-0.017953,-1.4185,0.91239,3.2097,-6.6334,-10.926,8.4789,-11.51
3.7842,5.8548,3.1416,0.038632,-1.5754,0.96077,1.9277,3.23,-11.462,6.7015,0.0058946
3.7842,5.9262,3.1416,0.33458,-1.4051,0.70854,-3.3923,12.297,-9.2167,1.9824,10.158
3.7842,5.9976,3.1416,0.73379,-0.97766,0.34476,-8.0595,15.332,-6.3418,-3.3244,11.633
3.7842,6.069,3.1416,1.0863,-0.46702,0.10175,-7.6897,9.2389,-4.5411,-7.6339,3.4608
3.7842,6.1404,3.1416,1.2859,-0.15611,0.17786,-0.94783,-4.6456,-3.7412,-11.765,-4.5659
3.7842,6.2118,3.1416,1.328,-0.44185,0.6602,7.7086,-18.253,-0.76115,-20.577,12.526
3.7842,6.2832,3.1416,1.3672,-1.8401,1.4474,5.2873,-14.485,12.018,-44.603,99.309

3.8556,0.0,3.1416,1.3055,-1.2543,0.46657,-25.118,-16.75,-14.523,9.1514,6.4399
3.8556,0.0714,3.1416,-0.028307,-0.171,0.85234,6.7576,-14.076,2.7973,15.392,-13.859
3.8556,0.1428,3.1416,-0.11136,0.30418,0.50966,12.881,-6.1644,3.2571,15.276,-9.2382
3.8556,0.2142,3.1416,0.22631,0.4216,0.11257,8.9303,-0.38419,-0.1432,13.018,2.7158
3.8556,0.2856,3.1416,0.5699,0.37432,-0.037265,3.6506,1.3835,-1.2701,10.089,11.676
3.8556,0.357,3.1416,0.79959,0.2979,0.094556,0.59937,0.81476,1.0321,6.3889,13.306
3.8556,0.4284,3.1416,0.97021,0.27026,0.38043,-0.11078,1.2117,4.83,1.4211,7.9877
3.8556,0.4998,3.1416,1.191,0.31142,0.63595,-0.068311,5.571,6.9896,-4.5275,-0.44882
3.8556,0.5712,3.1416,1.5054,0.38337,0.72506,-0.81909,14.653,5.0647,-9.2128,-5.9951
3.8556,0.6426,3.1416,1.7707,0.38986,0.66535,-2.1228,25.049,-0.81419,-7.2571,-1.7355
3.8556,0.714,3.1416,1.5379,0.17622,0.73314,-0.20928,27.254,-6.0513,11.027,18.882
3.8556,0.7854,3.1416,-0.068867,-0.47084,1.5688,13.965,3.7283,0.30287,60.813,60.776
3.8556,0.8568,3.1416,1.2394,0.78297,-1.2275,10.183,9.4716,-6.0547,-15.392,-5.6718
3.8556,0.9282,3.1416,0.80571,0.46961,-1.4675,4.5622,6.2555,-5.1925,2.6255,-12.756
3.8556,0.9996,3.1416,0.32854,-0.36108,-1.185,-2.7776,2.0538,1.2726,9.3705,-19.491
3.8556,1.071,3.1416,0.043086,-1.0163,-0.8714,-5.6407,-1.4982,5.5634,10.072,-21.94
3.8556,1.1424,3.1416,0.029898,-1.2019,-0.72404,-3.4472,-3.7641,5.4535,8.5867,-20.243
3.8556,1.2138,3.1416,0.25324,-0.92276,-0.74409,1.0265,-4.7465,2.3406,7.5439,-16.653
3.8556,1.2852,3.1416,0.59952,-0.38355,-0.83411,3.907,-4.7279,-0.6801,8.4906,-13.584
3.8556,1.3566,3.1416,0.91562,0.11114,-0.89586,2.4844,-3.9106,-0.74246,12.037,-11.655
3.8556,1.428,3.1416,1.0473,0.25611,-0.92794,-2.5284,-2.0572,2.864,17.999,-7.7313
3.8556,1.4994,3.1416,0.87776,-0.15487,-1.1235,-4.7359,1.8686,6.7674,25.549,7.0276
3.8556,1.5708,3.1416,1.066,-1.4683,-1.913,2.987,8.6771,12.996,78.957,-123.62
3.8556,1.6422,3.1416,0.21415,-0.39145,-1.204,-9.6041,21.144,-2.2871,34.19,11.397
3.8556,1.7136,3.1416,0.42316,-0.57843,-1.4262,-10.163,16.6,-6.114,24.136,15.425
3.8556,1.785,3.1416,0.76858,-1.0726,-1.8086,-6.4903,7.0881,-4.1793,26.309,-21.078
3.8556,1.8564,3.1416,0.84341,-1.3918,-1.9465,-2.9496,-1.2248,-0.37076,27.541,-48.688
3.8556,1.9278,3.1416,0.60885,-1.4052,-1.718,-1.3019,-6.388,2.9444,22.173,-49.364
3.8556,1.9992,3.1416,0.24511,-1.2103,-1.1989,-1.5414,-9.0045,4.6332,10.245,-26.799
3.8556,2.0706,3.1416,0.0022418,-1.0098,-0.57926,-2.73,-10.57,4.5101,-4.3171,3.2345
3.8556,2.142,3.1416,0.050903,-0.98831,-0.078221,-3.8329,-11.811,3.0506,-15.507,22.534
3.8556,2.2134,3.1416,0.33319,-1.1893,0.13966,-4.5532,-11.023,1.1047,-17.055,20.122
3.8556,2.2848,3.1416,0.41344,-1.392,0.049011,-6.1673,-2.4128,-0.38956,-4.2318,1.8923
3.8556,2.3562,3.1416,-0.67096,-0.98835,-0.15214,-12.36,25.57,-0.69292,24.335,0.26819
3.8556,2.4276,3.1416,0.27141,-0.68379,0.0004035,-0.70653,6.0646,-8.836,-0.15531,3.9099
3.8556,2.499,3.1416,0.42144,-0.37776,-0.18397,0.29075,1.0805,-2.8988,4.8001,-8.4278
3.8556,2.5704,3.1416,0.35634,-0.16191,-0.16292,1.9835,-3.0649,4.0744,6.8012,-10.105
3.8556,2.6418,3.1416,0.30398,-0.25646,0.08761,4.4572,-4.9051,5.0168,6.2214,1.2076
3.8556,2.7132,3.1416,0.34188,-0.70421,0.41679,7.4668,-4.7172,-0.94739,4.0031,20.082
3.8556,2.7846,3.1416,0.44886,-1.4119,0.60064,10.451,-3.6676,-10.628,1.3641,37.18
3.8556,2.856,3.1416,0.55671,-2.1915,0.44367,12.544,-2.957,-18.892,-0.49609,43.096
3.8556,2.9274,3.1416,0.60194,-2.8017,-0.11944,12.594,-2.9662,-20.793,-0.68972,32.209
3.8556,2.9988,3.1416,0.57736,-2.9888,-0.92213,9.1707,-2.4014,-13.692,1.0657,6.528
3.8556,3.0702,3.1416,0.58382,-2.5287,-1.4643,0.58467,2.5608,0.61534,4.1539,-20.464
3.8556,3.1416,3.1416,0.36609,-1.5473,-1.3514,10.537,-4.0129,-4.1455,-32.784,-20.274
3.8556,3.213,3.1416,1.0156,-1.1563,-1.5067,-13.911,-2.9564,-5.123,-2.3704,8.0781
3.8556,3.2844,3.1416,0.25924,-0.84849,-1.2532,-11.199,-3.7096,-0.27586,8.0579,6.9979
3.8556,3.3558,3.1416,-0.62041,-0.60765,-1.0432,-1.7793,-2.5961,3.4544,3.5069,-1.357
3.8556,3.4272,3.1416,-1.0056,-0.42255,-1.0564,4.1757,0.9908,3.8321,-9.2601,-6.102
3.8556,3.4986,3.1416,-0.77391,-0.28657,-1.2734,4.0503,5.6623,1.7646,-23.062,-4.5785
3.8556,3.57,3.1416,-0.12836,-0.19716,-1.5484,0.061299,9.1081,-0.26043,-31.639,0.69363
3.8556,3.6414,3.1416,0.57193,-0.15537,-1.6827,-3.466,9.171,0.26263,-30.993,5.0628
3.8556,3.7128,3.1416,0.98138,-0.16534,-1.4978,-2.8216,4.9202,4.2944,-20.725,4.7928
3.8556,3.7842,3.1416,0.93761,-0.23378,-0.90835,2.3651,-2.2738,9.688,-5.3786,0.11
3.8556,3.8556,3.1416,0.63101,-0.3695,0.0044575,6.4012,-7.6659,9.6263,4.2261,-1.7495
3.8556,3.927,3.1416,0.77429,-0.58291,0.91974,-5.193,-2.0616,-8.9406,-10.351,16.507
3.8556,3.9984,3.1416,1.0208,-0.37488,0.8337,3.6653,1.0282,-3.7159,-12.764,-2.5355
3.8556,4.0698,3.1416,0.7983,-0.73251,1.3064,0.85273,-0.17172,-0.1835,-12.694,9.2422
3.8556,4.1412,3.1416,0.2966,-1.0288,1.432,-2.2449,-2.7185,0.023857,-5.8713,18.107
3.8556,4.2126,3.1416,-0.042126,-0.95022,1.1621,-3.8226,-4.9694,-3.6807,2.0091,21.822
3.8556,4.284,3.1416,-0.062476,-0.51683,0.6446,-3.7964,-6.2622,-9.3119,6.6379,19.342
3.8556,4.3554,3.1416,0.19022,0.05901,0.12074,-3.0313,-6.5686,-13.733,5.6128,11.32
3.8556,4.4268,3.1416,0.5559,0.51356,-0.17716,-2.5704,-6.1477,-14.079,-1.0424,0.61875
3.8556,4.4982,3.1416,0.84582,0.67278,-0.12809,-2.8629,-5.1991,-9.1729,-10.359,-7.183
3.8556,4.5696,3.1416,0.92857,0.59342,0.17521,-2.9927,-3.516,-0.95333,-15.904,-3.2779
3.8556,4.641,3.1416,0.81611,0.70402,0.32384,0.093198,-0.13881,4.1091,-7.2625,24.877
3.8556,4.7124,3.1416,0.44771,1.4144,0.28901,9.5171,5.7244,12.787,-15.16,-34.15
3.8556,4.7838,3.1416,0.28143,0.81256,-0.43881,4.8536,-2.7707,-14.893,-8.0016,-11.411
3.8556,4.8552,3.1416,0.25055,0.59136,0.051508,2.7203,-4.1758,-19.098,-5.6564,3.7482
3.8556,4.9266,3.1416,0.20244,0.50451,0.62057,1.4459,-3.7014,-14.33,-4.5885,8.5151
3.8556,4.998,3.1416,0.10592,0.39937,0.76352,0.22938,-3.4974,-8.6775,-2.9982,4.9342
3.8556,5.0694,3.1416,0.0088803,0.20502,0.43305,-1.0807,-3.6593,-5.3758,-0.40853,-2.2013
3.8556,5.1408,3.1416,-0.0040826,-0.079628,-0.13761,-2.2077,-3.2333,-4.3731,2.7487,-7.459
3.8556,5.2122,3.1416,0.14593,-0.39778,-0.61161,-2.6673,-1.2226,-3.8937,5.547,-6.8769
3.8556,5.2836,3.1416,0.48973,-0.64666,-0.72554,-1.9894,2.4068,-2.0025,6.9789,-0.072815
3.8556,5.355,3.1416,0.96767,-0.6894,-0.46636,0.061506,5.7208,1.8316,6.3704,7.6462
3.8556,5.4264,3.1416,1.3873,-0.367,-0.2484,3.2648,3.8113,5.1712,3.7941,3.1744
3.8556,5.4978,3.1416,1.3807,0.48976,-1.0903,6.7229,-12.21,1.0465,0.484,-36.502
3.8556,5.5692,3.1416,1.7047,0.11387,-1.0825,-5.6539,-5.2474,3.9262,7.3687,13.096
3.8556,5.6406,3.1416,1.4664,-0.21184,-0.3062,-9.1843,-11.614,5.5232,-7.5921,-14.099
3.8556,5.712,3.1416,0.75098,-0.38384,0.54525,-5.191,-12.728,-0.14293,-9.4283,-18.906
3.8556,5.7834,3.1416,0.17105,-0.49788,1.045,-0.60342,-8.7843,-6.4554,-5.0076,-9.4752
3.8556,5.8548,3.1416,-0.02175,-0.56579,1.1036,1.6466,-2.1842,-9.8675,0.68908,3.2237
3.8556,5.9262,3.1416,0.16711,-0.55857,0.85761,1.4072,3.717,-9.2849,4.2968,9.2009
3.8556,5.9976,3.1416,0.57897,-0.44947,0.55788,0.087862,5.8596,-5.4476,3.7969,3.248
3.8556,6.069,3.1416,1.0059,-0.25709,0.45826,-0.55851,2.7298,-0.31242,-1.7528,-11.261
3.8556,6.1404,3.1416,1.2943,-0.088433,0.70389,0.34624,-4.3898,3.5651,-12.488,-18.57
3.8556,6.2118,3.1416,1.4494,-0.18205,1.2198,1.5873,-10.17,3.6483,-28.01,13.263
3.8556,6.2832,3.1416,1.7384,-0.95108,1.5993,-1.3615,-3.9833,-1.9626,-47.65,136.16

3.927,0.0,3.1416,2.122,1.724,1.5753,-7.9256,15.714,13.913,-219.57,-28.365
3.927,0.0714,3.1416,-0.42481,0.10417,0.43637,7.6161,-12.263,-2.1607,-25.309,14.509
3.927,0.1428,3.1416,-0.40513,0.45265,0.03759,19.295,-13.706,-5.317,35.382,20.517
3.927,0.2142,3.1416,0.31518,1.0565,-0.15904,19.515,-6.5065,-4.2184,26.375,6.75
3.927,0.2856,3.1416,0.8481,1.1899,-0.36151,9.8276,-0.13182,-3.1904,-3.5244,-11.856
3.927,0.357,3.1416,0.99722,0.81773,-0.56091,-2.9521,2.2454,-3.4091,-21.451,-23.917
3.927,0.4284,3.1416,0.97153,0.29966,-0.64459,-10.638,1.6161,-4.0863,-11.349,-22.993
3.927,0.4998,3.1416,1.099,0.0939,-0.50925,-7.5605,1.0046,-3.6568,25.159,-8.9815
3.927,0.5712,3.1416,1.5406,0.46106,-0.17406,5.5452,3.3384,-0.96413,67.899,10.487
3.927,0.6426,3.1416,2.0037,1.168,0.10618,17.65,9.3169,3.5533,77.277,18.655
3.927,0.714,3.1416,1.4558,1.1917,-0.27204,3.5408,15.282,6.6754,-6.5892,-11.756
3.927,0.7854,3.1416,-0.42435,-2.1471,-4.5877,-60.047,5.8357,25.211,65.972,-220.34
3.927,0.8568,3.1416,0.10919,-1.1997,-2.2372,38.368,21.941,-25.02,-34.257,-40.799
3.927,0.9282,3.1416,0.3185,-1.167,-1.2523,46.498,10.817,-21.78,-35.78,-18.64
3.927,0.9996,3.1416,0.39268,-1.2202,-0.94561,24.211,-2.2996,-2.11,-0.99595,-43.847
3.927,1.071,3.1416,0.40798,-1.0093,-0.87712,4.1679,-6.4471,13.371,32.359,-59.277
3.927,1.1424,3.1416,0.371,-0.52183,-0.80971,-1.5909,-0.96043,16.787,46.635,-47.38
3.927,1.2138,3.1416,0.26196,0.057144,-0.66491,4.9328,8.5116,9.3326,39.698,-16.928
3.927,1.2852,3.1416,0.077885,0.48591,-0.47868,14.278,13.987,-2.4025,20.352,10.255
3.927,1.3566,3.1416,-0.12412,0.60662,-0.35714,16.105,9.1326,-10.107,3.7676,12.57
3.927,1.428,3.1416,-0.18368,0.4859,-0.43229,5.7813,-6.7565,-7.422,6.9054,-18.091
3.927,1.4994,3.1416,0.2061,0.55546,-0.81778,-9.0433,-24.774,6.3828,43.945,-63.068
3.927,1.5708,3.1416,0.70801,0.864,-0.22384,-51.515,-28.05,-15.969,-114.14,-10.519
3.927,1.6422,3.1416,-0.77563,0.44339,-1.5991,-1.3338,-4.9617,2.3452,-29.359,44.318
3.927,1.7136,3.1416,-0.59131,-0.14461,-1.2968,9.4868,-0.61568,13.448,-14.443,42.82
3.927,1.785,3.1416,0.067594,-0.67829,-0.67094,5.207,-6.8271,14.515,-16.451,12.384
3.927,1.8564,3.1416,0.56937,-1.0422,-0.36587,-0.71509,-16.277,7.6132,-12.029,-23.596
3.927,1.9278,3.1416,0.70381,-1.2044,-0.50457,-2.9699,-23.118,-2.3713,1.4977,-47.347
3.927,1.9992,3.1416,0.54207,-1.1938,-0.87639,-1.742,-23.583,-9.7982,15.048,-48.346
3.927,2.0706,3.1416,0.29649,-1.0776,-1.1251,-0.056223,-16.591,-10.341,16.702,-24.937
3.927,2.142,3.1416,0.18042,-0.93838,-0.93694,-1.123,-4.3535,-3.0569,0.62182,14.041
3.927,2.2134,3.1416,0.26809,-0.85157,-0.22838,-5.6844,7.0166,7.5501,-24.031,47.634
3.927,2.2848,3.1416,0.35443,-0.86271,0.66569,-9.3601,6.9001,9.4568,-24.175,41.149
3.927,2.3562,3.1416,-0.1851,-0.96478,0.80406,0.0072349,-20.437,-18.945,66.108,-55.471
3.927,2.4276,3.1416,0.90727,-0.46995,0.80729,-10.36,-0.72868,6.2417,8.4226,-9.8645
3.927,2.499,3.1416,0.58058,-0.4204,0.56966,-8.8895,2.2924,4.7196,27.865,-2.0319
3.927,2.5704,3.1416,-0.096141,-0.40818,0.64042,6.8009,-3.7079,-2.7413,31.762,-10.403
3.927,2.6418,3.1416,-0.45498,-0.51295,0.77752,24.259,-11.77,-11.555,22.336,-18.897
3.927,2.7132,3.1416,-0.30338,-0.74662,0.78225,35.894,-16.388,-18.061,8.4458,-19.016
3.927,2.7846,3.1416,0.23324,-1.0709,0.53095,38.288,-14.176,-19.885,1.1489,-8.7142
3.927,2.856,3.1416,0.86887,-1.4147,0.0067501,31.52,-4.5259,-16.293,9.2678,8.7394
3.927,2.9274,3.1416,1.3143,-1.6921,-0.66873,18.475,9.7245,-8.5518,34.953,25.89
3.927,2.9988,3.1416,1.4345,-1.8191,-1.2036,4.1658,21.631,-0.28301,69.247,32.234
3.927,3.0702,3.1416,1.406,-1.7321,-1.104,-4.954,19.48,2.1756,87.651,15.346
3.927,3.1416,3.1416,1.0427,-1.1104,-0.20769,-29.516,-5.7237,11.104,25.418,5.4729
3.927,3.213,3.1416,0.072531,-1.1206,-1.2704,14.178,35.715,6.9335,-36.866,-3.5303
3.927,3.2844,3.1416,-0.92509,-0.81559,-1.1873,19.998,43.265,-7.3117,-68.682,-11.83
3.927,3.3558,3.1416,-1.5711,-0.48546,-0.82337,9.8197,36.194,-16.982,-80.074,-10.506
3.927,3.4272,3.1416,-1.7428,-0.24537,-0.66386,-2.0715,26.116,-16.559,-78.927,0.52855
3.927,3.4986,3.1416,-1.4989,-0.090737,-0.89064,-7.8949,18.605,-7.1122,-70.976,15.738
3.927,3.57,3.1416,-1.0033,0.047483,-1.4585,-5.2802,14.801,6.2501,-59.814,27.179
3.927,3.6414,3.1416,-0.45066,0.24752,-2.1715,3.8247,13.029,16.923,-46.908,27.716
3.927,3.7128,3.1416,0.0098185,0.54155,-2.7594,14.245,10.4,19.35,-31.608,14.232
3.927,3.7842,3.1416,0.34935,0.8604,-2.9539,18.672,4.4306,11.573,-11.157,-9.1583
3.927,3.8556,3.1416,0.7351,0.97833,-2.565,8.7538,-5.3491,-2.2268,19.297,-27.891
3.927,3.927,3.1416,0.03848,-0.071967,-0.60861,-37.664,-8.7807,12.309,8.053,-30.004
3.927,3.9984,3.1416,0.41823,-0.99122,-0.23523,-1.4994,-23.937,11.002,8.446,-43.441
3.927,4.0698,3.1416,0.79043,-1.5236,-0.016567,-1.5295,-25.053,22.949,-6.877,-17.055
3.927,4.1412,3.1416,1.0124,-1.5125,0.19811,-12.98,-21.915,30.788,-15.11,11.406
3.927,4.2126,3.1416,1.0712,-1.034,0.43386,-22.074,-19.269,28.541,-9.2909,24.403
3.927,4.284,3.1416,1.035,-0.30621,0.63853,-23.493,-18.244,18.098,6.7197,19.39
3.927,4.3554,3.1416,1.005,0.40146,0.73123,-17.836,-17.767,5.7147,23.249,3.5942
3.927,4.4268,3.1416,1.0664,0.85905,0.65075,-9.0806,-15.985,-1.4976,29.83,-11.198
3.927,4.4982,3.1416,1.2405,0.96684,0.40405,-2.0433,-11.682,0.91868,20.218,-13.862
3.927,4.5696,3.1416,1.436,0.8461,0.11473,0.16187,-5.7019,11.259,-2.5956,0.84887
3.927,4.641,3.1416,1.4005,0.92989,0.071456,-1.3382,-2.3637,18.151,-21.367,27.089
3.927,4.7124,3.1416,-0.20397,1.8337,-0.77013,-10.126,2.5715,24.693,-33.116,98.146
3.927,4.7838,3.1416,0.19462,2.5925,-0.54115,0.94611,8.511,-22.626,-37.629,-12.174
3.927,4.8552,3.1416,-0.27016,1.3611,0.62918,6.1442,2.1601,-22.95,-17.632,-15.227
3.927,4.9266,3.1416,-0.70956,-0.0091054,1.4819,5.1126,-4.5048,-7.8443,5.1996,19.471
3.927,4.998,3.1416,-0.7237,-0.69137,1.5418,-0.16364,-6.7083,5.522,21.383,51.098
3.927,5.0694,3.1416,-0.27464,-0.59454,0.88757,-6.4674,-4.6487,10.825,29.758,61.59
3.927,5.1408,3.1416,0.44058,-0.073816,-0.077381,-10.458,-1.2717,9.0381,33.609,49.695
3.927,5.2122,3.1416,1.1169,0.35831,-0.85494,-9.7773,-0.04394,4.8802,36.802,25.046
3.927,5.2836,3.1416,1.4684,0.32115,-1.0817,-4.1622,-2.7259,3.2687,39.901,2.2161
3.927,5.355,3.1416,1.355,-0.14503,-0.75847,3.4516,-7.1455,5.7682,36.306,-5.214
3.927,5.4264,3.1416,0.90947,-0.28994,-0.48018,5.8188,-4.9716,7.042,8.3748,9.4034
3.927,5.4978,3.1416,0.66462,1.6359,-1.6652,-9.7228,20.513,-8.6978,-76.45,39.847
3.927,5.5692,3.1416,1.7831,0.095788,-0.70548,7.3002,-5.478,-13.118,40.109,-23.101
3.927,5.6406,3.1416,1.9292,0.64516,-0.80752,-3.5818,-14.73,-14.755,6.596,-14.505
3.927,5.712,3.1416,1.016,1.0981,-0.52161,-4.2206,-12.646,-8.0039,-14.319,7.4196
3.927,5.7834,3.1416,0.07584,1.2628,-0.30502,4.7885,-11.454,-4.5788,-16.392,16.611
3.927,5.8548,3.1416,-0.39377,1.1093,-0.28645,18.083,-14.065,-6.1821,-3.0259,7.0887
3.927,5.9262,3.1416,-0.29209,0.72036,-0.38256,28.438,-17.59,-8.7733,16.641,-14.11
3.927,5.9976,3.1416,0.22277,0.24305,-0.41439,29.666,-16.85,-6.8389,31.632,-33.981
3.927,6.069,3.1416,0.87175,-0.16048,-0.22388,19.521,-7.885,2.337,33.04,-40.617
3.927,6.1404,3.1416,1.3928,-0.36168,0.20971,2.5998,8.5368,14.402,17.925,-30.258
3.927,6.2118,3.1416,1.6789,-0.31448,0.65332,-6.7522,23.405,13.668,-6.7754,-14.354
3.927,6.2832,3.1416,1.9158,-0.10417,0.50362,18.458,15.958,-31.164,-20.348,-26.621

3.9984,0.0,3.1416,-0.39777,2.7589,0.85417,-1.3732,-13.549,-7.4473,-42.413,-120.71
3.9984,0.0714,3.1416,-0.78789,0.94189,1.3944,-6.7937,-7.4519,-4.9859,10.019,-40.257
3.9984,0.1428,3.1416,-0.094815,0.61229,0.88082,-1.3539,-5.2985,-8.6894,27.324,-4.6823
3.9984,0.2142,3.1416,0.85379,0.75331,0.13652,3.7564,-2.9274,-10.195,23.648,6.5535
3.9984,0.2856,3.1416,1.5768,0.82805,-0.37546,4.3335,0.93439,-7.0739,10.635,6.7415
3.9984,0.357,3.1416,1.8712,0.65731,-0.47822,0.95868,5.5955,-0.90317,-2.8474,3.4037
3.9984,0.4284,3.1416,1.7433,0.29743,-0.20694,-3.204,9.3247,4.6722,-10.987,-0.22665
3.9984,0.4998,3.1416,1.3406,-0.081912,0.26519,-4.6092,10.275,5.8702,-11.305,-3.7242
3.9984,0.5712,3.1416,0.88279,-0.31981,0.70102,-1.5317,7.4068,0.70533,-4.9319,-7.9909
3.9984,0.6426,3.1416,0.59365,-0.38635,0.87345,3.7318,1.4141,-9.0781,3.1131,-13.775
3.9984,0.714,3.1416,0.63221,-0.50475,0.63957,2.6609,-4.3531,-16.073,3.6457,-20.192
3.9984,0.7854,3.1416,-0.74107,-0.7847,0.022124,-16.514,-25.127,-23.707,47.773,-65.915
3.9984,0.8568,3.1416,0.064317,0.48102,-0.050727,-2.1333,-13.544,-1.5952,3.992,-26.8
3.9984,0.9282,3.1416,0.034595,-0.036543,-0.061325,0.89583,-3.0222,7.4727,-10.263,5.5405
3.9984,0.9996,3.1416,-0.3467,-0.91339,-0.20371,-2.4885,2.7115,7.8763,-9.5681,13.532
3.9984,1.071,3.1416,-0.70474,-1.4354,-0.51381,-7.7291,3.3025,3.8283,-2.9381,-1.494
3.9984,1.1424,3.1416,-0.78755,-1.4195,-0.9235,-11.125,0.61549,-1.0253,4.8913,-26.501
3.9984,1.2138,3.1416,-0.48029,-1.0346,-1.3147,-10.311,-2.4158,-4.0038,12.179,-43.939
3.9984,1.2852,3.1416,0.18063,-0.62232,-1.5735,-4.7296,-2.9397,-3.7914,18.896,-38.946
3.9984,1.3566,3.1416,0.99328,-0.51868,-1.6442,3.8881,0.66195,-0.8356,25.44,-6.5382
3.9984,1.428,3.1416,1.5761,-0.87453,-1.5835,11.048,7.6235,2.2531,31.353,41.186
3.9984,1.4994,3.1416,1.3535,-1.4768,-1.6143,9.0144,13.644,0.30261,34.038,67.855
3.9984,1.5708,3.1416,-0.3522,-2.0369,-2.0308,-41.6,14.893,9.6064,-56.969,-7.9194
3.9984,1.6422,3.1416,-0.77081,-1.063,-1.1594,-8.384,7.4817,1.8377,-4.7227,2.8774
3.9984,1.7136,3.1416,-0.31622,-0.097955,-1.1195,5.8486,1.2582,1.3304,-4.368,2.5389
3.9984,1.785,3.1416,0.21351,0.34538,-1.3616,9.0481,-5.3272,3.7795,-14.948,-2.6439
3.9984,1.8564,3.1416,0.48223,0.18415,-1.5454,6.6592,-11.897,6.4064,-18.247,-8.6451
3.9984,1.9278,3.1416,0.47353,-0.3798,-1.5036,2.1138,-16.991,7.6983,-11.913,-13.158
3.9984,1.9992,3.1416,0.34858,-1.0051,-1.2051,-2.6767,-18.917,7.1466,-2.5845,-15.049
3.9984,2.0706,3.1416,0.30393,-1.3563,-0.71877,-6.8277,-16.596,4.9855,0.9907,-13.816
3.9984,2.142,3.1416,0.42939,-1.2487,-0.17687,-9.9894,-10.411,1.9315,-5.17,-9.0372
3.9984,2.2134,3.1416,0.56578,-0.79393,0.26147,-11.853,-3.0511,-1.0789,-13.407,0.169
3.9984,2.2848,3.1416,0.16286,-0.54505,0.44666,-11.659,-0.36233,-3.1496,2.4588,15.692
3.9984,2.3562,3.1416,-1.2789,-1.1516,0.064153,-1.0674,-6.7896,-5.4936,-45.041,2.6866
3.9984,2.4276,3.1416,-0.71061,-0.87659,0.20392,-0.5284,-5.8728,-4.0363,-9.5124,-8.8383
3.9984,2.499,3.1416,-0.51318,-0.079013,0.29615,3.0022,-5.8185,-3.3722,1.698,-6.6276
3.9984,2.5704,3.1416,-0.28232,0.47382,0.33307,4.2945,-4.8324,-4.1492,0.9832,-1.043
3.9984,2.6418,3.1416,0.10976,0.48704,0.3058,2.0306,-2.6766,-5.8807,-3.63,2.9329
3.9984,2.7132,3.1416,0.60236,0.0044293,0.20702,-2.4989,-0.08551,-7.4529,-7.6893,4.19
3.9984,2.7846,3.1416,1.0344,-0.72534,0.033543,-6.6988,1.8176,-7.6327,-9.5248,3.9844
3.9984,2.856,3.1416,1.2323,-1.3825,-0.21107,-7.973,2.1043,-5.5751,-9.4566,4.4327
3.9984,2.9274,3.1416,1.0983,-1.7097,-0.51388,-5.0283,0.62486,-1.3307,-9.0025,7.0048
3.9984,2.9988,3.1416,0.6984,-1.6464,-0.84993,0.82189,-1.4085,3.6469,-10.086,11.018
3.9984,3.0702,3.1416,0.35031,-1.4617,-1.1797,4.3539,-0.83747,5.9931,-14.244,12.133
3.9984,3.1416,3.1416,0.069489,-1.3514,-1.6979,-8.4616,14.771,-10.149,-33.275,0.14836
3.9984,3.213,3.1416,0.057663,-1.1856,-1.6069,-12.643,-14.663,8.1967,6.7962,-6.452
3.9984,3.2844,3.1416,-0.16167,-0.8247,-1.4824,-18.981,-15.565,5.107,7.5985,-10.649
3.9984,3.3558,3.1416,-0.38048,-0.42766,-1.2834,-18.442,-6.161,-2.4266,-4.2586,-10.763
3.9984,3.4272,3.1416,-0.48123,-0.11073,-1.0453,-10.145,3.0775,-6.3582,-14.154,-7.155
3.9984,3.4986,3.1416,-0.41746,0.054486,-0.84254,1.6502,7.6561,-5.1265,-16.565,-1.4896
3.9984,3.57,3.1416,-0.19426,0.042758,-0.75203,10.546,7.281,-1.1932,-12.172,3.9875
3.9984,3.6414,3.1416,0.15112,-0.12299,-0.81599,11.022,4.0821,1.4187,-4.9748,7.1813
3.9984,3.7128,3.1416,0.56884,-0.36995,-1.0051,1.442,0.83585,-0.41334,0.6085,6.8751
3.9984,3.7842,3.1416,1.0158,-0.57363,-1.1817,-12.937,-0.8114,-6.45,2.6257,3.46
3.9984,3.8556,3.1416,1.4753,-0.55609,-1.0626,-16.955,-2.1205,-10.628,4.4853,-0.33664
3.9984,3.927,3.1416,2.6394,-0.22721,-0.78634,23.849,-5.8751,-6.1936,23.17,-10.514
3.9984,3.9984,3.1416,0.15588,0.10202,-0.8687,0.26208,-3.0651,-4.103,0.56053,-1.4052
3.9984,4.0698,3.1416,0.27168,0.268,-0.77133,-4.8221,0.043293,-3.5013,-2.2646,9.1115
3.9984,4.1412,3.1416,1.1269,0.32995,-0.58291,-3.3201,0.78134,-1.7841,4.4404,13.341
3.9984,4.2126,3.1416,1.7351,0.35999,-0.35696,-1.3128,-1.0553,1.0128,12.972,10.019
3.9984,4.284,3.1416,1.7707,0.4276,-0.12302,-0.66065,-4.1361,3.3343,18.152,2.0483
3.9984,4.3554,3.1416,1.3558,0.58398,0.1021,-0.6202,-6.5249,3.2256,17.301,-5.7727
3.9984,4.4268,3.1416,0.84737,0.84643,0.3031,0.5407,-6.6099,-0.54688,10.217,-9.0146
3.9984,4.4982,3.1416,0.62452,1.1828,0.45499,3.9269,-4.0324,-7.3759,-0.85274,-5.8853
3.9984,4.5696,3.1416,0.87543,1.4959,0.51187,8.4005,-0.61694,-13.693,-11.236,0.50283
3.9984,4.641,3.1416,1.3845,1.6077,0.3957,8.9645,-1.3005,-11.847,-13.859,-0.13442
3.9984,4.7124,3.1416,0.99089,1.9139,-0.42483,-1.5158,-14.65,8.8065,32.097,19.758
3.9984,4.7838,3.1416,1.1675,1.5243,0.99601,3.4086,4.6995,-12.492,-0.64488,-14.811
3.9984,4.8552,3.1416,0.44264,0.71707,1.0443,2.6456,1.1097,-12.516,-7.7009,-19.25
3.9984,4.9266,3.1416,-0.23996,-0.035211,0.60225,0.023754,-6.5471,-6.0889,-3.3119,-10.724
3.9984,4.998,3.1416,-0.47834,-0.49902,0.14407,-2.3191,-9.3906,-1.1305,3.2866,-0.16752
3.9984,5.0694,3.1416,-0.25808,-0.62419,-0.15813,-3.5005,-5.8333,-0.3291,6.9924,6.6192
3.9984,5.1408,3.1416,0.2019,-0.48832,-0.32772,-3.4571,1.1191,-2.8055,5.9642,7.8706
3.9984,5.2122,3.1416,0.6036,-0.24113,-0.47724,-2.51,6.5674,-5.779,0.74864,4.7576
3.9984,5.2836,3.1416,0.72418,-0.048785,-0.70205,-0.92848,6.418,-6.234,-6.5919,0.29037
3.9984,5.355,3.1416,0.57023,-0.038311,-0.97396,1.5054,0.083007,-2.5856,-13.352,-1.7803
3.9984,5.4264,3.1416,0.53195,-0.24193,-1.0348,5.9323,-6.8205,3.6542,-17.055,1.939
3.9984,5.4978,3.1416,1.1258,-0.83983,-0.064605,-3.6002,-4.5445,-7.57,1.4157,7.2531
3.9984,5.5692,3.1416,0.57867,-0.49188,-0.5647,5.2787,4.3782,-6.0222,-9.2506,-15.353
3.9984,5.6406,3.1416,0.045199,-0.0095112,-0.25285,5.5403,8.0315,3.3597,1.0962,-13.394
3.9984,5.712,3.1416,-0.40568,0.47717,0.22864,4.1584,7.7774,10.324,13.954,-5.0315
3.9984,5.7834,3.1416,-0.71045,0.8667,0.5549,4.1459,4.7923,11.267,20.721,0.25114
3.9984,5.8548,3.1416,-0.82294,1.0931,0.63878,5.7313,0.15637,7.1492,19.891,-0.45819
3.9984,5.9262,3.1416,-0.7262,1.1328,0.55121,7.5337,-5.0565,1.4104,14.243,-5.6073
3.9984,5.9976,3.1416,-0.44445,1.0116,0.44141,7.7395,-9.6889,-2.1115,8.0319,-11.287
3.9984,6.069,3.1416,-0.054929,0.81148,0.45728,5.278,-12.41,-1.265,4.1842,-13.336
3.9984,6.1404,3.1416,0.30018,0.67742,0.66562,0.99739,-11.628,2.3313,1.4869,-9.4505
3.9984,6.2118,3.1416,0.40187,0.82449,0.97246,-1.1595,-5.395,1.2057,-8.2194,-1.2898
3.9984,6.2832,3.1416,-0.057581,1.5446,1.0434,7.021,8.6759,-20.05,-42.849,3.4179

4.0698,0.0,3.1416,-0.75943,1.7599,0.43707,4.0503,-12.554,-14.123,2.7025,-62.658
4.0698,0.0714,3.1416,-0.087071,0.30197,1.2125,-7.7618,-2.882,3.2051,6.8128,-28.836
4.0698,0.1428,3.1416,0.71341,0.29773,0.6836,-0.50239,-3.8058,-0.44276,18.635,-10.351
4.0698,0.2142,3.1416,1.3717,0.6615,-0.081148,8.0678,-5.117,-5.541,23.982,0.84027
4.0698,0.2856,3.1416,1.7547,0.81541,-0.53313,10.275,-2.982,-4.6616,18.297,8.0887
4.0698,0.357,3.1416,1.8369,0.571,-0.51562,5.6548,2.0092,1.325,3.8957,11.702
4.0698,0.4284,3.1416,1.6724,0.010888,-0.13604,-1.9218,6.7956,7.0499,-12.79,10.595
4.0698,0.4998,3.1416,1.3653,-0.62966,0.36181,-7.1267,7.7971,6.4452,-23.968,3.9418
4.0698,0.5712,3.1416,1.0412,-1.0811,0.72551,-6.0499,2.8673,-3.4559,-23.24,-7.1768
4.0698,0.6426,3.1416,0.81804,-1.1579,0.82182,0.924,-6.7548,-18.72,-8.3622,-18.121
4.0698,0.714,3.1416,0.7773,-0.87711,0.76442,6.2399,-14.492,-24.712,16.005,-19.045
4.0698,0.7854,3.1416,-0.35725,0.026605,1.5766,-13.021,-6.1112,-27.566,25.976,24.306
4.0698,0.8568,3.1416,-0.12396,0.81726,0.62177,-10.935,-14.181,4.1234,11.973,-6.4176
4.0698,0.9282,3.1416,0.063523,0.47762,0.49767,-10.35,-2.4879,11.88,-2.2216,10.501
4.0698,0.9996,3.1416,-0.037168,-0.25567,0.37874,-10.877,6.6244,8.3045,-13.361,23.386
4.0698,1.071,3.1416,-0.35873,-0.93439,-0.043158,-11.394,4.9991,1.8198,-19.076,13.52
4.0698,1.1424,3.1416,-0.66121,-1.3391,-0.71809,-10.657,-5.6115,-2.71,-18.203,-14.717
4.0698,1.2138,3.1416,-0.66909,-1.4194,-1.3975,-7.9148,-17.826,-3.3605,-11.121,-43.71
4.0698,1.2852,3.1416,-0.20835,-1.2342,-1.7934,-3.5257,-22.911,-0.52824,-0.075672,-52.467
4.0698,1.3566,3.1416,0.65654,-0.89243,-1.7382,0.43217,-15.066,3.6882,10.485,-26.488
4.0698,1.428,3.1416,1.4855,-0.4927,-1.3435,-0.45499,4.304,6.1072,13.581,32.38
4.0698,1.4994,3.1416,1.3258,-0.064188,-1.16,-13.55,22.306,3.0831,-0.62727,96.076
4.0698,1.5708,3.1416,-1.5755,0.12137,-2.0604,-66.119,8.4061,18.345,-42.3,-41.926
4.0698,1.6422,3.1416,-1.5391,-0.79025,-0.57899,-1.9026,5.2101,9.4536,-11.511,-17.419
4.0698,1.7136,3.1416,-0.69357,-0.29342,-0.65763,15.816,2.8978,3.1951,-14.654,-3.7223
4.0698,1.785,3.1416,0.11067,0.27188,-1.205,13.234,-0.2776,0.099562,-21.895,1.6184
4.0698,1.8564,3.1416,0.53222,0.34787,-1.6075,5.7895,-4.1992,-0.26991,-20.941,1.5704
4.0698,1.9278,3.1416,0.58121,-0.070101,-1.6227,0.61872,-7.6691,1.0382,-11.624,-0.84752
4.0698,1.9992,3.1416,0.46155,-0.66269,-1.2727,-0.97144,-9.1912,2.719,-0.47883,-3.0281
4.0698,2.0706,3.1416,0.41333,-1.0157,-0.73733,-1.0398,-7.7533,3.5667,4.6745,-3.2388
4.0698,2.142,3.1416,0.5551,-0.84904,-0.24792,-2.5447,-3.6099,2.8294,0.15065,-1.0839
4.0698,2.2134,3.1416,0.72623,-0.24618,0.019624,-6.8777,0.93503,0.56484,-8.1822,2.0318
4.0698,2.2848,3.1416,0.32921,0.11709,0.05135,-11.398,0.74609,-2.0051,0.51648,2.4412
4.0698,2.3562,3.1416,-0.78324,-0.35736,-0.63711,-5.0227,-0.47857,-5.0619,-27.419,-2.437
4.0698,2.4276,3.1416,-1.206,-0.84909,0.42532,-0.62215,-3.5924,1.2264,-0.18334,2.3919
4.0698,2.499,3.1416,-0.9746,-0.75991,0.57533,3.622,-6.0611,0.66117,7.839,3.9995
4.0698,2.5704,3.1416,-0.39904,-0.57242,0.35715,3.8825,-7.2063,-2.3,5.538,2.4793
4.0698,2.6418,3.1416,0.26515,-0.51474,0.077109,0.083825,-6.824,-5.0489,-0.72915,-0.62291
4.0698,2.7132,3.1416,0.82211,-0.63047,-0.13925,-5.5171,-5.1045,-6.3982,-6.8468,-3.1423
4.0698,2.7846,3.1416,1.1408,-0.84841,-0.2901,-9.7493,-2.5518,-6.1522,-10.649,-3.1269
4.0698,2.856,3.1416,1.1603,-1.0525,-0.44026,-9.9467,0.096676,-4.6781,-11.627,0.32916
4.0698,2.9274,3.1416,0.89469,-1.1517,-0.66408,-5.3668,1.9507,-2.4774,-10.638,6.2539
4.0698,2.9988,3.1416,0.43852,-1.1498,-0.98839,1.3907,2.0472,0.24339,-9.6156,10.964
4.0698,3.0702,3.1416,-0.028175,-1.215,-1.3354,2.9648,-0.56881,4.0012,-11.273,7.234
4.0698,3.1416,3.1416,-0.70941,-1.4414,-1.2139,13.121,6.006,-4.1919,-3.2398,6.4522
4.0698,3.213,3.1416,-0.73738,-1.4098,-1.5908,-11.005,-6.7174,8.8831,-2.6556,-4.1851
4.0698,3.2844,3.1416,-0.72044,-1.1015,-1.5081,-24.362,-9.8453,5.7164,-1.4894,-6.8123
4.0698,3.3558,3.1416,-0.74094,-0.62592,-1.233,-24.583,-6.4741,-0.94675,0.44083,-5.1706
4.0698,3.4272,3.1416,-0.77701,-0.123,-0.95001,-15.073,0.014558,-4.9669,2.8802,-1.9018
4.0698,3.4986,3.1416,-0.7499,0.26775,-0.76738,-2.4209,6.4103,-5.0068,5.2698,1.3028
4.0698,3.57,3.1416,-0.5713,0.43769,-0.72249,6.1941,10.131,-2.7277,6.8799,3.5531
4.0698,3.6414,3.1416,-0.19058,0.33964,-0.78803,5.5882,9.6779,-0.98545,6.9431,4.611
4.0698,3.7128,3.1416,0.35783,0.018498,-0.8778,-4.8354,5.0948,-2.0266,4.7872,4.7411
4.0698,3.7842,3.1416,0.90723,-0.35823,-0.85262,-18.497,-1.5782,-5.6846,-0.031243,4.5614
4.0698,3.8556,3.1416,1.1113,-0.46981,-0.52621,-19.052,-5.8464,-7.5763,-7.5942,4.8944
4.0698,3.927,3.1416,1.3953,0.18155,-0.63118,27.693,-5.0273,-5.9808,31.27,8.6879
4.0698,3.9984,3.1416,-0.12895,0.24096,-0.52066,0.6031,2.6435,-7.909,-2.8673,17.349
4.0698,4.0698,3.1416,0.1551,0.25688,-0.37725,-4.3143,4.7076,-9.8088,-7.0817,14.367
4.0698,4.1412,3.1416,0.87958,0.22104,-0.23147,-1.0738,3.4254,-9.8507,-0.55008,7.4628
4.0698,4.2126,3.1416,1.3192,0.16827,-0.084911,2.6781,0.99263,-8.1134,5.7592,1.4011
4.0698,4.284,3.1416,1.2426,0.15379,0.075915,4.0467,-0.76075,-5.8032,7.257,-1.5432
4.0698,4.3554,3.1416,0.76441,0.23069,0.26563,3.2716,-0.67198,-4.4731,3.9047,-1.1217
4.0698,4.4268,3.1416,0.19646,0.42721,0.4861,2.1097,1.4536,-5.2427,-1.6156,1.352
4.0698,4.4982,3.1416,-0.10047,0.72419,0.71257,2.2182,4.5411,-8.0175,-5.7298,3.4663
4.0698,4.5696,3.1416,0.13492,1.0324,0.87971,3.5372,5.9453,-10.708,-5.8014,2.1767
4.0698,4.641,3.1416,0.91608,1.1699,0.86775,2.6732,1.1492,-8.451,-1.9605,-5.7311
4.0698,4.7124,3.1416,2.0657,1.2524,0.42236,2.7421,-16.177,-10.937,12.058,-3.5593
4.0698,4.7838,3.1416,1.4325,1.0315,1.3998,4.2519,-4.0876,-8.3134,-11.605,-20.384
4.0698,4.8552,3.1416,0.60834,0.54879,0.97847,0.67597,-5.5899,-5.8703,-15.407,-23.276
4.0698,4.9266,3.1416,0.044426,0.00017245,0.27705,-3.3866,-8.8547,-3.9884,-11.105,-17.379
4.0698,4.998,3.1416,-0.11809,-0.46384,-0.18102,-5.6314,-8.611,-2.9101,-5.3613,-7.5717
4.0698,5.0694,3.1416,0.048256,-0.74429,-0.29927,-5.4787,-4.3322,-2.6941,-1.0681,1.9446
4.0698,5.1408,3.1416,0.35347,-0.80003,-0.24012,-3.5023,1.5777,-3.1698,1.3287,8.0528
4.0698,5.2122,3.1416,0.58632,-0.65388,-0.25687,-0.85978,5.598,-3.8925,2.5083,9.1301
4.0698,5.2836,3.1416,0.61056,-0.39888,-0.52552,1.2784,4.9052,-4.0975,2.9517,5.4561
4.0698,5.355,3.1416,0.46118,-0.20449,-0.97674,2.2991,-0.81299,-2.6551,1.6199,-0.37738
4.0698,5.4264,3.1416,0.44062,-0.32276,-1.1277,2.7168,-7.5439,1.9749,-5.3694,-3.058
4.0698,5.4978,3.1416,1.4137,-0.90336,-0.26395,12.691,10.343,-2.7837,17.109,35.288
4.0698,5.5692,3.1416,0.04109,-0.47224,-0.30831,-3.0826,2.8556,-9.2692,7.7514,11.179
4.0698,5.6406,3.1416,-0.75841,-0.37017,-0.097653,-5.3304,5.1029,0.95604,4.2171,-2.748
4.0698,5.712,3.1416,-1.1097,-0.17933,0.17011,-2.0955,9.3797,10.861,0.88572,-4.4206
4.0698,5.7834,3.1416,-1.1391,0.19895,0.38916,1.8391,11.339,13.422,-3.3556,2.3252
4.0698,5.8548,3.1416,-0.96803,0.65718,0.52267,4.2377,9.402,8.6925,-6.8757,10.686
4.0698,5.9262,3.1416,-0.70638,0.99471,0.57968,4.6996,4.1668,0.86235,-7.0623,13.832
4.0698,5.9976,3.1416,-0.44562,1.0306,0.59195,3.946,-2.1812,-4.6712,-2.086,7.8477
4.0698,6.069,3.1416,-0.25242,0.71684,0.5909,3.1079,-6.4603,-4.2403,7.3369,-5.3237
4.0698,6.1404,3.1416,-0.16195,0.25086,0.58446,3.0132,-5.0827,1.1596,16.18,-14.943
4.0698,6.2118,3.1416,-0.17127,0.18894,0.53396,3.4744,5.3545,2.9353,13.345,1.4699
4.0698,6.2832,3.1416,-0.23273,1.559,0.33102,2.5755,27.479,-18.038,-20.105,81.074

4.1412,0.0,3.1416,-0.22708,0.32898,-0.087836,2.7778,-2.3868,-11.438,-3.7998,14.744
4.1412,0.0714,3.1416,0.63621,-0.50864,0.64729,-2.3418,-0.23787,9.2926,-4.7478,-1.9558
4.1412,0.1428,3.1416,1.2752,-0.069033,0.24525,6.3451,-4.8178,7.6714,10.169,-7.6341
4.1412,0.2142,3.1416,1.6113,0.51257,-0.34719,13.611,-7.9172,2.8186,19.862,-4.9367
4.1412,0.2856,3.1416,1.6748,0.68113,-0.66337,13.518,-6.8557,2.2596,16.92,2.0551
4.1412,0.357,3.1416,1.5624,0.32003,-0.59151,6.6782,-2.7142,5.6054,3.5425,8.8651
4.1412,0.4284,3.1416,1.3947,-0.3906,-0.24953,-2.497,1.4317,8.2333,-12.537,11.663
4.1412,0.4998,3.1416,1.273,-1.1156,0.14019,-8.5378,2.2785,4.9679,-22.12,8.3059
4.1412,0.5712,3.1416,1.2375,-1.5066,0.37599,-7.662,-1.9374,-6.239,-18.611,-0.62165
4.1412,0.6426,3.1416,1.224,-1.3437,0.40219,-0.51943,-9.6733,-20.627,-2.0961,-10.766
4.1412,0.714,3.1416,1.0214,-0.67688,0.43425,5.0632,-14.313,-22.946,16.591,-12.962
4.1412,0.7854,3.1416,0.27179,0.35724,1.4984,-22.587,18.532,-19.086,-8.2507,51.552
4.1412,0.8568,3.1416,-0.20175,0.65993,0.4177,-5.462,-5.1753,5.1336,9.2492,6.1892
4.1412,0.9282,3.1416,0.17387,0.59733,0.55078,-6.5876,0.25358,8.0199,1.6353,7.0977
4.1412,0.9996,3.1416,0.4689,0.23603,0.68653,-11.196,6.8178,3.621,-13.231,15.183
4.1412,1.071,3.1416,0.36953,-0.28919,0.36091,-12.045,3.4014,-0.29923,-24.525,12.285
4.1412,1.1424,3.1416,-0.023809,-0.80586,-0.37062,-7.6573,-9.2353,-0.76715,-27.404,-4.0364
4.1412,1.2138,3.1416,-0.39805,-1.1342,-1.1607,-0.5588,-23.465,1.8946,-21.958,-25.701
4.1412,1.2852,3.1416,-0.42918,-1.1176,-1.5975,4.4796,-29.804,5.5611,-12.159,-39.319
4.1412,1.3566,3.1416,0.01613,-0.65302,-1.4327,2.2033,-21.918,7.7992,-4.8067,-31.399
4.1412,1.428,3.1416,0.67884,0.27838,-0.80849,-11.366,-1.6365,7.3613,-8.482,6.4453
4.1412,1.4994,3.1416,0.70592,1.581,-0.48577,-37.168,16.042,5.68,-32.491,72.289
4.1412,1.5708,3.1416,-1.5976,2.8618,-1.8473,-58.22,-10.184,25.202,11.447,-132.92
4.1412,1.6422,3.1416,-1.5629,-0.14776,-0.37401,-0.072751,-4.7422,16.904,1.2173,-36.336
4.1412,1.7136,3.1416,-0.66798,-0.63148,-0.41844,16.378,3.9566,6.7448,-11.02,5.5882
4.1412,1.785,3.1416,0.20331,-0.30892,-0.93044,13.819,9.1658,-1.5668,-17.745,15.141
4.1412,1.8564,3.1416,0.67777,-0.057014,-1.3265,6.1683,9.015,-6.2353,-16.925,9.5235
4.1412,1.9278,3.1416,0.74074,-0.13502,-1.3819,0.42342,4.906,-6.9754,-10.31,0.92152
4.1412,1.9992,3.1416,0.58417,-0.40949,-1.123,-1.4916,-0.090591,-4.6096,-1.7197,-3.4172
4.1412,2.0706,3.1416,0.45475,-0.57928,-0.71943,-0.87613,-2.8391,-0.66557,4.6652,-1.1062
4.1412,2.142,3.1416,0.50192,-0.40048,-0.37636,-0.40469,-1.7427,3.0267,6.0144,5.4574
4.1412,2.2134,3.1416,0.62601,0.088569,-0.22661,-2.2783,1.6528,4.7375,2.5568,9.1695
4.1412,2.2848,3.1416,0.32624,0.34233,-0.22299,-6.3759,1.0551,3.2397,-0.70934,-1.7034
4.1412,2.3562,3.1416,-0.20331,0.25543,-0.82671,-9.3949,5.0267,0.3282,-10.033,-4.0711
4.1412,2.4276,3.1416,-1.1563,-0.7138,0.64497,-0.9124,-0.87738,3.7204,1.8034,12.395
4.1412,2.499,3.1416,-0.87943,-1.1795,0.85336,2.9614,-3.8739,2.1847,5.4657,10.861
4.1412,2.5704,3.1416,-0.15705,-1.3247,0.55623,2.5735,-5.639,-0.5262,4.6016,1.3282
4.1412,2.6418,3.1416,0.52737,-1.2873,0.17571,-0.44827,-6.6305,-2.7224,1.744,-8.6394
4.1412,2.7132,3.1416,0.9315,-1.1681,-0.11795,-3.899,-6.6045,-4.0951,-1.5319,-14.081
4.1412,2.7846,3.1416,0.99446,-1.0378,-0.32265,-5.6998,-5.13,-5.0355,-4.4517,-12.81
4.1412,2.856,3.1416,0.7772,-0.94546,-0.52073,-4.6011,-2.1053,-5.953,-6.8845,-5.5755
4.1412,2.9274,3.1416,0.4028,-0.92515,-0.79515,-0.88605,1.7268,-6.5937,-9.186,3.7617
4.1412,2.9988,3.1416,-0.0031999,-1.0042,-1.1458,2.926,4.2634,-5.3594,-12.042,8.0663
4.1412,3.0702,3.1416,-0.37247,-1.2104,-1.4058,1.3764,1.5255,1.3742,-16.309,-3.2408
4.1412,3.1416,3.1416,-0.94957,-1.338,-0.24666,25.418,-7.242,2.5322,40.082,11.168
4.1412,3.213,3.1416,-1.4092,-1.5574,-1.4321,-2.4944,16.005,4.755,-24.615,-2.7461
4.1412,3.2844,3.1416,-1.5035,-1.2991,-1.4521,-16.107,11.739,-0.1973,-33.096,-5.5889
4.1412,3.3558,3.1416,-1.5127,-0.76449,-1.066,-18.308,3.1682,-5.2966,-19.035,-2.4314
4.1412,3.4272,3.1416,-1.5071,-0.15296,-0.71907,-13.552,0.64476,-7.3905,-2.4666,2.8092
4.1412,3.4986,3.1416,-1.4302,0.36117,-0.60443,-6.7747,5.3099,-6.1454,7.2047,7.3496
4.1412,3.57,3.1416,-1.1804,0.65146,-0.72508,-2.3044,12.741,-2.9875,8.1966,9.5212
4.1412,3.6414,3.1416,-0.69386,0.66236,-0.95596,-2.78,16.6,-0.045986,3.3387,8.75
4.1412,3.7128,3.1416,-0.026614,0.43207,-1.106,-8.0634,12.277,0.90544,-2.937,5.5377
4.1412,3.7842,3.1416,0.56293,0.11561,-0.98033,-14.154,0.53899,-0.49374,-7.6051,1.4422
4.1412,3.8556,3.1416,0.53159,0.0076377,-0.44191,-12.104,-8.8225,-2.133,-12.057,-0.94246
4.1412,3.927,3.1416,-0.43151,0.50919,-0.32881,13.453,-3.246,-1.5783,34.291,22.73
4.1412,3.9984,3.1416,-0.26863,0.069047,0.030209,0.46603,0.54955,-5.8414,-3.0499,18.639
4.1412,4.0698,3.1416,0.18353,-0.15262,0.18359,-1.8572,0.87819,-7.3685,-10.783,9.2295
4.1412,4.1412,3.1416,0.55828,-0.2425,0.26326,-0.13085,-0.19662,-8.2834,-8.0282,1.7654
4.1412,4.2126,3.1416,0.67065,-0.25764,0.34615,1.8359,-0.99476,-9.3246,-4.8533,-0.88714
4.1412,4.284,3.1416,0.48561,-0.23093,0.46529,2.3872,-0.38636,-10.293,-4.6105,0.95558
4.1412,4.3554,3.1416,0.086411,-0.17676,0.62093,1.3679,2.0414,-10.5,-6.2749,5.0091
4.1412,4.4268,3.1416,-0.35714,-0.096472,0.7916,-0.52787,5.8175,-9.2135,-6.7822,8.2358
4.1412,4.4982,3.1416,-0.62037,0.016044,0.94524,-2.4093,9.42,-6.1093,-3.3664,8.0591
4.1412,4.5696,3.1416,-0.45545,0.1688,1.0503,-3.8406,10.11,-1.7152,4.1026,3.5787
4.1412,4.641,3.1416,0.3769,0.36618,1.0869,-5.4934,3.7623,2.139,10.781,-3.2152
4.1412,4.7124,3.1416,2.5875,0.45314,1.2942,8.0473,-13.955,-13.91,-10.406,-18.902
4.1412,4.7838,3.1416,1.399,0.85114,1.1553,0.78724,-12.875,-3.977,-11.997,-14.271
4.1412,4.8552,3.1416,0.70346,0.65342,0.56774,-4.0253,-10.986,-2.9043,-8.3865,-13.031
4.1412,4.9266,3.1416,0.37759,0.16207,0.071677,-6.4985,-8.0736,-4.1931,-4.9577,-11.008
4.1412,4.998,3.1416,0.29516,-0.38561,-0.14254,-6.8719,-4.5945,-4.6882,-3.4633,-6.8523
4.1412,5.0694,3.1416,0.3385,-0.82031,-0.12325,-5.5388,-1.3771,-3.644,-3.3166,-1.1968
4.1412,5.1408,3.1416,0.41017,-1.0439,-0.046431,-3.0673,0.68404,-1.7888,-2.8818,4.1998
4.1412,5.2122,3.1416,0.44473,-1.0328,-0.10465,-0.22231,0.93109,-0.39008,-0.76367,7.3022
4.1412,5.2836,3.1416,0.42032,-0.84072,-0.39596,2.013,-0.75314,-0.3197,2.9016,6.6503
4.1412,5.355,3.1416,0.37038,-0.60242,-0.81288,2.4153,-3.6418,-1.1185,5.1568,2.2102
4.1412,5.4264,3.1416,0.39533,-0.53651,-0.9313,-0.50044,-5.8606,-0.061577,-1.0671,-3.7743
4.1412,5.4978,3.1416,1.0131,-0.60903,-0.81784,30.351,17.257,2.3437,24.934,32.416
4.1412,5.5692,3.1416,-0.29741,-0.56222,-0.051223,-8.2079,1.7009,-4.2032,4.6824,25.778
4.1412,5.6406,3.1416,-0.96523,-0.87568,0.075546,-12.336,1.7729,-1.2406,-0.82398,9.2845
4.1412,5.712,3.1416,-1.1148,-0.90502,0.043286,-4.911,6.3799,2.8671,-3.9693,-0.1586
4.1412,5.7834,3.1416,-0.92374,-0.5116,0.080115,1.8084,9.5186,4.1679,-9.0735,1.1558
4.1412,5.8548,3.1416,-0.58735,0.11389,0.22948,3.518,9.124,1.9892,-15.082,8.6135
4.1412,5.9262,3.1416,-0.2822,0.62795,0.41821,1.2072,5.9175,-2.1953,-18.257,14.154
4.1412,5.9976,3.1416,-0.13047,0.71076,0.52449,-1.5029,2.2546,-5.899,-14.866,11.148
4.1412,6.069,3.1416,-0.1639,0.24263,0.44598,-1.0217,0.97348,-6.7556,-3.873,-0.73135
4.1412,6.1404,3.1416,-0.28787,-0.51948,0.16776,3.5491,4.2426,-3.652,10.372,-10.627
4.1412,6.2118,3.1416,-0.24549,-0.76549,-0.16958,7.7534,12.409,2.1384,15.441,8.3735
4.1412,6.2832,3.1416,0.41841,1.0443,-0.20195,-0.88086,22.846,5.8226,-11.858,104.12

4.2126,0.0,3.1416,0.42669,-0.70447,-0.76999,-4.4846,5.9369,-3.8596,-16.343,51.24
4.2126,0.0714,3.1416,0.92363,-0.88672,0.14584,4.4676,0.16316,8.5053,-10.262,14.893
4.2126,0.1428,3.1416,1.3429,-0.28664,-0.038585,11.132,-5.8083,10.523,3.2419,-3.1827
4.2126,0.2142,3.1416,1.5411,0.23425,-0.46408,12.859,-8.765,10.365,11.007,-7.9306
4.2126,0.2856,3.1416,1.5168,0.30152,-0.70382,9.7491,-8.242,10.897,9.2895,-4.6419
4.2126,0.357,3.1416,1.3569,-0.098888,-0.64936,3.6854,-5.5461,11.52,0.69263,1.6445
4.2126,0.4284,3.1416,1.1831,-0.74744,-0.39658,-2.6382,-2.7792,10.019,-8.8942,6.7385
4.2126,0.4998,3.1416,1.0984,-1.3177,-0.1317,-6.6865,-1.8627,4.4,-13.362,7.896
4.2126,0.5712,3.1416,1.1335,-1.5033,-0.017289,-7.0539,-3.5612,-5.2593,-9.448,4.4164
4.2126,0.6426,3.1416,1.1934,-1.1442,-0.078232,-4.4341,-6.5066,-14.972,0.20103,-1.7604
4.2126,0.714,3.1416,1.0036,-0.35406,-0.087731,-2.5909,-6.2217,-14.994,3.9622,-5.4566
4.2126,0.7854,3.1416,0.82641,0.3541,0.77752,-28.964,29.304,-13.811,-46.049,35.579
4.2126,0.8568,3.1416,-0.11606,0.48903,-0.15247,2.9325,1.3539,6.8301,5.9021,7.9735
4.2126,0.9282,3.1416,0.24276,0.52085,0.27964,0.20757,0.24321,4.3559,6.5035,1.9174
4.2126,0.9996,3.1416,0.75676,0.38696,0.71025,-8.9841,3.3885,-2.3528,-9.8503,5.0202
4.2126,1.071,3.1416,0.90728,0.11548,0.59516,-11.42,1.0895,-4.4779,-23.551,8.3502
4.2126,1.1424,3.1416,0.62758,-0.20075,-0.033768,-4.9194,-7.2321,-0.4864,-26.733,6.6877
4.2126,1.2138,3.1416,0.1273,-0.43014,-0.81191,5.5529,-16.794,6.6477,-20.225,-1.2229
4.2126,1.2852,3.1416,-0.28303,-0.42839,-1.2852,11.775,-21.216,12.221,-10.509,-12.421
4.2126,1.3566,3.1416,-0.36751,-0.064414,-1.1536,6.1599,-16.277,12.577,-6.674,-19.476
4.2126,1.428,3.1416,-0.14041,0.7536,-0.51427,-14.348,-3.6822,7.8878,-17.37,-10.237
4.2126,1.4994,3.1416,-0.041691,2.0522,-0.10487,-44.386,5.1816,4.9256,-47.766,32.421
4.2126,1.5708,3.1416,-0.84954,3.8901,-1.624,-36.683,-20.988,19.065,56.358,-192.46
4.2126,1.6422,3.1416,-1.0986,0.15031,-0.38042,-0.53052,-13.513,19.263,13.584,-46.671
4.2126,1.7136,3.1416,-0.37047,-0.8736,-0.31893,12.308,1.8322,9.7795,-6.615,12.135
4.2126,1.785,3.1416,0.40609,-0.77378,-0.64179,12.248,13.29,-0.89603,-13.577,23.013
4.2126,1.8564,3.1416,0.8205,-0.44604,-0.91038,6.8438,16.54,-8.0744,-13.123,13.488
4.2126,1.9278,3.1416,0.83089,-0.26327,-0.9588,1.0868,12.485,-10.078,-8.5941,1.0834
4.2126,1.9992,3.1416,0.61444,-0.2488,-0.80746,-2.3038,5.0291,-7.4478,-1.8929,-5.1447
4.2126,2.0706,3.1416,0.41772,-0.24975,-0.57665,-2.5834,-1.1324,-2.157,5.4729,-3.0779
4.2126,2.142,3.1416,0.40704,-0.11046,-0.40005,-0.68841,-2.7353,3.1839,11.352,3.997
4.2126,2.2134,3.1416,0.51884,0.15419,-0.33837,1.0592,-0.16121,6.1157,11.906,8.9194
4.2126,2.2848,3.1416,0.31005,0.18538,-0.29289,-0.75356,0.34484,5.1214,0.57075,2.1865
4.2126,2.3562,3.1416,0.18817,0.077378,-0.45491,-8.3403,5.092,3.3618,-4.627,-4.1663
4.2126,2.4276,3.1416,-0.92394,-0.65309,0.66605,-1.3773,-0.30721,2.7734,-0.36482,13.495
4.2126,2.499,3.1416,-0.59172,-1.2437,0.90368,1.8765,-2.3517,1.887,2.258,11.717
4.2126,2.5704,3.1416,0.16825,-1.5329,0.74623,1.7584,-2.994,0.77135,3.3085,1.128
4.2126,2.6418,3.1416,0.77416,-1.5173,0.46473,-0.4369,-3.0843,-0.72452,2.9734,-10.137
4.2126,2.7132,3.1416,0.98416,-1.2992,0.17163,-2.9871,-2.7517,-2.7584,1.4946,-16.663
4.2126,2.7846,3.1416,0.80153,-1.0324,-0.12043,-4.2714,-1.7842,-5.2824,-0.8954,-15.975
4.2126,2.856,3.1416,0.37988,-0.86913,-0.4399,-3.3002,-0.009266,-7.83,-4.0383,-8.7652
4.2126,2.9274,3.1416,-0.071659,-0.9066,-0.79765,-0.24463,2.3258,-9.3037,-7.9143,0.88609
4.2126,2.9988,3.1416,-0.38329,-1.1334,-1.1282,3.0341,4.1732,-7.7619,-12.707,5.2863
4.2126,3.0702,3.1416,-0.51931,-1.3763,-1.231,2.455,3.3044,-0.20654,-18.868,-7.0932
4.2126,3.1416,3.1416,-0.63469,-1.1065,0.45228,25.802,-12.716,-0.64704,60.915,10.769
4.2126,3.213,3.1416,-1.5993,-1.5155,-1.2422,2.1011,31.285,-3.3822,-38.107,-3.2669
4.2126,3.2844,3.1416,-1.9711,-1.2745,-1.408,-6.245,24.905,-7.7055,-53.794,-7.4079
4.2126,3.3558,3.1416,-2.0745,-0.7377,-0.9878,-7.3624,7.4966,-10.405,-35.562,-4.3534
4.2126,3.4272,3.1416,-2.0358,-0.16489,-0.55478,-6.3785,-1.8863,-10.309,-12.936,2.4656
4.2126,3.4986,3.1416,-1.8582,0.27377,-0.38126,-5.9739,0.95664,-7.7221,0.17597,9.4901
4.2126,3.57,3.1416,-1.4968,0.49345,-0.50692,-6.9336,10.814,-3.8454,1.2095,13.639
4.2126,3.6414,3.1416,-0.93368,0.49026,-0.80719,-8.6983,18.507,-0.21293,-5.3316,12.912
4.2126,3.7128,3.1416,-0.25294,0.33678,-1.0616,-9.9162,16.332,1.8824,-12.149,6.9947
4.2126,3.7842,3.1416,0.28433,0.17762,-1.0219,-8.994,3.5024,1.9587,-13.423,-2.1356
4.2126,3.8556,3.1416,0.16496,0.22502,-0.48099,-4.6484,-8.4038,0.91546,-9.0898,-9.6078
4.2126,3.927,3.1416,-1.3344,0.53646,-0.033297,1.9157,0.16618,0.28247,33.374,28.959
4.2126,3.9984,3.1416,-0.23009,-0.040186,0.38065,0.4859,-4.2801,-1.7625,-1.1434,9.6969
4.2126,4.0698,3.1416,0.21929,-0.25996,0.44768,1.0054,-4.4817,-2.9068,-9.5402,1.2306
4.2126,4.1412,3.1416,0.3145,-0.30173,0.44798,1.7491,-3.1477,-5.1058,-9.0097,-0.37269
4.2126,4.2126,3.1416,0.21949,-0.29439,0.51087,1.7523,-1.402,-8.3117,-8.0184,1.6625
4.2126,4.284,3.1416,0.01043,-0.31769,0.65663,0.66401,0.62581,-11.263,-8.7374,4.8245
4.2126,4.3554,3.1416,-0.27517,-0.40306,0.83819,-1.3996,3.2107,-12.273,-9.4733,7.3192
4.2126,4.4268,3.1416,-0.58945,-0.5345,0.98295,-4.0023,6.4421,-10.02,-7.0997,8.0747
4.2126,4.4982,3.1416,-0.82515,-0.64938,1.0345,-6.5343,9.6335,-4.332,0.51255,6.7455
4.2126,4.5696,3.1416,-0.76657,-0.6393,0.99423,-8.3594,10.733,3.0181,12.064,3.718
4.2126,4.641,3.1416,-0.040453,-0.35093,0.96347,-8.9613,5.7314,7.5286,20.394,0.11427
4.2126,4.7124,3.1416,2.3211,-0.12724,1.5146,9.9205,-10.269,-6.376,-22.039,-24.917
4.2126,4.7838,3.1416,1.2121,0.77877,0.64692,-1.4582,-16.4,-2.544,-4.4339,-10.129
4.2126,4.8552,3.1416,0.73012,0.67696,0.15721,-5.0875,-12.639,-3.7818,2.5261,-5.7927
4.2126,4.9266,3.1416,0.56552,0.15787,-0.0249,-5.5623,-6.4084,-5.4911,2.4372,-5.3739
4.2126,4.998,3.1416,0.51854,-0.40948,-0.016571,-5.102,-1.7008,-5.6714,-0.9813,-5.0176
4.2126,5.0694,3.1416,0.47921,-0.833,0.049087,-4.3092,0.10187,-4.1704,-4.4055,-3.0643
4.2126,5.1408,3.1416,0.40698,-1.053,0.053885,-2.9283,-0.5922,-1.9338,-5.4253,0.43353
4.2126,5.2122,3.1416,0.31039,-1.0974,-0.074576,-0.60464,-2.4051,-0.25591,-3.0632,4.1949
4.2126,5.2836,3.1416,0.22679,-1.0375,-0.33204,2.357,-3.8092,-0.029618,1.7069,6.1935
4.2126,5.355,3.1416,0.20203,-0.94303,-0.60672,4.2337,-3.9476,-0.99693,5.4411,4.1413
4.2126,5.4264,3.1416,0.27011,-0.83768,-0.64845,1.1254,-3.4543,-0.99903,1.7069,-4.0281
4.2126,5.4978,3.1416,0.5454,-0.43752,-1.2005,31.801,10.418,1.5712,37.021,18.962
4.2126,5.5692,3.1416,-0.50464,-1.0215,0.11975,-10.985,0.45935,1.9847,-6.4676,27.304
4.2126,5.6406,3.1416,-0.90393,-1.5831,0.25154,-15.313,1.8072,-0.3367,-12.354,14.375
4.2126,5.712,3.1416,-0.84215,-1.6326,0.042717,-7.1211,5.4304,-2.1998,-8.9341,2.335
4.2126,5.7834,3.1416,-0.52875,-1.1446,-0.081761,-0.11633,7.0993,-2.6562,-9.1803,-0.94207
4.2126,5.8548,3.1416,-0.16267,-0.38753,-0.0093919,1.1131,6.0668,-2.171,-15.131,2.8996
4.2126,5.9262,3.1416,0.097793,0.24562,0.1704,-2.0098,3.7496,-1.792,-22.286,7.4643
4.2126,5.9976,3.1416,0.16526,0.40793,0.27677,-5.1606,2.4098,-2.3186,-24.003,6.3722
4.2126,6.069,3.1416,0.053469,-0.031701,0.14794,-4.2227,3.8358,-3.4703,-15.89,-1.9736
4.2126,6.1404,3.1416,-0.092527,-0.81851,-0.24826,1.6031,8.0239,-3.0561,-0.19953,-9.6192
4.2126,6.2118,3.1416,0.033881,-1.1419,-0.70391,6.6892,11.86,3.857,9.7757,5.7066
4.2126,6.2832,3.1416,0.93106,0.53477,-0.66049,-4.1281,7.7984,25.775,-14.69,85.36

4.284,0.0,3.1416,0.81638,-1.0882,-1.4271,-13.348,8.7863,4.9693,-16.04,37.676
4.284,0.0714,3.1416,0.73718,-0.73907,-0.090745,9.4399,-1.0802,1.8673,-6.839,14.811
4.284,0.1428,3.1416,1.0102,-0.31511,-0.067377,11.334,-5.6979,7.7571,-0.93208,-0.19454
4.284,0.2142,3.1416,1.2756,-0.1151,-0.41885,6.2054,-7.0418,14.616,1.3818,-7.346
4.284,0.2856,3.1416,1.37,-0.21782,-0.66208,1.3011,-6.641,18.16,0.95081,-8.0757
4.284,0.357,3.1416,1.2741,-0.54643,-0.6519,-1.0122,-5.5683,17.028,-0.81705,-4.6926
4.284,0.4284,3.1416,1.0602,-0.93306,-0.46383,-1.5119,-4.4312,11.961,-2.5417,0.16769
4.284,0.4998,3.1416,0.83909,-1.1832,-0.27693,-2.3801,-3.3617,4.9854,-3.4585,4.0928
4.284,0.5712,3.1416,0.7078,-1.1401,-0.25658,-5.4645,-2.0072,-1.4055,-4.0058,5.4437
4.284,0.6426,3.1416,0.69683,-0.74966,-0.43731,-10.54,0.47987,-5.071,-6.4127,3.9045
4.284,0.714,3.1416,0.71753,-0.12426,-0.6056,-13.57,5.4511,-5.0406,-15.286,1.0322
4.284,0.7854,3.1416,1.1044,0.19295,0.03507,-24.899,24.326,-14.964,-70.347,4.9935
4.284,0.8568,3.1416,0.056564,0.49462,-0.71196,8.047,2.6428,9.4372,5.1193,2.9782
4.284,0.9282,3.1416,0.23068,0.40809,-0.11748,4.0481,-2.4816,3.438,12.095,-1.7545
4.284,0.9996,3.1416,0.73191,0.25817,0.51093,-6.3775,-1.8287,-6.6764,-4.0323,-0.85013
4.284,1.071,3.1416,1.0603,0.19191,0.61467,-9.1594,-0.92434,-9.0436,-17.887,6.0624
4.284,1.1424,3.1416,1.0246,0.23353,0.172,-2.2457,-1.4928,-2.1959,-19.697,14.588
4.284,1.2138,3.1416,0.65567,0.33942,-0.51409,8.8252,-2.9105,8.9683,-10.893,18.784
4.284,1.2852,3.1416,0.12061,0.4531,-1.028,15.353,-3.6597,17.213,0.29722,14.373
4.284,1.3566,3.1416,-0.36399,0.56019,-1.0535,9.9059,-2.7827,16.993,3.2543,1.9653
4.284,1.428,3.1416,-0.61818,0.74336,-0.58601,-9.255,-1.3353,8.484,-10.63,-9.7266
4.284,1.4994,3.1416,-0.58497,1.2373,-0.14479,-33.743,-3.8408,1.6072,-43.549,-0.67122
4.284,1.5708,3.1416,0.17376,2.8632,-1.4912,-14.796,-18.204,2.1299,71.387,-185.19
4.284,1.6422,3.1416,-0.42302,-0.05678,-0.48272,-1.4031,-17.191,15.687,17.785,-45.344
4.284,1.7136,3.1416,0.045882,-0.94509,-0.3263,7.2709,-2.9634,10.786,-5.6892,9.6395
4.284,1.785,3.1416,0.62644,-0.90383,-0.45136,9.7249,10.108,1.1713,-12.872,20.529
4.284,1.8564,3.1416,0.89466,-0.58873,-0.55966,7.0597,15.692,-5.7583,-11.977,13.582
4.284,1.9278,3.1416,0.80312,-0.31533,-0.55289,1.9068,13.303,-7.4448,-7.2137,3.605
4.284,1.9992,3.1416,0.52745,-0.16521,-0.46017,-2.6429,6.1214,-4.672,-0.40624,-3.0017
4.284,2.0706,3.1416,0.31287,-0.092216,-0.36558,-4.1103,-1.2,-0.063828,7.3901,-5.1843
4.284,2.142,3.1416,0.3207,-0.028636,-0.33568,-1.6991,-4.7208,3.4162,14.27,-4.1846
4.284,2.2134,3.1416,0.47488,0.0085665,-0.34704,2.6324,-3.4012,3.9664,15.861,-0.48589
4.284,2.2848,3.1416,0.30847,-0.18845,-0.21376,3.1005,-1.2897,2.4477,3.7047,9.2408
4.284,2.3562,3.1416,0.2877,-0.77779,0.33416,-2.0022,0.4061,1.6185,-11.272,0.44139
4.284,2.4276,3.1416,-0.71257,-0.6953,0.51305,-1.7737,-1.7167,-0.26178,-3.3372,7.6843
4.284,2.499,3.1416,-0.32241,-1.0135,0.71176,0.70264,-2.2009,1.0126,0.97147,7.9272
4.284,2.5704,3.1416,0.41965,-1.2455,0.81557,1.3695,-0.81138,1.6958,2.4062,2.9343
4.284,2.6418,3.1416,0.93545,-1.2281,0.76356,-0.68991,1.7565,0.3348,1.8422,-4.175
4.284,2.7132,3.1416,1.0067,-1.0192,0.54331,-4.3174,4.3462,-2.856,0.13093,-9.9463
4.284,2.7846,3.1416,0.67442,-0.7944,0.18562,-7.3451,5.8089,-6.6191,-2.047,-11.61
4.284,2.856,3.1416,0.13852,-0.74391,-0.24077,-7.6611,5.4731,-9.2794,-4.3295,-8.1036
4.284,2.9274,3.1416,-0.34282,-0.96982,-0.63446,-4.2747,3.614,-9.3687,-6.8197,-1.0875
4.284,2.9988,3.1416,-0.55357,-1.3829,-0.86666,1.6179,1.9224,-6.2506,-10.234,4.0301
4.284,3.0702,3.1416,-0.42042,-1.5996,-0.78649,5.5684,3.9741,-0.74563,-16.049,-2.9241
4.284,3.1416,3.1416,0.027607,-0.86209,0.67117,16.654,-7.7127,-13.284,52.357,7.6884
4.284,3.213,3.1416,-1.3356,-1.2629,-1.0593,-0.040948,32.661,-11.795,-36.948,-3.9518
4.284,3.2844,3.1416,-1.9946,-1.0287,-1.3978,-0.53963,23.309,-12.767,-52.522,-9.792
4.284,3.3558,3.1416,-2.2026,-0.57917,-1.0589,2.569,3.3863,-13.168,-37.622,-8.3826
4.284,3.4272,3.1416,-2.1104,-0.17965,-0.54765,3.1475,-7.8584,-11.826,-18.353,-1.4869
4.284,3.4986,3.1416,-1.803,0.035954,-0.17823,-0.16944,-5.8541,-8.8869,-7.2015,7.2389
4.284,3.57,3.1416,-1.3348,0.042286,-0.092978,-5.6546,4.5253,-5.2788,-6.5692,13.567
4.284,3.6414,3.1416,-0.76623,-0.10049,-0.28088,-10.167,14.191,-2.1728,-12.303,14.019
4.284,3.7128,3.1416,-0.19873,-0.26959,-0.59642,-10.833,15.071,-0.44335,-17.229,7.1853
4.284,3.7842,3.1416,0.18874,-0.30262,-0.77827,-6.7223,5.3418,-0.13057,-14.682,-4.9519
4.284,3.8556,3.1416,0.10413,-0.020484,-0.46804,-0.53,-5.3434,0.098941,-2.0427,-15.7
4.284,3.927,3.1416,-1.0745,0.33357,0.14496,-0.15247,4.3256,-1.5259,29.421,26.524
4.284,3.9984,3.1416,-0.069947,0.067902,0.40909,0.97835,-8.6899,1.848,1.791,-2.1006
4.284,4.0698,3.1416,0.21196,0.10743,0.32877,3.1139,-8.1633,0.41826,-4.1803,-4.7916
4.284,4.1412,3.1416,0.19436,0.18583,0.25763,4.2349,-3.4367,-3.3132,-3.5637,1.1188
4.284,4.2126,3.1416,0.083607,0.15119,0.33518,3.5327,0.7444,-7.2715,-3.4321,6.3435
4.284,4.284,3.1416,-0.059243,-0.050824,0.54975,1.1107,2.9569,-9.8933,-5.1433,7.5953
4.284,4.3554,3.1416,-0.24695,-0.39379,0.80141,-2.3146,3.8252,-10.212,-6.6235,5.5419
4.284,4.4268,3.1416,-0.49466,-0.7874,0.96488,-5.7117,4.7464,-7.9403,-4.6496,2.7606
4.284,4.4982,3.1416,-0.74842,-1.0943,0.95246,-8.0328,6.6157,-3.5583,2.8677,1.6938
4.284,4.5696,3.1416,-0.81371,-1.1468,0.77694,-8.5128,8.5519,1.6054,14.601,2.6029
4.284,4.641,3.1416,-0.28404,-0.76409,0.61457,-6.9673,6.6223,5.2871,23.524,1.5243
4.284,4.7124,3.1416,1.4601,-0.38516,1.0783,8.4753,-6.9557,3.6915,-20.726,-22.367
4.284,4.7838,3.1416,1.0029,0.66362,0.17222,-1.0521,-14.032,-3.8909,6.1241,-10.907
4.284,4.8552,3.1416,0.72063,0.49821,-0.069559,-2.0829,-10.401,-6.6984,11.031,-5.883
4.284,4.9266,3.1416,0.57531,-0.042434,-0.022021,-1.3409,-4.5762,-6.8354,6.0259,-4.4217
4.284,4.998,3.1416,0.50972,-0.51366,0.077895,-1.5401,-0.75712,-5.8282,-0.98363,-4.1245
4.284,5.0694,3.1416,0.46281,-0.76382,0.10624,-2.67,0.018993,-4.6758,-5.5497,-3.2788
4.284,5.1408,3.1416,0.38518,-0.83292,0.026987,-3.2798,-1.2739,-3.8998,-6.0269,-1.066
4.284,5.2122,3.1416,0.25461,-0.85132,-0.13305,-1.7629,-2.8011,-3.5958,-2.9131,2.2288
4.284,5.2836,3.1416,0.091584,-0.93838,-0.3093,2.3585,-3.0182,-3.4836,1.8108,5.008
4.284,5.355,3.1416,-0.025238,-1.1011,-0.42446,7.1489,-1.822,-2.9575,5.3392,4.1525
4.284,5.4264,3.1416,0.056509,-1.133,-0.41364,6.975,-1.7008,-1.1374,4.7013,-5.1875
4.284,5.4978,3.1416,0.25664,-0.50079,-1.2372,14.151,-4.8469,-4.9887,49.188,6.9828
4.284,5.5692,3.1416,-0.62109,-1.7061,0.13832,-11.613,-1.3219,5.8194,-16.547,19.356
4.284,5.6406,3.1416,-0.76312,-2.3117,0.36863,-14.017,4.2889,3.3336,-24.223,12.163
4.284,5.712,3.1416,-0.54175,-2.2265,0.18792,-8.759,7.4612,-1.248,-14.756,2.7061
4.284,5.7834,3.1416,-0.21269,-1.6137,-0.0079362,-4.1386,7.0645,-2.9743,-8.6792,-1.8853
4.284,5.8548,3.1416,0.069347,-0.78274,-0.077807,-2.9494,4.2154,-1.2735,-11.593,-1.4557
4.284,5.9262,3.1416,0.23522,-0.081632,-0.051743,-4.3726,1.1317,1.9156,-19.604,0.37879
4.284,5.9976,3.1416,0.28576,0.21131,-0.04739,-5.8692,-0.014004,4.0122,-24.776,-0.57041
4.284,6.069,3.1416,0.27633,-0.0046667,-0.18641,-5.0733,1.7596,3.6617,-20.568,-5.8633
4.284,6.1404,3.1416,0.30124,-0.5448,-0.51092,-1.6841,5.0961,2.6044,-7.2856,-11.231
4.284,6.2118,3.1416,0.47829,-0.83079,-0.89991,0.64076,5.1552,7.5437,2.4787,-3.3766
4.284,6.2832,3.1416,0.93321,0.21716,-0.98565,-7.6072,-7.5334,32.015,-21.601,43.228

4.3554,0.0,3.1416,0.83927,-0.9523,-1.7758,-18.331,7.2374,12.209,-2.5311,-3.7035
4.3554,0.0714,3.1416,0.29635,-0.28877,-0.042823,10.838,-2.9049,-6.3539,1.165,2.8584
4.3554,0.1428,3.1416,0.55788,-0.21647,0.0728,8.0414,-4.4162,1.9445,-1.7907,0.55017
4.3554,0.2142,3.1416,0.99479,-0.412,-0.30044,-1.4359,-3.4244,14.752,-3.7934,-3.8842
4.3554,0.2856,3.1416,1.257,-0.65984,-0.57681,-6.015,-2.8612,21.369,-2.3497,-6.7488
4.3554,0.357,3.1416,1.2166,-0.83357,-0.57525,-3.9068,-3.3119,19.587,1.4891,-6.7087
4.3554,0.4284,3.1416,0.91036,-0.87709,-0.3813,0.80279,-3.8671,12.524,4.693,-4.1029
4.3554,0.4998,3.1416,0.48358,-0.78582,-0.209,2.0675,-2.9727,5.4687,3.8203,-0.25721
4.3554,0.5712,3.1416,0.13245,-0.58793,-0.26275,-4.2046,0.71965,2.7112,-3.4157,3.2026
4.3554,0.6426,3.1416,0.047411,-0.32551,-0.59929,-16.236,7.5012,4.3869,-16.581,5.038
4.3554,0.714,3.1416,0.35612,-0.035809,-0.98953,-22.465,15.756,3.3125,-30.952,5.0849
4.3554,0.7854,3.1416,1.0031,0.030744,-0.41398,-10.391,12.121,-18.312,-65.333,-12.443
4.3554,0.8568,3.1416,0.1814,0.65775,-1.0245,7.9076,1.5572,10.44,5.7788,-1.6846
4.3554,0.9282,3.1416,0.1563,0.36586,-0.46449,3.547,-5.0981,4.1031,15.253,-2.9712
4.3554,0.9996,3.1416,0.50271,0.040367,0.18474,-3.4092,-6.2405,-7.5462,2.9394,-2.4854
4.3554,1.071,3.1416,0.88764,0.048085,0.42049,-4.1874,-2.5855,-10.775,-8.4053,4.3302
4.3554,1.1424,3.1416,1.0793,0.38618,0.16629,1.8576,3.643,-3.5108,-9.5062,15.622
4.3554,1.2138,3.1416,0.95628,0.83096,-0.38029,10.404,9.5235,9.0376,-0.95405,25.973
4.3554,1.2852,3.1416,0.51661,1.0867,-0.90005,15.323,12.248,18.765,10.409,29.255
4.3554,1.3566,3.1416,-0.11305,0.93458,-1.1044,11.844,9.9319,19.052,15.102,21.471
4.3554,1.428,3.1416,-0.66825,0.3812,-0.88746,-0.28987,2.4276,9.1466,4.6244,3.6119
4.3554,1.4994,3.1416,-0.73764,-0.1923,-0.47881,-13.656,-7.8675,-1.455,-24.935,-15.502
4.3554,1.5708,3.1416,1.0089,0.66516,-1.453,-0.5331,-5.4702,-16.021,55.774,-115.98
4.3554,1.6422,3.1416,0.20931,-0.57266,-0.60793,-1.4719,-15.438,8.1101,14.244,-32.952
4.3554,1.7136,3.1416,0.43277,-0.87828,-0.4335,3.6574,-8.1124,9.067,-6.9022,0.12053
4.3554,1.785,3.1416,0.78026,-0.75077,-0.44724,7.1241,2.5625,3.1064,-14.22,10.06
4.3554,1.8564,3.1416,0.86575,-0.49525,-0.42835,6.3324,9.2503,-1.3452,-12.833,11.107
4.3554,1.9278,3.1416,0.66295,-0.26914,-0.33784,2.1964,9.6713,-1.6717,-6.6915,8.7717
4.3554,1.9992,3.1416,0.35204,-0.12838,-0.23869,-2.4855,5.0511,0.95106,1.1694,3.6872
4.3554,2.0706,3.1416,0.16645,-0.073602,-0.21594,-4.6557,-1.4289,3.575,8.3748,-4.5413
4.3554,2.142,3.1416,0.23957,-0.096405,-0.29687,-2.6227,-6.1828,3.4985,12.952,-13.483
4.3554,2.2134,3.1416,0.45153,-0.22554,-0.37115,2.3137,-6.7705,0.28561,13.072,-14.032
4.3554,2.2848,3.1416,0.27588,-0.57315,-0.11094,4.2372,-3.4482,-2.2149,6.7942,13.447
4.3554,2.3562,3.1416,0.12238,-1.7889,1.2746,5.8783,-5.3548,-3.8077,-23.197,13.893
4.3554,2.4276,3.1416,-0.59897,-0.777,0.32907,-1.7979,-3.4301,-3.1281,-4.3939,1.7663
4.3554,2.499,3.1416,-0.1633,-0.64265,0.3925,-0.49247,-2.6908,0.80568,1.2402,2.6747
4.3554,2.5704,3.1416,0.52876,-0.69517,0.71848,0.63508,0.33814,2.5524,0.47656,5.0652
4.3554,2.6418,3.1416,0.97768,-0.65232,0.89965,-1.7602,5.5257,0.64669,-2.2425,4.2931
4.3554,2.7132,3.1416,1.0007,-0.51209,0.79229,-6.9826,10.656,-3.7202,-4.4288,0.48192
4.3554,2.7846,3.1416,0.6475,-0.42464,0.44086,-12.069,12.951,-8.0203,-5.1741,-3.6152
4.3554,2.856,3.1416,0.11594,-0.56405,0.0026259,-13.563,10.588,-9.7084,-4.7751,-4.755
4.3554,2.9274,3.1416,-0.33229,-1.0003,-0.32779,-9.2883,4.226,-7.5417,-4.359,-1.3427
4.3554,2.9988,3.1416,-0.45595,-1.571,-0.39384,-0.12224,-1.4778,-2.8996,-5.5086,4.4287
4.3554,3.0702,3.1416,-0.11858,-1.7532,-0.15244,8.2303,3.6557,-1.1029,-9.8878,4.439
4.3554,3.1416,3.1416,0.71007,-0.71251,0.53801,3.1854,3.8787,-28.473,25.593,6.582
4.3554,3.213,3.1416,-0.87389,-0.83804,-0.87504,-6.6101,23.853,-15.935,-24.913,-2.0342
4.3554,3.2844,3.1416,-1.7099,-0.64595,-1.3939,-0.15787,12.073,-12.758,-33.532,-9.289
4.3554,3.3558,3.1416,-1.9482,-0.39108,-1.239,7.9566,-4.8149,-12.25,-25.089,-10.139
4.3554,3.4272,3.1416,-1.7561,-0.23795,-0.70315,10.818,-13.83,-11.213,-14.608,-4.6521
4.3554,3.4986,3.1416,-1.3053,-0.26603,-0.09317,7.2078,-12.099,-8.9428,-9.2139,3.8567
4.3554,3.57,3.1416,-0.75785,-0.47498,0.32799,-0.36619,-3.3111,-6.2351,-10.046,10.692
4.3554,3.6414,3.1416,-0.25325,-0.78988,0.3993,-7.644,5.8357,-4.3909,-14.158,11.643
4.3554,3.7128,3.1416,0.10509,-1.0665,0.11964,-10.585,9.1844,-4.2191,-16.428,4.8483
4.3554,3.7842,3.1416,0.26317,-1.0967,-0.29414,-7.3394,4.6697,-5.0416,-11.465,-7.3363
4.3554,3.8556,3.1416,0.22976,-0.61315,-0.34921,-0.22305,-2.1318,-3.6975,4.4846,-16.475
4.3554,3.927,3.1416,-0.19283,0.12357,0.15117,4.7704,7.4807,-4.7168,23.646,15.968
4.3554,3.9984,3.1416,0.11041,0.38004,0.182,1.9275,-11.053,3.7123,4.8268,-10.503
4.3554,4.0698,3.1416,0.16611,0.77002,-0.023457,3.769,-9.4903,1.9168,1.8797,-6.403
4.3554,4.1412,3.1416,0.16954,0.96736,-0.13219,5.7223,-2.1154,-2.6941,3.2034,4.3073
4.3554,4.2126,3.1416,0.17482,0.84021,-0.030982,5.6572,3.6487,-6.2083,3.3531,10.077
4.3554,4.284,3.1416,0.15092,0.40659,0.23958,3.2762,5.4664,-7.3177,1.326,8.3635
4.3554,4.3554,3.1416,0.037702,-0.20998,0.55108,-0.49443,4.3166,-6.4267,-1.152,2.2395
4.3554,4.4268,3.1416,-0.19809,-0.82491,0.75326,-4.1136,2.7196,-4.7592,-1.3402,-3.01
4.3554,4.4982,3.1416,-0.50682,-1.2369,0.74001,-6.0349,2.9639,-3.4663,2.8031,-3.2831
4.3554,4.5696,3.1416,-0.69994,-1.2723,0.51532,-5.3153,5.333,-2.7343,10.907,0.93989
4.3554,4.641,3.1416,-0.39397,-0.82979,0.2593,-2.2248,6.3325,-0.89189,18.475,1.1991
4.3554,4.7124,3.1416,0.43415,-0.38664,0.37922,6.3195,-5.2414,8.8784,-11.427,-13.446
4.3554,4.7838,3.1416,0.8709,0.42118,-0.068492,0.87731,-8.0799,-6.0879,14.167,-13.146
4.3554,4.8552,3.1416,0.71688,0.16055,-0.054073,2.0217,-5.6834,-9.045,14.43,-9.6875
4.3554,4.9266,3.1416,0.47629,-0.30884,0.07132,3.0296,-2.5173,-7.4468,5.8163,-6.0392
4.3554,4.998,3.1416,0.35687,-0.58714,0.13029,1.6254,-0.59792,-5.5615,-2.2964,-3.2977
4.3554,5.0694,3.1416,0.36258,-0.60546,0.074189,-1.4562,-0.21397,-5.1686,-5.964,-1.383
4.3554,5.1408,3.1416,0.38623,-0.49698,-0.061898,-3.9072,-0.6488,-6.2572,-5.0321,0.26266
4.3554,5.2122,3.1416,0.30217,-0.46806,-0.20416,-3.2836,-0.90243,-7.7231,-1.4924,1.9767
4.3554,5.2836,3.1416,0.058975,-0.66938,-0.28509,1.5573,-0.41352,-8.0664,2.1613,3.1785
4.3554,5.355,3.1416,-0.22789,-1.067,-0.28847,9.0203,0.21859,-6.0893,4.5766,1.6707
4.3554,5.4264,3.1416,-0.18341,-1.3136,-0.29441,13.335,-1.4881,-1.5935,7.1863,-7.0583
4.3554,5.4978,3.1416,0.13661,-0.67753,-0.99326,-15.366,-17.867,-13.352,50.069,2.0247
4.3554,5.5692,3.1416,-0.66871,-2.268,-0.027094,-10.016,-3.928,6.503,-19.762,8.0007
4.3554,5.6406,3.1416,-0.62645,-2.783,0.35705,-8.6583,5.922,7.5266,-29.202,6.8133
4.3554,5.712,3.1416,-0.32882,-2.542,0.39345,-8.5429,10.057,3.4326,-18.089,3.205
4.3554,5.7834,3.1416,-0.073136,-1.8679,0.25277,-8.182,9.126,1.0493,-7.7541,-0.29712
4.3554,5.8548,3.1416,0.057986,-1.0592,0.050024,-7.0728,5.1656,2.1944,-5.7025,-2.7922
4.3554,5.9262,3.1416,0.11653,-0.36161,-0.14758,-5.4219,0.71488,5.5469,-10.294,-4.4156
4.3554,5.9976,3.1416,0.20893,0.059535,-0.3127,-3.87,-2.0708,8.5215,-15.423,-5.7497
4.3554,6.069,3.1416,0.41592,0.14752,-0.4499,-3.2159,-2.3064,9.1413,-15.194,-7.2344
4.3554,6.1404,3.1416,0.71245,-0.017855,-0.58781,-4.1412,-1.2632,7.9112,-8.6084,-8.5772
4.3554,6.2118,3.1416,0.88746,-0.19229,-0.77119,-6.9346,-3.2548,9.6913,-4.2368,-8.1642
4.3554,6.2832,3.1416,0.46383,0.06103,-1.053,-11.216,-16.524,25.57,-24.903,-2.47

4.4268,0.0,3.1416,0.57103,-0.61425,-1.5623,-15.45,4.3919,15.795,14.176,-38.957
4.4268,0.0714,3.1416,-0.084696,0.11862,0.19197,8.131,-4.2346,-11.2,6.4166,-10.588
4.4268,0.1428,3.1416,0.29804,-0.095468,0.21784,4.0413,-2.4641,-3.2633,0.017653,-0.34819
4.4268,0.2142,3.1416,0.8635,-0.53348,-0.217,-4.0232,0.76573,11.254,-1.0283,0.81101
4.4268,0.2856,3.1416,1.1574,-0.81398,-0.47893,-6.0823,1.616,18.967,2.77,-1.2313
4.4268,0.357,3.1416,1.039,-0.81446,-0.40315,-1.7543,-0.096952,17.282,8.1273,-3.1422
4.4268,0.4284,3.1416,0.59253,-0.58866,-0.1283,3.8594,-2.3453,10.234,10.707,-3.5114
4.4268,0.4998,3.1416,0.039344,-0.2839,0.068826,4.2914,-2.3332,4.3152,6.8475,-2.2281
4.4268,0.5712,3.1416,-0.35032,-0.058426,-0.061398,-4.1759,2.0596,4.3078,-4.7146,0.14244
4.4268,0.6426,3.1416,-0.34551,0.0012852,-0.57609,-18.394,10.835,9.1148,-21.117,2.9819
4.4268,0.714,3.1416,0.15729,-0.036825,-1.1745,-24.23,20.43,7.5925,-33.649,6.2425
4.4268,0.7854,3.1416,0.50055,-0.041978,-0.49745,9.048,4.3843,-17.023,-25.926,0.49922
4.4268,0.8568,3.1416,0.13695,0.83144,-1.0011,3.8457,2.8658,7.0168,5.0342,0.14414
4.4268,0.9282,3.1416,0.071255,0.4331,-0.64639,0.53034,-4.2089,3.6761,12.56,-2.1593
4.4268,0.9996,3.1416,0.26296,-0.052408,-0.17238,0.69177,-7.4755,-4.5513,8.9865,-2.7241
4.4268,1.071,3.1416,0.57634,-0.11366,0.047177,3.9024,-4.1861,-6.9741,3.204,0.39198
4.4268,1.1424,3.1416,0.83641,0.27199,-0.083362,8.4895,3.8543,-1.5817,0.70676,7.4039
4.4268,1.2138,3.1416,0.88504,0.82272,-0.46878,12.308,12.353,8.0777,3.6383,16.817
4.4268,1.2852,3.1416,0.63688,1.1366,-0.91019,13.512,16.594,16.018,10.838,25.445
4.4268,1.3566,3.1416,0.13545,0.87588,-1.1922,11.329,13.5,16.939,17.889,28.427
4.4268,1.428,3.1416,-0.39087,-0.048537,-1.1703,6.8291,3.7006,9.3458,17.162,19.245
4.4268,1.4994,3.1416,-0.47281,-1.2929,-0.8576,3.7018,-6.4067,-1.3293,-2.134,-10.255
4.4268,1.5708,3.1416,1.3197,-1.3177,-1.4532,3.2591,8.7653,-24.336,22.443,-16.936
4.4268,1.6422,3.1416,0.60764,-1.0403,-0.71956,-0.3355,-10.12,-0.052968,7.7508,-13.316
4.4268,1.7136,3.1416,0.67359,-0.75574,-0.63477,2.4215,-10.799,4.8642,-6.6264,-9.8734
4.4268,1.785,3.1416,0.80762,-0.50291,-0.66081,4.9026,-4.2753,3.4677,-14.038,-2.0728
4.4268,1.8564,3.1416,0.729,-0.303,-0.58531,4.529,2.411,2.3186,-13.341,7.8754
4.4268,1.9278,3.1416,0.45132,-0.16589,-0.41434,1.5592,5.5606,3.2519,-7.0102,14.473
4.4268,1.9992,3.1416,0.14749,-0.096628,-0.26504,-2.1225,4.196,5.1415,0.75787,12.393
4.4268,2.0706,3.1416,0.014796,-0.1019,-0.25846,-4.218,-0.55858,5.6654,5.9342,-0.064872
4.4268,2.142,3.1416,0.13997,-0.1965,-0.41222,-3.227,-6.0985,3.0705,6.5507,-17.517
4.4268,2.2134,3.1416,0.3642,-0.40975,-0.53327,0.34161,-8.9587,-2.0624,4.5923,-24.036
4.4268,2.2848,3.1416,0.1482,-0.79205,-0.1106,2.7577,-5.434,-5.0535,7.8894,10.304
4.4268,2.3562,3.1416,-0.18875,-2.3429,2.0508,10.353,-7.8638,-9.6879,-31.631,37.166
4.4268,2.4276,3.1416,-0.56538,-0.80527,0.27304,-1.2466,-3.4957,-3.785,-2.2397,2.4998
4.4268,2.499,3.1416,-0.12111,-0.31577,0.1076,-1.6559,-2.6048,1.9545,1.3804,-0.81816
4.4268,2.5704,3.1416,0.48662,-0.18371,0.46844,-1.1659,0.49963,3.5464,-3.8426,4.9317
4.4268,2.6418,3.1416,0.88809,-0.10338,0.76026,-3.7543,6.3107,0.79064,-8.5246,8.5629
4.4268,2.7132,3.1416,0.94479,-0.033479,0.76326,-8.9947,12.236,-4.1599,-9.0571,7.0116
4.4268,2.7846,3.1416,0.69294,-0.076689,0.51792,-13.965,14.709,-8.2313,-5.8394,2.3656
4.4268,2.856,3.1416,0.287,-0.35912,0.20968,-15.157,11.302,-8.8597,-1.5105,-1.1066
4.4268,2.9274,3.1416,-0.056849,-0.90981,0.053761,-10.383,2.8386,-5.4229,0.81836,0.07242
4.4268,2.9988,3.1416,-0.11718,-1.5402,0.17987,-0.68819,-4.4977,-0.67198,-0.66761,5.6187
4.4268,3.0702,3.1416,0.2762,-1.7238,0.51695,7.744,2.9527,-2.1625,-4.7194,8.5154
4.4268,3.1416,3.1416,1.0701,-0.70046,0.32074,-8.7361,14.547,-37.513,-0.89975,10.598
4.4268,3.213,3.1416,-0.53998,-0.3074,-0.6599,-12.995,13.194,-12.556,-10.898,4.2661
4.4268,3.2844,3.1416,-1.3706,-0.23416,-1.3407,-3.3387,1.326,-7.0005,-9.3293,-3.4037
4.4268,3.3558,3.1416,-1.5165,-0.27347,-1.4303,7.5243,-9.9599,-7.871,-5.0172,-5.9508
4.4268,3.4272,3.1416,-1.1719,-0.3634,-0.96851,13.115,-15.49,-8.6606,-2.6413,-2.6911
4.4268,3.4986,3.1416,-0.58111,-0.52565,-0.20585,11.755,-14.492,-7.5284,-3.6284,3.4222
4.4268,3.57,3.1416,0.012007,-0.80373,0.51753,5.1352,-9.0788,-5.4977,-7.043,7.9374
4.4268,3.6414,3.1416,0.41363,-1.2012,0.89254,-3.1118,-2.7252,-4.654,-10.478,7.0437
4.4268,3.7128,3.1416,0.53014,-1.6199,0.76198,-8.8397,1.2481,-6.3433,-10.944,-0.28993
4.4268,3.7842,3.1416,0.41809,-1.798,0.24136,-8.8182,1.1954,-9.3696,-5.761,-10.176
4.4268,3.8556,3.1416,0.33418,-1.2487,-0.16031,-2.162,-1.3354,-8.1939,6.5519,-11.668
4.4268,3.927,3.1416,0.47786,0.1459,-0.0018151,9.7387,7.7253,-5.7803,18.129,-1.1884
4.4268,3.9984,3.1416,0.20973,0.76606,-0.1398,2.974,-10.888,3.5742,7.2111,-11.655
4.4268,4.0698,3.1416,0.10903,1.3721,-0.36465,2.8087,-9.0986,2.2672,4.6949,-3.2816
4.4268,4.1412,3.1416,0.16817,1.6161,-0.45282,4.6329,-1.3747,-1.6504,5.1642,6.5633
4.4268,4.2126,3.1416,0.30447,1.3998,-0.34089,5.8403,4.6193,-4.2354,5.6138,10.25
4.4268,4.284,3.1416,0.40336,0.80732,-0.077126,5.4105,6.3277,-4.5269,4.9056,7.1002
4.4268,4.3554,3.1416,0.36168,0.037272,0.22693,3.4916,4.6074,-3.4221,3.224,0.5995
4.4268,4.4268,3.1416,0.1309,-0.66463,0.44494,0.98308,2.0319,-2.5514,1.5313,-4.3861
4.4268,4.4982,3.1416,-0.23964,-1.0731,0.48418,-0.88236,1.1957,-3.1539,1.0237,-4.3976
4.4268,4.5696,3.1416,-0.55948,-1.051,0.33402,-0.95574,3.0183,-4.9526,2.5866,-0.16793
4.4268,4.641,3.1416,-0.45377,-0.61675,0.11433,1.4105,5.0482,-5.0298,6.2505,0.59136
4.4268,4.7124,3.1416,-0.28417,-0.28391,-0.06148,6.4578,-5.5717,4.6038,-2.1158,-1.0882
4.4268,4.7838,3.1416,0.86459,0.045779,0.017457,2.1744,-2.1021,-6.7778,15.43,-11.294
4.4268,4.8552,3.1416,0.74979,-0.19627,0.1736,3.414,-0.71535,-8.5699,12.684,-10.666
4.4268,4.9266,3.1416,0.38105,-0.45395,0.24511,4.1779,-0.10505,-6.917,4.2992,-5.8221
4.4268,4.998,3.1416,0.20845,-0.50733,0.18978,2.4226,0.39455,-5.381,-2.1551,-0.74868
4.4268,5.0694,3.1416,0.28772,-0.37228,0.044516,-1.1597,0.96456,-5.4596,-4.3001,2.5968
4.4268,5.1408,3.1416,0.44559,-0.2001,-0.11503,-4.3586,1.4576,-7.1054,-3.0587,3.6855
4.4268,5.2122,3.1416,0.44499,-0.17717,-0.21496,-4.665,1.5542,-9.2439,-0.76595,2.8161
4.4268,5.2836,3.1416,0.15037,-0.42464,-0.22353,-0.48855,0.91842,-10.293,0.72144,0.51328
4.4268,5.355,3.1416,-0.30706,-0.898,-0.19159,7.6231,-0.64524,-8.6795,1.9146,-3.0732
4.4268,5.4264,3.1416,-0.36406,-1.2868,-0.29307,15.766,-3.0362,-3.3615,7.5825,-8.7698
4.4268,5.4978,3.1416,0.038227,-0.74856,-0.66419,-43.959,-18.4,-18.145,30.24,4.8634
4.4268,5.5692,3.1416,-0.65962,-2.3562,-0.3593,-6.2714,-7.3108,4.8759,-14.193,-0.48675
4.4268,5.6406,3.1416,-0.50768,-2.7615,0.17734,-0.44635,3.3354,9.4077,-22.367,3.5809
4.4268,5.712,3.1416,-0.2206,-2.4851,0.53898,-5.361,9.8356,7.1522,-14.98,6.2254
4.4268,5.7834,3.1416,-0.091002,-1.8926,0.57881,-9.5776,11.238,4.5353,-4.6949,4.019
4.4268,5.8548,3.1416,-0.12074,-1.223,0.33442,-9.009,8.4937,4.0167,2.1484,-1.5552
4.4268,5.9262,3.1416,-0.15225,-0.61662,-0.047594,-4.5842,3.6022,5.4005,3.8185,-6.607
4.4268,5.9976,3.1416,0.00012708,-0.14301,-0.38712,0.086415,-1.2354,7.1451,1.4817,-7.3417
4.4268,6.069,3.1416,0.41882,0.17129,-0.546,1.0453,-4.4689,7.6738,-2.5114,-2.5634
4.4268,6.1404,3.1416,0.95173,0.31465,-0.50347,-3.6776,-6.0491,6.6848,-6.3378,3.8218
4.4268,6.2118,3.1416,1.0809,0.26245,-0.43164,-11.73,-8.2785,6.462,-10.415,0.30304
4.4268,6.2832,3.1416,-0.20886,-0.050806,-0.77096,-14.105,-16.662,13.185,-19.113,-34.739

4.4982,0.0,3.1416,0.16133,-0.38387,-0.69301,-4.8112,2.6967,14.414,21.867,-42.142
4.4982,0.0714,3.1416,-0.15994,0.2087,0.46293,1.7133,-4.4315,-9.5731,2.8695,-16.472
4.4982,0.1428,3.1416,0.4197,-0.040225,0.23412,1.9036,-0.47645,-4.9828,2.0783,-1.9459
4.4982,0.2142,3.1416,0.9509,-0.42262,-0.21316,2.2165,4.2123,5.5297,8.4472,4.7085
4.4982,0.2856,3.1416,1.031,-0.59395,-0.35278,4.3518,5.2723,11.222,14.764,6.2009
4.4982,0.357,3.1416,0.65256,-0.47931,-0.12108,6.9666,2.6285,9.945,17.057,4.7461
4.4982,0.4284,3.1416,0.052579,-0.17956,0.2607,7.389,-1.206,4.8218,13.993,2.1339
4.4982,0.4998,3.1416,-0.43925,0.12254,0.46408,3.3326,-2.8303,0.93002,6.2931,-0.20073
4.4982,0.5712,3.1416,-0.5515,0.25617,0.23098,-5.3901,0.34561,1.9806,-3.8735,-1.1082
4.4982,0.6426,3.1416,-0.22236,0.15634,-0.44867,-15.153,8.4005,6.9989,-13.478,0.34555
4.4982,0.714,3.1416,0.24917,-0.042279,-1.1593,-16.802,17.203,7.0049,-19.229,4.949
4.4982,0.7854,3.1416,-0.36185,-0.048764,-0.32285,24.134,8.7571,-6.5233,32.747,40.833
4.4982,0.8568,3.1416,-0.11373,0.82158,-0.70679,-0.4245,9.5134,-1.5303,0.89997,9.65
4.4982,0.9282,3.1416,0.034989,0.56608,-0.64807,-1.349,1.9469,0.17014,2.9577,-0.15427
4.4982,0.9996,3.1416,0.17456,0.11102,-0.50007,6.2014,-4.3635,1.0707,10.909,-3.6541
4.4982,1.071,3.1416,0.31627,-0.097904,-0.44951,13.466,-5.755,2.4575,12.764,-6.4173
4.4982,1.1424,3.1416,0.42481,0.025135,-0.55375,16.662,-2.6947,4.6566,7.6691,-7.9561
4.4982,1.2138,3.1416,0.45078,0.32677,-0.77802,15.562,2.0063,7.2804,1.026,-5.1774
4.4982,1.2852,3.1416,0.36309,0.53518,-1.0327,12.074,4.9793,9.4744,-0.39317,4.1662
4.4982,1.3566,3.1416,0.18143,0.38078,-1.2104,8.8179,4.0834,10.164,6.671,18.026
4.4982,1.428,3.1416,0.0086972,-0.28307,-1.2234,7.7064,0.19228,8.2994,17.082,26.606
4.4982,1.4994,3.1416,0.063457,-1.3593,-1.0409,8.5208,-1.0203,3.1056,12.423,8.9138
4.4982,1.5708,3.1416,0.99231,-1.9214,-1.4109,-1.3161,15.888,-16.211,-8.5803,65.499
4.4982,1.6422,3.1416,0.68706,-1.1384,-0.81152,1.427,-3.9351,-5.2075,3.6127,6.9612
4.4982,1.7136,3.1416,0.71035,-0.65339,-0.90116,2.9163,-9.0202,-0.51028,-2.252,-13.026
4.4982,1.785,3.1416,0.68844,-0.35137,-1.0341,3.0155,-5.9989,1.5774,-9.2819,-8.7295
4.4982,1.8564,3.1416,0.50796,-0.16329,-0.97544,1.9446,-0.27162,2.8979,-10.85,5.5523
4.4982,1.9278,3.1416,0.226,-0.055707,-0.76265,0.16508,4.1913,3.9642,-7.2857,17.49
4.4982,1.9992,3.1416,-0.019808,-0.020646,-0.56662,-1.7326,5.0486,4.4841,-2.5632,18.714
4.4982,2.0706,3.1416,-0.10112,-0.065432,-0.55298,-3.1432,1.7864,3.8856,-0.99265,6.8137
4.4982,2.142,3.1416,0.011195,-0.2025,-0.7434,-3.5598,-4.0824,1.8414,-3.9097,-12.673
4.4982,2.2134,3.1416,0.15715,-0.43922,-0.87685,-2.6876,-8.8198,-1.2062,-6.3653,-24.259
4.4982,2.2848,3.1416,-0.10222,-0.76773,-0.27083,-0.55743,-6.2635,-3.5207,6.1844,-0.51883
4.4982,2.3562,3.1416,-0.47342,-2.0507,2.3697,7.6532,-4.4794,-12.039,-30.63,63.939
4.4982,2.4276,3.1416,-0.53161,-0.72,0.41705,-0.17815,-0.91997,-1.5287,2.2022,11.744
4.4982,2.499,3.1416,-0.15142,-0.18585,-0.017025,-2.4966,-1.1921,4.0353,0.19348,-1.0674
4.4982,2.5704,3.1416,0.31433,0.033114,0.13154,-3.9493,-0.020125,4.4816,-9.6363,0.86882
4.4982,2.6418,3.1416,0.65899,0.15224,0.34422,-6.1404,3.4154,1.3219,-14.075,4.3234
4.4982,2.7132,3.1416,0.79667,0.20519,0.41869,-8.6472,7.2495,-3.0717,-10.056,4.5077
4.4982,2.7846,3.1416,0.73667,0.12824,0.36767,-10.035,8.7052,-6.2899,-0.99532,2.1062
4.4982,2.856,3.1416,0.55801,-0.15538,0.31777,-8.8722,5.8653,-6.709,6.8683,0.30977
4.4982,2.9274,3.1416,0.38393,-0.65115,0.40827,-4.7476,-0.55482,-4.314,8.1372,1.8483
4.4982,2.9988,3.1416,0.35639,-1.2089,0.69004,0.7163,-5.4358,-1.5213,1.9159,6.024
4.4982,3.0702,3.1416,0.61058,-1.4387,1.0243,2.8467,2.5183,-4.0016,-4.5269,5.744
4.4982,3.1416,3.1416,0.85376,-0.74605,0.22736,-14.767,16.12,-34.554,-12.14,17.641
4.4982,3.213,3.1416,-0.57086,0.26599,-0.38952,-15.113,8.0559,-1.8252,-4.0812,13.786
4.4982,3.2844,3.1416,-1.2013,0.13547,-1.1776,-7.0614,-0.27114,2.7058,6.3789,7.4707
4.4982,3.3558,3.1416,-1.1449,-0.25345,-1.5218,2.3455,-6.7734,-1.6052,12.572,4.6095
4.4982,3.4272,3.1416,-0.62572,-0.52574,-1.2596,8.8109,-10.513,-5.0227,12.571,5.6694
4.4982,3.4986,3.1416,0.075733,-0.65162,-0.54261,10.407,-11.452,-4.8008,7.7272,7.9021
4.4982,3.57,3.1416,0.68384,-0.78271,0.30155,7.1943,-10.196,-2.5514,1.2005,7.5765
4.4982,3.6414,3.1416,0.98857,-1.0882,0.9082,0.84663,-7.7489,-1.6128,-3.5029,2.2112
4.4982,3.7128,3.1416,0.90641,-1.5908,1.0138,-5.7314,-5.2573,-4.4179,-3.9972,-7.1933
4.4982,3.7842,3.1416,0.54127,-2.0032,0.59457,-8.7812,-3.7598,-9.8629,-0.48235,-13.922
4.4982,3.8556,3.1416,0.24532,-1.564,0.0048866,-4.069,-3.9358,-10.676,2.7899,-3.3134
4.4982,3.927,3.1416,0.30122,0.51982,-0.2215,8.1156,3.7113,-2.1727,16.37,-22.856
4.4982,3.9984,3.1416,0.17184,1.0298,-0.39483,3.4026,-8.4777,2.0187,8.4041,-5.3667
4.4982,4.0698,3.1416,0.058544,1.5576,-0.49714,0.68457,-7.7145,2.4159,1.8566,3.0724
4.4982,4.1412,3.1416,0.10582,1.7524,-0.49016,0.71222,-2.6423,0.98147,-0.81395,5.8661
4.4982,4.2126,3.1416,0.28918,1.5212,-0.37826,2.8913,1.9412,-0.87712,0.14268,5.563
4.4982,4.284,3.1416,0.48614,0.95453,-0.19497,5.8496,4.1639,-2.2703,2.8191,3.9641
4.4982,4.3554,3.1416,0.54702,0.25227,0.01064,8.0039,4.159,-2.7894,4.7009,2.2298
4.4982,4.4268,3.1416,0.36597,-0.35061,0.1875,8.1268,3.1455,-2.4695,3.7174,0.98803
4.4982,4.4982,3.1416,-0.048203,-0.6582,0.29607,5.9136,2.5076,-1.7523,-0.70745,0.44203
4.4982,4.5696,3.1416,-0.5011,-0.58785,0.32195,2.5492,2.875,-1.449,-6.6046,0.47806
4.4982,4.641,3.1416,-0.54183,-0.24433,0.28937,1.2747,3.2027,-2.7033,-8.4092,0.7732
4.4982,4.7124,3.1416,-0.37261,-0.2321,0.13326,10.194,-7.4468,-8.6072,0.28113,11.713
4.4982,4.7838,3.1416,0.96326,-0.37684,0.4047,1.1907,0.78856,-4.5556,8.6859,-2.0065
4.4982,4.8552,3.1416,0.81876,-0.4043,0.53133,-0.015379,2.1929,-4.5419,7.481,-4.3678
4.4982,4.9266,3.1416,0.38659,-0.33557,0.48697,0.63734,2.1434,-5.3112,3.8696,-0.83681
4.4982,4.998,3.1416,0.20308,-0.21783,0.31656,0.28366,2.7503,-5.5759,1.1442,4.2046
4.4982,5.0694,3.1416,0.33838,-0.11086,0.10256,-1.6318,3.9185,-5.3568,-0.083023,7.5896
4.4982,5.1408,3.1416,0.58659,-0.073488,-0.068745,-4.1174,4.41,-5.325,-0.64982,7.4968
4.4982,5.2122,3.1416,0.65589,-0.15015,-0.14079,-5.398,2.9047,-6.1433,-1.6134,3.5813
4.4982,5.2836,3.1416,0.35872,-0.35735,-0.12041,-3.6774,-0.937,-7.8076,-3.0201,-2.895
4.4982,5.355,3.1416,-0.19813,-0.67017,-0.11144,2.0981,-5.4128,-8.9887,-2.6748,-8.9322
4.4982,5.4264,3.1416,-0.42329,-1.0088,-0.34833,11.477,-5.7166,-6.3738,5.089,-9.6625
4.4982,5.4978,3.1416,-0.20318,-0.53223,-0.46485,-57.852,-2.4018,-15.09,-8.6537,13.254
4.4982,5.5692,3.1416,-0.60491,-1.8158,-0.77812,-1.0206,-10.923,2.379,-2.3174,-1.8941
4.4982,5.6406,3.1416,-0.38579,-2.1949,-0.14128,7.8766,-4.6135,6.8689,-4.4946,5.3668
4.4982,5.712,3.1416,-0.1729,-2.0719,0.53938,0.24372,4.8235,5.805,-4.3485,11.843
4.4982,5.7834,3.1416,-0.17509,-1.7101,0.84044,-6.7514,11.112,3.4135,1.177,9.6046
4.4982,5.8548,3.1416,-0.32326,-1.2656,0.69511,-6.7769,12.126,1.5215,9.9183,0.93909
4.4982,5.9262,3.1416,-0.41082,-0.81949,0.2669,-0.9368,8.6169,0.35657,17.052,-6.703
4.4982,5.9976,3.1416,-0.23401,-0.40986,-0.17656,5.6295,2.931,-0.65355,17.653,-5.7565
4.4982,6.069,3.1416,0.26768,-0.06401,-0.38987,7.147,-2.2615,-2.0813,9.2602,6.4076
4.4982,6.1404,3.1416,0.87117,0.16962,-0.27609,0.60543,-5.2459,-3.6997,-5.5695,22.431
4.4982,6.2118,3.1416,0.92939,0.18932,-0.013009,-10.84,-6.5383,-3.6827,-16.698,19.92
4.4982,6.2832,3.1416,-0.76908,-0.19192,-0.17943,-14.471,-10.162,2.1944,-3.8442,-43.609

4.5696,0.0,3.1416,-0.27049,-0.3684,0.63486,6.8013,1.2632,7.4784,14.283,-15.023
4.5696,0.0714,3.1416,0.085722,-0.027918,0.63054,-7.3798,-3.7477,-2.7905,-9.9684,-13.695
4.5696,0.1428,3.1416,0.83361,-0.062932,0.12708,2.0624,1.2158,-2.9451,-0.34602,-3.9929
4.5696,0.2142,3.1416,1.1501,-0.15419,-0.18739,15.393,6.254,-0.45568,15.695,5.944
4.5696,0.2856,3.1416,0.84103,-0.15569,-0.097228,22.504,7.1885,0.94366,24.598,11.928
4.5696,0.357,3.1416,0.12821,-0.047316,0.28952,20.595,3.9491,0.28244,23.08,12.827
4.5696,0.4284,3.1416,-0.56422,0.11248,0.69007,11.846,-1.0383,-1.6191,14.509,9.6703
4.5696,0.4998,3.1416,-0.82292,0.23405,0.79575,1.0939,-4.4645,-3.1225,5.2764,4.7505
4.5696,0.5712,3.1416,-0.45865,0.24387,0.42087,-6.4878,-3.7497,-2.7442,1.1749,0.72928
4.5696,0.6426,3.1416,0.28042,0.1319,-0.34835,-7.7149,1.3441,-0.12824,3.7724,-0.25951
4.5696,0.714,3.1416,0.49543,-0.0010908,-1.0049,-3.7155,7.1004,2.9813,6.7881,2.4948
4.5696,0.7854,3.1416,-1.4981,-0.17488,-0.11418,23.555,21.603,10.639,65.884,75.661
4.5696,0.8568,3.1416,-0.4516,0.46797,-0.36749,0.27107,18.894,-11.343,-5.1633,19.023
4.5696,0.9282,3.1416,0.089561,0.62365,-0.59326,2.0013,11.283,-5.5125,-9.6468,2.7646
4.5696,0.9996,3.1416,0.25007,0.47268,-0.80883,11.601,2.0839,6.1777,4.0602,-3.0818
4.5696,1.071,3.1416,0.17485,0.18249,-1.005,19.425,-6.4468,12.949,11.935,-10.9
4.5696,1.1424,3.1416,0.0096273,-0.10721,-1.1581,21.607,-12.888,12.236,7.7489,-21.018
4.5696,1.2138,3.1416,-0.11854,-0.29898,-1.2417,18.328,-16.434,6.7356,-3.4947,-27.24
4.5696,1.2852,3.1416,-0.1207,-0.3523,-1.2387,12.098,-16.673,1.4436,-12.115,-22.372
4.5696,1.3566,3.1416,0.03457,-0.29813,-1.1532,6.0278,-13.367,0.70331,-10.316,-3.7496
4.5696,1.428,3.1416,0.30168,-0.25354,-1.0226,2.1059,-6.23,5.2468,1.2589,21.228
4.5696,1.4994,3.1416,0.53858,-0.43629,-0.92933,-0.52827,5.2894,9.239,6.9653,29.576
4.5696,1.5708,3.1416,0.23098,-0.92902,-1.2568,-7.3889,11.754,4.5892,-16.768,83.486
4.5696,1.6422,3.1416,0.51046,-0.77782,-0.90212,2.0934,0.96577,-4.8795,3.7982,18.945
4.5696,1.7136,3.1416,0.57049,-0.58371,-1.156,2.7296,-2.8893,-4.5487,4.5076,-5.0149
4.5696,1.785,3.1416,0.45821,-0.3562,-1.3871,0.82935,-1.6668,-1.8034,-0.1586,-5.0787
4.5696,1.8564,3.1416,0.25304,-0.12799,-1.3808,-0.61978,2.0633,-0.13236,-3.7976,4.986
4.5696,1.9278,3.1416,0.042884,0.056525,-1.1954,-0.97409,5.6205,-0.24603,-5.44,14.776
4.5696,1.9992,3.1416,-0.099684,0.15286,-1.0171,-0.95562,6.8178,-1.1946,-6.9042,17.702
4.5696,2.0706,3.1416,-0.14121,0.12791,-1.0163,-1.674,4.5645,-1.4861,-10.151,11.434
4.5696,2.142,3.1416,-0.11115,-0.028443,-1.2032,-3.6482,-0.52935,-0.20454,-14.639,-1.6516
4.5696,2.2134,3.1416,-0.12573,-0.29187,-1.2832,-5.8286,-5.5498,1.872,-14.679,-14.019
4.5696,2.2848,3.1416,-0.41167,-0.592,-0.51256,-4.6182,-4.6754,1.1533,3.212,-12.532
4.5696,2.3562,3.1416,-0.54474,-1.0623,2.0324,-2.4157,3.4185,-7.503,-21.918,76.453
4.5696,2.4276,3.1416,-0.38729,-0.55614,0.64358,0.92718,3.0981,1.8867,4.9956,21.603
4.5696,2.499,3.1416,-0.19276,-0.31215,0.026145,-2.2323,0.88129,4.9564,-1.231,-0.10812
4.5696,2.5704,3.1416,0.03361,-0.13968,-0.18012,-6.0708,-1.0065,4.4583,-11.491,-6.0335
4.5696,2.6418,3.1416,0.27209,0.023107,-0.18627,-7.5571,-1.8786,2.3588,-12.966,-6.1987
4.5696,2.7132,3.1416,0.49515,0.15321,-0.093057,-5.8785,-2.0162,-0.051597,-4.519,-5.1887
4.5696,2.7846,3.1416,0.67418,0.18672,0.070211,-1.8679,-2.0981,-2.0485,7.9206,-4.035
4.5696,2.856,3.1416,0.78608,0.062758,0.30675,2.57,-2.6291,-3.3633,15.962,-2.1036
4.5696,2.9274,3.1416,0.82001,-0.23256,0.61344,5.0312,-3.3699,-4.0735,13.364,1.0184
4.5696,2.9988,3.1416,0.78402,-0.62216,0.94192,3.1863,-2.7659,-4.4927,0.64724,3.6356
4.5696,3.0702,3.1416,0.71178,-0.89411,1.1597,-4.6467,2.6234,-5.0603,-10.3,0.056464
4.5696,3.1416,3.1416,0.00045925,-0.58933,0.20609,-14.264,2.7338,-21.269,-7.4352,16.642
4.5696,3.213,3.1416,-0.95651,0.85428,-0.070605,-12.249,9.2799,10.56,-9.0907,20.462
4.5696,3.2844,3.1416,-1.2507,0.4886,-0.86049,-8.7141,8.0132,11.556,5.7403,18.12
4.5696,3.3558,3.1416,-0.98105,-0.21447,-1.433,-4.0589,3.4746,3.8237,18.901,16.191
4.5696,3.4272,3.1416,-0.3497,-0.60395,-1.4875,0.56061,-1.4128,-1.5664,23.038,15.629
4.5696,3.4986,3.1416,0.39039,-0.60343,-1.0409,3.7402,-5.0637,-1.6184,18.384,14.223
4.5696,3.57,3.1416,0.98817,-0.46483,-0.3156,4.3371,-6.951,1.5514,9.5324,9.0435
4.5696,3.6414,3.1416,1.2472,-0.52211,0.37306,1.9793,-7.3255,3.6761,2.2176,-1.0967
4.5696,3.7128,3.1416,1.0781,-0.94497,0.72884,-2.4249,-6.9357,1.2997,0.094267,-13.194
4.5696,3.7842,3.1416,0.55155,-1.4926,0.58701,-6.1777,-6.7485,-5.2606,1.5154,-17.6
4.5696,3.8556,3.1416,-0.049531,-1.2673,0.026562,-4.2824,-7.6685,-8.9535,-3.6889,4.4344
4.5696,3.927,3.1416,-0.67477,1.1079,-0.32374,-1.6502,-4.6379,5.4925,23.84,-46.791
4.5696,3.9984,3.1416,0.030484,0.96037,-0.51461,2.1304,-4.4845,0.29164,8.1182,3.6133
4.5696,4.0698,3.1416,-0.0092925,1.1461,-0.4112,-1.4616,-4.9336,2.4774,-5.4448,9.628
4.5696,4.1412,3.1416,-0.083648,1.2653,-0.23223,-3.6716,-4.6785,4.11,-10.852,2.1093
4.5696,4.2126,3.1416,0.056594,1.1577,-0.084547,-1.4257,-3.2503,2.6301,-8.0658,-3.1356
4.5696,4.284,3.1416,0.35045,0.83628,0.0068123,4.4008,-0.81648,-0.95857,-0.81503,-1.3862
4.5696,4.3554,3.1416,0.57786,0.42012,0.068559,10.714,2.0206,-3.9053,5.5916,4.9546
4.5696,4.4268,3.1416,0.51084,0.06803,0.14912,13.931,4.4258,-3.5302,6.4577,10.324
4.5696,4.4982,3.1416,0.064555,-0.088207,0.28859,11.715,5.5321,0.95963,-0.11131,9.9606
4.5696,4.5696,3.1416,-0.55158,-0.010479,0.48868,4.7011,4.6431,6.6527,-11.018,3.8706
4.5696,4.641,3.1416,-0.68277,0.17898,0.68266,-1.7702,1.434,5.1163,-15.983,0.78766
4.5696,4.7124,3.1416,0.14787,-0.30592,0.92458,15.031,-9.2553,-22.852,-6.0528,22.598
4.5696,4.7838,3.1416,1.0583,-0.65695,0.93942,-1.6821,-0.38497,-0.34713,-2.4566,11.542
4.5696,4.8552,3.1416,0.87114,-0.33562,0.92147,-6.1239,1.3886,1.0875,1.2931,6.557
4.5696,4.9266,3.1416,0.51534,0.040715,0.78075,-5.0162,2.357,-3.2716,4.2474,6.6157
4.5696,4.998,3.1416,0.39943,0.19396,0.5332,-2.7687,4.3711,-5.8875,5.5932,9.1192
4.5696,5.0694,3.1416,0.5607,0.089604,0.25553,-1.7859,6.467,-4.8613,4.8513,10.919
4.5696,5.1408,3.1416,0.81427,-0.15902,0.04003,-2.7739,6.4902,-1.831,2.0736,9.3422
4.5696,5.2122,3.1416,0.90227,-0.38647,-0.050549,-5.0477,2.7217,0.12955,-1.9588,3.216
4.5696,5.2836,3.1416,0.64294,-0.47092,-0.028178,-6.8378,-4.4975,-1.3883,-5.5383,-6.1082
4.5696,5.355,3.1416,0.079757,-0.4299,-0.0247,-5.5976,-11.141,-6.0268,-5.8327,-13.73
4.5696,5.4264,3.1416,-0.36942,-0.51601,-0.33699,1.6898,-7.8723,-8.5612,1.3121,-10.174
4.5696,5.4978,3.1416,-0.65057,-0.019871,-0.51916,-46.845,22.208,-3.4808,-44.77,23.679
4.5696,5.5692,3.1416,-0.52332,-0.88915,-1.1263,4.1069,-13.553,0.014072,8.4725,3.6645
4.5696,5.6406,3.1416,-0.24007,-1.3542,-0.4625,11.495,-14.535,-0.15246,14.547,9.2798
4.5696,5.712,3.1416,-0.11667,-1.4883,0.41474,4.5887,-3.1647,-1.1485,8.5289,15.353
4.5696,5.7834,3.1416,-0.20653,-1.3817,0.96442,-0.91145,7.7268,-2.0517,6.5835,12.872
4.5696,5.8548,3.1416,-0.39769,-1.1312,1.0361,0.42035,12.71,-3.146,11.421,3.7386
4.5696,5.9262,3.1416,-0.50992,-0.82963,0.74397,7.0266,11.571,-5.2197,17.748,-4.4749
4.5696,5.9976,3.1416,-0.39184,-0.55622,0.34047,13.659,7.1149,-8.8619,17.721,-3.7667
4.5696,6.069,3.1416,-0.017993,-0.36578,0.090617,14.669,2.983,-13.76,6.3987,9.0489
4.5696,6.1404,3.1416,0.41405,-0.27869,0.14576,7.3031,1.4572,-17.999,-12.804,27.099
4.5696,6.2118,3.1416,0.38658,-0.27055,0.41757,-5.0076,1.2717,-17.353,-22.665,28.208
4.5696,6.2832,3.1416,-1.0353,-0.26195,0.45203,-9.3544,-4.5778,-4.5901,13.301,-30.344

4.641,0.0,3.1416,-0.73984,-0.27747,1.8025,3.3331,-6.8129,-4.9001,-0.7174,-6.7617
4.641,0.0714,3.1416,0.2736,-0.14194,0.6307,-17.754,-3.7766,0.86507,-22.769,-15.758
4.641,0.1428,3.1416,1.0173,-0.040519,0.14973,0.89993,3.0229,-1.3436,-14.871,-7.9698
4.641,0.2142,3.1416,1.0974,-0.0001791,0.19078,24.556,7.5347,-4.5466,1.0795,3.3749
4.641,0.2856,3.1416,0.57837,-0.015178,0.51313,36.386,7.6804,-5.8144,13.18,11.347
4.641,0.357,3.1416,-0.19921,-0.059524,0.85713,32.83,4.1424,-5.0027,17.247,13.757
4.641,0.4284,3.1416,-0.8007,-0.099429,0.99722,18.952,-0.84677,-3.4873,14.546,11.595
4.641,0.4998,3.1416,-0.87949,-0.10576,0.79487,3.7962,-4.716,-2.8992,9.5182,7.4715
4.641,0.5712,3.1416,-0.35919,-0.066479,0.2516,-4.2578,-5.7667,-3.8597,7.5076,4.0554
4.641,0.6426,3.1416,0.38429,0.00088303,-0.43809,-2.1382,-4.3838,-4.7154,12.489,2.5152
4.641,0.714,3.1416,0.34063,0.036796,-0.83368,3.2751,-4.2474,-0.27309,24.795,0.95822
4.641,0.7854,3.1416,-2.7956,-0.81497,-0.14874,-4.2918,20.783,19.936,-10.472,32.489
4.641,0.8568,3.1416,-0.53034,-0.27482,-0.3767,11.644,19.123,-11.574,-5.6635,7.4367
4.641,0.9282,3.1416,0.23446,0.35247,-0.78331,13.726,15.655,-7.3796,-13.765,7.8384
4.641,0.9996,3.1416,0.23533,0.67927,-1.2154,12.278,7.6943,5.4674,-17.982,8.9988
4.641,1.071,3.1416,-0.028168,0.60511,-1.5585,11.887,-3.9314,13.184,-13.457,1.7724
4.641,1.1424,3.1416,-0.25591,0.22893,-1.7383,13.086,-16.191,11.909,-3.2631,-12.178
4.641,1.2138,3.1416,-0.30961,-0.23879,-1.7236,14.038,-25.156,4.3608,5.585,-25.12
4.641,1.2852,3.1416,-0.17529,-0.56384,-1.5275,12.215,-27.309,-3.5067,6.1335,-27.996
4.641,1.3566,3.1416,0.074282,-0.57611,-1.2099,6.0845,-20.847,-5.8496,-4.5151,-15.16
4.641,1.428,3.1416,0.31719,-0.25739,-0.87948,-3.2118,-6.9954,-0.2766,-21.205,10.883
4.641,1.4994,3.1416,0.41988,0.17075,-0.69566,-10.174,8.6924,8.8062,-26.729,34.73
4.641,1.5708,3.1416,-0.34651,0.20499,-0.96859,-3.5038,1.3287,18.017,12.321,0.71743
4.641,1.6422,3.1416,0.33045,-0.2978,-1.028,-1.3651,4.346,0.98432,3.0835,11.815
4.641,1.7136,3.1416,0.39385,-0.43892,-1.2506,-2.4792,4.051,-3.4201,4.3111,11.72
4.641,1.785,3.1416,0.22367,-0.31247,-1.3854,-2.9645,3.4008,-3.7981,7.1607,8.2737
4.641,1.8564,3.1416,0.040053,-0.036144,-1.3821,-1.7796,3.5296,-4.188,6.8922,5.544
4.641,1.9278,3.1416,-0.062574,0.26547,-1.3099,0.27149,4.3294,-5.4161,2.1248,4.7507
4.641,1.9992,3.1416,-0.081521,0.47749,-1.2772,1.5348,5.031,-6.4486,-5.9052,5.1954
4.641,2.0706,3.1416,-0.071763,0.5114,-1.3504,0.50141,4.7849,-5.7437,-14.088,5.1894
4.641,2.142,3.1416,-0.1119,0.32167,-1.4738,-3.1975,3.2421,-2.6033,-18.184,2.9828
4.641,2.2134,3.1416,-0.27013,-0.077545,-1.3882,-7.7955,1.1355,1.4755,-13.565,-2.307
4.641,2.2848,3.1416,-0.57016,-0.59584,-0.55058,-8.3956,0.86024,1.4482,4.039,-9.7672
4.641,2.3562,3.1416,-0.23989,-0.38281,1.007,-14.089,8.0918,5.2728,-19.722,41.367
4.641,2.4276,3.1416,-0.02398,-0.50601,0.54279,1.0057,3.9326,1.129,-1.6018,9.5698
4.641,2.499,3.1416,-0.20057,-0.59793,0.04363,0.66349,0.58128,0.40241,2.2883,-5.2746
4.641,2.5704,3.1416,-0.36252,-0.52135,-0.31507,-3.5717,-2.6908,1.5717,2.727,-10.1
4.641,2.6418,3.1416,-0.31727,-0.27921,-0.45391,-5.6214,-5.5493,3.1703,4.5507,-10.096
4.641,2.7132,3.1416,-0.037795,0.036927,-0.36947,-3.6342,-7.1359,3.9932,8.3044,-8.7605
4.641,2.7846,3.1416,0.38645,0.29846,-0.11423,1.2526,-6.6083,3.3039,11.892,-7.9503
4.641,2.856,3.1416,0.79855,0.39133,0.22349,6.1517,-3.6794,1.0417,12.225,-7.9326
4.641,2.9274,3.1416,1.0232,0.26756,0.53957,7.6637,0.84277,-1.9717,6.8751,-7.4371
4.641,2.9988,3.1416,0.91585,-0.0031626,0.73413,3.1159,4.5159,-3.8248,-4.2762,-3.7067
4.641,3.0702,3.1416,0.41147,-0.1819,0.73164,-8.1991,2.7234,-1.3098,-17.389,7.45
4.641,3.1416,3.1416,-1.2532,0.26725,-0.25453,-12.462,-26.206,-11.498,-11.173,-16.177
4.641,3.213,3.1416,-1.2816,1.4964,0.23311,-9.878,5.6012,11.259,-21.165,11.375
4.641,3.2844,3.1416,-1.245,1.0078,-0.38384,-7.7621,12.512,11.208,-6.1868,16.579
4.641,3.3558,3.1416,-0.96165,0.1744,-1.1575,-5.6241,8.2972,4.7486,10.649,15.129
4.641,3.4272,3.1416,-0.43583,-0.34944,-1.5857,-3.4962,1.6083,0.28206,18.766,13.308
4.641,3.4986,3.1416,0.204,-0.42689,-1.5139,-1.7128,-3.0496,0.27673,16.653,11.341
4.641,3.57,3.1416,0.76709,-0.23806,-1.0371,-0.69019,-4.3398,3.3256,8.3879,6.7455
4.641,3.6414,3.1416,1.0622,-0.079133,-0.4013,-0.70691,-3.1191,6.207,0.16829,-2.313
4.641,3.7128,3.1416,0.95955,-0.16156,0.094137,-1.6832,-1.4614,5.9448,-3.1617,-13.671
4.641,3.7842,3.1416,0.45264,-0.41127,0.19508,-2.9612,-1.6822,1.869,-1.5841,-17.813
4.641,3.8556,3.1416,-0.27986,-0.2679,-0.20941,-3.0844,-5.3624,-2.3248,-3.3796,5.4802
4.641,3.927,3.1416,-1.2297,1.3796,-0.020764,-11.248,-15.414,11.255,48.536,-71.009
4.641,3.9984,3.1416,-0.045701,0.38267,-0.61738,-2.3053,0.4309,0.11923,6.3573,4.3317
4.641,4.0698,3.1416,-0.19241,0.30854,-0.4264,-1.7214,2.0,0.63442,-10.356,12.114
4.641,4.1412,3.1416,-0.41708,0.53341,-0.016843,-2.2294,-1.6739,2.5677,-10.045,-1.5925
4.641,4.2126,3.1416,-0.24898,0.72301,0.31388,-0.53115,-5.0971,2.0355,-1.1288,-12.004
4.641,4.284,3.1416,0.24812,0.76015,0.47116,3.7282,-5.6834,-0.56576,8.9245,-10.481
4.641,4.3554,3.1416,0.72337,0.67217,0.49442,8.9855,-3.1225,-2.6279,14.53,0.61011
4.641,4.4268,3.1416,0.78638,0.55852,0.48836,12.784,1.2524,-1.4002,12.917,13.038
4.641,4.4982,3.1416,0.25462,0.51824,0.5542,12.801,5.0962,3.9418,5.0644,17.846
4.641,4.5696,3.1416,-0.59902,0.57752,0.7209,7.8668,5.684,10.228,-3.3731,10.495
4.641,4.641,3.1416,-0.79884,0.61718,0.87639,-1.0021,0.54274,8.2233,-1.1288,-4.0003
4.641,4.7124,3.1416,0.71998,-0.41623,1.5861,12.578,-8.1073,-20.576,-13.763,30.521
4.641,4.7838,3.1416,0.93456,-0.48826,1.3289,-2.4775,-2.771,1.2119,-7.7596,15.353
4.641,4.8552,3.1416,0.78159,0.0295,1.2673,-5.9685,-3.3856,2.5215,-3.5572,7.3417
4.641,4.9266,3.1416,0.65628,0.4189,1.1052,-4.0248,-3.3997,-2.1198,-0.10103,5.2367
4.641,4.998,3.1416,0.70606,0.41908,0.77591,-0.93419,-1.0091,-5.1816,2.82,6.4074
4.641,5.0694,3.1416,0.90184,0.086728,0.36067,0.69997,2.5363,-4.3629,4.9195,7.7416
4.641,5.1408,3.1416,1.1092,-0.34367,0.0071652,-0.19824,4.6251,-0.82526,5.7602,6.5423
4.641,5.2122,3.1416,1.1598,-0.59954,-0.152,-3.3348,2.9782,2.5753,5.1,1.4257
4.641,5.2836,3.1416,0.92237,-0.50999,-0.080836,-7.203,-2.6589,3.0552,3.2382,-6.7819
4.641,5.355,3.1416,0.37406,-0.14553,0.078566,-9.2406,-8.8225,-0.32925,1.3622,-14.146
4.641,5.4264,3.1416,-0.32823,0.042192,-0.075503,-5.9874,-6.6379,-4.9142,1.8932,-12.728
4.641,5.4978,3.1416,-1.1459,0.4888,-0.74956,-8.8869,29.776,11.327,-26.943,33.092
4.641,5.5692,3.1416,-0.45004,-0.4155,-1.1554,6.0753,-13.159,-2.6942,5.3518,9.4825
4.641,5.6406,3.1416,-0.085238,-0.97443,-0.50453,2.9829,-16.205,-8.3557,12.408,3.1967
4.641,5.712,3.1416,0.0053812,-1.1492,0.36046,-0.63284,-6.1503,-7.6988,8.5349,4.8142
4.641,5.7834,3.1416,-0.083292,-1.0078,0.99851,2.2648,2.8471,-3.7374,1.3641,7.6317
4.641,5.8548,3.1416,-0.24298,-0.68275,1.2707,11.277,5.9825,0.24934,-6.1687,7.4895
4.641,5.9262,3.1416,-0.3766,-0.32908,1.2413,21.63,4.533,1.4247,-13.839,2.5981
4.641,5.9976,3.1416,-0.42291,-0.082648,1.0782,27.233,2.5851,-1.8979,-22.148,-6.635
4.641,6.069,3.1416,-0.38109,-0.017886,0.95389,23.736,3.7619,-9.5468,-30.342,-17.779
4.641,6.1404,3.1416,-0.33536,-0.10591,0.94645,11.596,7.9501,-18.785,-34.424,-26.553
4.641,6.2118,3.1416,-0.47959,-0.17252,0.93999,-0.87358,8.0279,-23.601,-25.175,-26.998
4.641,6.2832,3.1416,-1.1419,0.14379,0.52566,5.5656,-13.408,-14.004,13.837,-11.653

4.7124,0.0,3.1416,-0.91595,-0.23115,2.7793,-21.807,5.2294,-4.7569,159.72,-176.11
4.7124,0.0714,3.1416,0.36329,0.77318,0.61984,-6.6284,-18.467,7.4671,-2.1026,-50.01
4.7124,0.1428,3.1416,0.73432,-0.095343,0.15482,6.3028,-20.778,14.778,-21.967,18.481
4.7124,0.2142,3.1416,0.60714,-1.3203,0.48527,12.848,-13.314,15.205,10.375,44.216
4.7124,0.2856,3.1416,0.27694,-2.0736,0.96998,13.005,-3.726,9.9449,43.85,42.785
4.7124,0.357,3.1416,-0.062307,-2.0672,1.2076,9.3363,3.6313,2.0984,57.096,28.935
4.7124,0.4284,3.1416,-0.30426,-1.4049,1.0185,5.3901,7.0394,-4.5773,49.502,14.998
4.7124,0.4998,3.1416,-0.41664,-0.43339,0.4272,4.1295,6.7521,-6.9259,32.236,9.3048
4.7124,0.5712,3.1416,-0.42758,0.40531,-0.35588,6.3563,4.3336,-3.6457,19.284,14.614
4.7124,0.6426,3.1416,-0.41212,0.72279,-0.95223,9.1366,1.9966,3.4554,18.483,26.527
4.7124,0.714,3.1416,-0.47856,0.33241,-0.83318,4.2262,1.9396,8.2063,22.557,31.916
4.7124,0.7854,3.1416,-0.75491,-0.60233,0.66215,-23.504,5.6852,-1.1829,0.14892,7.3402
4.7124,0.8568,3.1416,-1.1448,-0.75219,-1.763,32.88,14.147,0.65054,-13.149,-11.997
4.7124,0.9282,3.1416,-0.63679,-0.33664,-1.9122,54.999,27.22,-6.7998,32.761,49.25
4.7124,0.9996,3.1416,-0.50997,0.17246,-1.6028,29.734,30.137,-15.433,11.122,48.369
4.7124,1.071,3.1416,-0.44405,0.58632,-1.6902,-3.4727,28.272,-12.755,-24.138,10.35
4.7124,1.1424,3.1416,-0.24933,0.77455,-2.2408,-25.407,24.247,-0.11858,-44.811,-37.326
4.7124,1.2138,3.1416,0.13171,0.67497,-2.8497,-31.287,18.875,13.61,-42.212,-70.474
4.7124,1.2852,3.1416,0.62281,0.30326,-2.9584,-24.968,12.115,18.38,-20.978,-73.982
4.7124,1.3566,3.1416,1.0123,-0.23725,-2.1723,-13.16,4.0189,9.2809,7.1378,-47.597
4.7124,1.428,3.1416,0.95151,-0.74589,-0.57835,0.37374,-4.3169,-7.1217,29.458,-11.709
4.7124,1.4994,3.1416,-0.046914,-0.91488,0.93729,20.604,-9.7998,-6.4614,38.589,-13.13
4.7124,1.5708,3.1416,0.38658,-2.3701,-0.60711,26.199,3.3244,-18.18,80.451,-194.65
4.7124,1.6422,3.1416,0.63132,-0.66257,-1.2381,-13.447,9.2593,8.7166,-14.802,-26.686
4.7124,1.7136,3.1416,0.45953,0.065899,-0.93932,-19.144,3.5222,8.1568,-23.116,24.217
4.7124,1.785,3.1416,0.17849,0.38353,-0.50737,-10.436,-5.176,1.2605,-2.1724,22.156
4.7124,1.8564,3.1416,-0.031229,0.59938,-0.3194,0.51066,-11.559,-2.2764,16.416,4.4474
4.7124,1.9278,3.1416,-0.09404,0.81958,-0.44134,7.4251,-13.189,-0.88643,20.854,-11.423
4.7124,1.9992,3.1416,-0.017577,1.0035,-0.73582,8.4578,-9.8641,2.1648,12.923,-20.854
4.7124,2.0706,3.1416,0.12905,1.0202,-0.9702,4.7009,-3.0249,2.0738,1.7316,-25.184
4.7124,2.142,3.1416,0.23701,0.70431,-0.9245,-1.2894,4.8463,-4.206,-2.5274,-24.739
4.7124,2.2134,3.1416,0.17951,-0.087261,-0.49948,-6.9705,10.823,-14.668,5.1754,-11.895
4.7124,2.2848,3.1416,-0.16647,-1.4194,0.17547,-11.291,12.133,-18.959,18.461,35.879
4.7124,2.3562,3.1416,0.54124,-2.1879,-0.49999,-13.251,-6.8913,24.256,-55.603,-94.371
4.7124,2.4276,3.1416,0.6326,-0.98159,-0.69021,-1.7502,-7.7039,-13.833,-29.933,-66.328
4.7124,2.499,3.1416,-0.18124,-0.72825,-0.44166,8.714,-8.4459,-16.722,21.827,-30.98
4.7124,2.5704,3.1416,-0.93916,-0.54042,-0.089039,10.576,-6.1044,-7.39,54.092,0.76207
4.7124,2.6418,3.1416,-1.1958,-0.1121,0.18552,3.2624,-0.072882,1.7632,52.874,20.365
4.7124,2.7132,3.1416,-0.89502,0.47606,0.31429,-9.2297,8.4704,6.2327,25.648,23.086
4.7124,2.7846,3.1416,-0.24422,0.95165,0.30574,-20.757,17.184,6.7195,-8.7736,9.3831
4.7124,2.856,3.1416,0.41237,1.0454,0.20638,-25.453,23.185,6.4431,-30.377,-13.673
4.7124,2.9274,3.1416,0.71969,0.68606,0.062598,-20.149,23.672,8.4547,-28.078,-30.988
4.7124,2.9988,3.1416,0.4381,0.19528,-0.11757,-6.8008,16.544,12.949,-9.8503,-18.034
4.7124,3.0702,3.1416,-0.43041,0.48252,-0.40256,5.0925,1.0265,14.578,-12.862,60.561
4.7124,3.1416,3.1416,-0.64667,0.038147,-0.73318,-0.32536,-66.513,2.6463,40.141,-10.212
4.7124,3.213,3.1416,-0.34525,0.93713,0.58569,-23.32,-34.67,-4.0913,-21.386,-43.687
4.7124,3.2844,3.1416,-0.46652,1.6799,0.073741,-13.495,-16.198,-7.2383,-9.5377,-15.47
4.7124,3.3558,3.1416,-0.53078,1.7722,-0.95641,-0.16068,-6.2635,-6.4847,19.189,21.454
4.7124,3.4272,3.1416,-0.37111,1.217,-1.7607,4.0254,-0.97653,-2.8593,36.954,41.487
4.7124,3.4986,3.1416,-0.03609,0.33246,-2.0392,-1.7661,2.4717,1.8487,36.747,39.218
4.7124,3.57,3.1416,0.30757,-0.4291,-1.8114,-11.356,5.6785,5.6681,24.562,22.235
4.7124,3.6414,3.1416,0.47225,-0.66326,-1.2922,-16.38,8.8967,7.0239,11.57,3.9276
4.7124,3.7128,3.1416,0.34681,-0.19487,-0.76678,-11.108,10.902,5.3162,6.2935,-3.7076
4.7124,3.7842,3.1416,-0.006193,0.74033,-0.46669,2.7322,8.8604,1.4981,6.7785,2.7406
4.7124,3.8556,3.1416,-0.25314,1.3141,-0.44504,11.133,-1.8046,-1.3453,-7.232,10.903
4.7124,3.927,3.1416,0.30793,-0.075949,-0.45215,-17.012,-27.544,2.5808,-82.124,-14.565
4.7124,3.9984,3.1416,0.50794,-0.24646,-0.4691,-27.066,-6.4352,-6.8182,-2.5702,-7.2152
4.7124,4.0698,3.1416,-0.80502,0.31787,-0.80405,-17.991,15.066,-14.471,12.375,37.905
4.7124,4.1412,3.1416,-1.4929,0.78317,-0.63095,0.45341,17.151,-4.2901,2.7548,45.016
4.7124,4.2126,3.1416,-0.95872,0.85643,-0.19117,12.794,5.6313,3.1849,-30.293,34.824
4.7124,4.284,3.1416,0.41079,0.63279,0.3435,14.403,-11.456,1.6692,-73.922,20.375
4.7124,4.3554,3.1416,1.7333,0.39909,0.85132,7.8542,-25.931,-5.9657,-110.45,8.6216
4.7124,4.4268,3.1416,2.119,0.43744,1.241,-0.7209,-31.546,-12.788,-124.26,1.991
4.7124,4.4982,3.1416,1.1594,0.82886,1.4323,-5.2757,-26.068,-12.904,-108.65,-0.043189
4.7124,4.5696,3.1416,-0.58517,1.2568,1.3362,-3.4926,-13.354,-6.5496,-72.738,0.60652
4.7124,4.641,3.1416,-1.0968,0.81066,0.83571,-0.42604,-5.4328,-5.1942,-48.32,2.2113
4.7124,4.7124,3.1416,0.057069,-0.22678,0.43233,-13.554,0.3315,27.697,-2.2625,36.444
4.7124,4.7838,3.1416,0.25182,0.56467,1.1313,7.8789,2.0028,-9.6033,11.439,-19.707
4.7124,4.8552,3.1416,0.33161,0.53437,1.5497,18.743,-10.254,-11.045,-5.8364,-33.91
4.7124,4.9266,3.1416,0.50603,0.19001,1.4327,20.69,-21.837,-3.9605,-22.541,-29.034
4.7124,4.998,3.1416,0.81127,-0.15064,0.84589,16.552,-25.365,-1.121,-24.563,-18.682
4.7124,5.0694,3.1416,1.165,-0.32549,0.053373,9.6809,-19.187,-4.8356,-10.646,-9.5141
4.7124,5.1408,3.1416,1.4215,-0.29395,-0.6052,3.2881,-5.8861,-11.049,12.175,-3.5842
4.7124,5.2122,3.1416,1.4263,-0.10271,-0.83707,-0.21638,9.2112,-13.441,33.162,-0.66999
4.7124,5.2836,3.1416,1.0712,0.1485,-0.51891,0.11557,19.53,-7.5215,42.438,-0.6045
4.7124,5.355,3.1416,0.34933,0.34107,0.18062,3.1096,18.738,5.2678,35.569,-5.6077
4.7124,5.4264,3.1416,-0.58994,0.37178,0.6783,4.8083,2.2413,13.457,18.138,-22.618
4.7124,5.4978,3.1416,-1.1908,0.25027,-0.76665,45.36,-28.854,15.438,134.45,40.669
4.7124,5.5692,3.1416,-0.44544,-2.0313,-0.51147,0.023518,-6.7009,-8.7372,-30.458,-0.005591
4.7124,5.6406,3.1416,-0.0065138,-2.3948,0.19825,-28.237,9.7417,-9.7586,-49.138,-37.678
4.7124,5.712,3.1416,0.2022,-1.7584,0.81735,-29.837,12.388,1.696,-32.771,-41.42
4.7124,5.7834,3.1416,0.23538,-0.72957,1.1761,-9.0568,2.534,17.863,-34.449,-15.386
4.7124,5.8548,3.1416,0.13187,0.33031,1.3463,21.468,-12.861,33.306,-64.807,15.671
4.7124,5.9262,3.1416,-0.079506,1.2414,1.5065,46.251,-24.901,44.333,-107.66,20.884
4.7124,5.9976,3.1416,-0.3742,1.9412,1.8087,52.459,-26.473,48.411,-135.62,-22.243
4.7124,6.069,3.1416,-0.72615,2.4197,2.2436,35.423,-15.97,43.58,-125.75,-113.35
4.7124,6.1404,3.1416,-1.102,2.6552,2.5066,4.137,-1.0145,27.868,-75.174,-214.73
4.7124,6.2118,3.1416,-1.4554,2.5497,1.8636,-13.228,-2.1794,-1.2927,-16.706,-236.86
4.7124,6.2832,3.1416,-1.7209,1.8647,-0.98288,36.177,-56.711,-47.65,-34.495,-23.893

4.7838,0.0,3.1416,-0.7759,-0.031829,0.90979,-4.5428,0.33889,-0.7842,19.716,-54.416
4.7838,0.0714,3.1416,-0.47547,-0.33652,1.1829,-12.88,10.831,-14.891,-17.56,1.1446
4.7838,0.1428,3.1416,0.22993,-0.59394,1.2538,-13.746,12.191,-19.072,-32.209,22.196
4.7838,0.2142,3.1416,0.62575,-0.65715,1.265,-8.4113,9.555,-16.685,-28.418,18.443
4.7838,0.2856,3.1416,0.48567,-0.50508,1.2686,0.17516,6.028,-11.02,-13.574,1.4922
4.7838,0.357,3.1416,-0.076098,-0.20377,1.2543,8.3809,3.1341,-4.9858,3.7082,-17.147
4.7838,0.4284,3.1416,-0.75256,0.13221,1.1775,12.894,1.2584,-0.7954,15.569,-28.057
4.7838,0.4998,3.1416,-1.1916,0.37852,0.98761,11.721,0.092327,0.35188,16.878,-25.918
4.7838,0.5712,3.1416,-1.1439,0.43966,0.65612,5.1931,-0.92274,-1.4139,7.2153,-11.497
4.7838,0.6426,3.1416,-0.61016,0.2877,0.20455,-3.038,-2.1505,-4.3172,-7.1554,6.3471
4.7838,0.714,3.1416,0.010547,0.00090248,-0.26727,-4.9964,-3.3156,-4.6207,-11.305,8.6664
4.7838,0.7854,3.1416,-0.22649,-0.19755,-0.55312,12.618,-3.0593,3.6907,20.338,-35.573
4.7838,0.8568,3.1416,0.55306,-2.0609,-0.28269,-1.7553,8.8742,-11.952,-19.078,-9.6567
4.7838,0.9282,3.1416,0.23142,-1.9443,-0.4663,-3.3186,19.052,-9.8319,-16.036,-12.032
4.7838,0.9996,3.1416,-0.28097,-1.1368,-0.60871,0.32678,22.82,-3.9157,-5.7727,2.148
4.7838,1.071,3.1416,-0.53671,-0.32903,-0.64819,3.992,19.665,3.4411,3.6465,13.83
4.7838,1.1424,3.1416,-0.38965,0.19458,-0.64929,5.4111,11.625,9.9584,10.247,15.137
4.7838,1.2138,3.1416,0.080073,0.43213,-0.72788,4.5047,2.1219,13.73,15.316,6.347
4.7838,1.2852,3.1416,0.64099,0.54005,-0.97609,2.6443,-5.1972,13.52,20.566,-7.134
4.7838,1.3566,3.1416,0.9853,0.70907,-1.3873,1.9153,-7.6272,9.063,25.311,-17.793
4.7838,1.428,3.1416,0.8038,1.0403,-1.7812,4.3816,-4.5683,1.3621,23.629,-19.035
4.7838,1.4994,3.1416,-0.13911,1.421,-1.7285,11.349,1.311,-7.0153,1.5335,-8.2059
4.7838,1.5708,3.1416,-2.1843,1.1734,-1.3249,-19.743,-18.443,-6.8252,51.587,-20.74
4.7838,1.6422,3.1416,-0.063389,0.76279,-0.75182,-18.356,21.466,10.728,1.3113,20.055
4.7838,1.7136,3.1416,0.56728,0.038112,-1.0139,-14.05,20.756,5.378,-11.435,3.6251
4.7838,1.785,3.1416,0.50195,-0.41884,-1.3548,-6.7151,6.55,-6.0313,-5.2174,-18.151
4.7838,1.8564,3.1416,0.25386,-0.41363,-1.4449,1.7384,-5.8417,-14.195,6.4634,-23.275
4.7838,1.9278,3.1416,0.10355,-0.029081,-1.2561,8.4611,-10.215,-15.692,14.845,-10.754
4.7838,1.9992,3.1416,0.14717,0.48486,-0.93571,10.756,-6.776,-11.329,15.577,8.2868
4.7838,2.0706,3.1416,0.34482,0.82131,-0.68103,7.1631,0.56394,-4.4879,8.3924,19.483
4.7838,2.142,3.1416,0.56884,0.72659,-0.61383,-1.4486,6.8847,0.52972,-3.2171,14.112
4.7838,2.2134,3.1416,0.65215,0.11039,-0.65465,-10.797,8.9599,0.15842,-12.33,-2.0235
4.7838,2.2848,3.1416,0.43659,-0.84409,-0.39719,-12.097,7.957,-6.7774,-8.9199,0.28252
4.7838,2.3562,3.1416,-0.17878,-1.5699,1.0173,9.0246,12.137,-17.408,19.815,82.524
4.7838,2.4276,3.1416,0.48705,0.46845,-0.33767,0.31419,-9.5562,2.4806,7.5464,-10.748
4.7838,2.499,3.1416,-0.025321,0.94392,-0.63702,3.0832,-3.9061,2.3455,5.5068,-5.1147
4.7838,2.5704,3.1416,-0.64645,0.79346,-0.39453,4.5352,3.8776,-1.7161,1.8132,1.8397
4.7838,2.6418,3.1416,-1.0166,0.58374,-0.18374,3.1127,8.2003,-3.0927,-2.472,3.6588
4.7838,2.7132,3.1416,-0.99869,0.55494,-0.19303,-0.54017,8.0605,-0.57048,-5.618,-0.064972
4.7838,2.7846,3.1416,-0.63072,0.71675,-0.35917,-4.526,5.2557,3.774,-6.0602,-6.1605
4.7838,2.856,3.1416,-0.078667,0.94431,-0.5009,-6.6413,2.5902,6.6802,-3.2343,-10.349
4.7838,2.9274,3.1416,0.41104,1.0741,-0.45245,-5.3241,2.0818,5.8107,1.5898,-9.7155
4.7838,2.9988,3.1416,0.55881,1.0,-0.19717,-0.6016,3.169,1.8577,4.4738,-5.1771
4.7838,3.0702,3.1416,0.099271,0.7692,-0.0010508,4.9622,0.91773,0.64986,-2.0231,-3.9562
4.7838,3.1416,3.1416,-1.2195,1.2433,-2.1095,10.546,-40.082,8.0901,-25.78,-16.814
4.7838,3.213,3.1416,-0.69389,0.94905,0.15607,1.323,-4.5862,-7.0491,8.2205,2.5537
4.7838,3.2844,3.1416,-0.36204,1.1142,0.21599,-0.78999,0.23535,-8.8781,17.656,10.537
4.7838,3.3558,3.1416,-0.12928,1.2127,-0.40822,-1.738,-3.9891,-4.2766,16.075,13.07
4.7838,3.4272,3.1416,0.052436,1.0528,-0.92954,-4.3173,-5.7858,1.8869,11.438,13.924
4.7838,3.4986,3.1416,0.19574,0.67649,-1.1013,-8.9168,-1.42,6.5569,7.4632,15.01
4.7838,3.57,3.1416,0.28894,0.25934,-1.023,-14.26,7.5197,8.293,4.971,16.676
4.7838,3.6414,3.1416,0.30717,0.0095501,-0.94653,-18.148,16.537,7.072,3.2307,18.007
4.7838,3.7128,3.1416,0.22352,0.067551,-1.0815,-18.199,20.643,4.0895,1.3054,17.131
4.7838,3.7842,3.1416,0.020162,0.40547,-1.4016,-12.593,16.772,1.5623,-0.60269,11.511
4.7838,3.8556,3.1416,-0.30049,0.72655,-1.4502,-0.81234,6.1963,2.5304,0.19377,-1.7451
4.7838,3.927,3.1416,-0.70469,0.36462,-0.14661,15.615,-3.057,10.659,10.212,-25.592
4.7838,3.9984,3.1416,-0.16285,0.25625,-0.4166,-2.2575,4.8361,2.2344,-4.3205,-9.6506
4.7838,4.0698,3.1416,-0.14831,0.030345,-0.74571,2.1696,-3.3472,3.4789,13.969,-10.262
4.7838,4.1412,3.1416,0.35718,0.054846,-0.76021,7.7085,-9.6716,2.695,14.683,-0.86897
4.7838,4.2126,3.1416,0.88038,0.40371,-0.34871,6.3266,-13.231,0.81792,-1.308,4.3718
4.7838,4.284,3.1416,1.1392,0.94451,0.30163,-1.7634,-13.977,-1.4866,-25.595,0.80382
4.7838,4.3554,3.1416,1.0262,1.4406,0.86475,-11.579,-12.457,-3.7096,-46.638,-9.4946
4.7838,4.4268,3.1416,0.59113,1.6535,1.0354,-16.844,-9.5507,-5.3869,-54.161,-20.473
4.7838,4.4982,3.1416,0.024805,1.4446,0.68884,-13.462,-6.2115,-5.9856,-43.559,-24.873
4.7838,4.5696,3.1416,-0.35815,0.87805,0.040527,-2.9946,-3.2026,-4.792,-20.292,-16.988
4.7838,4.641,3.1416,-0.13598,0.32232,-0.19421,3.8634,-0.83642,-0.79894,-4.2877,4.5688
4.7838,4.7124,3.1416,0.43679,0.41415,0.49059,12.86,13.557,25.1,2.6266,-19.219
4.7838,4.7838,3.1416,0.048311,0.46647,1.5993,3.8257,-10.854,-6.2837,14.927,-8.7706
4.7838,4.8552,3.1416,-0.056064,0.43266,1.1753,6.6673,-16.215,-10.828,27.075,-12.843
4.7838,4.9266,3.1416,0.15675,0.34471,0.38442,9.9628,-11.243,-5.2932,28.205,-17.206
4.7838,4.998,3.1416,0.59268,0.23956,-0.16852,8.9538,-2.5752,0.89561,17.891,-15.804
4.7838,5.0694,3.1416,1.0857,0.15379,-0.30067,3.6362,5.1558,3.8912,2.2205,-8.4763
4.7838,5.1408,3.1416,1.4533,0.1184,-0.11198,-3.1494,9.2551,3.6633,-10.12,1.3256
4.7838,5.2122,3.1416,1.5512,0.15345,0.15394,-7.6267,8.8959,2.2384,-11.776,8.8188
4.7838,5.2836,3.1416,1.3294,0.26286,0.24897,-6.9927,5.0501,1.9401,-0.6392,10.17
4.7838,5.355,3.1416,0.88667,0.42905,0.05962,-1.3271,0.41881,3.629,16.221,4.7763
4.7838,5.4264,3.1416,0.52628,0.60774,-0.25383,4.4987,-0.63667,4.9424,18.642,-2.4531
4.7838,5.4978,3.1416,0.81105,0.72261,-0.1182,-1.0877,7.8356,-1.4653,-30.559,1.1839
4.7838,5.5692,3.1416,-0.033272,-0.51733,-0.15537,12.24,3.5637,-7.2886,12.401,1.1821
4.7838,5.6406,3.1416,0.2418,-1.2861,-0.30022,3.5934,4.4622,-5.069,20.732,10.522
4.7838,5.712,3.1416,0.20506,-1.3995,-0.17227,-11.005,3.2665,6.5399,9.125,17.155
4.7838,5.7834,3.1416,0.12649,-0.72399,0.16401,-15.596,-0.44256,15.639,-12.513,13.358
4.7838,5.8548,3.1416,0.11176,0.43234,0.59993,-7.1804,-5.1504,17.369,-33.825,-0.64743
4.7838,5.9262,3.1416,0.15257,1.5428,1.0127,8.9108,-8.4811,11.998,-45.97,-19.353
4.7838,5.9976,3.1416,0.17701,2.0861,1.2956,23.633,-8.2693,3.0104,-43.603,-34.635
4.7838,6.069,3.1416,0.099859,1.7694,1.388,28.85,-3.6321,-4.8,-26.846,-38.418
4.7838,6.1404,3.1416,-0.12706,0.75243,1.3052,21.961,3.9589,-7.2449,-3.2624,-25.342
4.7838,6.2118,3.1416,-0.46453,-0.12914,1.1693,10.515,9.6057,-2.65,10.171,4.5738
4.7838,6.2832,3.1416,-0.73564,0.85976,1.2383,16.838,3.9118,6.2339,-14.911,43.262

4.8552,0.0,3.1416,-0.61633,0.029148,0.75259,29.313,-9.2807,9.7961,-26.157,-2.9811
4.8552,0.0714,3.1416,-0.76893,-0.2883,0.92909,2.9442,5.9763,-9.0627,-23.146,-4.9903
4.8552,0.1428,3.1416,-0.47946,-0.46188,1.005,-9.8094,11.784,-20.124,-25.966,2.2494
4.8552,0.2142,3.1416,-0.23862,-0.34368,1.1347,-11.045,11.043,-22.983,-25.174,3.3801
4.8552,0.2856,3.1416,-0.24643,0.052815,1.3361,-4.9027,6.6241,-19.34,-18.22,-5.2563
4.8552,0.357,3.1416,-0.4903,0.6053,1.5383,3.6234,1.1505,-12.135,-7.1491,-19.616
4.8552,0.4284,3.1416,-0.8231,1.1352,1.6286,9.869,-3.2279,-4.6852,3.6831,-31.953
4.8552,0.4998,3.1416,-1.0412,1.4605,1.5003,10.687,-5.0553,0.17331,9.9059,-34.815
4.8552,0.5712,3.1416,-0.96271,1.448,1.0996,5.6328,-3.7922,0.94996,9.4223,-25.042
4.8552,0.6426,3.1416,-0.50523,1.0661,0.47334,-1.848,-0.037971,-1.6392,4.7004,-7.7678
4.8552,0.714,3.1416,0.23575,0.43751,-0.18388,-3.2349,4.2471,-3.8097,5.0641,-0.41356
4.8552,0.7854,3.1416,0.90895,-0.1084,-0.4822,16.254,5.5197,2.1532,28.984,-36.689
4.8552,0.8568,3.1416,0.49206,-1.6641,-0.70368,-1.9597,6.3295,2.7722,21.286,-0.6264
4.8552,0.9282,3.1416,-0.24041,-1.6371,-0.80172,-2.5429,11.746,1.673,2.6438,-14.375
4.8552,0.9996,3.1416,-0.51522,-1.1321,-0.68804,2.6776,13.364,0.35314,3.9089,-6.4933
4.8552,1.071,3.1416,-0.45837,-0.63523,-0.44045,7.3835,9.7501,0.71553,9.9906,5.4477
4.8552,1.1424,3.1416,-0.20923,-0.29994,-0.19798,8.9282,2.5876,2.8582,14.481,12.85
4.8552,1.2138,3.1416,0.092001,-0.067128,-0.10795,7.3565,-4.7608,5.6855,16.48,13.576
4.8552,1.2852,3.1416,0.31689,0.21472,-0.27302,4.4231,-8.6927,7.5197,17.428,9.4345
4.8552,1.3566,3.1416,0.36134,0.6693,-0.69829,2.6115,-6.8047,6.7119,17.927,3.6647
4.8552,1.428,3.1416,0.15815,1.2724,-1.2384,4.153,0.66917,2.2537,14.576,-1.574
4.8552,1.4994,3.1416,-0.31038,1.7316,-1.5445,10.045,9.4179,-5.6119,-3.2094,-7.718
4.8552,1.5708,3.1416,-2.3888,1.3979,-1.709,10.517,-19.612,-20.028,17.091,53.678
4.8552,1.6422,3.1416,-0.022165,1.3634,-0.42495,-24.088,18.153,-1.6573,-17.539,15.334
4.8552,1.7136,3.1416,0.84094,0.67534,-0.6246,-21.568,21.017,-0.16343,-17.711,-14.804
4.8552,1.785,3.1416,0.84173,0.10265,-1.1167,-6.8302,10.992,-5.1755,-4.6349,-28.114
4.8552,1.8564,3.1416,0.49151,-0.041023,-1.3415,5.9274,0.69524,-10.087,8.953,-25.348
4.8552,1.9278,3.1416,0.16284,0.22533,-1.1939,10.848,-4.5119,-11.5,17.017,-13.053
4.8552,1.9992,3.1416,0.08075,0.67277,-0.84695,8.0522,-4.3876,-8.6656,18.456,0.026007
4.8552,2.0706,3.1416,0.31389,0.98512,-0.57447,1.2677,-1.6736,-2.9281,15.333,6.5226
4.8552,2.142,3.1416,0.76574,0.88164,-0.57467,-4.5338,0.041879,2.8325,11.109,4.0407
4.8552,2.2134,3.1416,1.1658,0.23978,-0.79321,-5.5051,-1.54,4.7579,8.8756,-1.2615
4.8552,2.2848,3.1416,1.0608,-0.78217,-0.74634,-1.2892,-5.2916,-1.431,9.5819,8.9153
4.8552,2.3562,3.1416,-0.19431,-1.6224,0.65587,2.6138,-4.5223,-19.877,10.271,68.597
4.8552,2.4276,3.1416,0.13147,0.3778,0.11488,1.4708,-6.2291,3.4502,5.6617,-2.3253
4.8552,2.499,3.1416,-0.20307,1.0801,-0.42969,3.7816,-3.5017,4.0603,2.2862,-6.8475
4.8552,2.5704,3.1416,-0.76613,0.9845,-0.62944,2.5561,0.1686,-1.2737,-7.6507,-4.913
4.8552,2.6418,3.1416,-1.0825,0.6875,-0.67989,0.48284,3.2005,-3.0745,-15.643,-3.256
4.8552,2.7132,3.1416,-0.97887,0.50955,-0.66133,-1.4073,4.8261,0.54143,-17.691,-3.588
4.8552,2.7846,3.1416,-0.50507,0.55862,-0.58348,-3.0774,4.9263,6.7442,-13.48,-4.6978
4.8552,2.856,3.1416,0.14511,0.79389,-0.43014,-4.8211,3.8678,10.872,-5.5634,-4.5508
4.8552,2.9274,3.1416,0.71282,1.0894,-0.20392,-6.5997,2.339,9.3106,1.4587,-2.3894
4.8552,2.9988,3.1416,0.95313,1.2976,0.029157,-7.3778,1.1861,2.376,1.7581,-0.83204
4.8552,3.0702,3.1416,0.71398,1.3131,0.094913,-4.4608,1.2495,-2.8064,-10.902,-7.9734
4.8552,3.1416,3.1416,-0.63002,1.6057,-1.4143,12.744,-11.305,5.1107,-28.209,-29.079
4.8552,3.213,3.1416,-0.18031,0.82525,0.29265,-0.74482,-3.3605,-3.9157,4.9751,2.3286
4.8552,3.2844,3.1416,0.061629,0.85346,0.33761,-3.5279,-4.5003,-1.9518,8.2321,4.3875
4.8552,3.3558,3.1416,0.20708,1.0942,-0.16831,-1.7974,-5.783,3.1676,3.0326,-0.05975
4.8552,3.4272,3.1416,0.29765,1.2372,-0.62879,0.29544,-3.5806,7.1743,-0.42409,-0.16957
4.8552,3.4986,3.1416,0.33034,1.1852,-0.83207,0.42864,1.95,8.5179,0.10007,6.094
4.8552,3.57,3.1416,0.28265,0.98224,-0.82068,-2.1007,8.3954,7.5176,2.1914,15.15
4.8552,3.6414,3.1416,0.13767,0.74114,-0.7611,-6.5872,12.614,5.5138,2.0944,20.992
4.8552,3.7128,3.1416,-0.090804,0.57103,-0.81351,-11.128,12.264,4.0198,-1.9783,18.38
4.8552,3.7842,3.1416,-0.33319,0.5052,-1.0015,-12.833,7.3333,3.8737,-6.5365,6.0282
4.8552,3.8556,3.1416,-0.43902,0.42874,-1.0816,-8.0364,1.6662,4.3895,0.4976,-10.199
4.8552,3.927,3.1416,-0.15183,0.0062188,-0.4134,7.4939,4.4927,2.5094,43.099,-14.101
4.8552,3.9984,3.1416,-0.31798,0.037663,-0.65018,5.3862,5.5946,1.0546,-8.2886,-5.3678
4.8552,4.0698,3.1416,0.073588,-0.040751,-0.87138,9.5528,-4.0313,2.985,1.7106,-16.529
4.8552,4.1412,3.1416,0.75617,0.072259,-0.77234,10.238,-7.9302,2.4876,5.344,-9.5817
4.8552,4.2126,3.1416,1.1527,0.35269,-0.28368,6.0736,-7.007,-0.064138,2.5162,-0.72282
4.8552,4.284,3.1416,1.0941,0.65597,0.39806,-0.98677,-3.2896,-3.6016,-4.1224,2.1397
4.8552,4.3554,3.1416,0.68976,0.7988,0.96007,-7.3908,0.76428,-6.7322,-10.71,-2.2887
4.8552,4.4268,3.1416,0.1991,0.6409,1.123,-9.7048,2.9609,-8.1098,-13.704,-10.365
4.8552,4.4982,3.1416,-0.097778,0.16689,0.79082,-6.3337,2.0633,-6.8059,-11.42,-15.184
4.8552,4.5696,3.1416,-0.028972,-0.432,0.20012,0.76002,-1.5146,-2.6802,-5.5582,-8.2535
4.8552,4.641,3.1416,0.34019,-0.67604,0.070248,4.3371,-5.0152,3.2483,-2.7426,18.828
4.8552,4.7124,3.1416,0.73558,-0.24695,0.83942,12.243,-3.2843,23.62,-23.638,-33.466
4.8552,4.7838,3.1416,0.034657,-0.22605,1.5678,4.5627,-10.917,-6.6305,21.293,-6.1069
4.8552,4.8552,3.1416,-0.023202,-0.39635,0.96088,8.3772,-9.8994,-12.28,37.095,-1.8789
4.8552,4.9266,3.1416,0.32726,-0.55586,0.205,11.744,-4.6582,-7.9972,31.205,-5.1172
4.8552,4.998,3.1416,0.86236,-0.60616,-0.15991,9.9006,1.5795,-2.1902,13.339,-7.1839
4.8552,5.0694,3.1416,1.386,-0.52651,-0.061988,3.2029,6.6571,1.4905,-6.3574,-4.9037
4.8552,5.1408,3.1416,1.7462,-0.3478,0.28096,-4.9423,9.3576,2.6449,-19.172,1.0022
4.8552,5.2122,3.1416,1.8518,-0.12659,0.53975,-10.14,9.2737,2.6185,-19.673,7.4801
4.8552,5.2836,3.1416,1.6887,0.08085,0.45224,-9.072,6.6772,2.9966,-7.5736,10.71
4.8552,5.355,3.1416,1.3368,0.24454,0.0016219,-1.5611,2.3884,4.0987,10.422,7.6695
4.8552,5.4264,3.1416,0.98595,0.38675,-0.40521,7.364,-2.3541,3.4734,18.756,-2.2995
4.8552,5.4978,3.1416,0.95332,0.60801,0.24071,5.4046,-6.0234,-5.6075,-8.8335,-15.927
4.8552,5.5692,3.1416,0.020121,-0.95137,0.08891,2.5912,0.58609,-6.7288,-7.0872,-0.59141
4.8552,5.6406,3.1416,0.022755,-1.441,-0.30962,2.1097,5.2899,-0.65849,4.2476,-8.4443
4.8552,5.712,3.1416,-0.098994,-1.1757,-0.43092,0.81655,4.8975,8.7507,5.4558,-15.349
4.8552,5.7834,3.1416,-0.14264,-0.4619,-0.11412,-0.7813,1.1763,13.004,-4.6833,-20.576
4.8552,5.8548,3.1416,-0.054292,0.33846,0.53867,-1.2947,-3.351,10.129,-20.468,-24.668
4.8552,5.9262,3.1416,0.11876,0.88942,1.2752,0.83639,-6.2273,2.514,-33.18,-28.368
4.8552,5.9976,3.1416,0.27549,0.96243,1.8062,6.6315,-5.881,-5.2476,-34.999,-31.539
4.8552,6.069,3.1416,0.30854,0.51769,1.9176,15.858,-2.4475,-8.5179,-22.9,-32.084
4.8552,6.1404,3.1416,0.15166,-0.21437,1.5841,26.322,1.4114,-4.7724,-2.5727,-24.867
4.8552,6.2118,3.1416,-0.17289,-0.65172,1.0819,33.153,-0.31394,4.2412,7.6782,-0.6349
4.8552,6.2832,3.1416,-0.50688,0.22072,1.1011,28.096,-17.801,10.344,-26.979,55.058

4.9266,0.0,3.1416,-0.33002,-0.16445,1.327,44.379,-17.374,14.559,-36.026,10.587
4.9266,0.0714,3.1416,-0.80379,0.023945,0.80607,21.292,-4.9001,3.9114,-17.175,-20.845
4.9266,0.1428,3.1416,-1.0002,-0.21392,0.73993,3.0321,1.4481,-9.2918,-9.1729,-17.082
4.9266,0.2142,3.1416,-1.0303,-0.25458,1.0032,-5.2424,2.8923,-17.401,-5.5263,-6.0784
4.9266,0.2856,3.1416,-0.98036,0.12235,1.4064,-3.8997,1.2554,-18.064,-2.434,-1.3102
4.9266,0.357,3.1416,-0.90669,0.84589,1.7421,3.1795,-1.4103,-12.645,1.7712,-5.623
4.9266,0.4284,3.1416,-0.83017,1.6654,1.8302,10.614,-3.1946,-4.6366,7.1843,-15.085
4.9266,0.4998,3.1416,-0.731,2.2621,1.5638,13.535,-2.7013,1.9235,12.888,-22.836
4.9266,0.5712,3.1416,-0.54338,2.361,0.9551,9.5983,0.58043,4.0362,17.515,-22.943
4.9266,0.6426,3.1416,-0.15021,1.8423,0.18075,0.99493,5.9041,1.3263,19.805,-14.248
4.9266,0.714,3.1416,0.62225,0.8533,-0.37211,-3.5336,10.895,-2.3732,19.17,-4.2198
4.9266,0.7854,3.1416,2.0097,-0.080039,-0.060266,13.315,11.177,2.5633,16.251,-12.808
4.9266,0.8568,3.1416,0.28711,-0.6808,-1.2554,7.6662,1.6688,19.724,48.353,5.7771
4.9266,0.9282,3.1416,-0.67926,-0.71575,-1.211,13.78,4.1007,14.769,28.304,3.4476
4.9266,0.9996,3.1416,-0.69486,-0.68399,-0.8057,12.775,4.9088,3.4499,14.901,1.7542
4.9266,1.071,3.1416,-0.38777,-0.64973,-0.41167,8.7342,2.4521,-4.256,6.139,-0.97682
4.9266,1.1424,3.1416,-0.1097,-0.58259,-0.17629,4.1975,-2.1191,-5.4376,1.1883,-3.0261
4.9266,1.2138,3.1416,-0.0015065,-0.41006,-0.099646,0.59921,-6.1682,-1.8414,-0.2976,-1.6497
4.9266,1.2852,3.1416,-0.058731,-0.070098,-0.11224,-1.292,-6.8754,2.5401,1.1219,4.5513
4.9266,1.3566,3.1416,-0.19717,0.43636,-0.15268,-0.93297,-2.5423,3.88,3.9799,13.262
4.9266,1.428,3.1416,-0.31839,0.99287,-0.24532,2.4338,6.1042,0.92827,5.2073,16.086
4.9266,1.4994,3.1416,-0.3753,1.315,-0.57797,10.22,14.608,-2.577,-0.56212,-3.8258
4.9266,1.5708,3.1416,-2.493,1.1113,-1.5444,23.56,-9.5458,-20.688,-15.434,88.293
4.9266,1.6422,3.1416,0.076715,1.5184,-0.25714,-27.75,7.4292,-10.085,-27.286,6.9702
4.9266,1.7136,3.1416,0.90951,1.1253,-0.35732,-23.8,11.056,-5.0521,-17.823,-19.566
4.9266,1.785,3.1416,0.80462,0.68197,-0.7998,-4.5235,8.7764,-4.0471,-3.7902,-18.934
4.9266,1.8564,3.1416,0.37455,0.53644,-1.0721,9.4074,5.1036,-5.0924,6.659,-9.4017
4.9266,1.9278,3.1416,0.0432,0.73505,-1.0492,11.667,2.2247,-6.214,11.605,-1.3976
4.9266,1.9992,3.1416,0.044144,1.1222,-0.84896,5.3536,0.59719,-5.8821,13.003,0.97332
4.9266,2.0706,3.1416,0.41883,1.4401,-0.68643,-1.9264,-0.45168,-3.4518,14.326,-1.5834
4.9266,2.142,3.1416,1.0148,1.4291,-0.72933,-2.98,-2.1264,0.39688,18.204,-5.0656
4.9266,2.2134,3.1416,1.484,0.92703,-0.95277,4.0544,-5.5646,3.2185,24.068,-3.6881
4.9266,2.2848,3.1416,1.2808,-0.030662,-0.99429,10.788,-11.238,0.36217,25.789,8.6029
4.9266,2.3562,3.1416,-0.33948,-1.1109,-0.0087856,-6.3378,-18.355,-15.469,9.3213,36.617
4.9266,2.4276,3.1416,-0.14528,-0.11903,0.43191,-0.43726,1.2114,1.0953,2.2728,14.285
4.9266,2.499,3.1416,-0.42157,0.44369,-0.10292,3.0846,2.1794,3.7786,0.94403,2.2949
4.9266,2.5704,3.1416,-0.97265,0.47097,-0.56058,2.4581,1.4322,1.7056,-11.674,-5.7543
4.9266,2.6418,3.1416,-1.2096,0.28904,-0.72211,0.412,1.7313,0.69267,-22.931,-8.2039
4.9266,2.7132,3.1416,-0.96083,0.13007,-0.5782,-1.7166,3.0744,2.4823,-26.697,-5.4711
4.9266,2.7846,3.1416,-0.34033,0.13447,-0.25289,-3.5545,4.0078,6.0897,-22.069,0.48143
4.9266,2.856,3.1416,0.38367,0.35304,0.072767,-5.2643,2.9389,9.1501,-12.075,6.6745
4.9266,2.9274,3.1416,0.92037,0.7492,0.23709,-7.1168,-0.55156,9.2656,-2.3828,9.6427
4.9266,2.9988,3.1416,1.0878,1.2012,0.1741,-9.0628,-4.3966,5.3529,-0.00063232,5.9644
4.9266,3.0702,3.1416,0.94468,1.5043,-0.010134,-10.306,-2.7308,-1.0104,-11.987,-7.2086
4.9266,3.1416,3.1416,0.11218,1.6081,-0.17858,6.8337,11.352,-1.5355,-10.379,-29.541
4.9266,3.213,3.1416,0.49066,0.77498,0.43353,-6.8385,-9.7874,-0.98373,-2.9676,-8.2818
4.9266,3.2844,3.1416,0.51247,0.86392,0.30555,-5.8129,-13.5,2.9767,-4.3122,-7.8308
4.9266,3.3558,3.1416,0.44955,1.2362,-0.11223,0.78257,-8.1701,6.0478,-5.1044,-9.392
4.9266,3.4272,3.1416,0.40025,1.5348,-0.52834,7.1,-0.12232,6.7967,-2.5707,-5.4058
4.9266,3.4986,3.1416,0.35105,1.6167,-0.78517,10.038,6.3213,5.7101,1.8465,3.7993
4.9266,3.57,3.1416,0.2383,1.4862,-0.83394,8.7064,8.7901,4.2491,4.8073,13.354
4.9266,3.6414,3.1416,0.009947,1.227,-0.70975,3.8963,6.8116,3.9037,3.3936,17.197
4.9266,3.7128,3.1416,-0.31275,0.93543,-0.50656,-2.4574,1.7583,5.2474,-2.5717,11.423
4.9266,3.7842,3.1416,-0.57348,0.65291,-0.35219,-7.8072,-3.2055,6.9919,-8.2061,-2.3706
4.9266,3.8556,3.1416,-0.41918,0.29869,-0.38338,-9.5279,-3.1765,5.0418,-1.2484,-13.733
4.9266,3.927,3.1416,0.76174,-0.39741,-0.72072,-5.4492,8.4344,-8.4512,40.261,-0.01557
4.9266,3.9984,3.1416,-0.33114,-0.33235,-0.94598,3.3813,2.2,-1.3195,-10.242,-0.62953
4.9266,4.0698,3.1416,-0.0050856,-0.10743,-0.8888,8.5287,1.152,-0.90079,-10.963,-8.0847
4.9266,4.1412,3.1416,0.54454,0.17239,-0.47403,8.2832,2.4532,0.9092,-7.8721,-4.9411
4.9266,4.2126,3.1416,0.86797,0.28698,0.11731,5.6796,4.8152,-0.26632,-3.1077,1.64
4.9266,4.284,3.1416,0.84246,0.1548,0.69106,2.7736,6.9509,-4.3552,1.2949,6.5613
4.9266,4.3554,3.1416,0.56472,-0.19853,1.0815,0.75622,7.7457,-8.7439,3.6885,7.2255
4.9266,4.4268,3.1416,0.2433,-0.67171,1.1928,0.06754,6.4283,-10.185,3.1022,3.9712
4.9266,4.4982,3.1416,0.091014,-1.1191,1.0406,0.51148,2.7418,-6.7048,-0.47063,0.50889
4.9266,4.5696,3.1416,0.2173,-1.3823,0.7935,1.3699,-2.885,0.4891,-5.7852,4.3563
4.9266,4.641,3.1416,0.52066,-1.3215,0.81451,1.5169,-9.1664,5.1002,-10.057,27.275
4.9266,4.7124,3.1416,0.75552,-1.1923,1.1869,4.0271,-19.088,5.3237,-15.281,-17.301
4.9266,4.7838,3.1416,0.27124,-1.2097,1.4546,4.7634,-11.27,-6.1929,15.556,10.489
4.9266,4.8552,3.1416,0.21948,-1.3956,1.0094,10.925,-3.903,-8.74,23.942,20.427
4.9266,4.9266,3.1416,0.48884,-1.5263,0.53137,14.035,0.9845,-7.5585,17.792,18.358
4.9266,4.998,3.1416,0.93796,-1.4994,0.31007,11.352,3.164,-5.4916,4.9205,10.456
4.9266,5.0694,3.1416,1.4155,-1.3037,0.35757,4.1386,3.4986,-3.6447,-7.7659,2.3072
4.9266,5.1408,3.1416,1.7803,-0.98823,0.52121,-4.0702,3.2372,-2.047,-15.068,-2.0132
4.9266,5.2122,3.1416,1.9209,-0.63216,0.59655,-9.1952,3.3092,-0.31201,-14.301,-0.86321
4.9266,5.2836,3.1416,1.7758,-0.3142,0.44025,-8.3444,3.6177,1.7017,-6.0937,4.045
4.9266,5.355,3.1416,1.3536,-0.082085,0.082955,-1.5427,2.334,3.2295,4.8034,6.7237
4.9266,5.4264,3.1416,0.75243,0.077831,-0.15783,6.5378,-4.8082,1.9399,8.7173,-4.0125
4.9266,5.4978,3.1416,0.18043,0.27109,0.43518,4.8472,-25.219,-6.7264,-9.7517,-45.467
4.9266,5.5692,3.1416,-0.062434,-1.1826,-0.22197,-7.893,-7.443,-7.1115,-17.295,-9.7842
4.9266,5.6406,3.1416,-0.16126,-1.3865,-0.42877,-5.8107,0.86255,2.6029,-9.0186,-16.062
4.9266,5.712,3.1416,-0.24608,-0.96639,-0.27166,3.7406,0.43463,9.165,3.2055,-19.485
4.9266,5.7834,3.1416,-0.19656,-0.56318,0.19904,7.7783,-4.5251,9.5218,5.3236,-18.431
4.9266,5.8548,3.1416,-0.020409,-0.43701,0.84624,4.2839,-10.041,4.7096,-3.7346,-14.595
4.9266,5.9262,3.1416,0.19647,-0.57937,1.4913,-1.9859,-13.036,-1.8628,-17.24,-11.105
4.9266,5.9976,3.1416,0.33981,-0.82497,1.9588,-3.6879,-12.01,-6.1308,-25.845,-10.635
4.9266,6.069,3.1416,0.31685,-0.96362,2.122,4.9187,-7.7111,-5.0908,-22.767,-13.518
4.9266,6.1404,3.1416,0.10611,-0.85222,1.9477,23.783,-3.8138,1.4826,-8.975,-15.859
4.9266,6.2118,3.1416,-0.1927,-0.52661,1.5413,42.876,-7.5906,9.3206,1.6352,-7.6502
4.9266,6.2832,3.1416,-0.30891,-0.31352,1.1919,37.996,-30.589,7.9424,-22.948,29.118

4.998,0.0,3.1416,0.05579,-0.54096,1.9562,32.053,-20.404,9.8043,-40.11,7.9205
4.998,0.0714,3.1416,-0.73901,0.15706,1.0788,31.665,-8.735,12.855,-3.6816,-25.714
4.998,0.1428,3.1416,-1.1828,-0.099503,0.93638,14.853,-6.3715,1.4539,10.353,-25.679
4.998,0.2142,3.1416,-1.3447,-0.28086,1.1934,2.1273,-6.839,-8.6862,13.682,-12.334
4.998,0.2856,3.1416,-1.3041,0.035209,1.5447,0.67798,-6.4934,-11.178,13.853,1.3185
4.998,0.357,3.1416,-1.136,0.82782,1.7435,8.4917,-3.9217,-6.267,14.918,8.4652
4.998,0.4284,3.1416,-0.89554,1.7974,1.6291,18.465,0.65754,1.856,18.072,7.3048
4.998,0.4998,3.1416,-0.60376,2.5301,1.1546,22.521,5.9941,7.7472,22.303,-0.12394
4.998,0.5712,3.1416,-0.23215,2.6623,0.41507,15.722,10.406,7.399,25.029,-9.116
4.998,0.6426,3.1416,0.31199,2.0449,-0.32482,0.38734,12.377,0.92995,22.743,-13.474
4.998,0.714,3.1416,1.2006,0.90806,-0.60293,-9.7928,11.159,-4.7246,11.657,-6.6796
4.998,0.7854,3.1416,2.6997,0.02525,0.26824,14.358,7.3721,6.8773,-11.655,16.929
4.998,0.8568,3.1416,0.57457,0.24309,-1.1785,14.311,-5.1251,26.595,41.834,6.2392
4.998,0.9282,3.1416,-0.54319,0.13629,-0.99453,23.613,-3.159,22.209,33.432,19.186
4.998,0.9996,3.1416,-0.6192,-0.19818,-0.54674,18.473,-0.8825,7.2481,15.802,12.909
4.998,1.071,3.1416,-0.38569,-0.48955,-0.25708,9.1236,-0.95592,-4.2373,-0.62341,-0.93604
4.998,1.1424,3.1416,-0.21349,-0.58784,-0.18443,1.0702,-3.0218,-7.704,-10.799,-12.227
4.998,1.2138,3.1416,-0.20994,-0.44552,-0.18458,-3.5859,-5.0054,-4.8438,-13.744,-14.06
4.998,1.2852,3.1416,-0.31683,-0.09918,-0.07022,-4.8225,-4.4152,-0.31091,-11.215,-4.4398
4.998,1.3566,3.1416,-0.40828,0.34885,0.22907,-3.3721,0.35705,1.5501,-6.3866,12.034
4.998,1.428,3.1416,-0.38864,0.74882,0.50684,0.60294,8.7356,-0.023495,-2.5259,22.478
4.998,1.4994,3.1416,-0.29045,0.92195,0.11981,8.8347,16.66,1.0597,-1.6688,4.0412
4.998,1.5708,3.1416,-2.6201,0.41275,-1.4541,19.385,0.24716,-16.022,-34.14,52.144
4.998,1.6422,3.1416,0.28156,1.2608,-0.23026,-25.871,-1.5531,-11.247,-24.235,-2.7353
4.998,1.7136,3.1416,0.87579,1.1234,-0.27993,-21.523,0.5364,-5.7306,-11.899,-12.671
4.998,1.785,3.1416,0.51164,0.84257,-0.72518,-3.7183,3.3666,-2.8736,-1.9565,-2.9819
4.998,1.8564,3.1416,0.038409,0.82035,-1.0877,9.0874,5.2219,-3.1025,4.181,10.018
4.998,1.9278,3.1416,-0.10882,1.1277,-1.1924,11.52,5.4627,-4.9777,7.3852,17.516
4.998,1.9992,3.1416,0.17617,1.613,-1.0716,6.6762,4.1678,-6.2999,9.6832,16.704
4.998,2.0706,3.1416,0.75622,2.011,-0.86811,1.5175,1.7771,-5.2163,13.128,9.2758
4.998,2.142,3.1416,1.3362,2.0518,-0.73942,2.2569,-1.2665,-1.328,18.672,-0.071652
4.998,2.2134,3.1416,1.5483,1.5688,-0.76132,9.7509,-4.8737,3.2038,25.033,-5.137
4.998,2.2848,3.1416,1.0377,0.60856,-0.8316,14.89,-9.6674,2.5508,27.571,0.28455
4.998,2.3562,3.1416,-0.45221,-0.46133,-0.57381,-6.0118,-17.339,-13.889,17.156,20.901
4.998,2.4276,3.1416,-0.4292,-0.46672,0.59794,-2.8231,5.2965,-1.1142,-0.31755,22.029
4.998,2.499,3.1416,-0.70285,-0.2536,0.25111,0.55624,4.7372,3.2028,-1.6469,11.285
4.998,2.5704,3.1416,-1.0662,-0.2629,-0.20557,1.9894,1.5467,4.7938,-12.261,-2.9137
4.998,2.6418,3.1416,-1.1253,-0.34277,-0.38874,1.3761,0.69932,4.3962,-21.788,-9.4481
4.998,2.7132,3.1416,-0.81064,-0.3699,-0.23802,-0.54906,2.4439,3.2879,-25.038,-5.8263
4.998,2.7846,3.1416,-0.26221,-0.25966,0.10236,-2.7347,4.4158,2.7677,-21.066,4.5857
4.998,2.856,3.1416,0.28619,0.023775,0.40183,-4.3295,3.7481,3.6368,-12.243,15.329
4.998,2.9274,3.1416,0.62218,0.45726,0.46182,-5.2001,-0.81664,5.6792,-3.3217,19.62
4.998,2.9988,3.1416,0.67011,0.94858,0.23409,-6.4479,-6.815,7.143,-0.50689,13.115
4.998,3.0702,3.1416,0.60649,1.3263,-0.060979,-10.927,-5.9513,4.2209,-10.52,-3.3225
4.998,3.1416,3.1416,0.55653,1.5346,0.70883,-3.8427,23.587,-8.413,5.4775,-15.714
4.998,3.213,3.1416,0.96751,0.83668,0.35668,-7.2236,-13.385,-0.49316,-3.7807,-12.421
4.998,3.2844,3.1416,0.84233,1.0196,0.12986,-2.1034,-18.088,2.5582,-6.5503,-13.417
4.998,3.3558,3.1416,0.6024,1.4448,-0.13513,5.159,-8.961,2.2185,-4.276,-11.396
4.998,3.4272,3.1416,0.42054,1.7593,-0.44671,10.751,2.1007,0.43403,0.49061,-4.9462
4.998,3.4986,3.1416,0.30392,1.8268,-0.72046,12.918,8.6725,-0.86525,4.8785,3.5289
4.998,3.57,3.1416,0.17694,1.6589,-0.84142,11.478,8.7237,-0.2511,6.4844,9.8955
4.998,3.6414,3.1416,-0.035855,1.3471,-0.72632,7.3284,3.5433,2.7176,4.16,10.371
4.998,3.7128,3.1416,-0.3268,0.99347,-0.38582,1.9652,-3.3347,7.0098,-1.201,3.6038
4.998,3.7842,3.1416,-0.52226,0.64243,0.013233,-3.0099,-7.2066,9.6363,-5.8752,-7.2396
4.998,3.8556,3.1416,-0.19966,0.21202,0.085522,-6.3757,-3.2737,5.1652,-2.5229,-12.397
4.998,3.927,3.1416,1.3954,-0.57469,-0.83496,-7.7789,12.283,-14.764,20.6,6.5722
4.998,3.9984,3.1416,-0.37367,-0.60434,-1.1543,-2.3279,-0.90746,-1.4121,-9.1265,1.1734
4.998,4.0698,3.1416,-0.23557,-0.26011,-0.71073,3.4139,5.988,-1.637,-17.703,-0.092485
4.998,4.1412,3.1416,0.22845,0.067796,0.079882,3.7687,10.725,0.74322,-15.863,0.057446
4.998,4.2126,3.1416,0.58271,0.053792,0.74267,3.3785,12.217,0.13172,-8.6165,2.7167
4.998,4.284,3.1416,0.67233,-0.31967,1.0983,3.6793,10.747,-3.5675,-0.64185,6.5573
4.998,4.3554,3.1416,0.53725,-0.87881,1.1744,4.1333,7.3857,-7.3977,4.3461,9.3885
4.998,4.4268,3.1416,0.32614,-1.3752,1.1164,3.4626,3.3911,-7.7983,4.2198,9.716
4.998,4.4982,3.1416,0.21036,-1.6024,1.099,0.88116,-0.37915,-3.0531,-0.93428,8.3011
4.998,4.5696,3.1416,0.29792,-1.5128,1.2375,-2.6718,-4.0606,4.2614,-8.1894,9.7198
4.998,4.641,3.1416,0.54744,-1.3342,1.4987,-3.2992,-9.374,4.8267,-11.153,23.921
4.998,4.7124,3.1416,0.74286,-1.6251,1.3988,-2.5406,-21.848,-13.274,4.9453,2.0
4.998,4.7838,3.1416,0.33898,-1.5399,1.3093,0.97503,-8.8463,-5.7082,5.9488,20.764
4.998,4.8552,3.1416,0.21896,-1.6646,1.194,9.4709,-0.26452,-4.3078,7.9456,29.884
4.998,4.9266,3.1416,0.3846,-1.761,1.0762,14.073,3.3,-5.4197,6.2731,27.55
4.998,4.998,3.1416,0.75465,-1.7161,0.95964,12.085,2.9949,-6.6317,0.63451,16.929
4.998,5.0694,3.1416,1.1962,-1.5118,0.8375,5.0706,0.87606,-6.6223,-6.542,3.832
4.998,5.1408,3.1416,1.5563,-1.1932,0.7008,-3.0644,-0.92891,-5.0111,-11.745,-5.627
4.998,5.2122,3.1416,1.6931,-0.83757,0.54744,-7.9931,-1.0571,-2.2089,-12.023,-7.3704
4.998,5.2836,3.1416,1.5072,-0.52304,0.39095,-6.8846,0.25294,0.73167,-6.6217,-1.6959
4.998,5.355,3.1416,0.97368,-0.29736,0.26933,-0.32288,0.32494,2.2662,1.3685,4.3843
4.998,5.4264,3.1416,0.17275,-0.14675,0.25379,5.7741,-6.7919,0.50816,3.3752,-5.1959
4.998,5.4978,3.1416,-0.67838,0.035355,0.45763,-1.7639,-31.159,-6.6217,-16.299,-57.895
4.998,5.5692,3.1416,-0.25087,-1.0732,-0.57092,-13.975,-10.076,-7.3199,-15.598,-11.804
4.998,5.6406,3.1416,-0.26667,-1.1351,-0.49181,-11.12,-1.5572,1.5592,-12.204,-10.899
4.998,5.712,3.1416,-0.2004,-0.76427,0.00048899,2.9028,-2.7556,5.8285,4.3326,-9.9263
4.998,5.7834,3.1416,-0.04118,-0.63083,0.53826,9.5107,-8.2834,4.9747,12.615,-5.8085
4.998,5.8548,3.1416,0.15058,-0.88408,0.96397,5.0255,-13.824,0.98091,7.3085,0.58607
4.998,5.9262,3.1416,0.28424,-1.3403,1.2614,-4.8056,-16.477,-2.998,-6.5484,6.2737
4.998,5.9976,3.1416,0.28006,-1.6706,1.4869,-10.29,-15.105,-3.9587,-19.237,7.9869
4.998,6.069,3.1416,0.11027,-1.5885,1.7005,-3.2673,-10.68,-0.37298,-22.05,4.0058
4.998,6.1404,3.1416,-0.15984,-1.0378,1.8971,17.408,-6.6258,6.4882,-12.979,-4.0108
4.998,6.2118,3.1416,-0.33081,-0.38008,1.9377,40.39,-9.1671,11.231,-2.4104,-9.1939
4.998,6.2832,3.1416,-0.027935,-0.58277,1.4807,36.362,-27.673,3.0157,-18.814,2.3667

5.0694,0.0,3.1416,0.43529,-0.92127,2.2366,1.5746,-17.196,-2.0994,-48.058,1.771
5.0694,0.0714,3.1416,-0.6444,0.0028765,1.5646,30.696,-3.4176,14.105,10.368,-17.639
5.0694,0.1428,3.1416,-1.0562,-0.17183,1.4888,20.233,-7.5437,7.0379,24.812,-23.323
5.0694,0.2142,3.1416,-1.1729,-0.33516,1.6255,7.0644,-13.35,-1.5963,23.248,-15.949
5.0694,0.2856,3.1416,-1.1836,-0.031785,1.7022,6.064,-13.222,-2.8479,20.862,-0.73702
5.0694,0.357,3.1416,-1.1407,0.7214,1.5568,16.706,-5.9658,3.2553,23.063,14.933
5.0694,0.4284,3.1416,-1.006,1.6178,1.1357,29.667,5.3795,11.483,28.482,23.91
5.0694,0.4998,3.1416,-0.69792,2.2438,0.49206,33.434,15.734,15.18,31.985,21.658
5.0694,0.5712,3.1416,-0.13784,2.2612,-0.21556,20.904,20.164,10.039,27.676,8.647
5.0694,0.6426,3.1416,0.70316,1.5902,-0.72491,-4.0074,16.074,-2.1226,11.9,-7.2574
5.0694,0.714,3.1416,1.7576,0.59131,-0.67163,-19.765,5.3925,-9.5854,-13.744,-8.4067
5.0694,0.7854,3.1416,2.8151,0.24871,0.40918,19.393,-3.2349,13.045,-39.404,35.02
5.0694,0.8568,3.1416,1.3067,0.82711,-0.43684,13.984,-11.295,20.813,8.4571,1.785
5.0694,0.9282,3.1416,0.12483,0.68809,-0.16541,20.86,-8.3603,21.395,14.618,23.559
5.0694,0.9996,3.1416,-0.31001,0.23662,0.066751,16.459,-3.5356,10.856,5.4461,18.859
5.0694,1.071,3.1416,-0.43132,-0.15574,0.073306,8.9483,-1.0351,1.1935,-6.2121,3.8231
5.0694,1.1424,3.1416,-0.45389,-0.3145,-0.062046,2.5178,-1.4164,-3.1775,-13.881,-9.7704
5.0694,1.2138,3.1416,-0.44371,-0.21338,-0.13411,-1.427,-2.9654,-2.8401,-15.837,-14.814
5.0694,1.2852,3.1416,-0.38802,0.074715,0.035256,-3.0673,-3.0825,-0.78658,-13.494,-9.1773
5.0694,1.3566,3.1416,-0.26521,0.42654,0.44863,-2.9753,0.33297,0.16867,-9.7846,3.9876
5.0694,1.428,3.1416,-0.11482,0.71752,0.78445,-0.91744,7.4963,-0.024086,-7.5449,15.938
5.0694,1.4994,3.1416,-0.10752,0.87064,0.24853,5.3414,15.352,3.9374,-7.8962,12.032
5.0694,1.5708,3.1416,-2.6551,-0.30881,-1.5891,6.0581,5.7871,-10.715,-38.576,-29.445
5.0694,1.6422,3.1416,0.49771,0.82779,-0.32251,-18.882,-5.1472,-5.9455,-13.129,-10.564
5.0694,1.7136,3.1416,0.78157,0.76997,-0.40028,-16.429,-5.9402,-2.3853,-2.8472,0.050814
5.0694,1.785,3.1416,0.15025,0.57289,-0.9549,-5.0384,-2.428,-2.0707,1.0304,11.39
5.0694,1.8564,3.1416,-0.31519,0.71559,-1.4528,5.1143,1.6206,-4.4136,3.3318,24.636
5.0694,1.9278,3.1416,-0.2097,1.2515,-1.6343,10.136,4.1445,-7.328,5.9696,36.183
5.0694,1.9992,3.1416,0.39257,1.9586,-1.453,10.423,4.4313,-8.3558,8.9584,40.653
5.0694,2.0706,3.1416,1.1349,2.4905,-1.0162,8.6633,2.7587,-5.7922,11.431,33.911
5.0694,2.142,3.1416,1.5751,2.5259,-0.52399,7.8469,0.034689,0.18767,12.657,16.085
5.0694,2.2134,3.1416,1.3816,1.9201,-0.2098,9.2655,-2.5607,6.4037,13.057,-5.4178
5.0694,2.2848,3.1416,0.53084,0.85469,-0.27963,10.52,-3.9352,5.5443,15.222,-12.895
5.0694,2.3562,3.1416,-0.49615,-0.011863,-0.85215,3.5272,-3.4428,-14.959,24.93,24.67
5.0694,2.4276,3.1416,-0.68301,-0.5515,0.65498,-3.7786,4.4537,-2.2376,-0.31192,18.362
5.0694,2.499,3.1416,-0.97524,-0.7191,0.54439,-2.7885,2.6029,2.2658,-4.9943,15.407
5.0694,2.5704,3.1416,-1.0104,-0.90868,0.27161,0.071491,-0.85387,6.1299,-11.284,1.0452
5.0694,2.6418,3.1416,-0.84278,-0.95764,0.11114,1.6522,-1.0349,6.0812,-14.892,-7.6101
5.0694,2.7132,3.1416,-0.57004,-0.81293,0.13119,1.3903,2.0163,2.6916,-14.255,-5.1656
5.0694,2.7846,3.1416,-0.3021,-0.50017,0.26582,0.18464,5.5044,-1.3275,-9.9493,5.6926
5.0694,2.856,3.1416,-0.12924,-0.092816,0.38726,-0.72866,6.0562,-2.8323,-4.1095,17.838
5.0694,2.9274,3.1416,-0.0906,0.31863,0.3781,-0.89986,1.8942,0.047276,0.15818,23.345
5.0694,2.9988,3.1416,-0.14254,0.65748,0.20355,-1.79,-4.9893,6.2013,-0.64131,17.127
5.0694,3.0702,3.1416,-0.12707,0.8917,-0.016338,-7.8948,-6.6589,9.8331,-9.808,0.57663
5.0694,3.1416,3.1416,0.64786,1.507,0.87998,-14.582,24.58,-13.324,12.394,5.2944
5.0694,3.213,3.1416,1.1555,0.93959,0.080092,-1.2924,-11.482,-1.9576,2.9492,-7.0529
5.0694,3.2844,3.1416,1.0069,1.1549,-0.090397,6.1086,-15.809,-1.74,1.0647,-9.5773
5.0694,3.3558,3.1416,0.68758,1.5449,-0.1535,9.4128,-7.1526,-5.5011,2.4845,-6.336
5.0694,3.4272,3.1416,0.4244,1.7837,-0.31249,9.957,2.8545,-8.5562,4.4434,-0.96437
5.0694,3.4986,3.1416,0.26489,1.7587,-0.55255,8.7277,8.3643,-8.4348,5.4161,3.5916
5.0694,3.57,3.1416,0.15657,1.5026,-0.74138,6.465,7.9859,-4.6119,4.8668,5.3435
5.0694,3.6414,3.1416,0.026247,1.1245,-0.72976,3.7666,3.4554,1.7626,2.9991,3.5282
5.0694,3.7128,3.1416,-0.14065,0.74184,-0.45224,1.1918,-1.6934,8.1331,0.50597,-1.1243
5.0694,3.7842,3.1416,-0.22078,0.41161,-0.027712,-0.63386,-3.4587,10.808,-1.6811,-6.1229
5.0694,3.8556,3.1416,0.12644,0.062062,0.13996,-0.91525,1.2996,5.2307,-2.6418,-6.9481
5.0694,3.927,3.1416,1.5382,-0.57585,-0.73866,1.4169,13.53,-13.753,-1.7177,3.2165
5.0694,3.9984,3.1416,-0.47178,-0.75146,-1.1934,-7.4488,-1.1224,0.53024,-5.9738,-1.022
5.0694,4.0698,3.1416,-0.47475,-0.50028,-0.38806,-2.0055,8.4261,1.3822,-17.384,1.5083
5.0694,4.1412,3.1416,0.050724,-0.25903,0.68978,-0.6331,13.084,2.5333,-15.819,0.54186
5.0694,4.2126,3.1416,0.50922,-0.31481,1.3585,0.34622,12.292,1.3818,-9.4054,0.32094
5.0694,4.284,3.1416,0.66432,-0.64624,1.4636,1.5194,7.6612,-1.3027,-3.4682,1.7785
5.0694,4.3554,3.1416,0.53365,-1.0564,1.1933,1.7881,1.857,-3.1378,-0.79048,3.9325
5.0694,4.4268,3.1416,0.28386,-1.3055,0.89481,-0.22607,-2.5146,-1.8874,-1.8766,5.28
5.0694,4.4982,3.1416,0.12561,-1.244,0.8902,-4.7755,-4.0234,2.7794,-5.2137,5.1915
5.0694,4.5696,3.1416,0.20855,-0.94516,1.2924,-9.5816,-3.5306,7.5295,-7.5346,5.3046
5.0694,4.641,3.1416,0.51636,-0.83825,1.821,-8.4284,-5.3034,3.6072,-4.0795,10.919
5.0694,4.7124,3.1416,0.84782,-1.397,1.4591,-5.2134,-11.596,-22.598,21.586,13.133
5.0694,4.7838,3.1416,0.16387,-1.0602,1.1191,-5.8781,-3.1556,-5.1137,-1.4694,18.361
5.0694,4.8552,3.1416,-0.062866,-1.1138,1.3345,3.6582,1.5107,-1.1578,-0.70737,20.552
5.0694,4.9266,3.1416,0.085526,-1.2246,1.547,10.78,2.9979,-2.8333,3.4171,16.844
5.0694,4.998,3.1416,0.46537,-1.2306,1.5173,10.935,2.3862,-5.2714,2.2668,8.5032
5.0694,5.0694,3.1416,0.90218,-1.0962,1.2363,5.1733,0.90912,-6.0594,-4.4855,-0.88516
5.0694,5.1408,3.1416,1.2214,-0.86742,0.83594,-2.3206,-0.37899,-4.6689,-12.366,-7.2368
5.0694,5.2122,3.1416,1.2792,-0.62694,0.50074,-6.6899,-0.93527,-1.8835,-15.608,-7.7818
5.0694,5.2836,3.1416,0.99326,-0.44928,0.37858,-4.8702,-1.0609,0.77295,-10.659,-2.8804
5.0694,5.355,3.1416,0.37348,-0.35603,0.49195,1.9461,-2.2335,1.6087,0.30983,2.162
5.0694,5.4264,3.1416,-0.44719,-0.27095,0.6491,5.8453,-7.4394,-0.66396,5.8946,-4.7208
5.0694,5.4978,3.1416,-1.182,0.024857,0.3551,-10.271,-21.506,-6.357,-18.047,-44.171
5.0694,5.5692,3.1416,-0.46221,-0.67533,-0.69139,-14.586,-5.1774,-6.5198,-6.637,-5.1429
5.0694,5.6406,3.1416,-0.3011,-0.73313,-0.42871,-11.248,0.16596,-2.5857,-7.565,2.2151
5.0694,5.712,3.1416,-0.047009,-0.54129,0.20041,0.9724,-2.1145,0.057731,6.3448,2.8946
5.0694,5.7834,3.1416,0.20026,-0.5182,0.63209,5.9605,-7.0148,0.15006,13.834,4.1223
5.0694,5.8548,3.1416,0.3471,-0.74331,0.72945,0.87883,-11.224,-1.3748,9.0952,7.8695
5.0694,5.9262,3.1416,0.32856,-1.0822,0.6292,-8.7926,-12.976,-2.5223,-3.6505,12.678
5.0694,5.9976,3.1416,0.13073,-1.3118,0.5882,-14.214,-11.896,-1.3708,-15.574,15.486
5.0694,6.069,3.1416,-0.18681,-1.2451,0.82999,-8.1467,-8.855,2.7946,-18.66,13.455
5.0694,6.1404,3.1416,-0.4686,-0.8565,1.3914,10.094,-5.8189,8.3487,-11.129,5.7974
5.0694,6.2118,3.1416,-0.44089,-0.40674,1.9691,29.673,-5.6972,10.193,-2.8602,-4.4007
5.0694,6.2832,3.1416,0.31081,-0.56801,1.7662,23.286,-12.194,-1.3805,-20.81,-8.3499

5.1408,0.0,3.1416,0.67991,-1.0991,2.0076,-28.928,-8.5925,-15.37,-56.3,-2.1087
5.1408,0.0714,3.1416,-0.53914,-0.32756,1.868,20.212,6.3238,9.1651,17.872,-5.2989
5.1408,0.1428,3.1416,-0.76197,-0.35679,1.9787,17.599,-3.5629,7.224,28.314,-15.44
5.1408,0.2142,3.1416,-0.74604,-0.3571,1.9997,7.992,-14.666,2.1299,20.459,-16.509
5.1408,0.2856,3.1416,-0.81371,-0.020974,1.7707,9.806,-16.29,3.3362,16.692,-5.3915
5.1408,0.357,3.1416,-0.97845,0.59412,1.2742,23.047,-7.2601,10.642,22.423,12.592
5.1408,0.4284,3.1416,-1.0711,1.2229,0.59919,37.246,7.4518,18.41,32.158,28.152
5.1408,0.4998,3.1416,-0.86598,1.5497,-0.095626,39.393,20.097,19.78,35.574,32.496
5.1408,0.5712,3.1416,-0.20736,1.3653,-0.61882,21.873,23.523,10.885,23.588,21.8
5.1408,0.6426,3.1416,0.86453,0.72447,-0.78273,-9.6004,14.544,-4.9288,-5.5665,1.6775
5.1408,0.714,3.1416,1.9872,0.10318,-0.44028,-28.049,-2.6837,-12.892,-40.272,-8.3569
5.1408,0.7854,3.1416,2.3496,0.55567,0.47838,22.703,-13.295,17.408,-49.45,29.585
5.1408,0.8568,3.1416,2.0461,1.0494,0.57135,8.5523,-13.362,6.4766,-30.321,-3.8819
5.1408,0.9282,3.1416,0.94291,0.99737,0.84537,9.8051,-9.8631,13.336,-16.333,16.694
5.1408,0.9996,3.1416,0.083161,0.70141,0.75879,9.2172,-3.4808,12.051,-10.724,16.513
5.1408,1.071,3.1416,-0.45875,0.38214,0.47041,8.1911,0.638,8.2697,-8.9841,8.3555
5.1408,1.1424,3.1416,-0.6652,0.17088,0.18312,6.9556,1.133,4.741,-8.4395,-0.34654
5.1408,1.2138,3.1416,-0.57457,0.12619,0.072819,5.1787,-0.80708,2.2729,-7.9052,-6.0736
5.1408,1.2852,3.1416,-0.28048,0.25033,0.2173,2.5812,-2.6818,0.68783,-7.3374,-7.7807
5.1408,1.3566,3.1416,0.068961,0.50582,0.52517,-0.45063,-1.9171,-0.22189,-7.4874,-5.461
5.1408,1.428,3.1416,0.27189,0.83191,0.6648,-2.2518,2.8973,0.26187,-9.5535,1.2915
5.1408,1.4994,3.1416,0.073485,1.1611,-0.0068007,0.73448,10.77,4.7387,-14.835,14.719
5.1408,1.5708,3.1416,-2.3902,-0.58812,-1.8006,-5.2143,7.7952,-7.1565,-35.316,-103.07
5.1408,1.6422,3.1416,0.57438,0.52892,-0.4974,-9.5612,-3.6411,2.5135,-2.6277,-13.474
5.1408,1.7136,3.1416,0.63363,0.36113,-0.67092,-10.538,-7.4508,2.5775,5.4052,11.358
5.1408,1.785,3.1416,-0.08856,0.13716,-1.3743,-7.0899,-6.4971,-2.0106,4.9659,19.368
5.1408,1.8564,3.1416,-0.48721,0.38412,-1.9862,-0.43403,-3.401,-7.1273,4.0584,31.058
5.1408,1.9278,3.1416,-0.22761,1.1176,-2.1697,6.9341,-0.31406,-9.7559,4.8513,47.846
5.1408,1.9992,3.1416,0.50333,2.0316,-1.8306,12.232,1.3071,-8.2624,6.0212,60.409
5.1408,2.0706,3.1416,1.2457,2.6885,-1.0768,13.382,0.92749,-2.6722,5.0964,57.042
5.1408,2.142,3.1416,1.5153,2.7094,-0.17647,10.006,-0.83999,5.0538,0.80043,31.997
5.1408,2.2134,3.1416,1.0521,1.9636,0.48295,4.4108,-2.0084,10.743,-4.6045,-6.1599
5.1408,2.2848,3.1416,0.069089,0.75886,0.43604,2.5893,1.0095,7.7343,-2.9736,-26.206
5.1408,2.3562,3.1416,-0.49904,0.031586,-0.81934,15.206,13.628,-13.397,22.064,34.092
5.1408,2.4276,3.1416,-0.80966,-0.52256,0.66804,-2.286,0.75991,-2.8333,3.1983,9.3819
5.1408,2.499,3.1416,-1.1268,-0.94231,0.70727,-5.3257,-1.6621,0.15836,-6.8045,14.456
5.1408,2.5704,3.1416,-0.86788,-1.3076,0.65011,-3.3557,-4.2263,4.6984,-10.202,3.8725
5.1408,2.6418,3.1416,-0.53505,-1.3589,0.52553,-0.074283,-3.2942,5.2608,-7.406,-4.5624
5.1408,2.7132,3.1416,-0.37176,-1.0748,0.37362,2.7098,0.78387,1.4037,-0.96345,-4.1634
5.1408,2.7846,3.1416,-0.42939,-0.58534,0.23494,4.423,5.3979,-4.1639,5.5635,3.9328
5.1408,2.856,3.1416,-0.63365,-0.085398,0.13985,5.0722,7.4065,-7.5149,8.7225,14.065
5.1408,2.9274,3.1416,-0.85113,0.25186,0.097925,4.5901,4.8654,-5.4378,6.2941,19.348
5.1408,2.9988,3.1416,-0.95575,0.36158,0.087285,2.1804,-1.2438,2.6302,-1.5842,14.968
5.1408,3.0702,3.1416,-0.89526,0.37379,0.043967,-4.3366,-5.285,12.67,-11.295,1.4806
5.1408,3.1416,3.1416,0.56304,1.5208,0.36733,-20.727,16.314,-15.223,12.928,22.169
5.1408,3.213,3.1416,1.12,0.96521,-0.23812,6.2595,-6.3103,-3.4911,11.139,2.447
5.1408,3.2844,3.1416,1.0258,1.1179,-0.22115,13.618,-8.4358,-6.0319,10.391,0.057372
5.1408,3.3558,3.1416,0.72945,1.4128,-0.10677,11.435,-2.8291,-12.017,8.7312,2.9406
5.1408,3.4272,3.1416,0.46419,1.5504,-0.12583,6.1168,3.1398,-15.348,5.9246,4.8935
5.1408,3.4986,3.1416,0.30687,1.4342,-0.29925,1.1808,6.2818,-13.705,2.7804,4.0361
5.1408,3.57,3.1416,0.23772,1.1063,-0.52239,-1.9398,6.3719,-7.597,0.47313,1.2784
5.1408,3.6414,3.1416,0.19995,0.68336,-0.64925,-3.099,4.9336,0.5858,-0.13496,-1.2132
5.1408,3.7128,3.1416,0.15949,0.29217,-0.57682,-2.6387,4.0219,7.5231,0.82923,-1.549
5.1408,3.7842,3.1416,0.16456,0.0059344,-0.32938,-0.59007,5.0078,9.9139,1.5721,0.35071
5.1408,3.8556,3.1416,0.40545,-0.22006,-0.14273,4.1258,7.3615,5.4264,-2.0442,1.222
5.1408,3.927,3.1416,1.2741,-0.61256,-0.54853,14.497,7.4362,-6.3528,-17.179,-7.0755
5.1408,3.9984,3.1416,-0.56358,-0.87174,-1.0433,-9.4207,2.4115,2.378,-2.812,-6.4962
5.1408,4.0698,3.1416,-0.60537,-0.77316,-0.042897,-4.9506,9.0974,5.4023,-12.225,-2.7974
5.1408,4.1412,3.1416,0.061791,-0.66136,1.1147,-2.4321,10.459,5.382,-9.2364,-2.9364
5.1408,4.2126,3.1416,0.62377,-0.68066,1.7115,-0.94789,6.8947,3.673,-4.6373,-3.7766
5.1408,4.284,3.1416,0.76337,-0.79162,1.6234,-0.78195,0.71424,2.0273,-3.0959,-4.1114
5.1408,4.3554,3.1416,0.51482,-0.86394,1.1102,-2.6139,-5.0041,1.9515,-4.8927,-3.9814
5.1408,4.4268,3.1416,0.11833,-0.76931,0.60551,-6.7122,-7.5584,4.0644,-7.654,-3.9912
5.1408,4.4982,3.1416,-0.12542,-0.47436,0.50707,-12.128,-5.7677,7.4548,-8.0865,-4.6271
5.1408,4.5696,3.1416,-0.00072028,-0.13354,0.96675,-15.89,-1.116,9.0397,-3.7111,-5.574
5.1408,4.641,3.1416,0.47766,-0.182,1.6806,-12.195,1.1032,2.9219,5.4033,-5.0327
5.1408,4.7124,3.1416,1.1155,-0.76858,1.4136,-5.9658,4.3954,-19.295,26.111,15.643
5.1408,4.7838,3.1416,-0.11731,-0.11672,0.84632,-12.482,4.5074,-3.9947,-3.2128,6.3834
5.1408,4.8552,3.1416,-0.41845,-0.15413,1.2588,-4.0686,3.1223,-0.00079098,0.41489,-1.3527
5.1408,4.9266,3.1416,-0.16847,-0.34417,1.7003,4.5008,2.3015,-0.81212,8.1522,-6.3495
5.1408,4.998,3.1416,0.30713,-0.4336,1.7614,7.1971,2.5715,-2.4553,7.6411,-8.2702
5.1408,5.0694,3.1416,0.74802,-0.37311,1.4215,4.1212,3.4417,-2.9917,-1.77,-7.4793
5.1408,5.1408,3.1416,0.96893,-0.2379,0.89536,-1.1068,3.9223,-2.0236,-13.805,-4.8661
5.1408,5.2122,3.1416,0.86969,-0.14822,0.48039,-3.9597,3.0429,-0.20094,-20.04,-1.6679
5.1408,5.2836,3.1416,0.44518,-0.18991,0.40384,-1.6148,0.37009,1.2723,-14.679,0.70721
5.1408,5.355,3.1416,-0.20465,-0.335,0.66976,4.434,-3.4742,1.1314,0.66729,0.85686
5.1408,5.4264,3.1416,-0.86489,-0.3622,0.90612,5.7648,-6.295,-1.4552,12.199,-2.4386
5.1408,5.4978,3.1416,-1.1956,0.22251,0.21181,-15.584,-3.8059,-6.3928,-10.845,-10.039
5.1408,5.5692,3.1416,-0.59219,-0.14522,-0.51682,-11.345,4.0364,-4.3089,1.7274,4.0793
5.1408,5.6406,3.1416,-0.29348,-0.2463,-0.24882,-7.7588,4.7358,-6.3761,-1.8832,15.371
5.1408,5.712,3.1416,0.082294,-0.26894,0.23985,-1.0263,1.6298,-5.1476,5.2619,12.302
5.1408,5.7834,3.1416,0.36618,-0.2526,0.42884,-0.091312,-1.8065,-3.6836,7.8655,7.2342
5.1408,5.8548,3.1416,0.45493,-0.23626,0.24407,-5.4583,-4.0209,-2.7361,2.4814,5.5829
5.1408,5.9262,3.1416,0.31582,-0.25079,-0.10723,-12.605,-4.7724,-1.7179,-6.9731,7.8164
5.1408,5.9976,3.1416,-0.0085634,-0.31143,-0.30147,-15.395,-4.5206,0.32823,-13.703,11.451
5.1408,6.069,3.1416,-0.39552,-0.41016,-0.063605,-9.4943,-3.8144,3.7607,-12.524,13.047
5.1408,6.1404,3.1416,-0.63741,-0.50817,0.66788,4.2206,-2.6809,7.3701,-4.3466,10.207
5.1408,6.2118,3.1416,-0.43686,-0.52825,1.576,16.245,-0.014282,7.4103,-0.66464,3.5681
5.1408,6.2832,3.1416,0.59804,-0.34725,1.8005,5.0332,7.0351,-3.3708,-28.042,-1.1974

5.2122,0.0,3.1416,0.69424,-0.92169,1.3212,-41.381,2.9044,-23.466,-55.381,-3.0828
5.2122,0.0714,3.1416,-0.43038,-0.61981,1.6158,5.3159,13.036,2.3601,14.388,0.10671
5.2122,0.1428,3.1416,-0.48852,-0.52206,1.9446,8.5759,1.1386,4.5623,18.773,-8.8407
5.2122,0.2142,3.1416,-0.37985,-0.31863,1.9801,5.3076,-11.211,2.7969,7.944,-13.489
5.2122,0.2856,3.1416,-0.46895,0.041856,1.6378,10.34,-14.397,5.1204,5.0503,-8.3002
5.2122,0.357,3.1416,-0.74485,0.44729,1.0073,23.197,-7.5841,11.54,13.782,4.6499
5.2122,0.4284,3.1416,-0.98062,0.71693,0.28266,34.88,4.4615,17.565,25.933,18.962
5.2122,0.4998,3.1416,-0.89286,0.69632,-0.3062,34.636,14.55,17.756,28.964,27.197
5.2122,0.5712,3.1416,-0.30133,0.35217,-0.56317,16.743,16.247,9.2792,13.57,24.166
5.2122,0.6426,3.1416,0.71156,-0.13271,-0.39494,-12.718,7.0526,-4.5482,-18.764,10.216
5.2122,0.714,3.1416,1.6411,-0.26458,0.11981,-29.088,-8.422,-10.703,-48.193,-5.4837
5.2122,0.7854,3.1416,1.401,0.85621,0.66119,17.654,-15.273,17.094,-28.953,-1.6538
5.2122,0.8568,3.1416,2.2603,1.0394,1.3013,2.767,-9.1786,-8.6976,-50.601,-6.0427
5.2122,0.9282,3.1416,1.4364,1.2462,1.484,-0.45323,-7.0396,1.6025,-41.281,4.5743
5.2122,0.9996,3.1416,0.37766,1.2994,1.1826,1.9984,-1.7666,8.7215,-24.282,6.9661
5.2122,1.071,3.1416,-0.39334,1.1015,0.76179,6.6919,2.2904,11.662,-8.9785,7.5751
5.2122,1.1424,3.1416,-0.6728,0.73066,0.44656,10.566,3.2956,10.782,0.39585,7.2964
5.2122,1.2138,3.1416,-0.49602,0.3633,0.33187,11.405,1.3668,7.3677,3.2691,4.4332
5.2122,1.2852,3.1416,-0.05787,0.19739,0.3921,8.3214,-1.9861,3.2051,1.253,-2.3487
5.2122,1.3566,3.1416,0.36664,0.37516,0.49066,2.2323,-4.4218,0.14965,-3.3352,-11.065
5.2122,1.428,3.1416,0.50188,0.90616,0.3895,-3.6612,-3.3284,-0.30126,-8.9507,-13.461
5.2122,1.4994,3.1416,0.15106,1.5901,-0.2413,-3.3948,3.615,2.5628,-16.299,7.9501
5.2122,1.5708,3.1416,-1.6689,-0.097182,-1.8125,-5.017,8.8634,-5.6619,-33.591,-115.42
5.2122,1.6422,3.1416,0.39152,0.61563,-0.69286,-1.4864,0.31352,9.9358,-0.7833,-9.6941
5.2122,1.7136,3.1416,0.42993,0.22,-0.99389,-5.6158,-5.3702,6.0547,9.669,14.997
5.2122,1.785,3.1416,-0.07328,-0.11373,-1.774,-7.7426,-7.4746,-2.7896,9.4707,19.206
5.2122,1.8564,3.1416,-0.35024,0.098763,-2.4008,-4.8562,-6.8195,-8.5522,5.3632,29.383
5.2122,1.9278,3.1416,-0.17117,0.84229,-2.5213,1.5843,-5.0247,-8.2696,0.45071,48.059
5.2122,1.9992,3.1416,0.33005,1.7885,-2.0321,7.8319,-3.7782,-2.6691,-4.475,64.023
5.2122,2.0706,3.1416,0.83038,2.4825,-1.0499,10.034,-4.1033,5.2209,-9.609,62.513
5.2122,2.142,3.1416,0.99199,2.5289,0.11837,6.413,-5.6264,11.461,-14.808,35.394
5.2122,2.2134,3.1416,0.63679,1.7786,1.0052,-0.54867,-5.8448,12.59,-18.264,-8.6559
5.2122,2.2848,3.1416,-0.079158,0.51501,1.0121,-1.9296,0.60643,7.016,-15.183,-33.962
5.2122,2.3562,3.1416,-0.49121,-0.35935,-0.56022,19.814,22.686,-3.5942,3.5481,32.33
5.2122,2.4276,3.1416,-0.71585,-0.61352,0.6907,1.5699,-2.3047,-3.9272,9.849,3.9705
5.2122,2.499,3.1416,-1.0584,-1.0579,0.70255,-5.6645,-4.0689,-3.6448,-4.799,10.928
5.2122,2.5704,3.1416,-0.73528,-1.4244,0.7418,-7.4888,-5.9637,0.60734,-9.7729,4.2785
5.2122,2.6418,3.1416,-0.40793,-1.4383,0.64717,-4.1011,-5.2217,2.5274,-4.2376,-2.3209
5.2122,2.7132,3.1416,-0.35478,-1.1015,0.41152,2.2684,-1.8834,0.38925,7.2141,-3.4194
5.2122,2.7846,3.1416,-0.58382,-0.58474,0.12121,8.4544,2.3214,-4.371,17.521,0.67402
5.2122,2.856,3.1416,-0.9452,-0.12119,-0.10467,11.452,5.0913,-8.5686,20.111,6.3336
5.2122,2.9274,3.1416,-1.2438,0.10113,-0.17496,9.5157,4.6718,-8.6833,11.862,9.0613
5.2122,2.9988,3.1416,-1.3518,0.046306,-0.087163,3.2509,0.97343,-2.2732,-3.939,5.9305
5.2122,3.0702,3.1416,-1.3212,-0.062371,0.011839,-3.2852,-3.3103,10.612,-14.641,-1.9698
5.2122,3.1416,3.1416,0.54762,1.4804,-0.517,-19.077,2.8957,-14.139,13.427,24.773
5.2122,3.213,3.1416,0.9903,0.80882,-0.39961,9.2574,-2.0913,-3.1344,13.122,7.6953
5.2122,3.2844,3.1416,0.94262,0.82332,-0.1474,14.826,0.043449,-6.4111,11.791,8.9091
5.2122,3.3558,3.1416,0.73942,1.0079,0.040905,9.8172,2.9377,-12.652,8.2858,12.219
5.2122,3.4272,3.1416,0.55972,1.0816,0.080171,1.9552,4.1735,-15.859,3.2851,11.048
5.2122,3.4986,3.1416,0.4669,0.94365,-0.030004,-4.5418,3.9771,-14.113,-1.5489,5.4858
5.2122,3.57,3.1416,0.44893,0.61979,-0.23408,-8.0027,3.9179,-8.3491,-4.406,-0.65744
5.2122,3.6414,3.1416,0.45856,0.20756,-0.44939,-8.3446,5.6088,-1.1157,-4.1652,-2.8026
5.2122,3.7128,3.1416,0.45356,-0.17788,-0.59494,-6.1143,9.4055,4.656,-1.2329,1.4502
5.2122,3.7842,3.1416,0.43689,-0.45801,-0.62025,-1.529,13.106,6.8865,1.6202,9.3718
5.2122,3.8556,3.1416,0.49698,-0.64533,-0.53412,6.4816,10.651,5.5817,-1.5788,10.155
5.2122,3.927,3.1416,0.84786,-0.89757,-0.43347,21.235,-9.1786,4.0666,-20.842,-18.034
5.2122,3.9984,3.1416,-0.5562,-1.0904,-0.73941,-7.4944,8.8868,1.959,-1.5743,-13.292
5.2122,4.0698,3.1416,-0.55617,-1.0003,0.19828,-4.1265,9.8314,6.8824,-5.9171,-8.9001
5.2122,4.1412,3.1416,0.1907,-0.93381,1.1756,-0.25278,6.2945,7.7493,0.07757,-7.1023
5.2122,4.2126,3.1416,0.77516,-0.87827,1.6313,1.6116,0.27788,6.738,3.9483,-6.4472
5.2122,4.284,3.1416,0.85054,-0.78032,1.4738,0.34047,-5.7127,5.5601,2.0469,-6.5839
5.2122,4.3554,3.1416,0.47084,-0.58422,0.92261,-3.9468,-9.3086,5.2967,-3.5247,-7.7258
5.2122,4.4268,3.1416,-0.071227,-0.27,0.34873,-10.029,-8.9195,6.234,-7.9775,-10.113
5.2122,4.4982,3.1416,-0.40608,0.10827,0.1162,-15.727,-4.3737,7.6994,-6.8986,-13.475
5.2122,4.5696,3.1416,-0.24926,0.3843,0.42283,-18.045,2.44,7.8971,0.6857,-16.496
5.2122,4.641,3.1416,0.4367,0.24136,1.1413,-13.32,6.9323,3.744,9.2468,-16.274
5.2122,4.7124,3.1416,1.4769,-0.16945,1.3127,-8.2166,16.409,-5.5099,16.547,14.801
5.2122,4.7838,3.1416,-0.29138,0.72839,0.46553,-15.118,11.847,-2.0319,1.2375,-7.0513
5.2122,4.8552,3.1416,-0.56385,0.61259,0.86324,-10.14,6.1467,-0.54444,8.3856,-23.555
5.2122,4.9266,3.1416,-0.12739,0.29887,1.3945,-3.2597,3.3671,-0.078641,15.26,-28.617
5.2122,4.998,3.1416,0.46736,0.15068,1.5597,1.0158,4.1264,0.042349,12.873,-22.727
5.2122,5.0694,3.1416,0.87745,0.21173,1.3005,2.0408,6.8424,0.21759,1.9453,-10.512
5.2122,5.1408,3.1416,0.93888,0.33848,0.82872,1.428,8.972,0.58233,-11.132,1.6998
5.2122,5.2122,3.1416,0.63796,0.33274,0.45629,1.4429,8.2524,1.022,-18.331,8.3216
5.2122,5.2836,3.1416,0.082615,0.074148,0.42412,3.3996,3.941,1.1862,-14.023,6.9452
5.2122,5.355,3.1416,-0.5263,-0.34727,0.73165,6.0561,-1.944,0.50275,0.98602,0.78291
5.2122,5.4264,3.1416,-0.92367,-0.4986,0.9661,4.0091,-3.3833,-1.8083,15.419,1.1067
5.2122,5.4978,3.1416,-0.80879,0.52853,0.13185,-13.91,10.884,-6.7206,3.4922,29.688
5.2122,5.5692,3.1416,-0.547,0.34242,-0.13024,-7.0685,11.956,-0.86732,2.4669,7.5712
5.2122,5.6406,3.1416,-0.26415,0.2547,-0.024312,-4.0113,9.1205,-6.2125,-1.8699,20.77
5.2122,5.712,3.1416,0.082939,0.061675,0.1043,-2.8926,5.983,-6.6935,-1.422,14.899
5.2122,5.7834,3.1416,0.33562,0.040991,0.022672,-5.5068,4.0925,-5.2988,-3.464,5.0527
5.2122,5.8548,3.1416,0.40327,0.20416,-0.25951,-10.267,3.4161,-3.4161,-8.3306,-1.262
5.2122,5.9262,3.1416,0.26438,0.40686,-0.58333,-13.956,3.1168,-1.4064,-12.566,-2.0782
5.2122,5.9976,3.1416,-0.03235,0.45921,-0.73404,-13.475,2.332,0.82203,-12.078,1.082
5.2122,6.069,3.1416,-0.36689,0.23606,-0.53444,-7.5929,0.95176,3.2406,-5.2845,5.2573
5.2122,6.1404,3.1416,-0.54683,-0.21277,0.061772,1.2994,0.39776,5.1259,3.7324,8.0969
5.2122,6.2118,3.1416,-0.30625,-0.55215,0.87658,5.4429,4.4013,4.4865,2.0764,9.9108
5.2122,6.2832,3.1416,0.69532,-0.05138,1.4143,-10.041,19.782,-2.511,-35.114,15.719

5.2836,0.0,3.1416,0.47183,-0.36969,0.4117,-26.713,13.48,-21.744,-37.312,-3.7521
5.2836,0.0714,3.1416,-0.35173,-0.67175,0.69214,-7.5482,10.652,-1.5147,0.92494,-7.0311
5.2836,0.1428,3.1416,-0.40529,-0.546,1.1525,-2.6704,1.8794,2.3351,-0.19799,-7.4669
5.2836,0.2142,3.1416,-0.31898,-0.22938,1.3768,0.93532,-5.3774,1.7792,-7.4765,-7.1142
5.2836,0.2856,3.1416,-0.35461,0.083186,1.2415,7.5626,-8.1551,2.3438,-7.0157,-6.0519
5.2836,0.357,3.1416,-0.5165,0.25266,0.82849,15.67,-6.7064,4.9785,1.6099,-3.4156
5.2836,0.4284,3.1416,-0.66241,0.20981,0.33811,20.77,-3.2194,7.9283,11.197,1.5701
5.2836,0.4998,3.1416,-0.61438,-0.03089,0.0021727,18.314,-0.53772,8.6043,12.754,8.5598
5.2836,0.5712,3.1416,-0.26962,-0.35734,-0.0029563,6.578,-0.87945,5.4554,1.3413,15.055
5.2836,0.6426,3.1416,0.28862,-0.54596,0.35667,-10.445,-4.5572,-0.16031,-18.089,15.371
5.2836,0.714,3.1416,0.68017,-0.24773,0.88562,-20.162,-8.6977,-2.1044,-24.852,-0.39309
5.2836,0.7854,3.1416,0.11707,1.0257,1.0721,1.5082,-5.9609,12.414,23.309,-47.389
5.2836,0.8568,3.1416,1.6162,0.97108,1.3503,1.3019,0.018476,-16.436,-38.327,-0.62446
5.2836,0.9282,3.1416,1.2837,1.5771,1.3688,-1.5642,-1.2552,-8.7183,-44.636,-4.518
5.2836,0.9996,3.1416,0.45243,2.0086,1.1038,-0.21698,0.2254,0.29815,-27.447,-5.348
5.2836,1.071,3.1416,-0.18816,1.8424,0.80741,4.4169,2.7709,7.1023,-7.1581,-0.68906
5.2836,1.1424,3.1416,-0.38324,1.1526,0.59835,9.6197,4.4763,10.102,5.9948,5.9638
5.2836,1.2138,3.1416,-0.18377,0.30905,0.49544,12.236,3.831,9.2328,9.3506,8.8407
5.2836,1.2852,3.1416,0.1827,-0.22398,0.45112,10.026,0.32922,5.5657,5.2326,3.5418
5.2836,1.3566,3.1416,0.44101,-0.089436,0.38511,3.0195,-4.9198,0.91597,-1.6402,-9.3176
5.2836,1.428,3.1416,0.3975,0.7611,0.21788,-5.1331,-8.5815,-2.549,-6.7422,-20.461
5.2836,1.4994,3.1416,0.069072,1.8659,-0.095692,-5.8045,-4.4861,-2.701,-8.3305,-8.3069
5.2836,1.5708,3.1416,-0.5308,1.1412,-1.3939,9.3463,10.625,-4.7062,-40.917,-41.546
5.2836,1.6422,3.1416,-0.053315,1.1499,-0.81025,2.5155,3.2729,12.85,-10.517,0.18304
5.2836,1.7136,3.1416,0.18564,0.52763,-1.2254,-2.5955,-1.9894,5.7696,9.2534,8.1088
5.2836,1.785,3.1416,0.20518,0.068642,-1.9322,-5.412,-4.7824,-3.9963,14.185,11.745
5.2836,1.8564,3.1416,0.082524,0.096982,-2.4444,-6.134,-5.891,-6.606,6.2247,21.807
5.2836,1.9278,3.1416,-0.078153,0.58901,-2.4835,-5.4266,-6.6277,-0.95796,-8.8387,36.249
5.2836,1.9992,3.1416,-0.17678,1.2959,-1.9664,-4.1112,-8.1957,8.6772,-23.686,46.3
5.2836,2.0706,3.1416,-0.14851,1.866,-0.99285,-2.8559,-11.052,16.026,-31.778,42.501
5.2836,2.142,3.1416,0.0051733,1.9675,0.16744,-1.8664,-14.269,16.18,-29.675,20.741
5.2836,2.2134,3.1416,0.18538,1.4107,1.0872,-0.57647,-14.899,8.9647,-19.34,-11.705
5.2836,2.2848,3.1416,0.16469,0.27068,1.1942,2.6607,-7.3366,2.31,-10.461,-30.14
5.2836,2.3562,3.1416,-0.44394,-0.99047,-0.21577,10.882,17.318,15.616,-22.756,13.59
5.2836,2.4276,3.1416,-0.37559,-0.96385,0.73077,6.3901,-2.1036,-5.9827,17.619,7.9322
5.2836,2.499,3.1416,-0.73729,-1.209,0.53967,-3.4892,-1.902,-8.3583,1.4671,8.2167
5.2836,2.5704,3.1416,-0.67915,-1.3215,0.48085,-10.816,-4.2417,-4.6328,-9.7623,2.5814
5.2836,2.6418,3.1416,-0.5737,-1.2114,0.40134,-9.1023,-5.9173,-0.83641,-7.2939,-1.9379
5.2836,2.7132,3.1416,-0.57962,-0.92616,0.25094,0.11326,-5.7703,0.14776,5.7188,-3.2213
5.2836,2.7846,3.1416,-0.70777,-0.58863,0.050262,10.844,-4.0682,-2.0398,19.738,-2.2949
5.2836,2.856,3.1416,-0.88719,-0.33479,-0.14129,16.236,-1.8818,-5.8587,24.387,-1.5593
5.2836,2.9274,3.1416,-1.0312,-0.25168,-0.25744,12.145,-0.46439,-8.4919,13.996,-3.0188
5.2836,2.9988,3.1416,-1.1032,-0.31527,-0.2571,0.71975,-0.62963,-6.4695,-6.8559,-6.5112
5.2836,3.0702,3.1416,-1.1831,-0.32832,-0.15627,-6.0231,-2.1299,3.708,-17.79,-7.9364
5.2836,3.1416,3.1416,0.75234,1.2356,-1.302,-9.3022,-10.129,-11.086,18.293,9.5326
5.2836,3.213,3.1416,0.86245,0.44104,-0.26563,3.8706,-2.1263,-0.18174,4.5688,2.7074
5.2836,3.2844,3.1416,0.78493,0.30536,0.17274,7.0645,5.4211,-1.3487,0.31732,10.934
5.2836,3.3558,3.1416,0.70062,0.40608,0.29905,4.7344,8.1874,-5.8343,-1.0814,17.131
5.2836,3.4272,3.1416,0.67922,0.48976,0.27797,0.15874,6.3692,-8.9532,-2.6479,15.525
5.2836,3.4986,3.1416,0.71329,0.4367,0.18562,-4.3847,2.8118,-9.0788,-4.8768,7.9724
5.2836,3.57,3.1416,0.75234,0.22574,0.042206,-7.443,1.1355,-6.6346,-6.8114,0.29043
5.2836,3.6414,3.1416,0.73685,-0.10105,-0.15532,-8.2124,3.8624,-3.0855,-7.1168,-1.4204
5.2836,3.7128,3.1416,0.63235,-0.47355,-0.40061,-6.3627,10.542,0.070011,-5.154,5.5514
5.2836,3.7842,3.1416,0.4634,-0.82891,-0.64523,-1.8614,15.878,2.3088,-2.0537,16.854
5.2836,3.8556,3.1416,0.34771,-1.1467,-0.76605,5.2018,7.8529,5.0915,-1.7899,17.398
5.2836,3.927,3.1416,0.53013,-1.4843,-0.53253,14.791,-34.142,12.871,-12.254,-22.317
5.2836,3.9984,3.1416,-0.38292,-1.4618,-0.36649,-2.8124,15.918,-1.1024,-3.0073,-18.758
5.2836,4.0698,3.1416,-0.32217,-1.1122,0.27154,-0.19962,12.173,4.0708,-1.7545,-11.865
5.2836,4.1412,3.1416,0.31605,-0.91809,0.85892,5.2344,4.33,8.2513,7.9941,-8.6577
5.2836,4.2126,3.1416,0.79314,-0.79356,1.1334,8.1382,-3.2591,9.4591,13.226,-5.8043
5.2836,4.284,3.1416,0.81476,-0.66439,1.037,6.6003,-7.9786,7.8795,10.877,-3.3945
5.2836,4.3554,3.1416,0.41553,-0.48133,0.66166,1.2168,-8.726,4.9864,4.0816,-3.1698
5.2836,4.4268,3.1416,-0.15639,-0.23307,0.19441,-5.8414,-5.6887,2.6651,-1.5654,-6.7559
5.2836,4.4982,3.1416,-0.5546,0.040703,-0.13699,-11.761,-0.12046,2.3348,-1.7586,-13.895
5.2836,4.5696,3.1416,-0.44985,0.23634,-0.11872,-14.019,5.8822,4.0715,2.7755,-20.678
5.2836,4.641,3.1416,0.3546,0.17315,0.39458,-11.316,9.6035,5.7312,2.533,-17.776
5.2836,4.7124,3.1416,1.7396,0.041326,1.1545,-14.051,17.086,11.833,-2.901,16.477
5.2836,4.7838,3.1416,-0.20302,0.9827,0.0010604,-11.651,16.354,0.55058,9.0382,-13.249
5.2836,4.8552,3.1416,-0.30803,0.70393,0.17404,-11.539,10.71,-1.9539,17.313,-33.814
5.2836,4.9266,3.1416,0.30995,0.27683,0.64428,-10.101,6.7029,-1.0151,19.072,-37.573
5.2836,4.998,3.1416,0.95021,0.1472,0.90878,-6.2165,6.3907,0.37197,14.626,-26.262
5.2836,5.0694,3.1416,1.2516,0.32379,0.84996,-0.53698,8.8052,0.96834,6.4044,-7.3206
5.2836,5.1408,3.1416,1.118,0.56708,0.59493,5.2447,11.418,0.70867,-2.0916,9.7794
5.2836,5.2122,3.1416,0.6441,0.57815,0.37475,9.1197,11.604,0.11837,-7.3302,17.209
5.2836,5.2836,3.1416,0.040831,0.18755,0.38373,9.49,8.1112,-0.26907,-6.7944,12.454
5.2836,5.355,3.1416,-0.43896,-0.45588,0.63866,5.8954,2.5224,-0.49484,-0.025527,1.9927
5.2836,5.4264,3.1416,-0.57496,-0.69615,0.83813,-0.26004,0.72256,-1.7575,10.333,4.965
5.2836,5.4978,3.1416,-0.25376,0.81876,0.22176,-4.9811,14.364,-6.9957,17.49,56.849
5.2836,5.5692,3.1416,-0.27491,0.6799,0.28627,-4.291,13.537,2.8931,-6.5686,0.32671
5.2836,5.6406,3.1416,-0.19506,0.70837,0.12635,-2.8139,10.249,-0.45874,-9.5717,13.915
5.2836,5.712,3.1416,-0.048366,0.41961,-0.17009,-4.4287,8.2049,-2.9796,-11.775,10.083
5.2836,5.7834,3.1416,0.10723,0.2163,-0.42044,-7.6715,7.2801,-4.0321,-14.681,1.3671
5.2836,5.8548,3.1416,0.21082,0.20323,-0.54985,-10.538,6.7888,-3.5363,-16.869,-5.6167
5.2836,5.9262,3.1416,0.21651,0.29727,-0.55622,-11.184,5.9395,-1.8358,-15.844,-8.5246
5.2836,5.9976,3.1416,0.11144,0.33749,-0.47528,-8.62,4.2911,0.4366,-9.9051,-7.63
5.2836,6.069,3.1416,-0.066231,0.19517,-0.34562,-3.4123,2.2077,2.4926,-0.00015626,-4.1716
5.2836,6.1404,3.1416,-0.20933,-0.11615,-0.17374,1.619,1.3147,3.5225,8.4143,1.2994
5.2836,6.2118,3.1416,-0.12366,-0.3306,0.10091,0.7023,4.9542,2.8293,3.5135,10.572
5.2836,6.2832,3.1416,0.48998,0.18004,0.64089,-15.584,18.64,-0.037644,-34.755,29.427

5.355,0.0,3.1416,0.15107,0.36196,-0.33474,6.1959,18.362,-10.114,-2.9105,-8.0723
5.355,0.0714,3.1416,-0.4019,-0.40943,-0.52653,-12.518,-1.391,0.46117,-13.266,-18.616
5.355,0.1428,3.1416,-0.59701,-0.38676,-0.13381,-10.085,-3.5831,2.5037,-17.393,-8.1313
5.355,0.2142,3.1416,-0.58158,-0.14198,0.32987,-2.1226,-1.0973,0.54747,-15.94,0.77149
5.355,0.2856,3.1416,-0.45757,0.01748,0.62486,3.4095,-0.66747,-2.3037,-11.39,0.6387
5.355,0.357,3.1416,-0.29408,-0.010924,0.71241,4.1902,-4.3105,-4.1677,-6.8132,-5.984
5.355,0.4284,3.1416,-0.13984,-0.18445,0.68162,1.5156,-10.757,-4.1764,-4.6194,-11.707
5.355,0.4998,3.1416,-0.035672,-0.3747,0.67634,-1.722,-16.884,-2.2671,-5.3061,-9.4532
5.355,0.5712,3.1416,-0.026977,-0.42721,0.82218,-3.055,-19.145,1.0251,-6.2109,2.3881
5.355,0.6426,3.1416,-0.17621,-0.22106,1.1534,-2.4614,-15.002,4.7762,-0.26201,14.803
5.355,0.714,3.1416,-0.57537,0.27146,1.54,-4.3858,-4.3554,7.8808,25.271,3.0006
5.355,0.7854,3.1416,-1.3585,0.92533,1.6145,-19.76,9.0211,9.2604,90.025,-78.747
5.355,0.8568,3.1416,0.27437,0.95535,0.7459,5.7837,7.5564,-10.965,-1.5719,14.137
5.355,0.9282,3.1416,0.56293,1.9285,0.58539,8.5104,3.1521,-12.07,-22.243,-3.5583
5.355,0.9996,3.1416,0.34268,2.5344,0.58344,4.2486,1.0667,-10.806,-16.709,-13.498
5.355,1.071,3.1416,0.13957,2.2228,0.59532,1.7285,2.3693,-5.9874,-4.6503,-12.636
5.355,1.1424,3.1416,0.12566,1.1465,0.55446,2.8029,5.3166,0.58343,3.4662,-4.3729
5.355,1.2138,3.1416,0.24388,-0.13386,0.45485,5.2088,6.9599,5.721,4.3494,4.5794
5.355,1.2852,3.1416,0.33279,-0.94373,0.33332,5.3282,4.7525,6.468,-0.15307,7.337
5.355,1.3566,3.1416,0.25135,-0.78896,0.25196,0.94962,-1.8442,1.7039,-5.0918,-0.019975
5.355,1.428,3.1416,0.0036131,0.34978,0.2804,-5.9709,-9.7529,-6.2455,-4.4531,-15.311
5.355,1.4994,3.1416,-0.13644,1.7227,0.47823,-6.5484,-10.674,-9.999,6.8042,-27.116
5.355,1.5708,3.1416,0.64381,2.5399,-0.53121,28.924,10.923,-1.1515,-58.729,87.031
5.355,1.6422,3.1416,-0.55814,1.8733,-0.70348,1.9191,2.5717,10.119,-25.095,12.103
5.355,1.7136,3.1416,-0.040751,1.154,-1.1805,-0.99198,0.86624,1.7956,7.7244,-6.3696
5.355,1.785,3.1416,0.57053,0.64107,-1.6966,-0.34051,1.3248,-4.4797,18.964,-0.056434
5.355,1.8564,3.1416,0.58833,0.43469,-2.0397,-4.2397,0.84484,-1.2165,6.5188,11.238
5.355,1.9278,3.1416,-0.0041368,0.51062,-2.0659,-12.233,-2.2928,9.4474,-19.604,17.279
5.355,1.9992,3.1416,-0.82043,0.75496,-1.7149,-19.141,-8.4199,20.271,-43.843,15.103
5.355,2.0706,3.1416,-1.3384,0.99874,-1.0249,-18.911,-16.477,23.434,-51.63,6.7267
5.355,2.142,3.1416,-1.1675,1.0525,-0.14766,-8.4649,-24.007,15.061,-35.95,-3.154
5.355,2.2134,3.1416,-0.31633,0.74109,0.63647,8.4559,-27.156,-0.25229,-3.8903,-9.4553
5.355,2.2848,3.1416,0.5399,-0.062062,0.90338,17.438,-20.663,-4.9166,16.806,-9.0037
5.355,2.3562,3.1416,-0.20794,-1.4,0.070216,-10.448,2.1397,36.176,-28.815,-2.8307
5.355,2.4276,3.1416,0.10636,-1.4404,0.71577,9.2494,0.91009,-7.8696,22.446,18.132
5.355,2.499,3.1416,-0.25015,-1.4099,0.2888,-0.40065,3.5786,-10.859,8.7885,8.8092
5.355,2.5704,3.1416,-0.67106,-1.1326,0.01322,-11.272,0.13545,-7.8309,-8.6621,1.3536
5.355,2.6418,3.1416,-0.9244,-0.85181,-0.066387,-11.52,-5.0746,-3.2473,-12.742,-2.3937
5.355,2.7132,3.1416,-0.94366,-0.68625,-0.012364,-1.5827,-9.3496,-0.0087419,-2.8783,-3.3076
5.355,2.7846,3.1416,-0.77862,-0.65734,0.062034,11.087,-11.351,0.47849,11.802,-3.5802
5.355,2.856,3.1416,-0.54611,-0.71692,0.048659,17.29,-10.823,-1.7649,19.373,-5.3211
5.355,2.9274,3.1416,-0.38085,-0.77487,-0.099507,11.352,-8.317,-5.3586,12.002,-9.1589
5.355,2.9988,3.1416,-0.38622,-0.72661,-0.31234,-3.6122,-4.9082,-7.6304,-7.1547,-12.841
5.355,3.0702,3.1416,-0.58508,-0.48077,-0.34655,-10.428,-1.9189,-4.6834,-17.053,-9.8353
5.355,3.1416,3.1416,1.0698,0.61716,-1.4784,4.6539,-16.449,-7.9816,24.239,-15.174
5.355,3.213,3.1416,0.70321,-0.0307,0.143,-7.563,-5.8858,3.4926,-10.604,-10.696
5.355,3.2844,3.1416,0.52434,-0.22902,0.65402,-6.0868,5.2751,5.9088,-18.089,4.1019
5.355,3.3558,3.1416,0.55261,-0.1691,0.64913,-1.1633,10.171,4.2131,-13.971,14.369
5.355,3.4272,3.1416,0.72025,-0.012362,0.48418,2.0118,8.3182,1.3413,-7.81,15.495
5.355,3.4986,3.1416,0.91271,0.11267,0.32947,1.9904,3.0996,-1.2558,-4.2353,9.7706
5.355,3.57,3.1416,1.0092,0.11331,0.22272,-0.23002,-0.75208,-3.0876,-4.2186,3.0388
5.355,3.6414,3.1416,0.92296,-0.064248,0.12211,-2.5091,0.33205,-4.0987,-6.3425,1.3547
5.355,3.7128,3.1416,0.64217,-0.43202,-0.040799,-2.8654,6.2427,-4.1441,-8.0696,7.64
5.355,3.7842,3.1416,0.26999,-0.95718,-0.30798,-0.7792,10.678,-2.4641,-7.0127,18.339
5.355,3.8556,3.1416,0.06529,-1.5591,-0.64198,1.5058,-1.3723,2.8409,-2.2039,20.073
5.355,3.927,3.1416,0.48305,-2.1065,-0.87293,-2.3204,-56.139,15.335,4.6357,-13.701
5.355,3.9984,3.1416,-0.060245,-1.8723,-0.052254,1.5116,19.625,-3.5451,-5.5813,-20.097
5.355,4.0698,3.1416,0.015245,-1.0809,0.24238,3.7261,15.901,-0.42087,-0.75788,-8.7344
5.355,4.1412,3.1416,0.33703,-0.60861,0.41977,10.38,6.3837,6.4586,12.054,-6.9806
5.355,4.2126,3.1416,0.59691,-0.44264,0.52186,15.095,-1.7282,9.4738,19.877,-3.8031
5.355,4.284,3.1416,0.62456,-0.49329,0.52802,15.366,-5.2826,6.912,19.515,2.2686
5.355,4.3554,3.1416,0.38102,-0.6324,0.40033,11.449,-4.095,0.92248,13.752,7.3581
5.355,4.4268,3.1416,-0.047812,-0.73203,0.12886,5.2427,0.12766,-4.5263,7.5555,6.4574
5.355,4.4982,3.1416,-0.45771,-0.7032,-0.22308,-0.82394,4.8638,-5.691,4.2686,-2.3584
5.355,4.5696,3.1416,-0.5326,-0.53461,-0.47363,-4.9096,7.8534,-1.097,1.8146,-13.716
5.355,4.641,3.1416,0.14891,-0.33128,-0.2771,-6.8754,8.1749,6.4175,-11.106,-10.729
5.355,4.7124,3.1416,1.5786,-0.18504,0.82759,-21.44,6.2218,21.747,-22.213,22.02
5.355,4.7838,3.1416,0.11086,0.50958,-0.43584,-3.5173,16.091,2.5383,13.589,-7.3814
5.355,4.8552,3.1416,0.27786,0.066839,-0.59214,-7.4803,14.16,-3.3126,20.732,-26.023
5.355,4.9266,3.1416,0.93705,-0.37643,-0.32635,-12.988,9.5888,-3.6131,17.161,-28.883
5.355,4.998,3.1416,1.4429,-0.38748,-0.026446,-11.464,6.8908,-2.7376,12.362,-18.497
5.355,5.0694,3.1416,1.5374,-0.019266,0.14693,-2.7245,7.1499,-2.4857,9.6425,-1.8621
5.355,5.1408,3.1416,1.24,0.40782,0.19056,8.4062,9.2452,-2.9405,8.4126,12.659
5.355,5.2122,3.1416,0.73826,0.5243,0.18886,15.467,11.073,-3.3266,6.464,18.438
5.355,5.2836,3.1416,0.27813,0.12996,0.24403,13.74,10.767,-2.8679,2.2495,13.676
5.355,5.355,3.1416,0.05403,-0.58787,0.40624,3.6264,7.9267,-1.6456,-2.8376,4.5017
5.355,5.4264,3.1416,0.099333,-0.83595,0.60375,-5.9733,4.8312,-1.4566,-2.1836,8.068
5.355,5.4978,3.1416,0.1766,1.0031,0.57316,5.7146,7.6683,-6.6709,18.325,55.65
5.355,5.5692,3.1416,0.20204,0.91222,0.502,-3.7756,7.263,5.1785,-18.602,-13.919
5.355,5.6406,3.1416,0.00019861,1.0768,0.054937,-4.0837,6.7059,8.4497,-17.775,-3.2059
5.355,5.712,3.1416,-0.13961,0.71397,-0.51958,-4.6186,6.8307,4.5127,-16.463,-0.43459
5.355,5.7834,3.1416,-0.1218,0.18211,-0.73667,-5.3736,6.2103,-0.30676,-15.964,-1.1587
5.355,5.8548,3.1416,0.031863,-0.28598,-0.52929,-5.6987,4.5353,-2.9002,-15.468,-3.0435
5.355,5.9262,3.1416,0.23047,-0.56403,-0.092977,-4.8168,2.2463,-2.5671,-13.322,-5.0671
5.355,5.9976,3.1416,0.3622,-0.61335,0.26919,-2.3404,0.16705,-0.20576,-8.2967,-6.7228
5.355,6.069,3.1416,0.34246,-0.46396,0.30183,1.2109,-0.86235,2.495,-0.84949,-7.2203
5.355,6.1404,3.1416,0.16216,-0.19568,-0.04766,3.8946,-0.3529,3.8653,5.6084,-4.6876
5.355,6.2118,3.1416,-0.064133,0.080811,-0.47389,1.8276,1.4664,3.0627,3.447,4.6277
5.355,6.2832,3.1416,-0.049968,0.24289,-0.15836,-11.33,3.2813,0.88131,-20.448,27.156

5.4264,0.0,3.1416,0.07105,0.78384,-0.41046,21.574,12.167,4.3071,30.857,-19.473
5.4264,0.0714,3.1416,-0.78317,-0.0028118,-0.9366,-6.2428,-14.042,6.9853,-7.8925,-4.7312
5.4264,0.1428,3.1416,-0.99789,-0.15123,-0.88246,-6.3776,-12.364,3.6544,-12.119,3.7387
5.4264,0.2142,3.1416,-0.8037,-0.15746,-0.50785,-0.23335,-3.4133,-0.30536,-5.6911,5.8452
5.4264,0.2856,3.1416,-0.39725,-0.21711,-0.0089924,2.4253,1.8952,-2.5231,-1.1561,3.738
5.4264,0.357,3.1416,0.054601,-0.32085,0.47711,0.065394,0.077768,-2.7205,-2.2782,0.57952
5.4264,0.4284,3.1416,0.4105,-0.34986,0.86845,-4.021,-7.1788,-1.795,-6.5769,-0.68302
5.4264,0.4998,3.1416,0.55042,-0.17126,1.1337,-5.1237,-15.281,-0.90268,-7.8651,1.4532
5.4264,0.5712,3.1416,0.37146,0.26643,1.2878,-0.52178,-18.992,-0.54153,1.2133,5.8183
5.4264,0.6426,3.1416,-0.21641,0.8378,1.388,7.1103,-14.696,0.36555,26.644,7.3408
5.4264,0.714,3.1416,-1.2946,1.1451,1.5292,6.2954,-2.6563,5.3876,70.507,-4.1805
5.4264,0.7854,3.1416,-2.9399,0.42298,1.8399,-26.653,10.713,21.503,128.43,-45.306
5.4264,0.8568,3.1416,-0.81626,0.93335,0.23414,11.826,-0.72671,7.9282,17.174,36.035
5.4264,0.9282,3.1416,-0.0027637,1.871,-0.018649,19.933,-2.109,-3.4692,9.7363,9.6641
5.4264,0.9996,3.1416,0.3346,2.1618,0.16122,10.736,-0.43274,-17.761,3.5427,-8.8964
5.4264,1.071,3.1416,0.47207,1.5544,0.33742,-0.34455,3.6345,-21.873,-1.9876,-15.434
5.4264,1.1424,3.1416,0.51472,0.34089,0.34813,-6.464,8.1966,-14.874,-7.0999,-10.964
5.4264,1.2138,3.1416,0.46557,-0.90049,0.22251,-6.85,10.949,-3.104,-11.48,-0.19315
5.4264,1.2852,3.1416,0.2947,-1.5625,0.097294,-4.2983,10.001,4.6976,-14.034,10.008
5.4264,1.3566,3.1416,0.0083331,-1.2659,0.13331,-2.6693,4.6935,2.2672,-12.662,12.143
5.4264,1.428,3.1416,-0.28201,-0.11704,0.43204,-4.3845,-3.5791,-9.3127,-4.0394,-0.38289
5.4264,1.4994,3.1416,-0.29043,1.0355,0.95213,-7.9223,-10.548,-16.74,16.61,-31.724
5.4264,1.5708,3.1416,0.98914,2.734,0.39938,28.187,0.98335,9.5246,-78.006,154.05
5.4264,1.6422,3.1416,-0.62968,2.0758,-0.16796,0.05074,-2.1054,4.5535,-23.606,17.457
5.4264,1.7136,3.1416,-0.12132,1.4889,-0.63791,1.6794,3.219,-1.9205,14.664,-17.301
5.4264,1.785,3.1416,0.59814,1.0795,-1.0666,4.1207,9.7151,-2.1166,24.069,-11.602
5.4264,1.8564,3.1416,0.66589,0.84,-1.4248,-2.4436,12.561,4.2757,7.9394,-0.097273
5.4264,1.9278,3.1416,-0.011262,0.69154,-1.6372,-15.026,9.2798,13.009,-20.369,3.0048
5.4264,1.9992,3.1416,-1.0406,0.52744,-1.6222,-24.16,-0.33368,18.187,-43.527,-2.3476
5.4264,2.0706,3.1416,-1.8271,0.25587,-1.3311,-20.229,-14.288,15.18,-46.275,-8.3326
5.4264,2.142,3.1416,-1.8573,-0.15709,-0.7876,0.20789,-28.47,3.5359,-21.474,-5.539
5.4264,2.2134,3.1416,-0.98254,-0.64455,-0.12736,28.089,-36.715,-10.112,23.852,10.75
5.4264,2.2848,3.1416,0.29687,-0.99582,0.36256,35.521,-30.888,-9.1284,62.468,34.271
5.4264,2.3562,3.1416,0.54831,-0.81349,0.20428,-30.549,-0.95141,36.033,40.879,41.499
5.4264,2.4276,3.1416,0.43087,-1.4586,0.45859,5.4849,0.94655,-5.8333,17.844,16.635
5.4264,2.499,3.1416,0.14349,-1.4094,0.09506,-0.75886,4.4354,-4.6606,8.4915,12.478
5.4264,2.5704,3.1416,-0.52315,-1.0367,-0.21369,-6.3921,1.8893,-3.8369,-3.4008,6.0695
5.4264,2.6418,3.1416,-1.0053,-0.72687,-0.30241,-4.9564,-3.6182,-3.2099,-8.2641,0.50995
5.4264,2.7132,3.1416,-1.0964,-0.64037,-0.18718,2.4164,-9.3143,-2.6768,-4.8083,-2.63
5.4264,2.7846,3.1416,-0.84108,-0.77069,0.010856,10.443,-13.012,-2.2274,3.0722,-2.9984
5.4264,2.856,3.1416,-0.42963,-1.0033,0.14182,13.127,-13.395,-1.9882,9.3941,-1.148
5.4264,2.9274,3.1416,-0.092479,-1.1748,0.10341,7.198,-10.299,-2.2659,9.1794,1.7779
5.4264,2.9988,3.1416,0.0056468,-1.1318,-0.082785,-4.4496,-5.0007,-3.5908,1.5508,4.3589
5.4264,3.0702,3.1416,-0.12868,-0.79014,-0.19496,-9.3187,-0.49677,-6.7609,-7.1738,5.2116
5.4264,3.1416,3.1416,0.97088,-0.52722,-0.61948,13.158,-9.6767,-7.5667,14.559,-23.632
5.4264,3.213,3.1416,0.25331,-0.30058,0.54608,-12.714,-6.0986,2.108,-15.314,-17.485
5.4264,3.2844,3.1416,0.036524,-0.34715,1.03,-11.478,0.9712,4.9414,-20.413,-6.1226
5.4264,3.3558,3.1416,0.17601,-0.31332,1.0429,-1.8652,5.4484,4.7793,-13.675,2.8995
5.4264,3.4272,3.1416,0.49069,-0.10136,0.79809,6.0326,5.7703,3.6292,-4.1383,6.8149
5.4264,3.4986,3.1416,0.79739,0.21102,0.48632,8.6134,3.2491,2.2174,2.6736,6.2318
5.4264,3.57,3.1416,0.94527,0.45096,0.25064,6.6202,0.42443,0.54544,4.359,3.7169
5.4264,3.6414,3.1416,0.85027,0.43087,0.16123,2.9944,-0.58291,-1.5522,1.2519,2.3798
5.4264,3.7128,3.1416,0.52953,0.028744,0.19028,0.72927,0.28182,-3.8517,-3.9672,4.4575
5.4264,3.7842,3.1416,0.13585,-0.73143,0.18682,0.7238,-0.63947,-5.1826,-6.6592,9.8984
5.4264,3.8556,3.1416,-0.007881,-1.5993,-0.14839,-0.36358,-12.365,-2.8708,-0.61533,14.947
5.4264,3.927,3.1416,0.62574,-2.0179,-1.2881,-12.261,-50.918,7.8182,21.554,10.728
5.4264,3.9984,3.1416,0.25498,-1.9416,0.038791,0.31256,14.722,3.3683,-4.3979,-14.904
5.4264,4.0698,3.1416,0.26805,-0.95306,0.37263,1.6317,17.541,2.9576,0.19668,-1.3233
5.4264,4.1412,3.1416,0.24432,-0.25812,0.48545,7.6268,10.133,3.6948,13.459,-6.8256
5.4264,4.2126,3.1416,0.30359,-0.050509,0.49201,13.649,2.1919,2.7816,21.577,-8.8396
5.4264,4.284,3.1416,0.39983,-0.2837,0.42155,17.169,-1.7631,-0.17614,21.147,-1.3638
5.4264,4.3554,3.1416,0.41228,-0.75905,0.26155,17.307,-1.0346,-4.0291,15.097,11.107
5.4264,4.4268,3.1416,0.23654,-1.214,0.0014616,14.359,2.6055,-6.9453,8.5946,19.658
5.4264,4.4982,3.1416,-0.12437,-1.4102,-0.32358,9.3297,6.2691,-7.2713,4.9677,17.025
5.4264,4.5696,3.1416,-0.46886,-1.2217,-0.589,3.4552,7.3043,-4.3926,1.6169,3.6729
5.4264,4.641,3.1416,-0.30575,-0.72313,-0.53709,-2.2634,4.6481,0.40504,-14.068,-6.1328
5.4264,4.7124,3.1416,0.52765,-0.34737,0.054586,-21.469,-4.4344,9.9062,-25.929,23.135
5.4264,4.7838,3.1416,0.28682,-0.18573,-0.60968,2.292,10.48,1.278,4.1354,7.0752
5.4264,4.8552,3.1416,0.69123,-0.61235,-0.9671,-1.085,9.7368,-4.083,14.002,-6.3044
5.4264,4.9266,3.1416,1.0809,-0.85741,-1.0301,-8.5148,4.4949,-7.4238,14.043,-13.292
5.4264,4.998,3.1416,1.1822,-0.68251,-0.87301,-9.6545,0.76163,-9.3247,10.599,-13.453
5.4264,5.0694,3.1416,0.99604,-0.2067,-0.6014,-3.3248,0.62236,-9.9459,6.8751,-8.5644
5.4264,5.1408,3.1416,0.68564,0.26738,-0.3218,6.0683,3.4687,-9.2751,3.8349,-1.5413
5.4264,5.2122,3.1416,0.46423,0.42747,-0.11113,12.112,7.2271,-7.3741,1.0913,4.6283
5.4264,5.2836,3.1416,0.48315,0.12555,0.013736,9.9652,9.5876,-4.6256,-2.1987,7.9543
5.4264,5.355,3.1416,0.71958,-0.44818,0.12644,-0.062128,9.2323,-1.9808,-6.4413,8.5129
5.4264,5.4264,3.1416,0.86451,-0.59145,0.42163,-8.9313,7.0639,-1.2061,-10.712,9.5161
5.4264,5.4978,3.1416,0.21054,1.0841,1.2454,4.704,7.4342,-5.1297,-11.862,18.38
5.4264,5.5692,3.1416,0.75636,1.3227,0.28815,-3.0312,-1.8982,3.1637,-13.881,-17.234
5.4264,5.6406,3.1416,0.50618,1.3598,-0.40003,-2.5042,0.42901,11.898,-5.4137,-18.928
5.4264,5.712,3.1416,0.23056,0.77379,-0.87596,-0.80679,3.1912,9.6316,4.2077,-13.108
5.4264,5.7834,3.1416,0.12328,-0.021396,-0.83831,0.31547,3.2018,3.8443,7.5634,-4.3751
5.4264,5.8548,3.1416,0.20237,-0.71301,-0.36636,0.65828,0.49361,-0.86679,3.6539,3.6369
5.4264,5.9262,3.1416,0.3725,-1.0972,0.24127,0.85896,-3.0702,-2.3618,-4.361,8.4492
5.4264,5.9976,3.1416,0.48737,-1.087,0.62789,1.6969,-5.1839,-0.53257,-11.422,8.9177
5.4264,6.069,3.1416,0.41211,-0.71994,0.54005,3.3942,-4.488,3.1224,-12.832,5.4154
5.4264,6.1404,3.1416,0.085719,-0.16605,-0.011205,4.9156,-1.9578,5.9239,-6.5139,0.0155
5.4264,6.2118,3.1416,-0.41658,0.26432,-0.58905,3.2698,-2.2911,4.437,4.7272,-3.3267
5.4264,6.2832,3.1416,-0.8209,0.11271,-0.1696,-7.1911,-15.297,-5.1034,10.944,1.4084

5.4978,0.0,3.1416,-0.61136,-0.344,-1.7407,-33.555,-20.507,-31.249,-142.8,38.569
5.4978,0.0714,3.1416,-1.0922,-1.1148,1.1487,12.736,12.154,32.386,0.049713,114.13
5.4978,0.1428,3.1416,-1.3535,-0.9933,0.20837,16.293,2.2075,24.68,-13.519,34.234
5.4978,0.2142,3.1416,-1.1266,-0.60383,-1.2181,9.0997,-9.6112,3.4688,-45.722,-39.199
5.4978,0.2856,3.1416,-0.41041,-0.23397,-1.6752,6.688,-7.2834,-5.9903,-41.513,-47.387
5.4978,0.357,3.1416,0.60435,0.057326,-1.0439,12.527,7.9285,-1.2912,-2.6961,-1.6086
5.4978,0.4284,3.1416,1.6108,0.33172,0.0097574,22.408,24.919,6.8416,37.963,49.868
5.4978,0.4998,3.1416,2.2614,0.66342,0.58664,28.829,30.178,4.2755,42.63,54.859
5.4978,0.5712,3.1416,2.244,1.0311,0.10582,25.382,15.227,-16.808,-5.7076,-9.6594
5.4978,0.6426,3.1416,1.3568,1.2099,-1.1436,11.141,-15.943,-48.191,-77.35,-104.48
5.4978,0.714,3.1416,-0.4153,0.66343,-1.4508,-4.9587,-39.434,-55.898,-69.993,-95.076
5.4978,0.7854,3.1416,-1.5091,-2.4385,1.4414,13.889,-43.945,-19.489,-90.78,41.072
5.4978,0.8568,3.1416,-0.05325,-0.33173,1.0263,4.3782,-59.064,14.031,-21.262,-21.056
5.4978,0.9282,3.1416,0.37247,0.65821,0.8501,12.542,-40.953,9.1256,20.518,-40.871
5.4978,0.9996,3.1416,0.41901,0.78887,0.72521,18.163,-12.191,-4.9773,34.027,-31.183
5.4978,1.071,3.1416,0.44126,0.41958,0.54548,14.953,13.408,-13.984,26.586,-7.0539
5.4978,1.1424,3.1416,0.56469,-0.069904,0.27437,5.7136,29.057,-14.432,9.6023,17.029
5.4978,1.2138,3.1416,0.75207,-0.36074,-0.067177,-2.5053,33.257,-9.5923,-5.2116,29.981
5.4978,1.2852,3.1416,0.8701,-0.27639,-0.41277,-3.2471,28.057,-5.3691,-9.6101,26.95
5.4978,1.3566,3.1416,0.75611,0.13602,-0.6626,4.5114,17.318,-6.197,-2.5909,12.146
5.4978,1.428,3.1416,0.28477,0.52433,-0.69554,11.519,4.9671,-10.943,5.8297,1.6628
5.4978,1.4994,3.1416,-0.56532,0.14999,-0.38115,-6.5926,-6.7336,-8.806,-9.1579,26.314
5.4978,1.5708,3.1416,-0.99057,-0.63277,0.45942,-39.9,-37.418,32.999,-74.907,-69.663
5.4978,1.6422,3.1416,0.60352,0.4649,1.0702,5.6388,-7.1532,4.5216,33.566,1.9869
5.4978,1.7136,3.1416,0.16736,0.27322,0.65515,10.485,8.3201,3.9645,47.43,-2.9447
5.4978,1.785,3.1416,-0.44795,0.19013,-0.27557,0.2303,18.335,6.4197,30.364,-17.132
5.4978,1.8564,3.1416,-0.53354,0.56705,-1.2935,-8.6202,25.139,1.7166,14.92,-12.044
5.4978,1.9278,3.1416,-0.15691,1.09,-2.0689,-7.4913,26.859,-9.9812,11.456,13.841
5.4978,1.9992,3.1416,0.20391,1.1607,-2.3873,5.4202,20.467,-22.58,17.068,46.824
5.4978,2.0706,3.1416,0.026218,0.27756,-2.1662,26.302,4.7432,-28.462,24.52,69.768
5.4978,2.142,3.1416,-0.89152,-1.5832,-1.4723,46.884,-16.757,-22.884,31.179,73.887
5.4978,2.2134,3.1416,-2.0638,-3.5864,-0.53759,55.596,-32.743,-8.3881,47.942,70.531
5.4978,2.2848,3.1416,-1.9523,-3.657,0.22329,38.723,-21.217,0.79983,108.17,102.97
5.4978,2.3562,3.1416,2.4001,1.9012,0.19659,-18.434,53.482,-25.637,276.61,258.2
5.4978,2.4276,3.1416,0.040975,0.1957,-0.377,-11.516,-15.367,7.5355,-5.4828,-35.158
5.4978,2.499,3.1416,-0.041971,-0.5541,0.1926,-12.525,-16.648,21.115,-15.383,14.479
5.4978,2.5704,3.1416,0.17655,-1.2323,0.63844,6.5313,-10.579,14.737,10.942,25.752
5.4978,2.6418,3.1416,0.11149,-1.4322,0.54265,20.432,-4.3396,0.29369,29.68,15.258
5.4978,2.7132,3.1416,-0.35489,-1.1854,0.019025,21.347,-0.11068,-13.083,28.964,0.88366
5.4978,2.7846,3.1416,-1.0395,-0.77744,-0.5344,12.777,2.8859,-19.428,16.684,-2.3934
5.4978,2.856,3.1416,-1.6246,-0.56347,-0.68281,3.4993,6.3549,-16.359,8.297,13.294
5.4978,2.9274,3.1416,-1.8246,-0.78387,-0.20205,1.515,10.893,-5.4805,14.639,44.501
5.4978,2.9988,3.1416,-1.5519,-1.3799,0.67391,7.9898,13.952,7.198,29.73,72.269
5.4978,3.0702,3.1416,-1.0837,-1.8092,1.0055,11.201,7.8067,10.857,18.59,57.925
5.4978,3.1416,3.1416,-0.037773,-1.3898,-0.40987,7.3011,23.435,-29.64,84.678,10.626
5.4978,3.213,3.1416,-0.8419,-0.55062,0.15147,4.4124,-9.8324,-16.571,-25.155,-0.56941
5.4978,3.2844,3.1416,-0.92148,-1.0673,-0.035283,-2.2411,-17.708,-11.519,-29.184,-8.717
5.4978,3.3558,3.1416,-0.69977,-1.5388,-0.60405,-7.2266,-11.811,-10.525,-5.6601,-8.7942
5.4978,3.4272,3.1416,-0.43646,-1.3815,-1.1925,-8.3568,-1.5827,-11.035,7.3113,-1.0451
5.4978,3.4986,3.1416,-0.25822,-0.60325,-1.4965,-5.8027,6.0581,-11.606,0.8161,10.927
5.4978,3.57,3.1416,-0.18904,0.4217,-1.3249,-1.2066,7.0532,-11.597,-15.819,22.067
5.4978,3.6414,3.1416,-0.18079,1.1789,-0.6538,3.2052,0.54804,-10.875,-25.98,27.776
5.4978,3.7128,3.1416,-0.14358,1.2392,0.31861,5.5095,-10.767,-9.5098,-16.715,25.817
5.4978,3.7842,3.1416,0.023732,0.48412,1.1177,4.9732,-20.317,-7.4738,10.31,18.227
5.4978,3.8556,3.1416,0.40309,-0.66791,0.93788,2.9409,-17.298,-4.3412,27.864,13.217
5.4978,3.927,3.1416,-0.84288,-0.93581,0.63373,0.9945,-14.379,-36.517,-0.96886,-35.234
5.4978,3.9984,3.1416,0.31053,-1.1206,-0.78379,-12.947,9.0234,-1.4529,-5.0831,-12.919
5.4978,4.0698,3.1416,-0.026931,-0.86043,0.24768,-20.535,12.418,20.207,-13.697,-23.946
5.4978,4.1412,3.1416,-0.4949,-0.30766,1.5373,-22.893,7.6425,29.746,-12.229,-36.547
5.4978,4.2126,3.1416,-0.5099,0.32116,2.0199,-20.694,1.7213,29.697,2.1749,-37.443
5.4978,4.284,3.1416,-0.046922,0.80185,1.4759,-14.563,-2.079,23.289,24.32,-26.288
5.4978,4.3554,3.1416,0.57906,0.95915,0.25177,-5.4825,-3.1919,13.89,44.629,-10.119
5.4978,4.4268,3.1416,0.9315,0.72329,-1.0208,4.798,-2.6938,4.4499,52.81,2.1955
5.4978,4.4982,3.1416,0.67076,0.18654,-1.7042,13.36,-2.2467,-3.0527,41.532,5.5062
5.4978,4.5696,3.1416,-0.22748,-0.34019,-1.4352,15.71,-3.0415,-8.1674,10.092,3.9352
5.4978,4.641,3.1416,-1.2537,-0.27086,-0.40517,5.3731,-4.7404,-12.527,-31.912,16.427
5.4978,4.7124,3.1416,-2.0305,0.84518,-1.6652,4.447,13.62,-40.635,6.4766,-3.2484
5.4978,4.7838,3.1416,-0.49946,0.32987,-0.12335,-8.7584,1.0857,-7.7693,-34.622,13.897
5.4978,4.8552,3.1416,-0.17124,0.40216,-0.17024,-1.0617,-14.752,-4.5671,-3.3027,0.89684
5.4978,4.9266,3.1416,-0.55716,0.71497,-0.66293,6.8316,-22.499,-11.507,24.864,-23.65
5.4978,4.998,3.1416,-1.1797,1.0298,-1.0106,6.7207,-19.83,-17.541,21.161,-45.723
5.4978,5.0694,3.1416,-1.6285,1.2062,-1.0273,-0.87967,-10.305,-18.178,-10.614,-56.172
5.4978,5.1408,3.1416,-1.6168,1.1915,-0.78516,-10.529,-0.18257,-13.577,-48.494,-51.005
5.4978,5.2122,3.1416,-1.0371,1.0099,-0.46738,-15.649,4.7578,-6.6291,-66.681,-31.678
5.4978,5.2836,3.1416,-0.017765,0.75246,-0.22095,-12.315,2.4032,-1.0486,-49.89,-5.3879
5.4978,5.355,3.1416,1.0209,0.56632,-0.0098323,-3.0441,-2.5103,0.54093,-7.6902,14.641
5.4978,5.4264,3.1416,1.3107,0.64438,0.53212,-0.58302,4.7852,-1.4811,11.153,8.8656
5.4978,5.4978,3.1416,-0.32073,1.2147,2.2482,-31.7,52.274,-1.8198,-95.664,-48.867
5.4978,5.5692,3.1416,1.1234,2.5186,-0.53174,5.1725,0.46574,-7.1582,44.369,27.97
5.4978,5.6406,3.1416,1.6355,1.6094,-1.3967,14.817,-1.596,-7.0154,67.031,-8.7225
5.4978,5.712,3.1416,1.8068,0.3278,-1.1896,12.122,2.9338,-0.033304,83.261,-23.04
5.4978,5.7834,3.1416,1.6737,-0.14631,-0.78774,5.1618,6.4471,4.2559,76.532,-18.036
5.4978,5.8548,3.1416,1.2861,0.33959,-0.62839,-0.95597,6.5651,3.7758,47.319,-0.30281
5.4978,5.9262,3.1416,0.70881,1.297,-0.80491,-3.7702,4.2648,0.93121,7.0959,21.604
5.4978,5.9976,3.1416,0.02319,1.983,-1.1626,-3.1491,2.0051,-0.36717,-27.66,38.737
5.4978,6.069,3.1416,-0.6718,1.7865,-1.3946,-0.97105,1.8528,2.3225,-41.471,43.333
5.4978,6.1404,3.1416,-1.2581,0.61507,-1.1379,-0.8063,3.6088,6.9979,-25.859,30.383
5.4978,6.2118,3.1416,-1.5972,-0.71882,-0.069418,-7.5983,2.9344,4.2379,14.654,-0.7916
5.4978,6.2832,3.1416,-1.5287,-0.1112,1.9984,-27.345,-10.523,-25.773,56.548,-44.967

5.5692,0.0,3.1416,-0.048104,-0.51365,0.82234,-12.091,-6.0053,-2.3528,20.898,36.394
5.5692,0.0714,3.1416,-1.0219,-1.8081,0.66839,-1.1222,-7.9287,7.9181,14.695,43.792
5.5692,0.1428,3.1416,-0.49754,-2.0645,1.0138,11.288,-2.7302,9.4132,-15.512,23.697
5.5692,0.2142,3.1416,0.33895,-1.802,1.224,16.345,0.35587,6.9342,-34.514,10.086
5.5692,0.2856,3.1416,0.87675,-1.2824,1.049,12.4,-1.7717,3.2497,-32.465,11.531
5.5692,0.357,3.1416,0.93519,-0.60468,0.52141,2.5532,-7.9108,-0.31037,-16.134,20.691
5.5692,0.4284,3.1416,0.61892,0.20094,-0.14579,-7.7513,-14.385,-3.2591,-0.1356,23.818
5.5692,0.4998,3.1416,0.17295,1.0784,-0.66139,-13.12,-16.874,-5.3581,1.8229,10.246
5.5692,0.5712,3.1416,-0.16222,1.8516,-0.75799,-10.613,-12.243,-6.0225,-14.296,-18.1
5.5692,0.6426,3.1416,-0.29547,2.1302,-0.2941,-2.1401,-0.3708,-3.7259,-34.101,-37.216
5.5692,0.714,3.1416,-0.43002,1.215,0.6437,3.1372,14.019,4.5944,-16.013,8.4885
5.5692,0.7854,3.1416,-1.6581,-2.3161,2.939,-15.561,44.332,-5.4412,-72.017,-22.96
5.5692,0.8568,3.1416,-0.41036,0.05845,1.1769,9.9426,-2.355,-2.0301,-4.8943,16.233
5.5692,0.9282,3.1416,0.34704,-0.14499,0.70335,14.505,-12.427,-0.66032,21.29,25.965
5.5692,0.9996,3.1416,0.69168,-1.0153,0.6016,8.0128,-8.0814,-1.3341,22.83,16.304
5.5692,1.071,3.1416,0.7222,-1.5772,0.43038,-1.8119,-1.779,-3.1418,12.732,-1.5259
5.5692,1.1424,3.1416,0.54607,-1.5492,0.093524,-9.5213,1.3335,-4.7444,0.61343,-17.069
5.5692,1.2138,3.1416,0.26747,-1.102,-0.29062,-12.056,0.99647,-4.8549,-7.3936,-22.572
5.5692,1.2852,3.1416,-0.024954,-0.61668,-0.51967,-8.8577,-0.58712,-2.7213,-8.7407,-14.91
5.5692,1.3566,3.1416,-0.2702,-0.44298,-0.43769,-1.9801,-1.1775,1.3921,-4.5624,2.4811
5.5692,1.428,3.1416,-0.44713,-0.65739,-0.065729,3.7962,-0.92316,5.7217,0.22623,17.676
5.5692,1.4994,3.1416,-0.58667,-0.82143,0.26767,0.85307,-4.7863,6.5231,-3.1693,8.3334
5.5692,1.5708,3.1416,0.023969,0.13821,0.70247,-35.644,-22.412,-0.054795,-66.207,-52.202
5.5692,1.6422,3.1416,-0.048396,-0.40492,-0.14846,-13.421,-17.28,11.543,-4.2685,-30.023
5.5692,1.7136,3.1416,-0.083928,-0.15513,-0.47212,-6.4984,-0.44508,8.9499,18.333,-14.031
5.5692,1.785,3.1416,0.23012,0.30651,-0.59766,-5.1093,10.043,1.6373,21.305,4.1021
5.5692,1.8564,3.1416,0.80294,0.64922,-0.74744,-4.4459,8.647,-4.6237,16.245,22.365
5.5692,1.9278,3.1416,1.313,0.73821,-1.0376,-3.24,-1.6872,-7.0716,8.563,33.242
5.5692,1.9992,3.1416,1.381,0.58051,-1.4789,-2.3404,-13.554,-5.2611,-0.60776,28.537
5.5692,2.0706,3.1416,0.74241,0.27072,-1.9771,-3.2906,-19.116,-0.37069,-12.491,4.2043
5.5692,2.142,3.1416,-0.57938,-0.063246,-2.3337,-6.9072,-14.129,5.49,-28.754,-34.821
5.5692,2.2134,3.1416,-2.1004,-0.31432,-2.2468,-11.858,-1.9715,9.973,-49.587,-69.797
5.5692,2.2848,3.1416,-2.7033,-0.45055,-1.3116,-13.239,2.3331,11.185,-71.791,-63.342
5.5692,2.3562,3.1416,-1.0155,-0.64075,0.0048653,-3.0082,-13.036,-19.787,-9.8293,-36.925
5.5692,2.4276,3.1416,-0.009676,-0.1492,0.54125,-0.57637,-5.5978,-1.1197,8.7664,1.3595
5.5692,2.499,3.1416,0.14969,-0.36249,0.54187,-4.7586,-6.7361,-1.0782,5.7663,2.9432
5.5692,2.5704,3.1416,-0.075587,-0.67042,0.23635,-8.0343,-8.9142,-4.5919,-2.9617,-6.0052
5.5692,2.6418,3.1416,-0.39062,-0.7865,-0.16507,-7.7465,-8.6242,-4.9595,-9.3649,-11.758
5.5692,2.7132,3.1416,-0.63392,-0.66376,-0.49,-4.5459,-5.3283,-1.4237,-11.101,-9.9352
5.5692,2.7846,3.1416,-0.74383,-0.4107,-0.62223,-0.83395,-0.40034,3.2547,-9.4349,-2.4135
5.5692,2.856,3.1416,-0.72504,-0.20712,-0.52014,0.79384,3.9325,5.2216,-7.1333,5.7675
5.5692,2.9274,3.1416,-0.61501,-0.22005,-0.23511,-0.89562,5.6485,1.9556,-6.3616,9.4971
5.5692,2.9988,3.1416,-0.45043,-0.51961,0.070094,-4.2164,3.9898,-5.3066,-6.5795,6.6862
5.5692,3.0702,3.1416,-0.2337,-0.99488,0.10295,-3.0067,0.52067,-9.1449,-2.4365,1.3597
5.5692,3.1416,3.1416,-0.43095,-1.2201,-0.37275,5.573,-11.035,8.0648,5.7266,-16.019
5.5692,3.213,3.1416,0.19089,-0.8313,-0.9054,2.3101,-2.0247,-9.2488,7.7135,-14.091
5.5692,3.2844,3.1416,-0.72195,-0.61289,-0.5233,2.1189,-1.8981,-8.1991,3.2104,-11.576
5.5692,3.3558,3.1416,-1.6227,-0.50898,-0.12336,3.8625,-5.2291,-1.5434,-0.3736,-10.583
5.5692,3.4272,3.1416,-1.8033,-0.42935,-0.03662,6.4005,-8.4916,3.8957,-0.43814,-10.357
5.5692,3.4986,3.1416,-1.1773,-0.28148,-0.21169,8.6998,-9.8029,5.757,2.3548,-8.8235
5.5692,3.57,3.1416,-0.062839,-0.0025985,-0.39821,9.9454,-8.6663,4.6663,5.6265,-4.1303
5.5692,3.6414,3.1416,1.0347,0.40824,-0.33025,9.6518,-5.7138,2.7632,6.8276,3.8051
5.5692,3.7128,3.1416,1.6394,0.8581,0.090223,7.7734,-2.4491,2.2274,4.784,11.753
5.5692,3.7842,3.1416,1.522,1.1281,0.60992,4.8157,-0.99014,3.805,1.2424,11.628
5.5692,3.8556,3.1416,0.91722,0.84143,0.44082,1.9464,-3.8119,5.3346,2.4168,-11.058
5.5692,3.927,3.1416,0.8969,-0.13719,-0.88222,-0.65644,-14.52,3.6394,11.041,-0.9602
5.5692,3.9984,3.1416,0.6327,-0.50233,-0.51192,-1.279,-6.9969,-1.2394,9.4719,-3.0389
5.5692,4.0698,3.1416,0.13761,-0.68036,-0.30629,-3.773,-1.6239,0.99284,0.84524,-5.2151
5.5692,4.1412,3.1416,-0.038867,-0.74241,-0.081388,-6.8463,2.8875,4.2337,-6.2429,-3.5053
5.5692,4.2126,3.1416,0.19962,-0.742,0.18099,-9.4229,6.567,5.5309,-8.7293,2.0658
5.5692,4.284,3.1416,0.65625,-0.71535,0.40007,-10.712,8.7383,4.2327,-7.3928,8.9945
5.5692,4.3554,3.1416,1.0011,-0.68177,0.46284,-10.276,8.5725,1.1367,-5.1629,13.827
5.5692,4.4268,3.1416,0.93133,-0.64391,0.29067,-8.0998,5.6405,-2.3599,-5.4288,13.686
5.5692,4.4982,3.1416,0.33082,-0.58814,-0.093856,-4.6603,0.46647,-5.1109,-10.348,7.8059
5.5692,4.5696,3.1416,-0.56935,-0.48487,-0.50032,-0.99356,-4.9192,-7.0714,-19.157,-0.94669
5.5692,4.641,3.1416,-1.0311,-0.28885,-0.50372,1.2358,-6.4269,-10.148,-26.475,-4.5378
5.5692,4.7124,3.1416,-0.93786,0.02223,-0.80366,1.7693,3.8304,-12.548,4.8711,15.24
5.5692,4.7838,3.1416,-0.26376,0.82588,0.1924,2.9876,0.44506,-9.8315,-0.7264,-2.2128
5.5692,4.8552,3.1416,-0.47949,0.86959,-0.31619,4.1765,2.0323,-8.3988,-1.732,1.167
5.5692,4.9266,3.1416,-0.77416,0.77494,-1.1406,2.9308,2.1122,-9.8589,-2.7346,5.5841
5.5692,4.998,3.1416,-0.77741,0.80003,-1.648,-0.68964,-1.4565,-13.543,-4.7662,3.1805
5.5692,5.0694,3.1416,-0.44208,0.95145,-1.6285,-5.0973,-7.7934,-17.448,-6.6088,-5.5259
5.5692,5.1408,3.1416,0.073136,1.0963,-1.1623,-8.1146,-14.314,-19.175,-6.1023,-15.204
5.5692,5.2122,3.1416,0.52098,1.0741,-0.48593,-7.9117,-18.046,-16.873,-1.4511,-19.268
5.5692,5.2836,3.1416,0.68299,0.80881,0.13987,-3.9441,-16.949,-10.18,7.4681,-13.446
5.5692,5.355,3.1416,0.48678,0.42099,0.56394,2.1098,-11.227,-1.1643,17.799,0.66766
5.5692,5.4264,3.1416,0.12343,0.33954,0.87749,5.4107,-4.6534,4.7337,22.399,12.044
5.5692,5.4978,3.1416,0.71695,1.3915,1.4927,-8.8804,-2.8269,3.024,-26.872,-27.434
5.5692,5.5692,3.1416,0.36508,0.44751,0.39266,4.7598,1.7267,-0.63977,-1.8595,-16.725
5.5692,5.6406,3.1416,0.69993,0.013489,-0.26074,5.8151,4.1368,-1.464,0.34468,-2.5316
5.5692,5.712,3.1416,0.99871,-0.12567,-0.53197,2.7839,3.4845,-0.70763,-3.5892,7.8358
5.5692,5.7834,3.1416,0.95458,-0.11275,-0.54001,0.44862,0.54527,0.47661,-5.0902,11.519
5.5692,5.8548,3.1416,0.56299,-0.035673,-0.42528,0.67207,-2.96,1.1965,-1.6939,8.9631
5.5692,5.9262,3.1416,0.0080625,0.055032,-0.31657,3.1943,-5.115,0.97471,4.9494,2.7683
5.5692,5.9976,3.1416,-0.45104,0.12881,-0.29797,6.4293,-4.5574,-0.096329,11.067,-3.4589
5.5692,6.069,3.1416,-0.59376,0.15761,-0.37578,8.2612,-1.2283,-1.2004,12.758,-6.2533
5.5692,6.1404,3.1416,-0.35178,0.098501,-0.44545,6.8416,2.878,-0.6428,7.9814,-3.44
5.5692,6.2118,3.1416,0.077359,-0.12384,-0.25852,1.3855,2.9649,4.3041,-1.4476,4.7174
5.5692,6.2832,3.1416,0.11661,-0.63453,0.61051,-7.0316,-9.3164,17.555,-7.8673,14.369

5.6406,0.0,3.1416,0.4572,-1.0217,1.1003,-16.619,-2.3447,11.297,51.787,18.362
5.6406,0.0714,3.1416,-0.55994,-1.4782,0.24332,-6.9735,-7.3355,-4.8334,14.758,10.409
5.6406,0.1428,3.1416,-0.056342,-1.7402,0.81929,2.4073,-4.4361,-0.6797,-10.175,12.141
5.6406,0.2142,3.1416,0.64536,-1.6814,1.3617,6.591,-3.1075,5.794,-22.261,17.47
5.6406,0.2856,3.1416,0.90415,-1.2956,1.2819,4.888,-6.4579,6.655,-23.238,21.171
5.6406,0.357,3.1416,0.58629,-0.66859,0.61433,-0.61312,-13.199,1.2336,-16.486,19.65
5.6406,0.4284,3.1416,-0.10916,0.05152,-0.23662,-6.5085,-19.606,-6.6455,-6.1784,11.721
5.6406,0.4998,3.1416,-0.82473,0.68292,-0.75131,-9.5436,-21.469,-11.432,3.5649,-0.62442
5.6406,0.5712,3.1416,-1.219,1.0392,-0.54865,-8.0766,-16.056,-8.6162,9.5227,-11.443
5.6406,0.6426,3.1416,-1.1408,0.95823,0.3598,-3.5424,-4.0694,2.4977,10.221,-10.068
5.6406,0.714,3.1416,-0.80405,0.33126,1.3158,-1.9168,8.4005,16.028,6.7811,19.664
5.6406,0.7854,3.1416,-2.2658,-0.7262,1.6611,-11.406,45.816,-3.6778,-13.86,-25.067
5.6406,0.8568,3.1416,-0.49426,-0.56336,1.5036,4.244,11.116,-3.4332,13.857,23.9
5.6406,0.9282,3.1416,0.3544,-1.0369,1.0254,8.6596,0.98967,0.15159,22.194,38.403
5.6406,0.9996,3.1416,0.60687,-1.4417,0.45145,6.8659,0.24507,2.3944,19.371,28.156
5.6406,1.071,3.1416,0.50606,-1.5099,-0.056094,2.3923,0.7035,1.9938,11.435,5.6745
5.6406,1.1424,3.1416,0.22598,-1.2746,-0.39417,-2.4585,-0.62621,-0.10619,2.5779,-16.358
5.6406,1.2138,3.1416,-0.11327,-0.93546,-0.51505,-6.3428,-3.3712,-1.8525,-4.5628,-27.738
5.6406,1.2852,3.1416,-0.43063,-0.72241,-0.42255,-8.6071,-5.6182,-1.2181,-8.589,-23.381
5.6406,1.3566,3.1416,-0.66917,-0.76083,-0.16824,-9.0191,-5.738,2.6618,-9.0349,-5.9609
5.6406,1.428,3.1416,-0.78117,-0.93592,0.1523,-7.4998,-4.2084,8.3538,-6.0575,11.444
5.6406,1.4994,3.1416,-0.71321,-0.75733,0.40329,-3.8543,-5.439,10.991,-0.12745,2.7141
5.6406,1.5708,3.1416,-0.027014,0.44694,2.0351,-37.3,-16.148,-4.587,-6.7282,39.826
5.6406,1.6422,3.1416,-0.13779,-1.0431,-0.20242,-8.3251,-16.951,13.915,-3.7535,-9.9629
5.6406,1.7136,3.1416,0.031348,-0.74381,-0.51468,-6.4202,-9.3922,6.0233,-6.5287,-11.117
5.6406,1.785,3.1416,0.51364,0.09672,-0.24698,-11.772,-2.7321,-4.2887,0.4128,7.3286
5.6406,1.8564,3.1416,1.1132,0.78012,-0.12987,-14.872,-0.31011,-6.9951,16.534,25.509
5.6406,1.9278,3.1416,1.5237,1.0327,-0.41742,-13.599,-1.4761,-1.8342,31.83,31.954
5.6406,1.9992,3.1416,1.4468,0.88025,-1.0255,-10.308,-3.5248,5.8774,33.367,22.813
5.6406,2.0706,3.1416,0.71079,0.52311,-1.6701,-8.9147,-3.6288,9.429,11.815,1.0723
5.6406,2.142,3.1416,-0.61066,0.21095,-2.0057,-11.981,-0.77301,4.9016,-32.01,-24.22
5.6406,2.2134,3.1416,-2.0801,0.11771,-1.7631,-17.8,2.3122,-4.6473,-80.615,-38.731
5.6406,2.2848,3.1416,-2.7776,0.21654,-0.88845,-17.483,-2.7827,-4.999,-93.29,-23.625
5.6406,2.3562,3.1416,-1.725,-0.30982,0.11763,4.8989,-24.04,-4.2299,-13.291,-42.866
5.6406,2.4276,3.1416,0.014879,0.111,0.61304,-1.8144,-2.8309,-1.5147,2.9234,8.2243
5.6406,2.499,3.1416,0.31108,-0.01455,0.42832,-5.6451,-1.6427,-1.571,5.8092,8.1708
5.6406,2.5704,3.1416,-0.030506,-0.29591,0.03976,-6.8466,-6.5045,-0.72425,1.9634,-6.5255
5.6406,2.6418,3.1416,-0.5063,-0.50795,-0.27116,-6.2462,-9.8725,1.9203,-3.9029,-16.775
5.6406,2.7132,3.1416,-0.85177,-0.55875,-0.38012,-4.9336,-9.1162,5.4438,-8.7301,-16.487
5.6406,2.7846,3.1416,-0.97812,-0.45735,-0.28232,-3.947,-5.0048,8.0806,-10.876,-8.1633
5.6406,2.856,3.1416,-0.90893,-0.28151,-0.054805,-3.961,-0.19348,8.1849,-9.8798,1.5134
5.6406,2.9274,3.1416,-0.71688,-0.14548,0.18116,-4.974,2.2905,5.1967,-6.2316,6.0892
5.6406,2.9988,3.1416,-0.46036,-0.16777,0.29777,-5.9948,0.56102,0.60881,-1.1342,3.7483
5.6406,3.0702,3.1416,-0.12021,-0.43889,0.19829,-4.7304,-4.6129,-1.0666,3.7292,1.7227
5.6406,3.1416,3.1416,-0.37296,-0.59687,0.21006,6.6268,-14.609,10.9,-28.81,-31.33
5.6406,3.213,3.1416,0.57783,-1.1833,-0.9899,1.054,-4.5154,-2.0728,1.0644,-19.602
5.6406,3.2844,3.1416,-0.047189,-1.1614,-0.87253,4.7802,-0.2168,2.0369,7.048,-12.939
5.6406,3.3558,3.1416,-0.84655,-0.96477,-0.40107,9.5872,0.27611,8.8706,4.8897,-10.719
5.6406,3.4272,3.1416,-1.1397,-0.77799,-0.05343,11.591,-1.2402,11.641,2.5316,-10.879
5.6406,3.4986,3.1416,-0.78474,-0.6173,0.044155,10.099,-3.2681,9.1054,2.3095,-10.893
5.6406,3.57,3.1416,0.0031617,-0.41048,-0.016464,6.4618,-4.7147,3.5423,3.1527,-8.7467
5.6406,3.6414,3.1416,0.83426,-0.077173,-0.058968,2.9301,-4.997,-1.276,2.7847,-3.9138
5.6406,3.7128,3.1416,1.326,0.39103,0.04381,1.5098,-4.1479,-2.1082,-0.076371,1.6698
5.6406,3.7842,3.1416,1.2853,0.85035,0.23628,2.8164,-2.9214,1.7312,-3.518,2.6295
5.6406,3.8556,3.1416,0.89021,0.92467,0.14646,4.9297,-2.8985,6.3455,-0.23233,-10.824
5.6406,3.927,3.1416,1.0295,0.24378,-0.90601,-0.19627,-7.9452,9.4097,10.99,12.954
5.6406,3.9984,3.1416,0.58614,0.34641,-0.41095,2.2761,-9.5477,-3.6714,7.6259,-3.7215
5.6406,4.0698,3.1416,0.13425,0.22002,-0.27418,-0.40853,-6.5429,-6.774,0.80274,-3.1679
5.6406,4.1412,3.1416,0.016616,0.051261,-0.11796,-4.2183,-1.7505,-5.5376,-5.3737,3.0808
5.6406,4.2126,3.1416,0.24138,-0.067047,0.16113,-7.0472,2.6822,-3.3075,-9.3293,8.4827
5.6406,4.284,3.1416,0.60962,-0.11186,0.48738,-8.2171,5.3192,-1.6875,-11.246,10.326
5.6406,4.3554,3.1416,0.84289,-0.1059,0.70126,-7.9799,5.4748,-1.093,-12.286,8.568
5.6406,4.4268,3.1416,0.7108,-0.093591,0.65462,-7.02,3.2523,-1.3037,-13.816,4.6711
5.6406,4.4982,3.1416,0.15854,-0.11706,0.30598,-5.9564,-0.41701,-2.0164,-16.628,0.44258
5.6406,4.5696,3.1416,-0.56554,-0.19211,-0.18423,-4.8446,-3.7347,-3.3982,-20.168,-3.1282
5.6406,4.641,3.1416,-0.78238,-0.28416,-0.35839,-2.6796,-3.9965,-6.639,-21.756,-7.032
5.6406,4.7124,3.1416,-0.44622,-0.16222,-1.2199,7.3744,0.94807,-6.7613,-25.548,3.3778
5.6406,4.7838,3.1416,-0.026104,0.55992,0.051016,-1.3279,-1.5197,-8.4315,-10.163,-5.9588
5.6406,4.8552,3.1416,-0.083616,0.28365,-0.49018,1.6652,2.593,-7.2849,9.933,1.071
5.6406,4.9266,3.1416,-0.25207,-0.21061,-1.398,5.4246,4.7847,-7.2075,19.032,4.667
5.6406,4.998,3.1416,-0.32893,-0.5017,-1.9157,5.2679,1.8575,-8.9795,13.544,-1.2472
5.6406,5.0694,3.1416,-0.24165,-0.44744,-1.8082,1.0083,-5.5779,-11.389,-1.8471,-13.599
5.6406,5.1408,3.1416,-0.013474,-0.10425,-1.1944,-4.7975,-14.597,-12.349,-18.036,-24.739
5.6406,5.2122,3.1416,0.2707,0.35312,-0.3797,-8.6001,-21.458,-10.006,-25.339,-27.019
5.6406,5.2836,3.1416,0.49855,0.71191,0.31105,-7.6088,-23.093,-3.8605,-17.347,-17.365
5.6406,5.355,3.1416,0.56445,0.80169,0.70132,-1.5433,-18.608,4.1219,5.2335,-1.8477
5.6406,5.4264,3.1416,0.40369,0.57466,0.93017,5.6152,-10.774,8.3957,30.729,-0.26315
5.6406,5.4978,3.1416,0.88472,1.1691,1.3496,-4.9858,-10.579,11.812,-49.243,17.408
5.6406,5.5692,3.1416,0.80571,-0.37479,0.083126,1.123,3.3859,-0.78087,-3.0172,10.242
5.6406,5.6406,3.1416,0.81532,-0.67385,-0.22535,0.53548,6.5572,-4.5338,13.434,9.3552
5.6406,5.712,3.1416,0.69042,-0.47528,-0.15248,-1.7313,4.7174,-3.9784,12.154,9.2744
5.6406,5.7834,3.1416,0.38139,-0.20652,-0.034471,-2.7743,1.6659,-2.2144,3.2327,7.5739
5.6406,5.8548,3.1416,-0.041337,-0.053276,-0.019209,-1.4405,-0.47057,-1.0539,-5.6143,4.0762
5.6406,5.9262,3.1416,-0.44071,-0.037539,-0.11838,2.0366,-0.92686,-1.1652,-9.4509,0.051839
5.6406,5.9976,3.1416,-0.66653,-0.095704,-0.25962,6.4006,0.011061,-2.2175,-6.5355,-2.5816
5.6406,6.069,3.1416,-0.60888,-0.15661,-0.33858,9.7356,1.3167,-3.0246,1.2674,-2.0597
5.6406,6.1404,3.1416,-0.25161,-0.21963,-0.27114,9.8304,1.5337,-1.6896,8.075,2.4277
5.6406,6.2118,3.1416,0.27424,-0.43272,-0.045466,4.5416,-0.91343,4.2511,3.5746,9.9367
5.6406,6.2832,3.1416,0.63699,-1.1705,0.22584,-7.8425,-7.4091,17.683,-27.389,16.968

5.712,0.0,3.1416,0.58421,-1.2771,0.6915,-25.122,-1.5213,14.05,29.159,-6.7234
5.712,0.0714,3.1416,-0.085635,-0.94233,-0.0043468,-8.6486,-1.0703,-9.7974,7.8627,-3.0963
5.712,0.1428,3.1416,0.13304,-1.0162,0.4537,-4.6806,-3.3806,-5.9999,-5.2035,3.5749
5.712,0.2142,3.1416,0.44507,-1.0129,0.86397,-4.5259,-6.804,2.8433,-13.564,8.522
5.712,0.2856,3.1416,0.46821,-0.77596,0.77186,-3.8116,-10.011,6.0496,-17.14,9.8802
5.712,0.357,3.1416,0.12814,-0.37221,0.24331,-1.3734,-12.057,1.6783,-14.263,7.8994
5.712,0.4284,3.1416,-0.44657,0.013554,-0.36171,1.8548,-12.446,-6.6448,-3.6743,4.1557
5.712,0.4998,3.1416,-1.0295,0.18437,-0.61567,3.9508,-11.197,-12.903,13.466,0.76248
5.712,0.5712,3.1416,-1.4014,0.036717,-0.25005,3.1147,-8.9103,-11.864,31.569,-0.41807
5.712,0.6426,3.1416,-1.4552,-0.33383,0.61822,-1.2207,-6.8317,-2.254,38.617,1.4363
5.712,0.714,3.1416,-1.3011,-0.52695,1.2602,-7.2797,-6.9176,10.064,14.148,5.3191
5.712,0.7854,3.1416,-2.6876,0.61915,-0.061105,-1.9591,17.533,-8.184,20.471,-9.7378
5.712,0.8568,3.1416,-0.72972,-0.98831,1.5034,-3.0482,9.0344,0.35301,20.324,16.905
5.712,0.9282,3.1416,0.030955,-1.401,1.2086,2.4961,7.5308,3.3479,20.051,25.671
5.712,0.9996,3.1416,0.19295,-1.2419,0.32858,7.8967,7.689,3.0431,17.543,20.877
5.712,1.071,3.1416,0.11258,-0.92608,-0.42224,9.6106,6.8951,1.2935,12.263,8.5384
5.712,1.1424,3.1416,-0.035382,-0.69117,-0.75781,6.6897,4.5267,-0.45499,4.8979,-4.9212
5.712,1.2138,3.1416,-0.19708,-0.62738,-0.68961,0.14103,1.2259,-1.1884,-3.0008,-13.952
5.712,1.2852,3.1416,-0.37889,-0.70775,-0.39573,-7.7123,-1.8289,-0.34631,-9.371,-15.163
5.712,1.3566,3.1416,-0.5868,-0.81835,-0.089852,-13.871,-3.6496,2.156,-11.995,-8.6109
5.712,1.428,3.1416,-0.76571,-0.78845,0.10965,-15.298,-4.166,5.9054,-8.8548,0.91884
5.712,1.4994,3.1416,-0.73885,-0.42073,0.31072,-9.5587,-4.9533,9.9686,1.5129,2.624
5.712,1.5708,3.1416,-0.16201,-0.40329,2.7606,-33.523,-15.619,-2.7707,-9.7093,14.053
5.712,1.6422,3.1416,-0.0691,-0.95198,0.018916,1.3712,-14.169,9.5787,-3.335,-2.9685
5.712,1.7136,3.1416,0.27636,-0.56258,-0.35006,0.64799,-13.665,0.49621,-5.6502,-5.8702
5.712,1.785,3.1416,0.7199,0.04765,-0.056292,-10.805,-10.168,-8.0275,-4.6805,-1.0218
5.712,1.8564,3.1416,1.0704,0.49292,0.042484,-19.597,-3.4496,-7.8466,1.2969,5.6577
5.712,1.9278,3.1416,1.1478,0.64075,-0.28116,-21.02,4.343,-0.29523,7.7402,9.4096
5.712,1.9992,3.1416,0.83029,0.53373,-0.84626,-16.239,10.011,8.1777,7.8286,7.345
5.712,2.0706,3.1416,0.10239,0.31138,-1.2854,-9.4679,10.637,10.373,-3.5511,-0.84535
5.712,2.142,3.1416,-0.89784,0.1319,-1.2667,-5.1659,4.9071,2.7079,-25.818,-12.182
5.712,2.2134,3.1416,-1.8311,0.094022,-0.71558,-5.2163,-5.5524,-10.422,-48.71,-19.686
5.712,2.2848,3.1416,-2.1092,0.15877,-0.036733,-6.1152,-14.852,-12.275,-48.299,-11.672
5.712,2.3562,3.1416,-1.7439,-0.1833,0.21946,15.029,-18.981,15.011,-8.5379,-26.789
5.712,2.4276,3.1416,0.16902,-0.013829,0.36357,-2.2481,-2.488,-2.2803,0.70186,6.1061
5.712,2.499,3.1416,0.37463,-0.061956,0.035748,-9.0758,0.35514,-2.55,0.57439,6.606
5.712,2.5704,3.1416,-0.093678,-0.22215,-0.28262,-10.395,-2.3527,2.5817,-3.0328,-2.5324
5.712,2.6418,3.1416,-0.63485,-0.40542,-0.3696,-9.2506,-5.7229,6.9339,-6.3498,-9.6281
5.712,2.7132,3.1416,-0.97693,-0.54353,-0.1964,-7.2586,-7.4333,8.3651,-7.4154,-11.122
5.712,2.7846,3.1416,-1.0738,-0.59315,0.13889,-5.0739,-7.083,7.3735,-5.7682,-8.6228
5.712,2.856,3.1416,-1.0018,-0.54009,0.47757,-2.8584,-5.5482,5.697,-2.1373,-5.9543
5.712,2.9274,3.1416,-0.85671,-0.40345,0.66662,-0.74828,-4.3374,4.9134,1.8658,-6.2003
5.712,2.9988,3.1416,-0.65033,-0.23985,0.62495,0.67776,-4.9465,5.0408,4.057,-8.751
5.712,3.0702,3.1416,-0.20719,-0.1476,0.4097,-0.068866,-8.2146,3.1375,1.9878,-6.3498
5.712,3.1416,3.1416,-0.34262,0.06004,0.56629,3.8785,-6.1428,-4.1325,-40.36,-28.475
5.712,3.213,3.1416,0.71308,-1.5357,-0.41777,0.2491,-6.5625,0.034757,-14.207,-11.435
5.712,3.2844,3.1416,0.55535,-1.9197,-0.64871,5.2781,-2.2748,8.8218,2.0522,-7.7603
5.712,3.3558,3.1416,0.074125,-1.7224,-0.52848,9.6053,2.6244,13.924,9.0557,-8.4195
5.712,3.4272,3.1416,-0.26159,-1.3262,-0.309,9.4956,5.7232,12.661,8.7458,-8.7165
5.712,3.4986,3.1416,-0.29867,-0.9232,-0.12328,5.2161,6.0254,6.2893,3.8856,-7.1759
5.712,3.57,3.1416,-0.094906,-0.57255,-0.016464,-0.58667,3.6801,-1.6892,-2.4268,-4.4293
5.712,3.6414,3.1416,0.18612,-0.25824,0.023013,-4.5097,-0.28693,-7.2176,-7.2428,-2.1001
5.712,3.7128,3.1416,0.37999,0.053467,0.032379,-4.0165,-4.243,-7.373,-8.2487,-1.6894
5.712,3.7842,3.1416,0.4265,0.35647,0.043411,0.94038,-6.2179,-2.0572,-4.2505,-3.461
5.712,3.8556,3.1416,0.47472,0.54725,0.051347,6.296,-4.1732,4.3138,4.341,-5.3274
5.712,3.927,3.1416,0.60416,0.46311,-0.39234,0.62576,-2.7375,3.2987,3.313,12.52
5.712,3.9984,3.1416,0.30338,0.90741,-0.23378,3.2557,-6.9838,-5.1279,4.241,-8.3158
5.712,4.0698,3.1416,-0.058393,0.95913,0.037045,-0.67291,-6.1538,-7.957,0.21512,-7.2995
5.712,4.1412,3.1416,-0.17782,0.90347,0.3714,-4.9988,-3.7354,-7.3415,-3.7076,-0.75174
5.712,4.2126,3.1416,-0.022336,0.87143,0.68182,-6.9393,-1.6951,-4.9789,-5.3994,3.0515
5.712,4.284,3.1416,0.26963,0.88262,0.87218,-6.1658,-0.81213,-2.1605,-4.8511,1.814
5.712,4.3554,3.1416,0.48852,0.88803,0.86785,-3.8781,-1.0122,0.17756,-3.3598,-2.8456
5.712,4.4268,3.1416,0.45342,0.81283,0.6457,-1.8797,-1.7017,1.4049,-2.7187,-7.4586
5.712,4.4982,3.1416,0.11192,0.59915,0.26425,-1.6527,-2.1019,1.1464,-4.4045,-8.771
5.712,4.5696,3.1416,-0.36007,0.2489,-0.10627,-3.4326,-1.5829,-0.76818,-8.767,-5.8085
5.712,4.641,3.1416,-0.45851,-0.13346,-0.15381,-5.2835,0.0022654,-4.354,-14.217,-1.9409
5.712,4.7124,3.1416,0.10643,-0.0072236,-0.98908,4.2777,-5.6293,-6.3142,-20.249,-12.377
5.712,4.7838,3.1416,0.37406,-0.011943,-0.10051,-6.8773,1.9718,-3.5435,-11.434,-4.9071
5.712,4.8552,3.1416,0.40988,-0.46798,-0.67698,-1.0683,3.7246,-3.1238,11.288,-0.070134
5.712,4.9266,3.1416,0.27579,-0.96983,-1.485,7.2395,1.7673,-3.46,27.563,-0.47404
5.712,4.998,3.1416,0.078722,-1.2618,-1.8951,10.966,-2.1463,-3.5968,29.518,-5.1346
5.712,5.0694,3.1416,-0.063097,-1.2232,-1.7322,8.5543,-6.6061,-3.0928,18.353,-11.015
5.712,5.1408,3.1416,-0.053767,-0.85368,-1.1269,2.1133,-10.506,-1.893,0.93121,-14.567
5.712,5.2122,3.1416,0.14661,-0.25833,-0.36623,-4.4462,-13.003,-0.2026,-13.63,-13.268
5.712,5.2836,3.1416,0.48828,0.36694,0.25587,-7.2704,-13.478,1.6399,-17.372,-7.1647
5.712,5.355,3.1416,0.79816,0.75024,0.58737,-4.4235,-11.495,3.2894,-6.903,-0.40894
5.712,5.4264,3.1416,0.74619,0.55842,0.76745,2.252,-6.761,4.521,13.191,-2.8008
5.712,5.4978,3.1416,0.46783,0.54185,0.89318,-1.4033,-16.457,15.305,-44.644,30.201
5.712,5.5692,3.1416,1.2354,-0.66115,-0.16169,-2.8468,9.8179,-0.11759,-5.1643,28.82
5.712,5.6406,3.1416,1.0056,-0.93773,-0.20862,-3.9974,11.687,-4.7529,9.8081,17.897
5.712,5.712,3.1416,0.38867,-0.8283,0.067183,-5.0689,5.8267,-4.937,9.3623,6.3657
5.712,5.7834,3.1416,-0.23082,-0.63726,0.28556,-5.4783,0.92338,-4.2446,1.7293,-1.3607
5.712,5.8548,3.1416,-0.64957,-0.49507,0.30204,-4.3635,-0.26931,-4.1404,-6.3225,-4.2157
5.712,5.9262,3.1416,-0.80166,-0.42029,0.13853,-1.1028,1.132,-4.6307,-10.091,-3.3096
5.712,5.9976,3.1416,-0.71436,-0.38158,-0.086068,4.1676,2.2006,-4.9142,-7.5419,-0.75705
5.712,6.069,3.1416,-0.46416,-0.35985,-0.22512,10.035,0.26058,-4.0337,0.082925,1.4943
5.712,6.1404,3.1416,-0.13263,-0.4102,-0.17366,13.291,-5.0529,-1.5276,7.6661,2.8359
5.712,6.2118,3.1416,0.23763,-0.72404,0.062323,8.4146,-9.7324,1.9193,5.609,5.1698
5.712,6.2832,3.1416,0.68705,-1.6911,0.29653,-12.948,-3.338,3.8242,-20.772,14.081

5.7834,0.0,3.1416,0.34336,-1.0763,0.36561,-27.435,-0.043789,10.175,-0.42296,-30.601
5.7834,0.0714,3.1416,0.22142,-0.60793,-0.034279,-8.1582,3.1785,-9.6147,-0.38288,-8.0383
5.7834,0.1428,3.1416,0.20097,-0.4448,0.31466,-7.2848,-0.60355,-7.2412,-3.2382,-0.98219
5.7834,0.2142,3.1416,0.16746,-0.2997,0.5524,-9.5153,-5.4383,-0.15323,-9.1309,-1.6548
5.7834,0.2856,3.1416,0.058828,-0.10507,0.38915,-7.994,-8.1448,3.1165,-14.328,-4.3041
5.7834,0.357,3.1416,-0.14519,0.070513,-0.075989,-1.9563,-7.7558,0.62993,-13.806,-5.2318
5.7834,0.4284,3.1416,-0.4338,0.10574,-0.53641,5.6241,-4.9621,-5.2764,-3.8295,-2.821
5.7834,0.4998,3.1416,-0.77584,-0.089997,-0.65942,10.387,-1.5557,-10.312,15.462,2.4358
5.7834,0.5712,3.1416,-1.1306,-0.49315,-0.2676,8.9398,0.1265,-10.553,37.473,7.9087
5.7834,0.6426,3.1416,-1.4582,-0.88261,0.47978,1.2073,-2.241,-4.7627,46.57,8.8028
5.7834,0.714,3.1416,-1.7311,-0.75627,0.90542,-7.213,-10.416,3.2881,15.498,-1.8701
5.7834,0.7854,3.1416,-2.7095,1.0417,-1.0583,-0.39415,-8.1609,-13.65,11.429,-2.0011
5.7834,0.8568,3.1416,-1.2242,-0.77989,1.0762,-7.2518,6.0789,3.9175,11.395,7.0139
5.7834,0.9282,3.1416,-0.63919,-1.086,1.0371,-0.55045,11.269,4.6398,13.971,8.8198
5.7834,0.9996,3.1416,-0.40505,-0.81757,0.24893,7.9124,11.653,0.14404,14.204,7.7634
5.7834,1.071,3.1416,-0.25068,-0.51182,-0.48204,11.867,9.9061,-3.4302,10.439,5.8627
5.7834,1.1424,3.1416,-0.10292,-0.39403,-0.82251,9.3893,7.4939,-4.0019,3.4205,3.6313
5.7834,1.2138,3.1416,-0.0059486,-0.46883,-0.76715,1.7184,5.036,-2.1193,-4.5849,0.90312
5.7834,1.2852,3.1416,-0.040743,-0.61167,-0.49348,-7.9251,2.665,0.46837,-10.683,-2.3425
5.7834,1.3566,3.1416,-0.24454,-0.66027,-0.21673,-15.521,0.38654,2.2399,-12.24,-5.1562
5.7834,1.428,3.1416,-0.53029,-0.5061,-0.044747,-17.434,-1.5591,3.3312,-7.7655,-4.7943
5.7834,1.4994,3.1416,-0.60612,-0.18582,0.16714,-11.591,-2.337,6.9637,2.193,4.1067
5.7834,1.5708,3.1416,-0.046643,-1.4321,2.5705,-21.306,-16.24,5.0453,-20.266,-30.748
5.7834,1.6422,3.1416,0.18962,-0.56236,0.23149,6.5846,-8.1827,2.8341,-2.1944,3.3372
5.7834,1.7136,3.1416,0.56952,-0.024843,-0.14139,5.1761,-10.395,-4.6669,2.6591,1.8954
5.7834,1.785,3.1416,0.87399,0.20655,0.0054912,-6.3483,-9.7752,-8.7645,-1.3266,-7.553
5.7834,1.8564,3.1416,0.96132,0.20591,-0.0073993,-16.43,-2.844,-7.2776,-9.4486,-12.103
5.7834,1.9278,3.1416,0.7673,0.072321,-0.30927,-19.691,7.5275,-2.29,-17.308,-9.333
5.7834,1.9992,3.1416,0.30537,-0.093163,-0.6956,-15.481,15.387,2.098,-21.44,-3.1692
5.7834,2.0706,3.1416,-0.33322,-0.21048,-0.84466,-6.438,14.97,2.0168,-19.941,0.24409
5.7834,2.142,3.1416,-0.97926,-0.24356,-0.53409,2.9605,3.9706,-3.9239,-13.094,-3.321
5.7834,2.2134,3.1416,-1.3854,-0.22334,0.14255,7.8455,-13.187,-12.388,-4.0053,-12.043
5.7834,2.2848,3.1416,-1.2262,-0.27073,0.55922,4.4011,-22.082,-13.065,0.77605,-13.919
5.7834,2.3562,3.1416,-1.1137,-0.39396,0.18594,13.018,-7.4312,18.884,4.5021,-7.0906
5.7834,2.4276,3.1416,0.33016,-0.24735,0.13865,-2.4469,-3.7737,-2.311,3.1874,2.3528
5.7834,2.499,3.1416,0.33346,-0.13801,-0.25755,-9.5488,-1.0589,-1.796,-3.1086,3.4577
5.7834,2.5704,3.1416,-0.16404,-0.1444,-0.50715,-11.786,-0.73465,4.0921,-7.8593,1.1849
5.7834,2.6418,3.1416,-0.64847,-0.26567,-0.42664,-11.156,-2.6832,7.5559,-8.3164,-1.9215
5.7834,2.7132,3.1416,-0.92137,-0.44791,-0.055118,-8.6565,-5.8117,6.8952,-4.5665,-4.9875
5.7834,2.7846,3.1416,-0.98935,-0.61046,0.43509,-4.7855,-8.6442,4.0638,1.4124,-8.0623
5.7834,2.856,3.1416,-0.95367,-0.67215,0.82782,-0.037817,-9.9123,2.2265,6.695,-11.372
5.7834,2.9274,3.1416,-0.89987,-0.57762,0.95251,4.5937,-9.1466,3.3162,8.3521,-14.573
5.7834,2.9988,3.1416,-0.7874,-0.32358,0.77353,7.1194,-7.2681,5.5908,4.3939,-16.005
5.7834,3.0702,3.1416,-0.33922,0.014941,0.47962,4.0537,-7.1793,1.1902,-5.2855,-11.944
5.7834,3.1416,3.1416,-0.53082,0.52219,0.46263,-4.1672,2.474,-23.818,-42.293,-10.741
5.7834,3.213,3.1416,0.75409,-1.7557,0.42188,-0.50336,-4.1843,-2.9942,-23.193,6.5158
5.7834,3.2844,3.1416,0.81777,-2.3891,0.086146,3.8696,-2.9145,8.7892,-1.7989,2.3284
5.7834,3.3558,3.1416,0.43078,-2.1363,-0.22495,5.2591,1.7518,11.936,11.496,-4.8996
5.7834,3.4272,3.1416,0.019776,-1.528,-0.37291,3.0312,6.4963,8.6195,13.763,-7.2073
5.7834,3.4986,3.1416,-0.24416,-0.90017,-0.34878,-1.4179,9.1864,2.0039,7.2968,-3.9608
5.7834,3.57,3.1416,-0.35713,-0.42686,-0.22154,-5.6901,8.8484,-4.529,-2.6231,1.2634
5.7834,3.6414,3.1416,-0.39408,-0.1533,-0.086545,-7.4135,5.6397,-8.1566,-9.9729,3.7942
5.7834,3.7128,3.1416,-0.42049,-0.028667,-0.013909,-5.2714,0.82157,-7.392,-10.223,0.98252
5.7834,3.7842,3.1416,-0.40395,0.060939,0.0030782,-0.029781,-3.2679,-2.8593,-2.579,-4.6831
5.7834,3.8556,3.1416,-0.12588,0.25962,0.09954,4.4336,-3.2413,1.9299,7.7825,-2.4598
5.7834,3.927,3.1416,0.20477,0.63639,0.13273,0.64513,-1.8719,-2.7524,-7.7,3.004
5.7834,3.9984,3.1416,-0.076033,1.0465,0.077741,4.1634,-3.6706,-4.5649,5.1698,-11.954
5.7834,4.0698,3.1416,-0.36381,1.2043,0.39597,-0.039681,-3.0765,-6.0809,4.0362,-10.374
5.7834,4.1412,3.1416,-0.44939,1.2794,0.78408,-4.5593,-2.578,-6.0041,0.11905,-5.0067
5.7834,4.2126,3.1416,-0.31209,1.3433,1.0503,-6.0758,-3.0394,-4.2278,-1.1393,-2.3763
5.7834,4.284,3.1416,-0.051141,1.3974,1.1009,-4.2651,-4.2032,-1.4469,1.4002,-4.2512
5.7834,4.3554,3.1416,0.18288,1.4006,0.92682,-0.70836,-5.193,1.2312,6.0473,-9.1195
5.7834,4.4268,3.1416,0.25665,1.2974,0.59028,2.1978,-5.0152,2.675,9.7556,-13.663
5.7834,4.4982,3.1416,0.12264,1.0456,0.21121,2.3312,-3.0623,2.1182,9.5968,-14.23
5.7834,4.5696,3.1416,-0.11228,0.64407,-0.046142,-1.0657,0.38546,-0.45248,4.2346,-8.3093
5.7834,4.641,3.1416,-0.11826,0.16048,0.01339,-6.2961,3.657,-3.9078,-4.6021,3.9938
5.7834,4.7124,3.1416,0.54252,0.28301,-0.58458,-2.5105,-6.9883,-5.8584,-1.0886,-14.141
5.7834,4.7838,3.1416,0.66909,-0.3635,-0.050339,-7.5515,6.8237,-1.9783,-8.6508,1.6202
5.7834,4.8552,3.1416,0.62692,-0.71126,-0.58235,-1.3199,5.0111,-1.5439,6.5125,-1.8131
5.7834,4.9266,3.1416,0.44537,-0.92805,-1.2446,6.4519,-1.3104,-0.97222,24.425,-8.9658
5.7834,4.998,3.1416,0.21668,-1.0519,-1.5669,10.731,-6.1706,0.84444,34.426,-12.033
5.7834,5.0694,3.1416,0.056159,-1.0469,-1.4289,10.098,-7.4742,3.3728,33.156,-8.9986
5.7834,5.1408,3.1416,0.062405,-0.85904,-0.94376,5.6665,-5.7306,5.2733,22.547,-1.7581
5.7834,5.2122,3.1416,0.27746,-0.47206,-0.34201,-0.0051625,-2.7838,5.2353,7.8143,5.7639
5.7834,5.2836,3.1416,0.64702,0.036791,0.14434,-3.996,-0.54169,2.8112,-4.5601,9.492
5.7834,5.355,3.1416,0.98061,0.44092,0.3981,-4.1074,0.29379,-0.74812,-8.8346,7.0803
5.7834,5.4264,3.1416,0.91182,0.30854,0.53299,0.053222,1.4973,-1.6591,-2.0206,-0.20762
5.7834,5.4978,3.1416,0.0097851,-0.056496,0.67677,-0.14816,-15.362,12.391,-24.17,32.312
5.7834,5.5692,3.1416,1.3264,-0.61529,-0.22003,-3.826,12.72,0.56907,-7.0379,32.089
5.7834,5.6406,3.1416,1.0651,-0.88668,-0.1795,-4.7937,13.043,-3.8866,0.10996,17.56
5.7834,5.712,3.1416,0.25854,-0.95881,0.15936,-5.5978,5.6261,-5.3691,0.76539,3.1187
5.7834,5.7834,3.1416,-0.4858,-0.89661,0.43249,-6.4412,0.37396,-6.0256,-1.6452,-4.7806
5.7834,5.8548,3.1416,-0.893,-0.75135,0.49231,-6.2241,-0.17482,-6.433,-4.1487,-5.424
5.7834,5.9262,3.1416,-0.92815,-0.57025,0.34911,-3.585,1.9032,-6.2728,-4.6128,-1.6396
5.7834,5.9976,3.1416,-0.70386,-0.40598,0.11257,2.0582,2.6658,-5.0065,-2.1334,2.4012
5.7834,6.069,3.1416,-0.3877,-0.32627,-0.066813,9.4674,-0.94504,-2.5507,2.5779,3.3828
5.7834,6.1404,3.1416,-0.10963,-0.42347,-0.056237,14.543,-8.3535,0.047289,6.8059,1.0437
5.7834,6.2118,3.1416,0.13049,-0.82411,0.20084,9.2849,-12.6,-0.065258,5.445,0.37539
5.7834,6.2832,3.1416,0.55546,-1.6985,0.6262,-19.253,2.4093,-8.2221,-9.3892,13.821

5.8548,0.0,3.1416,-0.056694,-0.49524,0.30275,-21.955,2.4064,3.5696,-15.889,-46.574
5.8548,0.0714,3.1416,0.32777,-0.57275,0.1275,-6.278,3.1311,-6.0738,-6.3224,-10.926
5.8548,0.1428,3.1416,0.24302,-0.2304,0.4792,-5.0449,2.5822,-5.3669,-3.5667,-2.4919
5.8548,0.2142,3.1416,0.05118,0.18331,0.63063,-6.9616,0.70856,-2.2666,-7.2641,-6.2276
5.8548,0.2856,3.1416,-0.085698,0.45394,0.36527,-6.6389,-1.5198,-0.65899,-13.076,-11.917
5.8548,0.357,3.1416,-0.15038,0.48395,-0.18838,-3.0105,-2.7499,-1.4376,-15.21,-13.659
5.8548,0.4284,3.1416,-0.21518,0.2756,-0.72261,2.2494,-1.8844,-3.5816,-8.9481,-9.3544
5.8548,0.4998,3.1416,-0.38668,-0.086217,-0.91621,6.3079,1.2802,-5.2338,6.8288,-0.1955
5.8548,0.5712,3.1416,-0.75044,-0.45113,-0.60023,6.7558,5.4154,-4.7791,27.113,9.8486
5.8548,0.6426,3.1416,-1.3158,-0.6204,0.07623,3.1894,7.0219,-1.9225,38.243,14.543
5.8548,0.714,3.1416,-1.9605,-0.36406,0.48032,-1.2068,-0.20812,1.2326,15.377,5.9008
5.8548,0.7854,3.1416,-2.4096,0.59661,-1.0358,-8.8071,-18.035,-16.018,-30.527,-11.411
5.8548,0.8568,3.1416,-1.8699,-0.038921,0.38928,-7.2832,7.293,4.9957,-8.0442,2.2974
5.8548,0.9282,3.1416,-1.4505,-0.26116,0.5701,0.036306,13.403,2.7873,4.8938,0.9789
5.8548,0.9996,3.1416,-0.98646,-0.32169,0.20388,6.3254,11.522,-4.9043,8.6004,-1.6166
5.8548,1.071,3.1416,-0.47251,-0.35135,-0.26602,8.2702,8.064,-9.2795,5.3466,-0.41595
5.8548,1.1424,3.1416,3.2937e-05,-0.39251,-0.60049,5.2931,5.7979,-8.0841,-1.4796,3.8664
5.8548,1.2138,3.1416,0.30546,-0.43154,-0.71521,-1.2224,5.0182,-3.2133,-8.2128,7.6171
5.8548,1.2852,3.1416,0.34626,-0.43115,-0.63112,-8.7079,4.7151,1.6828,-11.751,7.213
5.8548,1.3566,3.1416,0.11558,-0.36278,-0.42492,-14.185,3.7439,3.5946,-10.396,1.9096
5.8548,1.428,3.1416,-0.24025,-0.23895,-0.17955,-15.042,1.9949,2.5483,-4.6914,-3.27
5.8548,1.4994,3.1416,-0.35925,-0.14571,0.065288,-9.8093,1.5633,4.0005,1.7324,5.3536
5.8548,1.5708,3.1416,0.29024,-2.0494,1.6746,-3.3429,-15.597,13.198,-14.584,-51.62
5.8548,1.6422,3.1416,0.58095,-0.1651,0.25095,5.4958,0.22858,-3.072,0.01406,11.106
5.8548,1.7136,3.1416,0.84911,0.51413,-0.030531,3.9257,-0.75124,-7.3795,7.9516,9.8808
5.8548,1.785,3.1416,0.97428,0.46215,-0.026468,-2.1882,-2.7653,-6.9146,3.3565,-7.6159
5.8548,1.8564,3.1416,0.89764,0.064375,-0.10791,-8.1618,-0.10658,-5.9142,-10.451,-17.835
5.8548,1.9278,3.1416,0.61746,-0.38842,-0.30819,-10.752,6.0973,-6.2807,-25.056,-14.886
5.8548,1.9992,3.1416,0.18461,-0.70638,-0.47081,-8.4137,11.114,-8.1989,-31.051,-4.0657
5.8548,2.0706,3.1416,-0.30198,-0.80678,-0.39731,-1.5624,9.8384,-10.754,-22.133,4.6119
5.8548,2.142,3.1416,-0.6998,-0.72029,0.0049269,7.1696,0.018361,-12.551,0.79981,2.8905
5.8548,2.2134,3.1416,-0.82729,-0.59725,0.57474,12.673,-14.511,-12.329,25.544,-9.2592
5.8548,2.2848,3.1416,-0.46837,-0.71384,0.7494,7.1018,-20.599,-9.5818,24.495,-17.167
5.8548,2.3562,3.1416,-0.13653,-0.77707,0.037253,-0.3536,2.6196,6.7342,19.942,5.1201
5.8548,2.4276,3.1416,0.40575,-0.41237,0.091953,-2.776,-4.7351,-1.6008,7.7444,0.27829
5.8548,2.499,3.1416,0.19166,-0.12814,-0.31229,-6.6111,-3.504,0.65086,-3.7774,1.495
5.8548,2.5704,3.1416,-0.2229,-0.020788,-0.56574,-9.5734,-1.6682,3.9591,-9.2146,2.6947
5.8548,2.6418,3.1416,-0.5586,-0.090847,-0.44703,-10.281,-2.4715,4.5545,-7.5904,1.2806
5.8548,2.7132,3.1416,-0.73463,-0.27358,-0.0087697,-8.2238,-5.8299,2.5609,-1.0096,-2.8259
5.8548,2.7846,3.1416,-0.79075,-0.46947,0.53684,-3.7271,-9.7416,0.12713,6.6918,-8.1461
5.8548,2.856,3.1416,-0.80929,-0.57478,0.9324,2.0789,-11.697,-0.44086,11.298,-12.605
5.8548,2.9274,3.1416,-0.83714,-0.51208,0.98968,7.2939,-10.087,1.4523,9.5649,-14.491
5.8548,2.9988,3.1416,-0.80778,-0.26078,0.70404,9.2811,-5.6164,2.8233,0.569,-13.42
5.8548,3.0702,3.1416,-0.46327,0.11232,0.36878,4.6998,-2.7099,-4.7576,-12.939,-11.292
5.8548,3.1416,3.1416,-0.92165,0.71018,0.028238,-15.504,5.1823,-38.86,-41.61,12.412
5.8548,3.213,3.1416,0.70029,-1.7023,1.1458,-1.5215,1.8916,-8.21,-22.445,25.135
5.8548,3.2844,3.1416,0.68351,-2.3272,0.97294,1.2617,-0.83405,3.402,-1.5802,12.038
5.8548,3.3558,3.1416,0.12812,-1.9798,0.36786,-1.1558,-1.0769,4.7428,11.948,-2.2979
5.8548,3.4272,3.1416,-0.38353,-1.2504,-0.17905,-4.7407,1.2668,1.8547,15.475,-7.5192
5.8548,3.4986,3.1416,-0.65007,-0.52919,-0.46045,-7.1353,5.0949,-1.5116,10.833,-3.3035
5.8548,3.57,3.1416,-0.71438,-0.029806,-0.46758,-7.3687,8.7066,-3.4641,2.4716,4.8392
5.8548,3.6414,3.1416,-0.72681,0.18581,-0.3057,-5.5677,10.41,-3.5368,-4.4224,9.7641
5.8548,3.7128,3.1416,-0.8084,0.18333,-0.10955,-2.6674,9.131,-2.2564,-5.8011,6.8897
5.8548,3.7842,3.1416,-0.91413,0.13165,0.041236,-0.12229,5.018,-0.70936,-0.6353,-1.6042
5.8548,3.8556,3.1416,-0.69615,0.27862,0.20662,0.38294,0.052481,-0.10936,7.207,-2.5784
5.8548,3.927,3.1416,0.057169,0.77826,0.46242,-0.69053,-4.6997,-4.6232,-18.145,-10.9
5.8548,3.9984,3.1416,-0.41946,0.88127,0.4549,5.3807,-1.1726,-2.6213,10.08,-11.749
5.8548,4.0698,3.1416,-0.65279,1.0035,0.6449,2.2607,0.92947,-3.4953,11.112,-8.4351
5.8548,4.1412,3.1416,-0.63722,1.1064,0.87005,-2.1331,0.78677,-4.0911,4.6267,-4.8245
5.8548,4.2126,3.1416,-0.44188,1.1749,1.0184,-3.9996,-1.1833,-3.2684,0.84737,-3.1824
5.8548,4.284,3.1416,-0.17524,1.2074,1.0274,-2.6151,-3.8106,-1.2912,2.8778,-4.3019
5.8548,4.3554,3.1416,0.050177,1.2066,0.88268,0.70708,-5.6572,0.7824,9.0314,-7.6354
5.8548,4.4268,3.1416,0.15311,1.1693,0.61724,3.656,-5.5017,1.7094,15.162,-11.426
5.8548,4.4982,3.1416,0.1189,1.0766,0.31011,3.9627,-2.8242,0.67184,16.997,-12.84
5.8548,4.5696,3.1416,0.034809,0.88463,0.085438,0.44022,1.7098,-2.1133,12.461,-8.0946
5.8548,4.641,3.1416,0.12534,0.51419,0.11133,-5.9772,5.7639,-4.7848,4.0153,7.406
5.8548,4.7124,3.1416,0.78721,0.58568,-0.25096,-9.3168,-2.5652,-4.3354,15.002,-2.5094
5.8548,4.7838,3.1416,0.76965,-0.30777,0.19656,-3.1205,10.115,-4.5988,-4.5531,9.9979
5.8548,4.8552,3.1416,0.51362,-0.35128,-0.19652,0.61838,5.8602,-3.4187,-0.19634,-2.7442
5.8548,4.9266,3.1416,0.24454,-0.18888,-0.72383,2.9954,-2.2464,-0.56861,13.48,-15.915
5.8548,4.998,3.1416,0.095609,-0.11442,-1.0228,4.4166,-7.2699,3.0611,26.594,-18.452
5.8548,5.0694,3.1416,0.12057,-0.17544,-0.98989,4.8814,-6.9593,6.0311,33.421,-9.3682
5.8548,5.1408,3.1416,0.30647,-0.27711,-0.69634,4.2657,-2.2857,6.9218,31.841,5.934
5.8548,5.2122,3.1416,0.58638,-0.28621,-0.30318,2.6051,4.0203,4.9013,22.794,19.348
5.8548,5.2836,3.1416,0.85221,-0.13498,0.023226,0.37755,8.9305,0.29383,9.7184,23.746
5.8548,5.355,3.1416,0.96743,0.074874,0.1958,-1.2133,10.582,-4.852,-1.9914,16.665
5.8548,5.4264,3.1416,0.7798,-0.031724,0.29141,0.044702,9.7386,-6.1947,-5.5417,3.9908
5.8548,5.4978,3.1416,-0.32698,-0.38808,0.72849,-1.5365,-8.455,5.9852,1.36,28.862
5.8548,5.5692,3.1416,1.0861,-0.39076,-0.077452,-1.9592,10.303,1.2616,-7.0427,22.132
5.8548,5.6406,3.1416,0.99303,-0.63613,-0.075903,-2.5455,9.5157,-2.3303,-8.5485,10.18
5.8548,5.712,3.1416,0.33087,-0.80817,0.21214,-4.1997,3.7555,-5.0252,-6.9168,1.3024
5.8548,5.7834,3.1416,-0.33579,-0.78426,0.47378,-6.1264,0.021448,-6.6487,-4.2749,-1.7437
5.8548,5.8548,3.1416,-0.73619,-0.58261,0.56516,-6.7394,-0.14029,-6.887,-1.5774,0.004786
5.8548,5.9262,3.1416,-0.81486,-0.30965,0.47252,-4.5705,1.4846,-5.5584,0.93491,3.4628
5.8548,5.9976,3.1416,-0.65294,-0.10738,0.27308,0.82061,1.9002,-2.8836,3.2755,5.2433
5.8548,6.069,3.1416,-0.38962,-0.10083,0.096109,7.9383,-0.97857,0.24405,5.253,3.4026
5.8548,6.1404,3.1416,-0.14348,-0.34541,0.083846,12.441,-6.2046,1.9872,6.0118,-0.81272
5.8548,6.2118,3.1416,0.066088,-0.7743,0.35251,6.2336,-7.6774,-0.70579,3.5727,-1.2206
5.8548,6.2832,3.1416,0.3975,-1.1459,0.95326,-23.444,7.9786,-12.371,-5.6261,15.043

5.9262,0.0,3.1416,-0.34161,0.21861,0.33321,-12.352,4.3135,-2.5179,-14.43,-50.525
5.9262,0.0714,3.1416,0.29282,-0.72492,0.40405,-3.132,0.0093553,-0.54559,-8.1848,-14.422
5.9262,0.1428,3.1416,0.31785,-0.32423,0.81421,0.71519,4.8867,-1.5855,-3.831,-2.8899
5.9262,0.2142,3.1416,0.17661,0.34924,0.91292,0.54359,8.1053,-3.2089,-5.337,-4.4434
5.9262,0.2856,3.1416,0.076232,0.75413,0.53296,-1.7616,6.3517,-4.0464,-11.043,-10.329
5.9262,0.357,3.1416,0.050835,0.74526,-0.1668,-4.1977,1.2989,-3.5834,-16.253,-14.482
5.9262,0.4284,3.1416,0.024614,0.43975,-0.85893,-5.0576,-2.9329,-1.9532,-15.834,-13.474
5.9262,0.4998,3.1416,-0.12514,0.083184,-1.2049,-3.3439,-2.3162,0.26766,-6.8043,-6.475
5.9262,0.5712,3.1416,-0.50498,-0.084276,-1.0124,0.81832,4.5443,2.2659,9.0659,4.8029
5.9262,0.6426,3.1416,-1.1423,0.038225,-0.39303,5.7678,13.872,3.1968,22.665,16.146
5.9262,0.714,3.1416,-1.9222,0.27838,0.080231,7.8934,14.177,2.3896,14.943,20.887
5.9262,0.7854,3.1416,-2.0198,-0.22784,-0.28615,-22.268,-12.446,-13.033,-78.588,-36.025
5.9262,0.8568,3.1416,-2.4463,0.83137,-0.25914,-4.269,11.451,3.5596,-28.669,6.6247
5.9262,0.9282,3.1416,-2.1021,0.72776,0.02539,2.9917,13.541,-1.2765,-4.8644,7.5971
5.9262,0.9996,3.1416,-1.3561,0.24053,0.17369,4.1264,8.1368,-9.6678,1.7823,-1.9383
5.9262,1.071,3.1416,-0.5221,-0.18713,0.067908,2.1182,3.0606,-13.128,-0.96617,-6.888
5.9262,1.1424,3.1416,0.15843,-0.37347,-0.22211,-1.2521,1.2517,-10.019,-6.8176,-3.7639
5.9262,1.2138,3.1416,0.53214,-0.32351,-0.52701,-4.9798,2.3753,-3.0102,-11.227,3.7876
5.9262,1.2852,3.1416,0.55045,-0.15446,-0.66607,-8.4093,4.4309,3.4572,-11.674,9.4559
5.9262,1.3566,3.1416,0.28592,-0.021063,-0.53546,-10.808,5.3602,5.7133,-7.9373,8.7368
5.9262,1.428,3.1416,-0.051335,-0.040996,-0.19635,-10.939,4.6559,3.3968,-2.3724,3.4031
5.9262,1.4994,3.1416,-0.09727,-0.22025,0.036829,-6.6362,4.9695,1.9948,-0.18837,5.9751
5.9262,1.5708,3.1416,0.61631,-2.0098,0.56609,14.527,-12.946,14.648,8.4074,-43.942
5.9262,1.6422,3.1416,0.99693,0.066743,0.0034262,0.80028,9.2125,-6.1153,3.1818,16.638
5.9262,1.7136,3.1416,1.0747,0.78563,-0.10784,-1.9675,11.487,-6.7186,6.2841,14.758
5.9262,1.785,3.1416,1.0113,0.62826,-0.11362,-1.0896,7.2816,-3.7643,3.8664,-2.5367
5.9262,1.8564,3.1416,0.87838,0.03415,-0.14574,0.026396,3.4369,-4.6312,-5.6577,-12.188
5.9262,1.9278,3.1416,0.69242,-0.6289,-0.19335,0.64397,1.9941,-10.105,-16.479,-8.6612
5.9262,1.9992,3.1416,0.44867,-1.0946,-0.17433,1.4636,1.9533,-17.007,-20.256,2.5204
5.9262,2.0706,3.1416,0.15571,-1.2279,-0.0066936,3.3884,1.0344,-20.828,-10.985,11.245
5.9262,2.142,3.1416,-0.13026,-1.0552,0.31999,6.2903,-2.5628,-18.357,10.139,9.2774
5.9262,2.2134,3.1416,-0.27104,-0.79349,0.67319,7.7756,-8.3981,-10.311,29.854,-3.2738
5.9262,2.2848,3.1416,-0.012083,-0.88081,0.70602,1.951,-12.031,-3.9678,17.967,-11.49
5.9262,2.3562,3.1416,0.77464,-1.0297,-0.12586,-15.748,5.7195,-11.162,29.806,5.5622
5.9262,2.4276,3.1416,0.34746,-0.41924,0.2353,-3.4068,-3.3178,-0.76494,10.336,0.51998
5.9262,2.499,3.1416,-0.026002,-0.074693,-0.15515,-2.7396,-3.6828,3.4194,-3.0496,1.6634
5.9262,2.5704,3.1416,-0.2907,0.044731,-0.49252,-5.6431,-2.8252,3.1086,-8.0098,2.1019
5.9262,2.6418,3.1416,-0.44802,0.0054161,-0.45364,-7.4751,-3.8054,0.53408,-5.6079,-0.36232
5.9262,2.7132,3.1416,-0.53305,-0.1134,-0.057728,-6.3635,-6.6101,-2.1046,0.91685,-4.8124
5.9262,2.7846,3.1416,-0.59178,-0.23244,0.47276,-2.5168,-9.468,-3.1868,7.3782,-8.7949
5.9262,2.856,3.1416,-0.65834,-0.28513,0.85124,2.4659,-10.166,-2.2168,9.8711,-9.8981
5.9262,2.9274,3.1416,-0.73225,-0.23045,0.86614,6.2853,-7.3645,-0.37051,6.0011,-7.3298
5.9262,2.9988,3.1416,-0.75565,-0.065686,0.52004,6.6316,-1.9143,-1.0423,-3.8881,-3.4957
5.9262,3.0702,3.1416,-0.59051,0.16077,0.16881,1.8743,1.8288,-10.391,-15.485,-5.577
5.9262,3.1416,3.1416,-1.3735,0.65151,-0.42192,-26.209,0.62259,-44.019,-40.613,29.291
5.9262,3.213,3.1416,0.47173,-1.2809,1.4557,-2.9575,8.278,-11.483,-15.456,34.423
5.9262,3.2844,3.1416,0.23905,-1.7105,1.5548,-1.6602,2.7893,-3.219,1.2737,15.439
5.9262,3.3558,3.1416,-0.5488,-1.3264,0.89177,-7.1217,-3.9563,-3.9097,10.437,-2.6108
5.9262,3.4272,3.1416,-1.1182,-0.63181,0.11356,-11.111,-6.1432,-5.1511,13.411,-9.2561
5.9262,3.4986,3.1416,-1.2463,0.037189,-0.43252,-10.708,-2.574,-3.7752,11.93,-4.4051
5.9262,3.57,3.1416,-1.0629,0.49303,-0.62907,-6.6431,4.7841,-0.17493,7.9273,5.8501
5.9262,3.6414,3.1416,-0.85215,0.67759,-0.51895,-1.6445,12.252,3.372,3.3773,13.431
5.9262,3.7128,3.1416,-0.85412,0.64338,-0.23549,1.2194,15.893,4.3789,0.1348,12.468
5.9262,3.7842,3.1416,-1.0667,0.5347,0.067136,0.19635,12.965,1.8263,-0.22296,3.5
5.9262,3.8556,3.1416,-1.0472,0.56879,0.28367,-3.494,3.3744,-2.1629,3.4448,-2.3324
5.9262,3.927,3.1416,0.13602,0.84174,0.59992,-3.2941,-8.434,-3.2709,-24.738,-24.909
5.9262,3.9984,3.1416,-0.61513,0.6495,0.76411,6.0789,0.55721,-0.72656,15.28,-6.9992
5.9262,4.0698,3.1416,-0.78865,0.61693,0.6981,4.7256,4.6313,-1.5368,17.159,-0.82396
5.9262,4.1412,3.1416,-0.6264,0.60059,0.63081,0.70557,4.6237,-2.595,7.2002,0.42125
5.9262,4.2126,3.1416,-0.32977,0.56029,0.64155,-1.7822,2.0364,-2.67,-0.42571,0.17753
5.9262,4.284,3.1416,-0.051481,0.52032,0.70847,-1.4824,-1.3371,-1.8349,-0.7425,-0.40148
5.9262,4.3554,3.1416,0.1126,0.53074,0.75709,0.8324,-3.7873,-0.8967,4.9708,-1.3734
5.9262,4.4268,3.1416,0.13169,0.62861,0.7087,3.2786,-4.0634,-0.82456,12.119,-2.9308
5.9262,4.4982,3.1416,0.048221,0.79923,0.5289,3.7776,-1.7485,-2.1795,15.729,-4.3249
5.9262,4.5696,3.1416,-0.013906,0.93744,0.27603,0.97263,2.3648,-4.5434,13.389,-2.7893
5.9262,4.641,3.1416,0.15884,0.80887,0.14966,-4.8555,5.9002,-5.9476,8.1878,7.536
5.9262,4.7124,3.1416,0.83719,0.82921,-0.057053,-13.674,3.5412,-3.2262,17.831,12.205
5.9262,4.7838,3.1416,0.70673,0.094443,0.50582,3.2533,10.248,-8.6675,-0.84822,15.08
5.9262,4.8552,3.1416,0.21393,0.34147,0.31451,2.8908,5.735,-6.7219,-5.3287,-1.559
5.9262,4.9266,3.1416,-0.13085,0.75898,-0.091383,-1.9057,-1.1764,-1.9831,-0.12341,-15.896
5.9262,4.998,3.1416,-0.13779,0.95067,-0.41248,-4.6857,-5.4869,2.4246,9.7159,-18.467
5.9262,5.0694,3.1416,0.15441,0.82522,-0.53357,-3.7141,-5.2496,4.692,19.33,-8.903
5.9262,5.1408,3.1416,0.57049,0.48634,-0.46759,-0.28183,-0.80424,4.1703,24.785,7.3234
5.9262,5.2122,3.1416,0.89064,0.1227,-0.2996,2.9847,5.9905,1.2171,23.802,22.157
5.9262,5.2836,3.1416,0.94241,-0.10205,-0.13076,3.8125,12.524,-2.9588,16.488,28.217
5.9262,5.355,3.1416,0.69275,-0.15931,-0.022291,1.9724,16.2,-6.4511,6.0729,22.049
5.9262,5.4264,3.1416,0.33997,-0.26548,0.060537,0.96818,15.204,-6.8108,-0.36592,7.3881
5.9262,5.4978,3.1416,-0.60621,-0.37394,0.78428,-4.7693,-0.18381,0.58196,22.45,16.426
5.9262,5.5692,3.1416,0.7157,-0.098765,0.20061,0.68265,4.8747,2.3143,-3.9869,6.314
5.9262,5.6406,3.1416,0.90126,-0.29494,0.15215,0.162,3.3655,0.16098,-12.224,1.5555
5.9262,5.712,3.1416,0.54644,-0.43256,0.31878,-2.9094,0.56776,-2.8895,-11.214,1.1361
5.9262,5.7834,3.1416,0.051099,-0.3257,0.49407,-5.7729,-1.0679,-4.9743,-6.6127,3.2304
5.9262,5.8548,3.1416,-0.34812,-0.026238,0.56913,-6.5395,-1.098,-5.2189,-1.5545,5.7384
5.9262,5.9262,3.1416,-0.54484,0.28238,0.51647,-4.3958,-0.26651,-3.6004,2.5803,6.8227
5.9262,5.9976,3.1416,-0.53,0.39135,0.37379,0.18926,0.31648,-0.81107,5.3937,5.4456
5.9262,6.069,3.1416,-0.35896,0.17269,0.22785,5.2585,-0.0051306,1.879,6.6991,1.9056
5.9262,6.1404,3.1416,-0.1185,-0.31453,0.19832,7.16,-0.61275,2.7583,5.7509,-1.6257
5.9262,6.2118,3.1416,0.10606,-0.71797,0.4216,0.34097,1.2075,-0.18901,0.47337,-0.56633
5.9262,6.2832,3.1416,0.26385,-0.28583,1.0347,-22.859,11.085,-9.1463,-13.31,12.612

5.9976,0.0,3.1416,-0.30384,0.7545,0.17683,-4.2806,3.6667,-5.7775,-4.2596,-41.939
5.9976,0.0714,3.1416,0.21551,-0.84295,0.68303,1.2224,-3.3706,5.582,-6.0186,-18.3
5.9976,0.1428,3.1416,0.44508,-0.51943,1.0869,7.6327,5.3386,2.672,-1.7325,-4.079
5.9976,0.2142,3.1416,0.49827,0.25945,1.0529,8.4696,12.296,-3.1384,-1.2788,0.56417
5.9976,0.2856,3.1416,0.44441,0.76248,0.56579,3.2354,11.203,-6.1276,-6.5438,-2.0116
5.9976,0.357,3.1416,0.31736,0.79884,-0.17991,-4.7853,3.4927,-4.8002,-14.317,-7.9269
5.9976,0.4284,3.1416,0.12416,0.52405,-0.89086,-10.726,-5.138,-0.46511,-19.189,-12.778
5.9976,0.4998,3.1416,-0.14637,0.24602,-1.2857,-10.339,-8.199,4.1861,-16.443,-12.631
5.9976,0.5712,3.1416,-0.51502,0.231,-1.2058,-2.1972,-1.8738,6.5005,-4.9518,-5.024
5.9976,0.6426,3.1416,-1.0035,0.50959,-0.72634,10.107,11.511,5.2858,9.924,10.045
5.9976,0.714,3.1416,-1.626,0.68273,-0.26665,15.761,20.017,2.2319,13.445,29.115
5.9976,0.7854,3.1416,-1.7878,-0.81078,0.59793,-32.875,0.1998,-4.7882,-103.26,-66.387
5.9976,0.8568,3.1416,-2.722,1.3603,-0.57554,-0.15721,14.425,0.90691,-40.272,19.161
5.9976,0.9282,3.1416,-2.3242,1.5025,-0.33709,6.4073,10.992,-5.3205,-12.073,26.692
5.9976,0.9996,3.1416,-1.3854,0.91063,0.14089,2.8572,3.2767,-11.508,-3.9677,7.3604
5.9976,1.071,3.1416,-0.43315,0.32015,0.32358,-1.995,-1.9016,-12.478,-5.286,-10.337
5.9976,1.1424,3.1416,0.2322,0.034925,0.13302,-4.6971,-2.573,-7.955,-8.9157,-15.216
5.9976,1.2138,3.1416,0.50105,0.055219,-0.23249,-5.2895,0.088145,-0.67963,-10.841,-8.052
5.9976,1.2852,3.1416,0.41852,0.20565,-0.47901,-5.4393,3.4696,5.4767,-9.6769,3.7628
5.9976,1.3566,3.1416,0.14814,0.26314,-0.39761,-6.5734,5.2276,7.3962,-6.208,11.569
5.9976,1.428,3.1416,-0.064334,0.084877,-0.045017,-8.0115,4.9934,4.5996,-2.9215,10.789
5.9976,1.4994,3.1416,0.072835,-0.26374,0.075784,-5.0999,6.079,1.131,-3.5451,6.2718
5.9976,1.5708,3.1416,0.65562,-1.3676,-0.21265,25.874,-8.707,4.9242,35.359,-23.959
5.9976,1.6422,3.1416,1.318,0.055807,-0.46371,-3.0428,16.301,-5.6636,6.763,14.753
5.9976,1.7136,3.1416,1.2288,0.63593,-0.3819,-8.9113,21.359,-3.2113,-1.1396,13.627
5.9976,1.785,3.1416,0.98652,0.52744,-0.2147,-4.1353,15.752,-1.1136,-2.3008,3.1539
5.9976,1.8564,3.1416,0.85213,-0.004742,-0.072875,3.1384,6.5765,-4.2733,-2.6545,-1.8511
5.9976,1.9278,3.1416,0.85116,-0.65392,0.027681,8.2823,-1.2589,-11.722,-2.8852,1.9962
5.9976,1.9992,3.1416,0.87563,-1.1401,0.12397,9.4482,-5.028,-19.238,-1.1969,10.891
5.9976,2.0706,3.1416,0.78602,-1.2784,0.26401,6.8287,-4.1839,-21.97,3.9179,18.083
5.9976,2.142,3.1416,0.51327,-1.0476,0.46489,1.9179,-0.35441,-17.05,10.91,18.118
5.9976,2.2134,3.1416,0.16079,-0.65885,0.67088,-3.2278,2.6614,-6.2193,12.404,11.085
5.9976,2.2848,3.1416,0.10638,-0.62366,0.71152,-6.7289,-1.1029,1.5549,-7.5696,6.8529
5.9976,2.3562,3.1416,1.2462,-0.86988,-0.18613,-21.863,-0.083758,-21.05,27.909,-3.6704
5.9976,2.4276,3.1416,0.16524,-0.25441,0.48909,-4.3257,1.5776,-0.5616,7.8441,2.3965
5.9976,2.499,3.1416,-0.26439,-0.081697,0.094253,-1.2218,0.83843,4.7359,-3.3355,3.7002
5.9976,2.5704,3.1416,-0.38371,-0.080613,-0.37055,-3.0901,-1.4444,2.6285,-6.7908,0.72669
5.9976,2.6418,3.1416,-0.40283,-0.097982,-0.46709,-4.7139,-4.191,-1.5219,-4.9247,-4.2817
5.9976,2.7132,3.1416,-0.42901,-0.070695,-0.16195,-4.131,-6.3172,-4.5275,-0.73312,-8.3922
5.9976,2.7846,3.1416,-0.49473,0.0021814,0.33057,-1.6436,-6.9529,-5.1248,2.8433,-9.0469
5.9976,2.856,3.1416,-0.58579,0.087299,0.70555,1.1714,-5.6614,-3.7241,3.5685,-5.1286
5.9976,2.9274,3.1416,-0.66936,0.14492,0.72447,2.4523,-2.6576,-2.1597,0.55928,1.9735
5.9976,2.9988,3.1416,-0.72208,0.1568,0.37236,1.0424,0.9729,-3.4397,-5.0655,7.2981
5.9976,3.0702,3.1416,-0.75812,0.15409,0.014816,-2.5202,3.0551,-11.496,-9.5362,1.2466
5.9976,3.1416,3.1416,-1.7004,0.43846,-0.56359,-32.032,-8.9983,-38.24,-38.598,29.922
5.9976,3.213,3.1416,-0.012255,-0.49658,1.2176,-4.7132,10.979,-9.3414,-8.1282,27.832
5.9976,3.2844,3.1416,-0.35426,-0.69529,1.4762,-4.1048,5.6753,-6.466,3.6619,8.9813
5.9976,3.3558,3.1416,-1.1673,-0.43056,0.97786,-10.63,-5.0274,-9.9611,7.1973,-6.6236
5.9976,3.4272,3.1416,-1.6715,0.060276,0.25994,-14.221,-10.734,-10.299,8.0348,-11.061
5.9976,3.4986,3.1416,-1.6609,0.58334,-0.33817,-11.924,-8.3244,-5.3637,8.2327,-4.988
5.9976,3.57,3.1416,-1.2989,0.99599,-0.64516,-5.5037,0.25129,2.2589,7.7198,5.8701
5.9976,3.6414,3.1416,-0.91337,1.2147,-0.6278,0.95299,10.188,7.9957,5.6648,14.222
5.9976,3.7128,3.1416,-0.79149,1.223,-0.36096,3.4332,16.032,7.9974,1.8457,14.72
5.9976,3.7842,3.1416,-0.97506,1.079,0.0024051,0.39352,13.893,1.8511,-1.981,7.4647
5.9976,3.8556,3.1416,-1.0555,0.92375,0.26122,-4.8444,3.652,-4.7077,-0.71106,1.5125
5.9976,3.927,3.1416,0.27182,0.75767,0.64903,-6.4115,-9.6349,-1.9873,-25.053,-34.985
5.9976,3.9984,3.1416,-0.58605,0.57669,0.86891,5.1316,1.989,-0.20655,16.546,0.61922
5.9976,4.0698,3.1416,-0.67247,0.3486,0.53999,5.0658,6.9888,-0.69251,17.74,9.8115
5.9976,4.1412,3.1416,-0.38202,0.093898,0.21845,1.5617,7.0201,-1.6223,5.7961,8.0273
5.9976,4.2126,3.1416,-0.0085233,-0.12612,0.13758,-0.98539,4.1324,-2.2426,-4.3064,4.3331
5.9976,4.284,3.1416,0.25378,-0.23685,0.29932,-1.0732,0.43,-2.5299,-6.9351,2.8481
5.9976,4.3554,3.1416,0.30907,-0.17778,0.56579,0.78915,-2.2666,-2.851,-2.8575,4.1651
5.9976,4.4268,3.1416,0.15875,0.070041,0.75089,2.9629,-2.7599,-3.6233,3.703,6.7715
5.9976,4.4982,3.1416,-0.099702,0.45656,0.71185,3.5618,-0.81399,-4.975,8.0119,8.4703
5.9976,4.5696,3.1416,-0.27395,0.83527,0.44078,1.3335,2.5063,-6.4055,7.7685,7.8013
5.9976,4.641,3.1416,-0.077942,0.9358,0.15626,-3.4582,4.4969,-6.4459,6.0502,5.4619
5.9976,4.7124,3.1416,0.72945,0.96304,0.050934,-14.187,6.2559,-4.8013,5.755,18.736
5.9976,4.7838,3.1416,0.57362,0.62604,0.7011,7.5022,7.0997,-10.194,1.4559,12.984
5.9976,4.8552,3.1416,-0.05261,0.94469,0.71784,3.5102,4.3856,-8.3826,-6.7743,1.8575
5.9976,4.9266,3.1416,-0.42093,1.335,0.44543,-6.3025,0.51649,-4.301,-10.966,-6.4436
5.9976,4.998,3.1416,-0.30436,1.4992,0.10744,-11.937,-2.4878,-0.86137,-8.8363,-8.3219
5.9976,5.0694,3.1416,0.17971,1.3573,-0.17012,-10.712,-3.1731,0.64307,-1.9782,-3.7025
5.9976,5.1408,3.1416,0.7266,0.97747,-0.33565,-4.7176,-0.83317,0.13762,5.9536,5.0442
5.9976,5.2122,3.1416,1.0013,0.50772,-0.38889,1.7315,4.3081,-1.6353,11.054,14.181
5.9976,5.2836,3.1416,0.79558,0.10672,-0.35776,4.638,10.914,-3.5172,10.98,19.683
5.9976,5.355,3.1416,0.18478,-0.12503,-0.27522,2.8695,16.353,-4.3348,6.764,18.313
5.9976,5.4264,3.1416,-0.31493,-0.21411,-0.15621,0.70335,16.515,-3.301,4.6258,8.7036
5.9976,5.4978,3.1416,-0.96291,-0.056793,0.52106,-8.5158,4.7006,-0.18912,31.978,-9.2573
5.9976,5.5692,3.1416,0.46913,0.18405,0.49613,1.6439,0.41766,4.0622,2.1839,-6.4524
5.9976,5.6406,3.1416,0.92206,0.048132,0.4994,0.63805,-1.7804,3.7423,-9.7833,-1.9688
5.9976,5.712,3.1416,0.80032,0.049428,0.52702,-3.5555,-2.9835,1.5516,-12.142,1.9789
5.9976,5.7834,3.1416,0.42339,0.31004,0.5574,-6.486,-3.6501,-0.72315,-9.9094,4.2614
5.9976,5.8548,3.1416,0.02685,0.69684,0.56291,-6.4897,-3.804,-2.0823,-5.7944,4.6091
5.9976,5.9262,3.1416,-0.23655,0.95808,0.52163,-3.9486,-3.2307,-2.1882,-1.095,3.3882
5.9976,5.9976,3.1416,-0.29579,0.86004,0.42916,-0.55027,-1.6741,-1.239,3.4086,1.3749
5.9976,6.069,3.1416,-0.16049,0.32367,0.31034,1.4529,0.96679,0.15709,6.5586,-0.46907
5.9976,6.1404,3.1416,0.080175,-0.43881,0.23099,-0.015484,4.4411,1.1073,5.9251,-1.2215
5.9976,6.2118,3.1416,0.25851,-0.78727,0.30972,-6.1156,7.9499,0.56034,-3.0891,-0.22461
5.9976,6.2832,3.1416,0.12946,0.48297,0.72961,-16.35,9.9491,-2.5678,-28.143,2.6902

6.069,0.0,3.1416,0.06479,0.84624,-0.31745,-2.0902,-0.70068,-5.1206,2.6199,-24.917
6.069,0.0714,3.1416,0.18095,-0.69583,0.83208,6.2106,-4.5051,10.469,-1.6255,-20.404
6.069,0.1428,3.1416,0.60312,-0.54609,1.0755,12.953,3.5818,5.7761,3.2618,-6.9214
6.069,0.2142,3.1416,0.87719,0.083605,0.77247,12.415,10.225,-2.4652,4.945,3.9675
6.069,0.2856,3.1416,0.83171,0.55755,0.21792,5.2108,10.108,-6.3536,0.18106,7.2032
6.069,0.357,3.1416,0.49441,0.67083,-0.35976,-4.24,3.6706,-4.4157,-8.3173,2.7124
6.069,0.4284,3.1416,0.0087906,0.50391,-0.80099,-10.228,-5.159,0.79834,-15.019,-6.1087
6.069,0.4998,3.1416,-0.44934,0.27725,-1.017,-8.2792,-11.223,5.119,-14.711,-13.911
6.069,0.5712,3.1416,-0.75531,0.20593,-0.99203,2.3251,-10.402,5.1619,-5.6396,-14.912
6.069,0.6426,3.1416,-0.919,0.35425,-0.78523,16.025,-1.8755,0.73235,7.3571,-4.4072
6.069,0.714,3.1416,-1.1683,0.49037,-0.53292,18.459,9.613,-2.7702,9.7077,19.707
6.069,0.7854,3.1416,-1.838,-0.69907,1.011,-33.812,8.9913,5.7273,-86.028,-89.509
6.069,0.8568,3.1416,-2.557,1.2448,-0.40722,3.6716,12.557,-1.2494,-35.323,33.862
6.069,0.9282,3.1416,-2.0045,1.7966,-0.33189,8.8687,6.0519,-6.692,-13.041,49.096
6.069,0.9996,3.1416,-1.0734,1.6758,0.10363,3.5839,-0.86464,-8.4106,-5.7145,21.561
6.069,1.071,3.1416,-0.28798,1.3317,0.35572,-1.0754,-3.962,-6.3166,-4.7296,-9.4083
6.069,1.1424,3.1416,0.12296,0.99964,0.30501,-1.7828,-2.8763,-1.7287,-5.3199,-25.148
6.069,1.2138,3.1416,0.15352,0.75693,0.090707,-0.07677,0.44946,3.3194,-5.5592,-22.303
6.069,1.2852,3.1416,-0.051997,0.57869,-0.054893,0.55511,3.3269,6.7725,-5.3542,-7.4629
6.069,1.3566,3.1416,-0.27188,0.394,0.027959,-2.408,3.8823,7.2466,-5.4376,8.195
6.069,1.428,3.1416,-0.27967,0.14188,0.26091,-7.6039,2.6178,4.7224,-6.361,14.272
6.069,1.4994,3.1416,0.08306,-0.17276,0.16192,-6.8722,3.9719,1.238,-7.4875,6.506
6.069,1.5708,3.1416,0.24831,-0.43111,-0.3048,26.238,-3.9657,-13.944,46.823,-11.301
6.069,1.6422,3.1416,1.4519,-0.20172,-0.97107,-2.561,18.868,-2.6449,9.7932,3.1637
6.069,1.7136,3.1416,1.3183,0.054698,-0.74928,-12.774,24.144,0.87878,-9.3261,5.478
6.069,1.785,3.1416,0.93158,0.074572,-0.28646,-10.062,18.334,-0.91779,-13.268,4.492
6.069,1.8564,3.1416,0.77938,-0.16451,0.086464,-1.0518,8.0467,-5.3769,-7.0991,5.0015
6.069,1.9278,3.1416,0.92333,-0.5315,0.27216,7.8346,-0.89698,-9.9627,2.9833,8.6816
6.069,1.9992,3.1416,1.1702,-0.82963,0.32442,11.546,-4.3867,-12.586,10.845,15.021
6.069,2.0706,3.1416,1.2427,-0.88411,0.36572,7.5748,-0.94719,-11.929,11.618,22.254
6.069,2.142,3.1416,0.95009,-0.62985,0.5047,-2.8759,7.3385,-7.7665,2.8943,28.3
6.069,2.2134,3.1416,0.35955,-0.1992,0.75373,-13.721,13.905,-1.2963,-14.071,31.69
6.069,2.2848,3.1416,-0.033471,-0.0096157,0.94642,-12.826,6.7816,4.5423,-33.162,32.505
6.069,2.3562,3.1416,1.0935,-0.19622,-0.073739,-12.024,-12.282,-13.165,13.722,-14.565
6.069,2.4276,3.1416,-0.058556,0.031209,0.73264,-5.3446,9.0389,-1.4134,0.38956,5.2651
6.069,2.499,3.1416,-0.42826,-0.21968,0.2964,-4.0379,9.8491,3.3524,-5.5506,6.7513
6.069,2.5704,3.1416,-0.47083,-0.44136,-0.27847,-4.1007,3.7565,3.1564,-7.1613,0.28439
6.069,2.6418,3.1416,-0.44449,-0.42566,-0.48534,-3.7068,-1.7115,0.29169,-6.6871,-6.8144
6.069,2.7132,3.1416,-0.46015,-0.17847,-0.25267,-2.5795,-3.6566,-3.0585,-5.6086,-10.118
6.069,2.7846,3.1416,-0.531,0.16558,0.21827,-1.3649,-2.3587,-5.2009,-4.6957,-7.9198
6.069,2.856,3.1416,-0.62221,0.42841,0.61566,-1.0045,0.17588,-5.3113,-4.0618,-1.0565
6.069,2.9274,3.1416,-0.70052,0.47381,0.67941,-2.1083,1.6655,-3.8145,-3.2175,7.2642
6.069,2.9988,3.1416,-0.78389,0.29275,0.36347,-4.3275,1.0049,-2.7638,-1.1244,11.64
6.069,3.0702,3.1416,-0.99111,0.088701,-0.001947,-5.7279,-0.28348,-6.2207,3.751,4.6472
6.069,3.1416,3.1416,-1.7526,0.18596,-0.23985,-29.979,-19.04,-24.789,-33.525,9.9952
6.069,3.213,3.1416,-0.75436,0.49146,0.54093,-6.355,7.4401,-0.80676,-4.2514,6.6053
6.069,3.2844,3.1416,-0.92845,0.41938,0.68238,-5.6461,5.8164,-3.4158,3.5093,-5.4922
6.069,3.3558,3.1416,-1.3801,0.39101,0.45217,-10.912,-3.1659,-10.639,2.591,-12.842
6.069,3.4272,3.1416,-1.6532,0.57091,0.068289,-13.551,-8.7815,-12.402,0.049114,-11.223
6.069,3.4986,3.1416,-1.6172,0.93899,-0.30239,-11.16,-7.8157,-7.2143,-1.3306,-2.6728
6.069,3.57,3.1416,-1.3531,1.3625,-0.54565,-5.3801,-2.0534,1.1515,-1.5252,7.4722
6.069,3.6414,3.1416,-1.0405,1.668,-0.60141,0.2462,4.2302,6.978,-1.7667,13.552
6.069,3.7128,3.1416,-0.84389,1.7138,-0.46524,2.4218,6.7805,5.9234,-3.0345,12.549
6.069,3.7842,3.1416,-0.79942,1.4612,-0.18988,0.24274,3.8731,-1.6589,-4.5478,7.0563
6.069,3.8556,3.1416,-0.7012,1.0475,0.1133,-2.6556,-1.1756,-7.4011,-2.2583,8.2491
6.069,3.927,3.1416,0.25793,0.47407,0.70483,-8.5944,-5.6946,-3.6559,-17.756,-37.164
6.069,3.9984,3.1416,-0.30399,0.74427,0.69205,2.0262,2.8272,-1.3907,11.942,6.8469
6.069,4.0698,3.1416,-0.2883,0.37815,0.22337,1.6898,6.8207,-0.76282,11.242,17.501
6.069,4.1412,3.1416,0.016747,-0.13898,-0.16542,-1.2598,6.5093,-1.0804,0.65026,12.864
6.069,4.2126,3.1416,0.36377,-0.5184,-0.25429,-2.6239,3.321,-1.9227,-8.4828,5.1583
6.069,4.284,3.1416,0.56548,-0.63092,-0.051225,-1.3066,-0.71785,-3.0506,-11.782,1.3992
6.069,4.3554,3.1416,0.51383,-0.46975,0.29546,1.727,-3.5869,-4.3169,-9.6616,4.0358
6.069,4.4268,3.1416,0.19926,-0.1134,0.58488,4.4934,-3.8778,-5.5766,-5.1459,11.586
6.069,4.4982,3.1416,-0.2702,0.31145,0.65128,5.0325,-1.3995,-6.598,-1.6824,19.275
6.069,4.5696,3.1416,-0.64965,0.66706,0.45176,2.45,2.2167,-6.9725,-0.95991,19.673
6.069,4.641,3.1416,-0.53818,0.84171,0.15405,-2.0407,2.9113,-6.0254,-0.7257,3.3307
6.069,4.7124,3.1416,0.51008,0.92742,0.19622,-10.405,3.2145,-10.371,-12.501,13.624
6.069,4.7838,3.1416,0.46792,1.0051,0.65155,7.1405,2.1717,-6.2816,1.7161,3.8685
6.069,4.8552,3.1416,-0.11322,1.0979,0.82241,1.7906,2.0806,-6.1406,-4.532,5.3515
6.069,4.9266,3.1416,-0.44574,1.1598,0.7235,-8.0879,1.2922,-6.4,-14.368,8.4617
6.069,4.998,3.1416,-0.29599,1.1563,0.42608,-13.441,-0.1991,-5.5834,-19.698,8.9634
6.069,5.0694,3.1416,0.19426,1.0682,0.034398,-12.088,-1.4278,-3.6572,-18.782,6.451
6.069,5.1408,3.1416,0.68633,0.89515,-0.33774,-6.2832,-1.1284,-1.4013,-13.812,2.8028
6.069,5.2122,3.1416,0.82311,0.65949,-0.59052,-0.27817,1.5929,0.22007,-8.4804,0.63508
6.069,5.2836,3.1416,0.40759,0.40944,-0.6616,2.1181,6.5865,0.68728,-5.5594,1.7566
6.069,5.355,3.1416,-0.41864,0.22286,-0.54958,-0.022821,11.988,0.55461,-4.4712,5.6225
6.069,5.4264,3.1416,-0.99692,0.21079,-0.33756,-2.3101,13.547,2.0793,1.1368,7.7887
6.069,5.4978,3.1416,-1.4485,0.43622,-0.21024,-11.497,4.1221,3.9915,26.24,-45.582
6.069,5.5692,3.1416,0.51195,0.40775,0.66589,-0.37364,0.17404,6.4295,9.6507,-9.4316
6.069,5.6406,3.1416,1.1158,0.33791,0.86222,-2.1248,-2.9304,7.7492,-2.5407,3.0879
6.069,5.712,3.1416,0.9861,0.50924,0.78856,-6.4006,-5.4571,7.0406,-10.444,3.0201
6.069,5.7834,3.1416,0.57886,0.89266,0.66938,-8.3277,-7.1891,4.4341,-13.944,-1.7913
6.069,5.8548,3.1416,0.19787,1.2755,0.59052,-7.0126,-7.6826,0.75583,-13.087,-6.3359
6.069,5.9262,3.1416,0.0090075,1.3893,0.54594,-4.0439,-6.523,-2.8186,-8.4765,-8.0699
6.069,5.9976,3.1416,0.054717,1.0382,0.48447,-1.996,-3.5815,-5.1093,-1.6579,-6.5493
6.069,6.069,3.1416,0.26849,0.22666,0.35651,-2.9315,0.72873,-5.2778,4.4878,-3.0631
6.069,6.1404,3.1416,0.4893,-0.71251,0.16083,-6.9043,5.1965,-3.1726,5.3548,-0.26652
6.069,6.2118,3.1416,0.47611,-0.99003,-0.0087594,-10.463,7.5562,0.3251,-5.7775,-1.8144
6.069,6.2832,3.1416,-0.077717,0.76777,0.083369,-5.1524,4.2318,2.956,-38.135,-11.994

6.1404,0.0,3.1416,0.44057,0.38029,-0.93214,-5.5376,-7.7728,-0.96503,-2.3481,-9.1972
6.1404,0.0714,3.1416,0.20715,-0.14302,0.71431,10.157,-3.1104,11.389,1.5055,-17.607
6.1404,0.1428,3.1416,0.72706,-0.16623,0.67948,14.173,0.17085,5.9222,8.214,-10.232
6.1404,0.2142,3.1416,1.1134,0.059796,0.09043,10.178,2.565,-1.6563,9.8509,1.4371
6.1404,0.2856,3.1416,1.019,0.3272,-0.43619,2.9334,3.5824,-4.602,5.6989,9.8554
6.1404,0.357,3.1416,0.4792,0.48358,-0.66941,-2.82,2.3809,-2.4927,-0.62238,11.135
6.1404,0.4284,3.1416,-0.24587,0.44447,-0.63915,-3.4826,-1.6025,1.4124,-4.0287,4.7571
6.1404,0.4998,3.1416,-0.82863,0.20581,-0.51144,2.2888,-8.0203,2.8141,-0.8431,-6.7121
6.1404,0.5712,3.1416,-1.0315,-0.14363,-0.46367,12.463,-14.983,-0.98561,8.3317,-17.912
6.1404,0.6426,3.1416,-0.86454,-0.40977,-0.55981,20.517,-18.429,-8.4428,15.741,-20.972
6.1404,0.714,3.1416,-0.74257,-0.28071,-0.62564,14.32,-11.49,-11.13,3.6074,-5.8003
6.1404,0.7854,3.1416,-2.0341,0.092251,0.6222,-23.399,6.0502,12.079,-33.003,-92.85
6.1404,0.8568,3.1416,-2.0051,0.5842,0.12173,7.7926,6.0199,-1.6914,-12.522,38.972
6.1404,0.9282,3.1416,-1.3141,1.5996,0.035479,10.593,1.2879,-3.1918,-4.0787,58.706
6.1404,0.9996,3.1416,-0.60776,2.3677,0.089076,5.8694,-2.2003,0.17966,-0.4483,30.148
6.1404,1.071,3.1416,-0.20161,2.5704,0.15912,3.3775,-2.4551,4.0251,1.759,-6.2713
6.1404,1.1424,3.1416,-0.1593,2.2191,0.22259,4.9676,-0.16201,6.2854,3.2818,-29.214
6.1404,1.2138,3.1416,-0.37247,1.5305,0.30622,7.7924,2.5976,6.5795,3.3922,-32.17
6.1404,1.2852,3.1416,-0.64029,0.8032,0.43588,7.5144,3.6271,5.5427,1.0801,-19.188
6.1404,1.3566,3.1416,-0.74909,0.29407,0.58599,1.5135,1.8945,4.1659,-3.7627,-0.60457
6.1404,1.428,3.1416,-0.55204,0.094354,0.62887,-7.9062,-1.1875,3.1344,-9.1579,11.22
6.1404,1.4994,3.1416,-0.048752,0.0061051,0.28413,-10.308,-0.48128,2.1668,-9.8563,6.1729
6.1404,1.5708,3.1416,-0.48953,0.28238,0.22651,15.676,0.031018,-29.482,25.579,-11.513
6.1404,1.6422,3.1416,1.3724,-0.65823,-1.1965,1.9814,14.587,0.28285,10.906,-13.154
6.1404,1.7136,3.1416,1.3758,-0.79658,-0.96434,-10.804,16.795,1.2661,-10.85,-7.357
6.1404,1.785,3.1416,0.92686,-0.6395,-0.28429,-14.6,12.352,-4.9295,-21.396,-1.1482
6.1404,1.8564,3.1416,0.6948,-0.45599,0.22886,-9.4184,6.3542,-7.8917,-17.158,3.2652
6.1404,1.9278,3.1416,0.81508,-0.3387,0.39908,-0.1949,2.745,-5.2761,-4.1433,6.7982
6.1404,1.9992,3.1416,1.0931,-0.26549,0.33524,6.386,3.7589,0.3158,7.2021,11.792
6.1404,2.0706,3.1416,1.2079,-0.16084,0.2774,5.062,9.369,4.4596,7.1324,20.316
6.1404,2.142,3.1416,0.91549,0.042596,0.44291,-4.8346,16.733,4.0302,-8.2567,32.476
6.1404,2.2134,3.1416,0.25247,0.34254,0.87266,-16.205,19.638,0.32422,-31.888,44.712
6.1404,2.2848,3.1416,-0.26025,0.60558,1.2773,-11.01,7.9489,2.1828,-40.563,48.105
6.1404,2.3562,3.1416,0.47084,0.7531,0.16961,9.2256,-22.949,10.819,-3.7455,-13.643
6.1404,2.4276,3.1416,-0.15503,0.33371,0.85457,-6.1099,15.086,-2.9288,-6.3474,9.8792
6.1404,2.499,3.1416,-0.37262,-0.43046,0.36492,-9.7412,18.714,-0.52476,-6.8288,9.9868
6.1404,2.5704,3.1416,-0.4303,-0.87681,-0.23722,-7.8333,10.668,4.2676,-7.2051,2.0641
6.1404,2.6418,3.1416,-0.46184,-0.80178,-0.46334,-4.4974,3.184,5.3444,-8.1036,-5.0173
6.1404,2.7132,3.1416,-0.51859,-0.31871,-0.24408,-2.1056,0.62746,2.061,-9.1569,-7.4884
6.1404,2.7846,3.1416,-0.60166,0.28444,0.22519,-1.605,2.123,-2.9674,-9.3954,-5.2728
6.1404,2.856,3.1416,-0.69412,0.68724,0.63882,-2.8319,4.1818,-6.0663,-7.6408,-0.577
6.1404,2.9274,3.1416,-0.79321,0.67899,0.73532,-4.8265,3.3294,-4.7014,-2.8993,3.5203
6.1404,2.9988,3.1416,-0.94251,0.30095,0.45182,-6.1471,-1.2659,0.32134,5.2454,4.478
6.1404,3.0702,3.1416,-1.2642,-0.011466,0.078484,-5.1843,-5.165,2.6556,16.239,1.7023
6.1404,3.1416,3.1416,-1.4983,-0.010603,0.36237,-19.9,-23.562,-11.385,-23.708,-25.194
6.1404,3.213,3.1416,-1.6007,1.316,-0.14215,-7.0287,-1.4019,10.767,-0.97912,-15.886
6.1404,3.2844,3.1416,-1.3772,1.2304,-0.38163,-6.4957,2.8547,4.9992,2.4609,-17.724
6.1404,3.3558,3.1416,-1.1578,0.87873,-0.45846,-9.1701,1.331,-6.0591,-2.9689,-16.426
6.1404,3.4272,3.1416,-1.0776,0.79979,-0.46077,-10.427,-0.29853,-11.716,-10.305,-8.274
6.1404,3.4986,3.1416,-1.131,1.0877,-0.45476,-8.9621,-0.8373,-9.9253,-15.485,3.6459
6.1404,3.57,3.1416,-1.2252,1.5541,-0.4771,-5.6116,-1.5959,-3.9953,-16.789,13.207
6.1404,3.6414,3.1416,-1.2336,1.8903,-0.52717,-2.1643,-4.4208,0.70241,-14.284,14.999
6.1404,3.7128,3.1416,-1.0503,1.8297,-0.55951,-0.1798,-9.7235,0.024521,-9.2717,8.0913
6.1404,3.7842,3.1416,-0.64295,1.3101,-0.4761,0.19588,-14.509,-5.6528,-3.725,-0.20918
6.1404,3.8556,3.1416,-0.10711,0.63594,-0.11869,1.4142,-10.407,-8.1424,0.26202,9.4042
6.1404,3.927,3.1416,-0.042413,-0.0044693,0.74434,-7.673,3.677,-8.0085,-2.8436,-27.396
6.1404,3.9984,3.1416,0.19659,0.95752,0.27744,-2.2238,0.82137,-2.7187,4.6529,4.6443
6.1404,4.0698,3.1416,0.2516,0.59237,-0.13235,-4.8109,2.4705,-1.0242,1.8564,12.94
6.1404,4.1412,3.1416,0.34259,-0.05379,-0.37064,-7.2336,2.6941,-1.3646,-4.0148,8.2815
6.1404,4.2126,3.1416,0.49309,-0.44699,-0.41459,-6.1268,-0.12387,-2.6589,-8.9617,-0.069108
6.1404,4.284,3.1416,0.60863,-0.43567,-0.30516,-1.588,-4.7485,-4.2077,-11.427,-5.1492
6.1404,4.3554,3.1416,0.55524,-0.1209,-0.11938,4.1947,-8.5565,-5.5962,-11.518,-3.0712
6.1404,4.4268,3.1416,0.23794,0.27333,0.057392,8.3149,-8.9996,-6.5962,-10.227,6.203
6.1404,4.4982,3.1416,-0.3208,0.52988,0.15921,8.5205,-5.0672,-7.0688,-8.6584,18.088
6.1404,4.5696,3.1416,-0.90251,0.56822,0.16728,4.5859,1.2505,-6.8667,-7.2451,22.602
6.1404,4.641,3.1416,-1.0143,0.57414,0.1377,-0.31578,3.4996,-5.7366,-4.9753,3.59
6.1404,4.7124,3.1416,0.2031,0.62326,0.51831,-2.6852,-1.5505,-18.534,-16.034,9.9823
6.1404,4.7838,3.1416,0.43353,0.97614,0.35925,3.7507,-1.2613,2.5237,-0.68127,-5.2774
6.1404,4.8552,3.1416,0.035869,0.71634,0.58778,-0.22109,-0.16081,-0.40127,-1.4194,3.4203
6.1404,4.9266,3.1416,-0.24922,0.3489,0.70678,-5.5631,0.54385,-7.3921,-7.4071,14.902
6.1404,4.998,3.1416,-0.17914,0.12924,0.53011,-8.1294,0.55723,-9.3408,-13.202,18.989
6.1404,5.0694,3.1416,0.14954,0.12732,0.093616,-7.3096,0.18941,-4.8873,-17.145,13.731
6.1404,5.1408,3.1416,0.45999,0.29181,-0.43394,-4.6724,0.049906,2.6401,-19.742,2.6295
6.1404,5.2122,3.1416,0.45393,0.51426,-0.83987,-2.6096,0.74166,8.2854,-22.049,-8.1273
6.1404,5.2836,3.1416,-0.029421,0.69326,-0.95661,-2.9799,2.555,8.5252,-24.054,-12.438
6.1404,5.355,3.1416,-0.8545,0.79863,-0.75074,-5.7523,5.1614,4.3289,-23.062,-7.057
6.1404,5.4264,3.1416,-1.4305,0.93554,-0.41201,-7.6506,7.3077,4.2192,-12.074,5.6337
6.1404,5.4978,3.1416,-1.8757,0.93072,-1.1515,-13.068,1.6588,7.6884,6.005,-75.366
6.1404,5.5692,3.1416,0.78022,0.54133,0.5688,-3.9692,4.2252,8.5379,13.986,-1.7946
6.1404,5.6406,3.1416,1.3789,0.56631,0.99548,-5.6629,0.26899,9.9677,6.1001,13.929
6.1404,5.712,3.1416,1.0402,0.86081,0.90835,-8.7821,-5.037,9.2804,-5.8247,3.9686
6.1404,5.7834,3.1416,0.49705,1.2128,0.7393,-9.4073,-8.7411,5.7864,-14.752,-11.228
6.1404,5.8548,3.1416,0.15659,1.4016,0.65657,-7.4106,-9.6707,0.2399,-17.605,-20.785
6.1404,5.9262,3.1416,0.1613,1.2558,0.64901,-4.8,-7.99,-5.7262,-14.437,-21.259
6.1404,5.9976,3.1416,0.45044,0.71205,0.61038,-4.0643,-4.7575,-10.164,-7.5936,-14.491
6.1404,6.069,3.1416,0.82123,-0.12672,0.42359,-6.5171,-1.4844,-11.375,-0.88145,-5.4665
6.1404,6.1404,3.1416,0.99015,-0.93308,0.045023,-10.641,0.30839,-8.4754,1.2634,-0.1722
6.1404,6.2118,3.1416,0.65419,-1.0966,-0.41123,-10.433,-0.46811,-1.9587,-5.3901,-3.4516
6.1404,6.2832,3.1416,-0.44785,0.33441,-0.58906,6.2523,-4.0285,5.7383,-24.035,-16.863

6.2118,0.0,3.1416,0.035394,-0.49621,-0.84169,-6.4972,-13.012,4.4803,-17.039,-11.175
6.2118,0.0714,3.1416,0.19162,0.76548,0.20377,9.6989,-3.0299,4.2926,-1.7361,-6.7684
6.2118,0.1428,3.1416,0.70648,0.73114,0.030193,9.6908,-3.1326,1.1536,5.0093,-9.7717
6.2118,0.2142,3.1416,0.97815,0.45461,-0.44858,3.819,-3.9595,-1.0405,4.9552,-8.6654
6.2118,0.2856,3.1416,0.81001,0.36626,-0.76207,-1.2699,-2.327,-1.2337,2.1141,-1.4043
6.2118,0.357,3.1416,0.28662,0.47006,-0.77057,-2.1687,0.85371,-0.23053,1.0164,8.0892
6.2118,0.4284,3.1416,-0.35037,0.54084,-0.55258,1.7436,2.658,0.28245,4.9724,13.432
6.2118,0.4998,3.1416,-0.82624,0.32142,-0.29228,8.7553,0.22935,-1.2839,14.335,9.2865
6.2118,0.5712,3.1416,-0.95727,-0.28019,-0.16692,15.276,-7.1389,-5.4421,24.764,-5.1329
6.2118,0.6426,3.1416,-0.77481,-0.99367,-0.23426,16.29,-15.922,-10.649,25.484,-22.552
6.2118,0.714,3.1416,-0.6493,-0.98913,-0.32004,5.8107,-16.284,-12.328,-2.4474,-24.133
6.2118,0.7854,3.1416,-1.8401,0.77957,-0.33781,-9.1521,-7.9282,3.8386,11.4,-68.299
6.2118,0.8568,3.1416,-1.416,0.11527,0.47443,16.125,2.1919,-0.60667,19.638,16.517
6.2118,0.9282,3.1416,-0.83372,1.3013,0.45195,14.565,2.8285,6.0499,18.049,32.726
6.2118,0.9996,3.1416,-0.42604,2.5618,0.16683,6.7464,0.7275,12.532,14.338,16.286
6.2118,1.071,3.1416,-0.30584,3.0614,-0.042256,2.4756,-0.76375,14.017,11.912,-8.2905
6.2118,1.1424,3.1416,-0.4295,2.6596,-0.02793,3.7567,-0.76797,10.32,11.143,-26.355
6.2118,1.2138,3.1416,-0.65995,1.6656,0.20797,7.7598,0.050366,4.0858,10.646,-31.535
6.2118,1.2852,3.1416,-0.82977,0.59351,0.55644,9.7912,0.41339,-1.026,8.5458,-24.145
6.2118,1.3566,3.1416,-0.80436,-0.083312,0.84344,6.2625,-0.64178,-2.1507,3.7549,-9.6037
6.2118,1.428,3.1416,-0.54501,-0.17721,0.87191,-2.34,-2.8347,0.96785,-2.7595,3.1559
6.2118,1.4994,3.1416,-0.17201,-0.03152,0.46387,-8.4854,-3.713,4.1662,-6.701,3.2719
6.2118,1.5708,3.1416,-1.0061,0.09222,0.66367,1.3223,2.3766,-14.832,-35.04,1.4249
6.2118,1.6422,3.1416,1.1584,-1.2368,-0.66435,3.8322,1.8842,-1.4371,8.3522,-17.585
6.2118,1.7136,3.1416,1.4615,-1.5562,-0.60891,-3.5443,-0.64277,-8.6438,2.788,-17.741
6.2118,1.785,3.1416,1.1205,-1.2644,-0.16296,-9.8048,-1.9016,-14.341,-11.897,-11.283
6.2118,1.8564,3.1416,0.7696,-0.69504,0.16475,-10.901,-0.39333,-10.903,-17.944,-4.5431
6.2118,1.9278,3.1416,0.6149,-0.10741,0.22611,-7.5212,3.8926,-0.47704,-13.163,0.42804
6.2118,1.9992,3.1416,0.59046,0.32384,0.11026,-2.8672,9.7935,9.7294,-4.4325,4.2308
6.2118,2.0706,3.1416,0.51378,0.51846,0.02004,-0.43772,15.288,12.166,-1.1929,8.4887
6.2118,2.142,3.1416,0.24142,0.5005,0.14855,-1.807,17.812,3.6487,-8.941,14.22
6.2118,2.2134,3.1416,-0.1753,0.40825,0.55567,-4.4056,14.574,-9.9211,-22.726,20.208
6.2118,2.2848,3.1416,-0.33474,0.50419,1.0446,0.69943,2.8681,-8.8472,-20.646,21.374
6.2118,2.3562,3.1416,0.021411,1.2408,0.32669,19.534,-17.776,30.319,-2.0783,17.58
6.2118,2.4276,3.1416,0.14534,0.50777,0.80314,-6.1127,11.615,-3.4241,1.1926,19.746
6.2118,2.499,3.1416,0.10704,-0.4319,0.33962,-11.34,16.593,-4.3069,1.7655,13.217
6.2118,2.5704,3.1416,-0.0064401,-0.90395,-0.15669,-8.2987,11.878,3.8632,1.091,6.1081
6.2118,2.6418,3.1416,-0.14313,-0.74609,-0.29261,-4.0669,5.8911,9.0128,0.083949,1.5182
6.2118,2.7132,3.1416,-0.2802,-0.14166,-0.045019,-1.7953,2.2535,7.7341,-0.71942,-0.7823
6.2118,2.7846,3.1416,-0.41803,0.54677,0.38318,-1.8529,1.2746,2.2147,-1.0044,-2.6678
6.2118,2.856,3.1416,-0.57424,0.94368,0.70705,-2.9729,1.4463,-2.8308,-0.52078,-5.9715
6.2118,2.9274,3.1416,-0.77776,0.82704,0.70367,-3.3983,0.93476,-3.2308,1.0738,-10.8
6.2118,2.9988,3.1416,-1.0629,0.29456,0.3561,-2.0277,-0.92707,1.5743,4.371,-13.848
6.2118,3.0702,3.1416,-1.4634,-0.069926,-0.0025891,0.43926,-2.1473,5.463,10.369,-6.713
6.2118,3.1416,3.1416,-1.1044,-0.11749,0.53565,-6.0759,-16.456,-10.334,-9.4926,-56.794
6.2118,3.213,3.1416,-2.1619,1.3479,0.0023082,-5.3752,-9.0677,15.857,15.698,-9.8062
6.2118,3.2844,3.1416,-1.724,1.2686,-0.57164,-7.7744,-0.54241,11.82,8.5736,-6.0242
6.2118,3.3558,3.1416,-1.022,0.94894,-0.92068,-9.3107,6.056,-0.82575,-9.0984,-8.1152
6.2118,3.4272,3.1416,-0.64508,0.94315,-0.99507,-8.5033,8.5146,-10.466,-23.948,-1.6019
6.2118,3.4986,3.1416,-0.70792,1.2754,-0.88232,-5.6152,5.7157,-13.058,-29.539,12.422
6.2118,3.57,3.1416,-1.0187,1.6598,-0.72881,-1.9161,-2.1188,-9.6986,-24.915,24.579
6.2118,3.6414,3.1416,-1.2469,1.7201,-0.66133,1.0564,-13.184,-4.1855,-13.132,24.489
6.2118,3.7128,3.1416,-1.0914,1.2096,-0.70864,2.2339,-23.846,-0.58615,0.19593,8.0555
6.2118,3.7842,3.1416,-0.44783,0.23142,-0.72303,1.7554,-28.401,-0.80233,8.3589,-15.246
6.2118,3.8556,3.1416,0.42285,-0.54216,-0.30187,1.7053,-18.829,-2.1359,5.0117,-15.087
6.2118,3.927,3.1416,-0.5891,-0.57735,0.51719,-0.72813,14.968,-8.8824,18.12,-1.3734
6.2118,3.9984,3.1416,0.80462,0.61353,-0.14778,-4.1666,-9.4221,0.15311,5.802,-16.008
6.2118,4.0698,3.1416,0.66154,0.4169,-0.34295,-10.176,-8.5272,-0.39239,2.5529,-16.526
6.2118,4.1412,3.1416,0.18602,-0.0098031,-0.39951,-12.094,-3.1304,-4.0455,1.7175,-12.992
6.2118,4.2126,3.1416,-0.06116,-0.12698,-0.48465,-8.3002,-2.5167,-7.297,-0.047684,-10.508
6.2118,4.284,3.1416,0.017117,0.15495,-0.63993,-0.58213,-7.7263,-8.8604,-3.5364,-10.459
6.2118,4.3554,3.1416,0.23436,0.64332,-0.8195,7.5107,-14.808,-8.9311,-7.7542,-11.754
6.2118,4.4268,3.1416,0.30045,1.0311,-0.92841,12.306,-18.072,-8.4448,-10.68,-12.076
6.2118,4.4982,3.1416,0.0015995,1.0644,-0.86094,11.651,-13.345,-8.3367,-10.027,-9.1264
6.2118,4.5696,3.1416,-0.6196,0.71091,-0.53882,6.552,-1.2197,-8.7997,-4.0069,-1.8703
6.2118,4.641,3.1416,-1.0842,0.32692,0.050414,2.8166,9.6891,-8.5436,7.9137,8.2186
6.2118,4.7124,3.1416,-0.2208,-0.11815,1.1199,7.9357,6.077,-23.43,30.048,46.256
6.2118,4.7838,3.1416,0.40262,0.40196,0.046634,5.4712,1.9992,9.8869,-6.6545,2.143
6.2118,4.8552,3.1416,0.10706,0.20416,0.23298,3.6873,-0.33745,3.9089,-3.7825,-13.867
6.2118,4.9266,3.1416,-0.24314,-0.19483,0.56912,1.9963,-0.31226,-7.0652,10.074,-14.467
6.2118,4.998,3.1416,-0.29841,-0.4788,0.55585,0.14422,1.4273,-8.3681,18.936,-8.6294
6.2118,5.0694,3.1416,-0.071301,-0.49644,0.13652,-1.8878,3.5528,0.82988,16.719,-2.096
6.2118,5.1408,3.1416,0.21608,-0.22571,-0.47099,-3.9832,4.6423,13.315,4.5223,2.1305
6.2118,5.2122,3.1416,0.28473,0.2618,-0.94228,-5.9895,3.7674,19.622,-12.087,3.2976
6.2118,5.2836,3.1416,-0.048654,0.83645,-1.0145,-7.8173,1.0807,13.832,-25.791,2.4125
6.2118,5.355,3.1416,-0.71905,1.3462,-0.65417,-9.5398,-1.5967,-0.63864,-30.23,1.7523
6.2118,5.4264,3.1416,-1.2605,1.6524,-0.22558,-11.492,-0.18836,-5.241,-22.722,4.3739
6.2118,5.4978,3.1416,-1.6641,1.2423,-1.4045,-13.805,9.523,-2.734,-22.441,-59.147
6.2118,5.5692,3.1416,0.83934,0.5649,0.0933,-3.5013,7.0733,8.3158,7.4212,7.652
6.2118,5.6406,3.1416,1.351,0.78587,0.46944,-2.2528,3.5298,5.9042,11.007,18.068
6.2118,5.712,3.1416,0.98596,1.113,0.49405,-3.7526,0.35518,-0.33477,4.81,5.7438
6.2118,5.7834,3.1416,0.47187,1.1645,0.54238,-4.9719,-1.8397,-5.508,-2.3559,-9.4068
6.2118,5.8548,3.1416,0.20607,0.86362,0.70143,-5.1882,-3.0629,-8.1506,-7.2111,-18.113
6.2118,5.9262,3.1416,0.31315,0.33348,0.87648,-5.014,-3.707,-8.9139,-9.8595,-18.665
6.2118,5.9976,3.1416,0.70232,-0.20848,0.89763,-5.4247,-4.3159,-9.2523,-11.64,-13.834
6.2118,6.069,3.1416,1.1248,-0.55573,0.62635,-6.7876,-5.3509,-10.112,-12.979,-7.7862
6.2118,6.1404,3.1416,1.2311,-0.61802,0.062046,-7.89,-6.9573,-10.616,-11.238,-3.0011
6.2118,6.2118,3.1416,0.62885,-0.52673,-0.55142,-4.9675,-8.7301,-6.7565,1.4304,2.8098
6.2118,6.2832,3.1416,-1.0605,-0.74016,-0.61915,9.2674,-9.481,9.9235,40.236,19.787

6.2832,0.0,3.1416,-2.5358,-1.2674,1.627,14.327,-7.0187,6.9308,-21.409,-54.92
6.2832,0.0714,3.1416,-0.1419,1.6891,-0.79912,-0.79482,-14.141,-16.624,-18.016,14.307
6.2832,0.1428,3.1416,0.38338,2.035,-0.39855,-0.5503,-3.0639,-10.614,-21.349,2.7613
6.2832,0.2142,3.1416,0.24664,1.5233,0.45459,1.737,5.7547,-0.61465,-24.707,-23.095
6.2832,0.2856,3.1416,0.086275,1.0743,0.67448,0.1349,6.0603,2.8493,-24.201,-32.079
6.2832,0.357,3.1416,0.11495,0.98841,0.10878,-5.907,0.97374,-0.36539,-18.458,-18.565
6.2832,0.4284,3.1416,0.26215,1.1583,-0.81616,-13.568,-1.8361,-4.6855,-8.3278,7.2342
6.2832,0.4998,3.1416,0.31664,1.2814,-1.45,-18.667,5.0204,-3.4874,3.4174,28.988
6.2832,0.5712,3.1416,0.069013,1.0724,-1.2733,-17.672,23.826,6.236,12.376,33.97
6.2832,0.6426,3.1416,-0.54584,0.47535,-0.25221,-9.7118,46.931,19.21,12.815,22.775
6.2832,0.714,3.1416,-1.3062,-0.12327,0.80684,1.4142,51.923,17.21,-2.0354,19.042
6.2832,0.7854,3.1416,-0.18226,-0.48971,-0.78924,-11.833,-18.135,-33.961,-49.193,-16.159
6.2832,0.8568,3.1416,-1.5372,1.4472,-0.43472,37.323,19.021,-0.49879,39.318,-58.196
6.2832,0.9282,3.1416,-1.6805,1.8355,0.18043,27.678,21.649,19.698,55.661,-58.083
6.2832,0.9996,3.1416,-1.2766,1.476,0.46229,-0.30937,8.2262,23.799,40.072,-43.691
6.2832,1.071,3.1416,-0.7334,0.87149,0.2939,-22.952,-8.1722,15.073,18.641,-29.689
6.2832,1.1424,3.1416,-0.26077,0.29151,-0.13377,-29.98,-19.398,0.36292,5.5418,-21.095
6.2832,1.2138,3.1416,0.06945,-0.16275,-0.49086,-21.176,-21.761,-12.443,5.2652,-16.822
6.2832,1.2852,3.1416,0.26434,-0.4935,-0.47769,-3.0254,-15.562,-16.937,14.849,-13.232
6.2832,1.3566,3.1416,0.35043,-0.74151,0.0062722,14.652,-4.6187,-10.719,26.108,-7.6827
6.2832,1.428,3.1416,0.31437,-0.92116,0.69332,22.054,4.2005,2.0784,27.871,-2.0791
6.2832,1.4994,3.1416,0.043499,-0.95558,0.77851,12.757,1.4489,8.2596,8.203,-6.4219
6.2832,1.5708,3.1416,-0.15417,-1.8004,-0.59992,-0.055796,3.0073,75.186,-122.83,102.57
6.2832,1.6422,3.1416,1.0328,-1.8533,1.2654,-12.998,-19.598,-14.429,0.016287,22.493
6.2832,1.7136,3.1416,1.6645,-1.6337,0.93788,3.248,-23.598,-38.04,39.805,-12.277
6.2832,1.785,3.1416,1.7475,-1.1063,0.12272,16.6,-19.827,-29.424,38.543,-15.549
6.2832,1.8564,3.1416,1.3738,-0.40895,-0.38858,16.076,-14.659,-12.351,24.052,-3.7317
6.2832,1.9278,3.1416,0.69948,0.22981,-0.45345,4.8686,-11.008,-1.4945,12.302,7.201
6.2832,1.9992,3.1416,-0.07718,0.57265,-0.31346,-6.5986,-9.3308,-3.3482,9.7506,4.7435
6.2832,2.0706,3.1416,-0.73726,0.45566,-0.32942,-7.5987,-8.6235,-17.137,15.667,-17.107
6.2832,2.142,3.1416,-1.0628,-0.12947,-0.71664,5.9616,-7.4263,-35.731,24.472,-54.817
6.2832,2.2134,3.1416,-0.85868,-0.95338,-1.28,24.608,-4.822,-46.561,28.069,-92.283
6.2832,2.2848,3.1416,0.026132,-1.4668,-1.1492,18.364,-1.437,-32.528,18.175,-97.796
6.2832,2.3562,3.1416,1.027,-0.1285,-0.059231,-27.852,24.885,-1.6084,58.422,102.15
6.2832,2.4276,3.1416,1.2268,0.37817,0.63668,-4.6981,-14.661,0.55537,46.768,42.484
6.2832,2.499,3.1416,1.2844,0.37727,0.45951,5.8221,-15.339,-2.0943,37.524,17.509
6.2832,2.5704,3.1416,1.2336,0.39954,0.21759,7.759,-7.2445,-2.4425,34.415,10.391
6.2832,2.6418,3.1416,1.092,0.63008,0.21911,5.0638,-4.1384,1.2234,36.13,8.8513
6.2832,2.7132,3.1416,0.86622,1.0149,0.42931,1.2309,-8.0954,7.0419,38.373,5.1004
6.2832,2.7846,3.1416,0.5577,1.3677,0.62765,-1.0604,-14.144,11.405,35.918,-4.2314
6.2832,2.856,3.1416,0.16814,1.4763,0.56494,-0.30384,-14.91,10.786,24.652,-18.159
6.2832,2.9274,3.1416,-0.29488,1.2092,0.12057,3.4751,-5.2587,3.5669,3.6338,-31.41
6.2832,2.9988,3.1416,-0.81232,0.62285,-0.54037,8.3611,13.062,-8.1316,-22.859,-34.486
6.2832,3.0702,3.1416,-1.3481,0.067304,-0.80992,10.191,26.777,-16.625,-43.278,-13.738
6.2832,3.1416,3.1416,-1.0177,-0.2048,-1.1245,1.1967,7.4214,-38.662,5.0653,-48.454
6.2832,3.213,3.1416,-1.735,-0.35814,2.2893,0.5547,-1.4861,-3.0667,75.476,75.483
6.2832,3.2844,3.1416,-2.1905,0.036459,2.1549,-11.784,2.6942,1.8878,39.01,65.743
6.2832,3.3558,3.1416,-2.2782,0.81296,0.71115,-18.673,5.8049,-5.6322,-15.522,26.831
6.2832,3.4272,3.1416,-2.0242,1.6357,-0.73171,-14.269,2.8112,-13.375,-43.656,7.9525
6.2832,3.4986,3.1416,-1.54,2.1187,-1.5824,-0.72302,-5.1323,-14.439,-34.317,18.084
6.2832,3.57,3.1416,-0.97529,1.9449,-1.7589,15.14,-13.614,-6.7008,1.1337,41.027
6.2832,3.6414,3.1416,-0.47168,0.98569,-1.4796,25.133,-17.9,7.7438,39.856,50.47
6.2832,3.7128,3.1416,-0.11556,-0.58026,-1.053,23.023,-15.863,23.152,58.485,25.052
6.2832,3.7842,3.1416,0.10856,-2.1472,-0.66873,7.8467,-10.921,30.7,44.085,-36.578
6.2832,3.8556,3.1416,0.36493,-2.5634,-0.18801,-12.774,-14.964,19.048,5.1029,-100.7
6.2832,3.927,3.1416,-1.0581,-1.0086,-0.56374,15.935,19.377,8.5225,41.767,45.631
6.2832,3.9984,3.1416,1.3184,-1.4308,-0.11126,2.9995,-37.629,15.245,37.282,-68.31
6.2832,4.0698,3.1416,0.43719,-1.3521,-0.16121,-4.9942,-29.781,2.4151,38.059,-86.913
6.2832,4.1412,3.1416,-1.0787,-0.94291,-0.50779,-6.3125,-7.3534,-12.556,35.165,-57.94
6.2832,4.2126,3.1416,-1.8968,-0.34623,-1.0077,-2.2886,4.5934,-21.466,25.678,-19.596
6.2832,4.284,3.1416,-1.6575,0.31361,-1.553,4.0134,-0.14983,-22.83,11.249,1.6406
6.2832,4.3554,3.1416,-0.65632,0.92286,-2.0441,9.1339,-15.306,-19.378,-3.3344,-6.8186
6.2832,4.4268,3.1416,0.47453,1.3701,-2.3622,10.553,-28.478,-15.565,-11.582,-41.509
6.2832,4.4982,3.1416,1.0835,1.5378,-2.3427,8.0258,-27.51,-15.072,-6.7374,-80.746
6.2832,4.5696,3.1416,0.81812,1.2943,-1.7478,4.9177,-6.8583,-18.312,16.783,-82.462
6.2832,4.641,3.1416,-0.057665,0.48544,-0.23935,9.5402,26.051,-19.933,61.957,17.959
6.2832,4.7124,3.1416,-0.87541,-1.5653,2.0135,19.875,53.984,-12.985,176.45,194.99
6.2832,4.7838,3.1416,0.13764,-0.64526,0.24392,29.483,19.225,1.3366,-17.762,55.119
6.2832,4.8552,3.1416,-0.60088,0.66853,0.34521,25.326,4.7655,-4.5126,-22.206,-61.951
6.2832,4.9266,3.1416,-1.351,1.5126,0.77713,13.774,3.2539,-6.3239,34.449,-123.91
6.2832,4.998,3.1416,-1.38,1.6443,0.84126,0.51809,7.8895,2.6424,81.926,-124.87
6.2832,5.0694,3.1416,-0.67551,1.2419,0.44307,-9.9173,12.979,17.619,94.069,-78.031
6.2832,5.1408,3.1416,0.34065,0.70468,-0.14613,-14.669,14.495,28.297,74.591,-8.2601
6.2832,5.2122,3.1416,1.0992,0.45346,-0.52715,-13.025,10.637,24.784,42.811,55.275
6.2832,5.2836,3.1416,1.1698,0.73052,-0.41097,-6.9159,2.3918,3.5709,19.394,86.487
6.2832,5.355,3.1416,0.54778,1.3999,0.14335,-1.4055,-5.9125,-26.506,12.09,69.754
6.2832,5.4264,3.1416,-0.05946,1.7476,0.49057,-5.1831,-6.0423,-38.303,1.4775,7.2962
6.2832,5.4978,3.1416,0.31518,1.2138,0.80264,-16.083,51.54,-51.557,-46.245,72.526
6.2832,5.5692,3.1416,-0.25706,0.46184,-0.81533,12.455,-4.777,2.1062,-21.893,-3.2619
6.2832,5.6406,3.1416,0.32341,1.1232,-1.3734,22.877,-4.08,-11.944,5.6786,-10.082
6.2832,5.712,3.1416,0.97829,1.422,-1.0946,21.28,12.947,-35.988,29.114,11.164
6.2832,5.7834,3.1416,1.2441,0.82694,-0.31812,13.503,24.618,-43.512,41.505,33.354
6.2832,5.8548,3.1416,1.0898,-0.36026,0.57644,4.6254,23.644,-30.577,38.237,41.672
6.2832,5.9262,3.1416,0.73368,-1.4172,1.2444,-1.5378,12.525,-7.1835,18.845,32.145
6.2832,5.9976,3.1416,0.46144,-1.6127,1.4516,-2.9346,-1.0522,11.361,-11.139,10.179
6.2832,6.069,3.1416,0.44311,-0.61857,1.1504,0.22049,-8.8191,13.075,-38.336,-10.913
6.2832,6.1404,3.1416,0.55058,1.0782,0.55474,4.9447,-6.5288,-2.0651,-39.668,-11.372
6.2832,6.2118,3.1416,0.17505,1.7636,0.21608,4.985,1.4391,-13.489,19.488,33.537
6.2832,6.2832,3.1416,-1.9556,-1.9154,1.0989,-9.6838,-2.5262,28.597,187.16,152.06

